Advanced Strategies for Uncertainty-Guided Live Measurement Sequencing in Fast, Robust SAR ADC Linearity Testing

This paper builds on our Uncertainty-Guided Live Measurement Sequencing (UGLMS) method. UGLMS is a closed-loop test strategy that adaptively selects SAR ADC code edges based on model uncertainty and refines a behavioral mismatch model in real time via an Extended Kalman Filter (EKF), eliminating full-range sweeps and offline post-processing. We introduce an enhanced UGLMS that delivers significantly faster test runtimes while maintaining estimation accuracy. First, a rank-1 EKF update replaces costly matrix inversions with efficient vector operations, and a measurement-aligned covariance-inflation strategy accelerates convergence under unexpected innovations. Second, we extend the static mismatch model with a low-order carrier polynomial to capture systematic nonlinearities beyond pure capacitor mismatch. Third, a trace-based termination adapts test length to convergence, preventing premature stops and redundant iterations. Simulations show the enhanced UGLMS reconstructs full Integral- and Differential-Non-Linearity (INL/DNL) in just 36 ms for 16-bit and under 70 ms for 18-bit ADCs (120 ms with the polynomial extension). Combining the faster convergence from covariance inflation with reduced per-iteration runtime from the rank-1 EKF update, the method reaches equal accuracy 8x faster for 16-bit ADCs. These improvements enable real-time, production-ready SAR ADC linearity testing.

==> Plots/Epsilon/fan_export/fan_eps_1em03.dat <==
192.000000 0.000099
212.000000 0.006116
212.000000 0.011535
212.000000 0.016082
219.600000 0.023478
226.000000 0.032020
226.000000 0.041247
226.000000 0.047208
226.000000 0.056395
229.400000 0.067942
247.000000 0.109164


==> Plots/Epsilon/fan_export/fan_eps_1em04.dat <==
527.000000 0.006531
541.000000 0.026392
541.000000 0.033049
541.000000 0.037661
551.600000 0.042656
563.000000 0.050085
563.000000 0.055832
563.000000 0.064001
563.000000 0.067894
566.400000 0.076682
721.000000 0.091441


==> Plots/Epsilon/fan_export/fan_eps_2em03.dat <==
156.000000 0.000346
165.000000 0.010504
165.000000 0.016655
165.000000 0.023072
174.200000 0.032704
181.000000 0.039929
181.000000 0.049066
181.000000 0.057387
181.000000 0.073600
185.000000 0.088305
202.000000 0.126028


==> Plots/Epsilon/fan_export/fan_eps_2em04.dat <==
389.000000 0.001263
400.000000 0.014184
400.000000 0.023773
400.000000 0.030613
408.600000 0.035117
416.000000 0.042689
416.000000 0.050656
416.000000 0.057654
416.000000 0.063657
420.200000 0.073266
439.000000 0.091012


==> Plots/Epsilon/fan_export/fan_eps_3em03.dat <==
133.000000 0.001411
147.000000 0.009070
147.000000 0.018661
147.000000 0.028348
156.200000 0.033505
163.000000 0.040305
163.000000 0.046444
163.000000 0.060393
163.000000 0.076840
166.300000 0.099587
184.000000 0.127162


==> Plots/Epsilon/fan_export/fan_eps_3em04.dat <==
320.000000 0.002523
336.000000 0.011310
336.000000 0.020261
336.000000 0.028260
349.000000 0.034756
354.000000 0.040377
354.000000 0.047541
354.000000 0.054069
354.000000 0.061827
357.000000 0.069733
377.000000 0.115810


==> Plots/Epsilon/fan_export/fan_eps_3em05.dat <==
924.000000 0.025115
940.000000 0.036787
940.000000 0.042212
940.000000 0.048577
952.000000 0.051049
955.000000 0.054563
955.000000 0.059947
955.000000 0.064588
955.000000 0.068730
965.100000 0.073904
999.000000 0.087720


==> Plots/Epsilon/fan_export/fan_eps_6em03.dat <==
107.000000 0.000603
117.000000 0.010102
117.000000 0.017697
117.000000 0.026927
130.200000 0.039219
134.000000 0.049979
134.000000 0.066524
134.000000 0.077846
134.000000 0.092363
138.300000 0.106685
154.000000 0.194679


==> Plots/Epsilon/fan_export/fan_eps_6em04.dat <==
246.000000 0.001163
260.000000 0.007381
260.000000 0.015736
260.000000 0.021606
264.000000 0.026724
271.000000 0.035940
271.000000 0.040801
271.000000 0.050504
271.000000 0.055619
275.400000 0.066083
292.000000 0.110682


==> Plots/Epsilon/fan_export/fan_eps_6em05.dat <==
666.000000 0.014995
680.000000 0.027783
680.000000 0.037343
680.000000 0.042744
691.000000 0.049580
697.000000 0.051758
697.000000 0.057891
697.000000 0.060894
697.000000 0.068907
701.700000 0.076321
851.000000 0.088782


==> Plots/Epsilon/fan_export/line_10p.dat <==
829.000000 0.035145
710.000000 0.027880
615.000000 0.027211
535.000000 0.024335
462.000000 0.012964
402.000000 0.013113
353.000000 0.012134
309.000000 0.009371
270.000000 0.007052
237.000000 0.006657
214.000000 0.005585
192.000000 0.008823
175.000000 0.009525
154.000000 0.010311
140.000000 0.009021
130.000000 0.010430
117.000000 0.010032
113.000000 0.010682
101.000000 0.009009
98.000000 0.009654
96.000000 0.017544
88.000000 0.019170
87.000000 0.021926
85.000000 0.016134
83.000000 0.013681
81.000000 0.018298
79.000000 0.013354


==> Plots/Epsilon/fan_export/line_90p.dat <==
845.600000 0.075548
733.600000 0.076078
643.000000 0.074710
556.300000 0.075387
485.500000 0.074610
422.400000 0.071892
373.400000 0.072779
328.200000 0.069682
290.200000 0.068186
257.300000 0.064164
233.400000 0.064788
210.100000 0.072856
187.900000 0.081278
172.500000 0.088180
158.200000 0.104824
148.100000 0.112350
138.300000 0.108613
128.000000 0.131012
118.800000 0.150012
116.400000 0.156513
113.000000 0.165935
109.100000 0.166541
103.600000 0.176925
101.300000 0.173539
98.000000 0.189527
96.200000 0.193822
95.100000 0.185706


==> Plots/Epsilon/fan_export/line_mean.dat <==
839.000000 0.056424
727.000000 0.052965
633.000000 0.050069
547.000000 0.049065
480.000000 0.045385
422.000000 0.042372
368.000000 0.043428
322.000000 0.037411
286.000000 0.034349
254.000000 0.033350
226.000000 0.033388
210.000000 0.032490
186.000000 0.035493
171.000000 0.037784
154.000000 0.047740
141.000000 0.051659
131.000000 0.056033
123.000000 0.063436
118.000000 0.072351
114.000000 0.062789
107.000000 0.063797
101.000000 0.068162
101.000000 0.072021
101.000000 0.069976
94.000000 0.077716
94.000000 0.074984
91.000000 0.077457


==> Plots/Heatmap/heatmap_triplet_for_latex.dat <==
tau alpha error
0.01000 1.1 1.26044
0.02000 1.1 0.54679
0.03000 1.1 0.38056
0.04000 1.1 0.46047
0.05000 1.1 0.38868
0.06000 1.1 0.33550
0.07000 1.1 0.40788
0.08000 1.1 0.39048
0.09000 1.1 0.52403
0.10000 1.1 0.48402
0.11000 1.1 0.41889
0.12000 1.1 0.41008
0.13000 1.1 0.45303
0.14000 1.1 0.45596
0.15000 1.1 0.42223
0.16000 1.1 0.42853
0.17000 1.1 0.43537
0.18000 1.1 0.44585
0.19000 1.1 0.60819
0.20000 1.1 0.51365
0.21000 1.1 0.46259
0.22000 1.1 0.50953
0.23000 1.1 0.50917
0.24000 1.1 0.43274
0.25000 1.1 0.44731
0.01000 1.2 1.40637
0.02000 1.2 0.65028
0.03000 1.2 0.62999
0.04000 1.2 0.51663
0.05000 1.2 0.46928
0.06000 1.2 0.42504
0.07000 1.2 0.40304
0.08000 1.2 0.34490
0.09000 1.2 0.43797
0.10000 1.2 0.41473
0.11000 1.2 0.40675
0.12000 1.2 0.38642
0.13000 1.2 0.44817
0.14000 1.2 0.39021
0.15000 1.2 0.39031
0.16000 1.2 0.41565
0.17000 1.2 0.41751
0.18000 1.2 0.35479
0.19000 1.2 0.32633
0.20000 1.2 0.36888
0.21000 1.2 0.44761
0.22000 1.2 0.33310
0.23000 1.2 0.32791
0.24000 1.2 0.34077
0.25000 1.2 0.30220
0.01000 1.3 1.29749
0.02000 1.3 0.94091
0.03000 1.3 0.57810
0.04000 1.3 0.38706
0.05000 1.3 0.43281
0.06000 1.3 0.39180
0.07000 1.3 0.35139
0.08000 1.3 0.43026
0.09000 1.3 0.38811
0.10000 1.3 0.43034
0.11000 1.3 0.46658
0.12000 1.3 0.35081
0.13000 1.3 0.33157
0.14000 1.3 0.40444
0.15000 1.3 0.33181
0.16000 1.3 0.37935
0.17000 1.3 0.37366
0.18000 1.3 0.31796
0.19000 1.3 0.33728
0.20000 1.3 0.44945
0.21000 1.3 0.37757
0.22000 1.3 0.34629
0.23000 1.3 0.37344
0.24000 1.3 0.36022
0.25000 1.3 0.41433
0.01000 1.4 1.32831
0.02000 1.4 0.51135
0.03000 1.4 0.45057
0.04000 1.4 0.29962
0.05000 1.4 0.28912
0.06000 1.4 0.36797
0.07000 1.4 0.40590
0.08000 1.4 0.33879
0.09000 1.4 0.34927
0.10000 1.4 0.39970
0.11000 1.4 0.41328
0.12000 1.4 0.38094
0.13000 1.4 0.45412
0.14000 1.4 0.40928
0.15000 1.4 0.44779
0.16000 1.4 0.46013
0.17000 1.4 0.45846
0.18000 1.4 0.42491
0.19000 1.4 0.43120
0.20000 1.4 0.49011
0.21000 1.4 0.46199
0.22000 1.4 0.42131
0.23000 1.4 0.42153
0.24000 1.4 0.51001
0.25000 1.4 0.47951
0.01000 1.5 1.45065
0.02000 1.5 0.61190
0.03000 1.5 0.49620
0.04000 1.5 0.44746
0.05000 1.5 0.30703
0.06000 1.5 0.33675
0.07000 1.5 0.41451
0.08000 1.5 0.43940
0.09000 1.5 0.40845
0.10000 1.5 0.47114
0.11000 1.5 0.40837
0.12000 1.5 0.39179
0.13000 1.5 0.47451
0.14000 1.5 0.42730
0.15000 1.5 0.45056
0.16000 1.5 0.43940
0.17000 1.5 0.43797
0.18000 1.5 0.40903
0.19000 1.5 0.40582
0.20000 1.5 0.47912
0.21000 1.5 0.46358
0.22000 1.5 0.48831
0.23000 1.5 0.51202
0.24000 1.5 0.48647
0.25000 1.5 0.50570
0.01000 1.6 1.60534
0.02000 1.6 0.64984
0.03000 1.6 0.33230
0.04000 1.6 0.30166
0.05000 1.6 0.30593
0.06000 1.6 0.30321
0.07000 1.6 0.35733
0.08000 1.6 0.35581
0.09000 1.6 0.36692
0.10000 1.6 0.39516
0.11000 1.6 0.39491
0.12000 1.6 0.40280
0.13000 1.6 0.40507
0.14000 1.6 0.46541
0.15000 1.6 0.50997
0.16000 1.6 0.48588
0.17000 1.6 0.51313
0.18000 1.6 0.45407
0.19000 1.6 0.53815
0.20000 1.6 0.47777
0.21000 1.6 0.56701
0.22000 1.6 0.50671
0.23000 1.6 0.57858
0.24000 1.6 0.54123
0.25000 1.6 0.54678
0.01000 1.7 1.38112
0.02000 1.7 0.46242
0.03000 1.7 0.28967
0.04000 1.7 0.26227
0.05000 1.7 0.28240
0.06000 1.7 0.29888
0.07000 1.7 0.25368
0.08000 1.7 0.29495
0.09000 1.7 0.32409
0.10000 1.7 0.30109
0.11000 1.7 0.33282
0.12000 1.7 0.35922
0.13000 1.7 0.38407
0.14000 1.7 0.33063
0.15000 1.7 0.30757
0.16000 1.7 0.35850
0.17000 1.7 0.32444
0.18000 1.7 0.37710
0.19000 1.7 0.38513
0.20000 1.7 0.39465
0.21000 1.7 0.38765
0.22000 1.7 0.38705
0.23000 1.7 0.39997
0.24000 1.7 0.45662
0.25000 1.7 0.40180
0.01000 1.8 1.48772
0.02000 1.8 0.45317
0.03000 1.8 0.25310
0.04000 1.8 0.22043
0.05000 1.8 0.25394
0.06000 1.8 0.32736
0.07000 1.8 0.30591
0.08000 1.8 0.27572
0.09000 1.8 0.30993
0.10000 1.8 0.35662
0.11000 1.8 0.34219
0.12000 1.8 0.36366
0.13000 1.8 0.34342
0.14000 1.8 0.35086
0.15000 1.8 0.36804
0.16000 1.8 0.40310
0.17000 1.8 0.37755
0.18000 1.8 0.38882
0.19000 1.8 0.34197
0.20000 1.8 0.39926
0.21000 1.8 0.38356
0.22000 1.8 0.44532
0.23000 1.8 0.43000
0.24000 1.8 0.44426
0.25000 1.8 0.42350
0.01000 1.9 2.16564
0.02000 1.9 0.25016
0.03000 1.9 0.20076
0.04000 1.9 0.26022
0.05000 1.9 0.23434
0.06000 1.9 0.25788
0.07000 1.9 0.26400
0.08000 1.9 0.27199
0.09000 1.9 0.26260
0.10000 1.9 0.29638
0.11000 1.9 0.26670
0.12000 1.9 0.32329
0.13000 1.9 0.35342
0.14000 1.9 0.28891
0.15000 1.9 0.34401
0.16000 1.9 0.33900
0.17000 1.9 0.34933
0.18000 1.9 0.30075
0.19000 1.9 0.34550
0.20000 1.9 0.38334
0.21000 1.9 0.35456
0.22000 1.9 0.36635
0.23000 1.9 0.35167
0.24000 1.9 0.33657
0.25000 1.9 0.36719
0.01000 2.0 0.77196
0.02000 2.0 0.30818
0.03000 2.0 0.20296
0.04000 2.0 0.22870
0.05000 2.0 0.24971
0.06000 2.0 0.24424
0.07000 2.0 0.27320
0.08000 2.0 0.27201
0.09000 2.0 0.32036
0.10000 2.0 0.29228
0.11000 2.0 0.38883
0.12000 2.0 0.34268
0.13000 2.0 0.33578
0.14000 2.0 0.32233
0.15000 2.0 0.35210
0.16000 2.0 0.35954
0.17000 2.0 0.43166
0.18000 2.0 0.42230
0.19000 2.0 0.43329
0.20000 2.0 0.40940
0.21000 2.0 0.49395
0.22000 2.0 0.40533
0.23000 2.0 0.45073
0.24000 2.0 0.51800
0.25000 2.0 0.45072
0.01000 2.1 1.31536
0.02000 2.1 0.31205
0.03000 2.1 0.23473
0.04000 2.1 0.24575
0.05000 2.1 0.26055
0.06000 2.1 0.26989
0.07000 2.1 0.30659
0.08000 2.1 0.26553
0.09000 2.1 0.33287
0.10000 2.1 0.31940
0.11000 2.1 0.28736
0.12000 2.1 0.32240
0.13000 2.1 0.28979
0.14000 2.1 0.37649
0.15000 2.1 0.34521
0.16000 2.1 0.34957
0.17000 2.1 0.36692
0.18000 2.1 0.36391
0.19000 2.1 0.34760
0.20000 2.1 0.37684
0.21000 2.1 0.37479
0.22000 2.1 0.38635
0.23000 2.1 0.39362
0.24000 2.1 0.41328
0.25000 2.1 0.38588
0.01000 2.2 0.83901
0.02000 2.2 0.20319
0.03000 2.2 0.22819
0.04000 2.2 0.25560
0.05000 2.2 0.24373
0.06000 2.2 0.25726
0.07000 2.2 0.27701
0.08000 2.2 0.23458
0.09000 2.2 0.31568
0.10000 2.2 0.27401
0.11000 2.2 0.31202
0.12000 2.2 0.30903
0.13000 2.2 0.35487
0.14000 2.2 0.37764
0.15000 2.2 0.39300
0.16000 2.2 0.38247
0.17000 2.2 0.42567
0.18000 2.2 0.43600
0.19000 2.2 0.41695
0.20000 2.2 0.40644
0.21000 2.2 0.44084
0.22000 2.2 0.46374
0.23000 2.2 0.48672
0.24000 2.2 0.47815
0.25000 2.2 0.47057
0.01000 2.3 0.60668
0.02000 2.3 0.29217
0.03000 2.3 0.22467
0.04000 2.3 0.22646
0.05000 2.3 0.27557
0.06000 2.3 0.27044
0.07000 2.3 0.29893
0.08000 2.3 0.28233
0.09000 2.3 0.26308
0.10000 2.3 0.30473
0.11000 2.3 0.30541
0.12000 2.3 0.30641
0.13000 2.3 0.29620
0.14000 2.3 0.29010
0.15000 2.3 0.27236
0.16000 2.3 0.31824
0.17000 2.3 0.34237
0.18000 2.3 0.34845
0.19000 2.3 0.33727
0.20000 2.3 0.42370
0.21000 2.3 0.37328
0.22000 2.3 0.36671
0.23000 2.3 0.39744
0.24000 2.3 0.35374
0.25000 2.3 0.39807
0.01000 2.4 0.29207
0.02000 2.4 0.21838
0.03000 2.4 0.21876
0.04000 2.4 0.21018
0.05000 2.4 0.20412
0.06000 2.4 0.22878
0.07000 2.4 0.25499
0.08000 2.4 0.25252
0.09000 2.4 0.26238
0.10000 2.4 0.29511
0.11000 2.4 0.27721
0.12000 2.4 0.28259
0.13000 2.4 0.30585
0.14000 2.4 0.31208
0.15000 2.4 0.31664
0.16000 2.4 0.31769
0.17000 2.4 0.33784
0.18000 2.4 0.39858
0.19000 2.4 0.39410
0.20000 2.4 0.36279
0.21000 2.4 0.39385
0.22000 2.4 0.38282
0.23000 2.4 0.41908
0.24000 2.4 0.42571
0.25000 2.4 0.46561
0.01000 2.5 0.27201
0.02000 2.5 0.33821
0.03000 2.5 0.21864
0.04000 2.5 0.21308
0.05000 2.5 0.20126
0.06000 2.5 0.20404
0.07000 2.5 0.26909
0.08000 2.5 0.23916
0.09000 2.5 0.24356
0.10000 2.5 0.26297
0.11000 2.5 0.24842
0.12000 2.5 0.30472
0.13000 2.5 0.29219
0.14000 2.5 0.30512
0.15000 2.5 0.34711
0.16000 2.5 0.34479
0.17000 2.5 0.36738
0.18000 2.5 0.37234
0.19000 2.5 0.34491
0.20000 2.5 0.36236
0.21000 2.5 0.37252
0.22000 2.5 0.37639
0.23000 2.5 0.44591
0.24000 2.5 0.41448
0.25000 2.5 0.38307
0.01000 2.6 0.29476
0.02000 2.6 0.19934
0.03000 2.6 0.21358
0.04000 2.6 0.21901
0.05000 2.6 0.25242
0.06000 2.6 0.23138
0.07000 2.6 0.26060
0.08000 2.6 0.23567
0.09000 2.6 0.27404
0.10000 2.6 0.25075
0.11000 2.6 0.26266
0.12000 2.6 0.25997
0.13000 2.6 0.30364
0.14000 2.6 0.31614
0.15000 2.6 0.33825
0.16000 2.6 0.33088
0.17000 2.6 0.34900
0.18000 2.6 0.37525
0.19000 2.6 0.36940
0.20000 2.6 0.36979
0.21000 2.6 0.41736
0.22000 2.6 0.40441
0.23000 2.6 0.41761
0.24000 2.6 0.43155
0.25000 2.6 0.43731
0.01000 2.7 0.76829
0.02000 2.7 0.26773
0.03000 2.7 0.18588
0.04000 2.7 0.20462
0.05000 2.7 0.20967
0.06000 2.7 0.21139
0.07000 2.7 0.17256
0.08000 2.7 0.22621
0.09000 2.7 0.22663
0.10000 2.7 0.24136
0.11000 2.7 0.23591
0.12000 2.7 0.21736
0.13000 2.7 0.24144
0.14000 2.7 0.28640
0.15000 2.7 0.32364
0.16000 2.7 0.33200
0.17000 2.7 0.35807
0.18000 2.7 0.38303
0.19000 2.7 0.39238
0.20000 2.7 0.41922
0.21000 2.7 0.40658
0.22000 2.7 0.37324
0.23000 2.7 0.46184
0.24000 2.7 0.39629
0.25000 2.7 0.46033
0.01000 2.8 0.85792
0.02000 2.8 0.32503
0.03000 2.8 0.15824
0.04000 2.8 0.15471
0.05000 2.8 0.19773
0.06000 2.8 0.22628
0.07000 2.8 0.22658
0.08000 2.8 0.25895
0.09000 2.8 0.29363
0.10000 2.8 0.23117
0.11000 2.8 0.27923
0.12000 2.8 0.27548
0.13000 2.8 0.28796
0.14000 2.8 0.25984
0.15000 2.8 0.31868
0.16000 2.8 0.30209
0.17000 2.8 0.27994
0.18000 2.8 0.29279
0.19000 2.8 0.27035
0.20000 2.8 0.29787
0.21000 2.8 0.32189
0.22000 2.8 0.34967
0.23000 2.8 0.34691
0.24000 2.8 0.33132
0.25000 2.8 0.35484
0.01000 2.9 0.17970
0.02000 2.9 0.16371
0.03000 2.9 0.21731
0.04000 2.9 0.20566
0.05000 2.9 0.21411
0.06000 2.9 0.20901
0.07000 2.9 0.23763
0.08000 2.9 0.22368
0.09000 2.9 0.24311
0.10000 2.9 0.23972
0.11000 2.9 0.20858
0.12000 2.9 0.20000
0.13000 2.9 0.20468
0.14000 2.9 0.19519
0.15000 2.9 0.25081
0.16000 2.9 0.24560
0.17000 2.9 0.26352
0.18000 2.9 0.30623
0.19000 2.9 0.28807
0.20000 2.9 0.31780
0.21000 2.9 0.29232
0.22000 2.9 0.32724
0.23000 2.9 0.33315
0.24000 2.9 0.35928
0.25000 2.9 0.34998
0.01000 3.0 0.66084
0.02000 3.0 0.17066
0.03000 3.0 0.18539
0.04000 3.0 0.21076
0.05000 3.0 0.21068
0.06000 3.0 0.23198
0.07000 3.0 0.24238
0.08000 3.0 0.25387
0.09000 3.0 0.24535
0.10000 3.0 0.24457
0.11000 3.0 0.25907
0.12000 3.0 0.28282
0.13000 3.0 0.27313
0.14000 3.0 0.27822
0.15000 3.0 0.29361
0.16000 3.0 0.32195
0.17000 3.0 0.29603
0.18000 3.0 0.37386
0.19000 3.0 0.34331
0.20000 3.0 0.34741
0.21000 3.0 0.36486
0.22000 3.0 0.33163
0.23000 3.0 0.36464
0.24000 3.0 0.34145
0.25000 3.0 0.39257
0.01000 3.1 0.34090
0.02000 3.1 0.20999
0.03000 3.1 0.20134
0.04000 3.1 0.17785
0.05000 3.1 0.19818
0.06000 3.1 0.22437
0.07000 3.1 0.23422
0.08000 3.1 0.17516
0.09000 3.1 0.26131
0.10000 3.1 0.21638
0.11000 3.1 0.20756
0.12000 3.1 0.20311
0.13000 3.1 0.21902
0.14000 3.1 0.21709
0.15000 3.1 0.21940
0.16000 3.1 0.24673
0.17000 3.1 0.21013
0.18000 3.1 0.28993
0.19000 3.1 0.29869
0.20000 3.1 0.23920
0.21000 3.1 0.32371
0.22000 3.1 0.27869
0.23000 3.1 0.25257
0.24000 3.1 0.27064
0.25000 3.1 0.38312
0.01000 3.2 0.51282
0.02000 3.2 0.21717
0.03000 3.2 0.16382
0.04000 3.2 0.17272
0.05000 3.2 0.19112
0.06000 3.2 0.22790
0.07000 3.2 0.26171
0.08000 3.2 0.24837
0.09000 3.2 0.27570
0.10000 3.2 0.29792
0.11000 3.2 0.29013
0.12000 3.2 0.26846
0.13000 3.2 0.32571
0.14000 3.2 0.25792
0.15000 3.2 0.24590
0.16000 3.2 0.27912
0.17000 3.2 0.24811
0.18000 3.2 0.31425
0.19000 3.2 0.27413
0.20000 3.2 0.29441
0.21000 3.2 0.26632
0.22000 3.2 0.27348
0.23000 3.2 0.26790
0.24000 3.2 0.25907
0.25000 3.2 0.26529
0.01000 3.3 0.74598
0.02000 3.3 0.15016
0.03000 3.3 0.15820
0.04000 3.3 0.16623
0.05000 3.3 0.16029
0.06000 3.3 0.19113
0.07000 3.3 0.24412
0.08000 3.3 0.25209
0.09000 3.3 0.30759
0.10000 3.3 0.34763
0.11000 3.3 0.34993
0.12000 3.3 0.32083
0.13000 3.3 0.41568
0.14000 3.3 0.38716
0.15000 3.3 0.41577
0.16000 3.3 0.38523
0.17000 3.3 0.41870
0.18000 3.3 0.37918
0.19000 3.3 0.48247
0.20000 3.3 0.46124
0.21000 3.3 0.40777
0.22000 3.3 0.48741
0.23000 3.3 0.43875
0.24000 3.3 0.48838
0.25000 3.3 0.52669
0.01000 3.4 0.30870
0.02000 3.4 0.20299
0.03000 3.4 0.15621
0.04000 3.4 0.15969
0.05000 3.4 0.17431
0.06000 3.4 0.19409
0.07000 3.4 0.23809
0.08000 3.4 0.27521
0.09000 3.4 0.29285
0.10000 3.4 0.30170
0.11000 3.4 0.40349
0.12000 3.4 0.37187
0.13000 3.4 0.38140
0.14000 3.4 0.38828
0.15000 3.4 0.41425
0.16000 3.4 0.42135
0.17000 3.4 0.43453
0.18000 3.4 0.46435
0.19000 3.4 0.49933
0.20000 3.4 0.45146
0.21000 3.4 0.45550
0.22000 3.4 0.46670
0.23000 3.4 0.51758
0.24000 3.4 0.46121
0.25000 3.4 0.51482
0.01000 3.5 0.63349
0.02000 3.5 0.17916
0.03000 3.5 0.16948
0.04000 3.5 0.19327
0.05000 3.5 0.18248
0.06000 3.5 0.21846
0.07000 3.5 0.22496
0.08000 3.5 0.25878
0.09000 3.5 0.29862
0.10000 3.5 0.31027
0.11000 3.5 0.32881
0.12000 3.5 0.28510
0.13000 3.5 0.36189
0.14000 3.5 0.36654
0.15000 3.5 0.41751
0.16000 3.5 0.36880
0.17000 3.5 0.40540
0.18000 3.5 0.38077
0.19000 3.5 0.45879
0.20000 3.5 0.47175
0.21000 3.5 0.40950
0.22000 3.5 0.46683
0.23000 3.5 0.43253
0.24000 3.5 0.45480
0.25000 3.5 0.46662
0.01000 3.6 0.69952
0.02000 3.6 0.18776
0.03000 3.6 0.17403
0.04000 3.6 0.17676
0.05000 3.6 0.21509
0.06000 3.6 0.24608
0.07000 3.6 0.29922
0.08000 3.6 0.29596
0.09000 3.6 0.29557
0.10000 3.6 0.30673
0.11000 3.6 0.34760
0.12000 3.6 0.30827
0.13000 3.6 0.37134
0.14000 3.6 0.40578
0.15000 3.6 0.36540
0.16000 3.6 0.39760
0.17000 3.6 0.37117
0.18000 3.6 0.44559
0.19000 3.6 0.39927
0.20000 3.6 0.41917
0.21000 3.6 0.42628
0.22000 3.6 0.41065
0.23000 3.6 0.44858
0.24000 3.6 0.44380
0.25000 3.6 0.44823
0.01000 3.7 0.52065
0.02000 3.7 0.15866
0.03000 3.7 0.15617
0.04000 3.7 0.15324
0.05000 3.7 0.14197
0.06000 3.7 0.18386
0.07000 3.7 0.20264
0.08000 3.7 0.26821
0.09000 3.7 0.26607
0.10000 3.7 0.33134
0.11000 3.7 0.33931
0.12000 3.7 0.30638
0.13000 3.7 0.33099
0.14000 3.7 0.35210
0.15000 3.7 0.35031
0.16000 3.7 0.38388
0.17000 3.7 0.39767
0.18000 3.7 0.41995
0.19000 3.7 0.39949
0.20000 3.7 0.41955
0.21000 3.7 0.43868
0.22000 3.7 0.43687
0.23000 3.7 0.46399
0.24000 3.7 0.42738
0.25000 3.7 0.46062
0.01000 3.8 0.33988
0.02000 3.8 0.15341
0.03000 3.8 0.14869
0.04000 3.8 0.16004
0.05000 3.8 0.15740
0.06000 3.8 0.17079
0.07000 3.8 0.18934
0.08000 3.8 0.21110
0.09000 3.8 0.21033
0.10000 3.8 0.26214
0.11000 3.8 0.27654
0.12000 3.8 0.27157
0.13000 3.8 0.28083
0.14000 3.8 0.35494
0.15000 3.8 0.33211
0.16000 3.8 0.33200
0.17000 3.8 0.39445
0.18000 3.8 0.38874
0.19000 3.8 0.38793
0.20000 3.8 0.38637
0.21000 3.8 0.40617
0.22000 3.8 0.45565
0.23000 3.8 0.46662
0.24000 3.8 0.44950
0.25000 3.8 0.45881
0.01000 3.9 0.20375
0.02000 3.9 0.20155
0.03000 3.9 0.15642
0.04000 3.9 0.12641
0.05000 3.9 0.14146
0.06000 3.9 0.16406
0.07000 3.9 0.18404
0.08000 3.9 0.20439
0.09000 3.9 0.19232
0.10000 3.9 0.24915
0.11000 3.9 0.26591
0.12000 3.9 0.32357
0.13000 3.9 0.29509
0.14000 3.9 0.36436
0.15000 3.9 0.40445
0.16000 3.9 0.35794
0.17000 3.9 0.41749
0.18000 3.9 0.36372
0.19000 3.9 0.44288
0.20000 3.9 0.47726
0.21000 3.9 0.48939
0.22000 3.9 0.47171
0.23000 3.9 0.44340
0.24000 3.9 0.45598
0.25000 3.9 0.49213
0.01000 4.0 0.24005
0.02000 4.0 0.13360
0.03000 4.0 0.14775
0.04000 4.0 0.14889
0.05000 4.0 0.17096
0.06000 4.0 0.15807
0.07000 4.0 0.16295
0.08000 4.0 0.18230
0.09000 4.0 0.22739
0.10000 4.0 0.24282
0.11000 4.0 0.23935
0.12000 4.0 0.27270
0.13000 4.0 0.32023
0.14000 4.0 0.34561
0.15000 4.0 0.37240
0.16000 4.0 0.36153
0.17000 4.0 0.38808
0.18000 4.0 0.41462
0.19000 4.0 0.46337
0.20000 4.0 0.42687
0.21000 4.0 0.41490
0.22000 4.0 0.39323
0.23000 4.0 0.43009
0.24000 4.0 0.47891
0.25000 4.0 0.48772
0.01000 4.1 0.27528
0.02000 4.1 0.18525
0.03000 4.1 0.14367
0.04000 4.1 0.15685
0.05000 4.1 0.14729
0.06000 4.1 0.16355
0.07000 4.1 0.18622
0.08000 4.1 0.21086
0.09000 4.1 0.22671
0.10000 4.1 0.16616
0.11000 4.1 0.20518
0.12000 4.1 0.25614
0.13000 4.1 0.25542
0.14000 4.1 0.27514
0.15000 4.1 0.31504
0.16000 4.1 0.33605
0.17000 4.1 0.34742
0.18000 4.1 0.37813
0.19000 4.1 0.38333
0.20000 4.1 0.40805
0.21000 4.1 0.40881
0.22000 4.1 0.42161
0.23000 4.1 0.42652
0.24000 4.1 0.50262
0.25000 4.1 0.47947
0.01000 4.2 0.23537
0.02000 4.2 0.14843
0.03000 4.2 0.14473
0.04000 4.2 0.13590
0.05000 4.2 0.14508
0.06000 4.2 0.15627
0.07000 4.2 0.19044
0.08000 4.2 0.23124
0.09000 4.2 0.21253
0.10000 4.2 0.21013
0.11000 4.2 0.26342
0.12000 4.2 0.22141
0.13000 4.2 0.25480
0.14000 4.2 0.28074
0.15000 4.2 0.34434
0.16000 4.2 0.35505
0.17000 4.2 0.37443
0.18000 4.2 0.36858
0.19000 4.2 0.34628
0.20000 4.2 0.47013
0.21000 4.2 0.40125
0.22000 4.2 0.41357
0.23000 4.2 0.45306
0.24000 4.2 0.45793
0.25000 4.2 0.47826
0.01000 4.3 0.21552
0.02000 4.3 0.14806
0.03000 4.3 0.14319
0.04000 4.3 0.13961
0.05000 4.3 0.14499
0.06000 4.3 0.14498
0.07000 4.3 0.17467
0.08000 4.3 0.19601
0.09000 4.3 0.22880
0.10000 4.3 0.23901
0.11000 4.3 0.21943
0.12000 4.3 0.23012
0.13000 4.3 0.29798
0.14000 4.3 0.32442
0.15000 4.3 0.34179
0.16000 4.3 0.34572
0.17000 4.3 0.31416
0.18000 4.3 0.42739
0.19000 4.3 0.41078
0.20000 4.3 0.40976
0.21000 4.3 0.48089
0.22000 4.3 0.46280
0.23000 4.3 0.45783
0.24000 4.3 0.43506
0.25000 4.3 0.47145
0.01000 4.4 0.23940
0.02000 4.4 0.17112
0.03000 4.4 0.13290
0.04000 4.4 0.14486
0.05000 4.4 0.13808
0.06000 4.4 0.14693
0.07000 4.4 0.15547
0.08000 4.4 0.17068
0.09000 4.4 0.17220
0.10000 4.4 0.22139
0.11000 4.4 0.19659
0.12000 4.4 0.26791
0.13000 4.4 0.24177
0.14000 4.4 0.28908
0.15000 4.4 0.31156
0.16000 4.4 0.32683
0.17000 4.4 0.30139
0.18000 4.4 0.35865
0.19000 4.4 0.33801
0.20000 4.4 0.37685
0.21000 4.4 0.38776
0.22000 4.4 0.41106
0.23000 4.4 0.42094
0.24000 4.4 0.43896
0.25000 4.4 0.42850
0.01000 4.5 0.25185
0.02000 4.5 0.15937
0.03000 4.5 0.15082
0.04000 4.5 0.14104
0.05000 4.5 0.13873
0.06000 4.5 0.15256
0.07000 4.5 0.15854
0.08000 4.5 0.19169
0.09000 4.5 0.20373
0.10000 4.5 0.23346
0.11000 4.5 0.22904
0.12000 4.5 0.25072
0.13000 4.5 0.28906
0.14000 4.5 0.30382
0.15000 4.5 0.32354
0.16000 4.5 0.33407
0.17000 4.5 0.30924
0.18000 4.5 0.29183
0.19000 4.5 0.36519
0.20000 4.5 0.35779
0.21000 4.5 0.36457
0.22000 4.5 0.41910
0.23000 4.5 0.42559
0.24000 4.5 0.38118
0.25000 4.5 0.38166
0.01000 4.6 0.18673
0.02000 4.6 0.14850
0.03000 4.6 0.15258
0.04000 4.6 0.12822
0.05000 4.6 0.14283
0.06000 4.6 0.16228
0.07000 4.6 0.17188
0.08000 4.6 0.19188
0.09000 4.6 0.19333
0.10000 4.6 0.21444
0.11000 4.6 0.25682
0.12000 4.6 0.24629
0.13000 4.6 0.24422
0.14000 4.6 0.25118
0.15000 4.6 0.28317
0.16000 4.6 0.27905
0.17000 4.6 0.31348
0.18000 4.6 0.30956
0.19000 4.6 0.32618
0.20000 4.6 0.30362
0.21000 4.6 0.35443
0.22000 4.6 0.39443
0.23000 4.6 0.36722
0.24000 4.6 0.38112
0.25000 4.6 0.39073
0.01000 4.7 0.23136
0.02000 4.7 0.14221
0.03000 4.7 0.13514
0.04000 4.7 0.14636
0.05000 4.7 0.15736
0.06000 4.7 0.18223
0.07000 4.7 0.17056
0.08000 4.7 0.16565
0.09000 4.7 0.16818
0.10000 4.7 0.21228
0.11000 4.7 0.22630
0.12000 4.7 0.20375
0.13000 4.7 0.23396
0.14000 4.7 0.22627
0.15000 4.7 0.25713
0.16000 4.7 0.25477
0.17000 4.7 0.26870
0.18000 4.7 0.31148
0.19000 4.7 0.32744
0.20000 4.7 0.34527
0.21000 4.7 0.36333
0.22000 4.7 0.30239
0.23000 4.7 0.41539
0.24000 4.7 0.41373
0.25000 4.7 0.40198
0.01000 4.8 0.21903
0.02000 4.8 0.14283
0.03000 4.8 0.14242
0.04000 4.8 0.15436
0.05000 4.8 0.16309
0.06000 4.8 0.17093
0.07000 4.8 0.16342
0.08000 4.8 0.21925
0.09000 4.8 0.17179
0.10000 4.8 0.18777
0.11000 4.8 0.18703
0.12000 4.8 0.17935
0.13000 4.8 0.26287
0.14000 4.8 0.26362
0.15000 4.8 0.26933
0.16000 4.8 0.27698
0.17000 4.8 0.30560
0.18000 4.8 0.34577
0.19000 4.8 0.31304
0.20000 4.8 0.33624
0.21000 4.8 0.33647
0.22000 4.8 0.35356
0.23000 4.8 0.39925
0.24000 4.8 0.38960
0.25000 4.8 0.39776
0.01000 4.9 0.18445
0.02000 4.9 0.13373
0.03000 4.9 0.13614
0.04000 4.9 0.14833
0.05000 4.9 0.15426
0.06000 4.9 0.16848
0.07000 4.9 0.17277
0.08000 4.9 0.20086
0.09000 4.9 0.19978
0.10000 4.9 0.21681
0.11000 4.9 0.24996
0.12000 4.9 0.25169
0.13000 4.9 0.26680
0.14000 4.9 0.26719
0.15000 4.9 0.29396
0.16000 4.9 0.29726
0.17000 4.9 0.30015
0.18000 4.9 0.32613
0.19000 4.9 0.33776
0.20000 4.9 0.35548
0.21000 4.9 0.33265
0.22000 4.9 0.37757
0.23000 4.9 0.36089
0.24000 4.9 0.36719
0.25000 4.9 0.41065
0.01000 5.0 0.23564
0.02000 5.0 0.13993
0.03000 5.0 0.15359
0.04000 5.0 0.15761
0.05000 5.0 0.14901
0.06000 5.0 0.16929
0.07000 5.0 0.16702
0.08000 5.0 0.16063
0.09000 5.0 0.18900
0.10000 5.0 0.20276
0.11000 5.0 0.21325
0.12000 5.0 0.20904
0.13000 5.0 0.25870
0.14000 5.0 0.22867
0.15000 5.0 0.28733
0.16000 5.0 0.28419
0.17000 5.0 0.31133
0.18000 5.0 0.32990
0.19000 5.0 0.33605
0.20000 5.0 0.31426
0.21000 5.0 0.38261
0.22000 5.0 0.38887
0.23000 5.0 0.38204
0.24000 5.0 0.39908
0.25000 5.0 0.40301
0.01000 5.1 0.18723
0.02000 5.1 0.13717
0.03000 5.1 0.15512
0.04000 5.1 0.15861
0.05000 5.1 0.13378
0.06000 5.1 0.14900
0.07000 5.1 0.18436
0.08000 5.1 0.16747
0.09000 5.1 0.17980
0.10000 5.1 0.19238
0.11000 5.1 0.18851
0.12000 5.1 0.20417
0.13000 5.1 0.21014
0.14000 5.1 0.18224
0.15000 5.1 0.23957
0.16000 5.1 0.24706
0.17000 5.1 0.28664
0.18000 5.1 0.26666
0.19000 5.1 0.25238
0.20000 5.1 0.25363
0.21000 5.1 0.29471
0.22000 5.1 0.30664
0.23000 5.1 0.32463
0.24000 5.1 0.34370
0.25000 5.1 0.30006
0.01000 5.2 0.19805
0.02000 5.2 0.15382
0.03000 5.2 0.12920
0.04000 5.2 0.12688
0.05000 5.2 0.14896
0.06000 5.2 0.15089
0.07000 5.2 0.14286
0.08000 5.2 0.18542
0.09000 5.2 0.19559
0.10000 5.2 0.22452
0.11000 5.2 0.21811
0.12000 5.2 0.21671
0.13000 5.2 0.27943
0.14000 5.2 0.28296
0.15000 5.2 0.26164
0.16000 5.2 0.27939
0.17000 5.2 0.32797
0.18000 5.2 0.33752
0.19000 5.2 0.34178
0.20000 5.2 0.40910
0.21000 5.2 0.40989
0.22000 5.2 0.35601
0.23000 5.2 0.36020
0.24000 5.2 0.40033
0.25000 5.2 0.37124
0.01000 5.3 0.18791
0.02000 5.3 0.13242
0.03000 5.3 0.13207
0.04000 5.3 0.13798
0.05000 5.3 0.13962
0.06000 5.3 0.14430
0.07000 5.3 0.17464
0.08000 5.3 0.16773
0.09000 5.3 0.20257
0.10000 5.3 0.22996
0.11000 5.3 0.26955
0.12000 5.3 0.29332
0.13000 5.3 0.29856
0.14000 5.3 0.35499
0.15000 5.3 0.34212
0.16000 5.3 0.32022
0.17000 5.3 0.37254
0.18000 5.3 0.34529
0.19000 5.3 0.34654
0.20000 5.3 0.36839
0.21000 5.3 0.40613
0.22000 5.3 0.36069
0.23000 5.3 0.40599
0.24000 5.3 0.36985
0.25000 5.3 0.42815
0.01000 5.4 0.16176
0.02000 5.4 0.14046
0.03000 5.4 0.13923
0.04000 5.4 0.14116
0.05000 5.4 0.14240
0.06000 5.4 0.16284
0.07000 5.4 0.18190
0.08000 5.4 0.17618
0.09000 5.4 0.23146
0.10000 5.4 0.24640
0.11000 5.4 0.21067
0.12000 5.4 0.23819
0.13000 5.4 0.29898
0.14000 5.4 0.30366
0.15000 5.4 0.26839
0.16000 5.4 0.37053
0.17000 5.4 0.34351
0.18000 5.4 0.35640
0.19000 5.4 0.39498
0.20000 5.4 0.36559
0.21000 5.4 0.35236
0.22000 5.4 0.34783
0.23000 5.4 0.36166
0.24000 5.4 0.37601
0.25000 5.4 0.40350
0.01000 5.5 0.19635
0.02000 5.5 0.14721
0.03000 5.5 0.13763
0.04000 5.5 0.14382
0.05000 5.5 0.14619
0.06000 5.5 0.14946
0.07000 5.5 0.16803
0.08000 5.5 0.15103
0.09000 5.5 0.19460
0.10000 5.5 0.19882
0.11000 5.5 0.25382
0.12000 5.5 0.26574
0.13000 5.5 0.27807
0.14000 5.5 0.24301
0.15000 5.5 0.30456
0.16000 5.5 0.33796
0.17000 5.5 0.33218
0.18000 5.5 0.36041
0.19000 5.5 0.35714
0.20000 5.5 0.35357
0.21000 5.5 0.39441
0.22000 5.5 0.34759
0.23000 5.5 0.33434
0.24000 5.5 0.37227
0.25000 5.5 0.37894
0.01000 5.6 0.16782
0.02000 5.6 0.14189
0.03000 5.6 0.14691
0.04000 5.6 0.15815
0.05000 5.6 0.14609
0.06000 5.6 0.14857
0.07000 5.6 0.16158
0.08000 5.6 0.18072
0.09000 5.6 0.18417
0.10000 5.6 0.18608
0.11000 5.6 0.21693
0.12000 5.6 0.23631
0.13000 5.6 0.27244
0.14000 5.6 0.25831
0.15000 5.6 0.34700
0.16000 5.6 0.30175
0.17000 5.6 0.33957
0.18000 5.6 0.37450
0.19000 5.6 0.33271
0.20000 5.6 0.35403
0.21000 5.6 0.35846
0.22000 5.6 0.38989
0.23000 5.6 0.43059
0.24000 5.6 0.36199
0.25000 5.6 0.39361
0.01000 5.7 0.18785
0.02000 5.7 0.13378
0.03000 5.7 0.14955
0.04000 5.7 0.14452
0.05000 5.7 0.13715
0.06000 5.7 0.14402
0.07000 5.7 0.17496
0.08000 5.7 0.18409
0.09000 5.7 0.16415
0.10000 5.7 0.18513
0.11000 5.7 0.20159
0.12000 5.7 0.19911
0.13000 5.7 0.21975
0.14000 5.7 0.23723
0.15000 5.7 0.22459
0.16000 5.7 0.30753
0.17000 5.7 0.31509
0.18000 5.7 0.28395
0.19000 5.7 0.30021
0.20000 5.7 0.34315
0.21000 5.7 0.37823
0.22000 5.7 0.33662
0.23000 5.7 0.32088
0.24000 5.7 0.38369
0.25000 5.7 0.36662
0.01000 5.8 0.18566
0.02000 5.8 0.14795
0.03000 5.8 0.13401
0.04000 5.8 0.14866
0.05000 5.8 0.15571
0.06000 5.8 0.15888
0.07000 5.8 0.16744
0.08000 5.8 0.16367
0.09000 5.8 0.17609
0.10000 5.8 0.14984
0.11000 5.8 0.22415
0.12000 5.8 0.20722
0.13000 5.8 0.17315
0.14000 5.8 0.25572
0.15000 5.8 0.21680
0.16000 5.8 0.30494
0.17000 5.8 0.28203
0.18000 5.8 0.31940
0.19000 5.8 0.30025
0.20000 5.8 0.31759
0.21000 5.8 0.31738
0.22000 5.8 0.35171
0.23000 5.8 0.36549
0.24000 5.8 0.37286
0.25000 5.8 0.31226
0.01000 5.9 0.16769
0.02000 5.9 0.16580
0.03000 5.9 0.15871
0.04000 5.9 0.13859
0.05000 5.9 0.15123
0.06000 5.9 0.15333
0.07000 5.9 0.15968
0.08000 5.9 0.15477
0.09000 5.9 0.18386
0.10000 5.9 0.18553
0.11000 5.9 0.15747
0.12000 5.9 0.22028
0.13000 5.9 0.22518
0.14000 5.9 0.23550
0.15000 5.9 0.28583
0.16000 5.9 0.24349
0.17000 5.9 0.31286
0.18000 5.9 0.28863
0.19000 5.9 0.31032
0.20000 5.9 0.32613
0.21000 5.9 0.28453
0.22000 5.9 0.33319
0.23000 5.9 0.32886
0.24000 5.9 0.37317
0.25000 5.9 0.33903
0.01000 6.0 0.15789
0.02000 6.0 0.12920
0.03000 6.0 0.15449
0.04000 6.0 0.15199
0.05000 6.0 0.15078
0.06000 6.0 0.16556
0.07000 6.0 0.15071
0.08000 6.0 0.15170
0.09000 6.0 0.14758
0.10000 6.0 0.18097
0.11000 6.0 0.17934
0.12000 6.0 0.19599
0.13000 6.0 0.21171
0.14000 6.0 0.24715
0.15000 6.0 0.27765
0.16000 6.0 0.31198
0.17000 6.0 0.32109
0.18000 6.0 0.35959
0.19000 6.0 0.36941
0.20000 6.0 0.37354
0.21000 6.0 0.37501
0.22000 6.0 0.42551
0.23000 6.0 0.39105
0.24000 6.0 0.41852
0.25000 6.0 0.41779
0.01000 6.1 0.20013
0.02000 6.1 0.14941
0.03000 6.1 0.14296
0.04000 6.1 0.14060
0.05000 6.1 0.16980
0.06000 6.1 0.14740
0.07000 6.1 0.14470
0.08000 6.1 0.14471
0.09000 6.1 0.19443
0.10000 6.1 0.19205
0.11000 6.1 0.21535
0.12000 6.1 0.25897
0.13000 6.1 0.26694
0.14000 6.1 0.21922
0.15000 6.1 0.26585
0.16000 6.1 0.30972
0.17000 6.1 0.34080
0.18000 6.1 0.33299
0.19000 6.1 0.32880
0.20000 6.1 0.37555
0.21000 6.1 0.35532
0.22000 6.1 0.32381
0.23000 6.1 0.38761
0.24000 6.1 0.38569
0.25000 6.1 0.38966
0.01000 6.2 0.18823
0.02000 6.2 0.13172
0.03000 6.2 0.13769
0.04000 6.2 0.13273
0.05000 6.2 0.14060
0.06000 6.2 0.14660
0.07000 6.2 0.13221
0.08000 6.2 0.14100
0.09000 6.2 0.11363
0.10000 6.2 0.13861
0.11000 6.2 0.15808
0.12000 6.2 0.19402
0.13000 6.2 0.20494
0.14000 6.2 0.21842
0.15000 6.2 0.25250
0.16000 6.2 0.25509
0.17000 6.2 0.25767
0.18000 6.2 0.32298
0.19000 6.2 0.34206
0.20000 6.2 0.33108
0.21000 6.2 0.33783
0.22000 6.2 0.38275
0.23000 6.2 0.35201
0.24000 6.2 0.36563
0.25000 6.2 0.40933
0.01000 6.3 0.16494
0.02000 6.3 0.14556
0.03000 6.3 0.14106
0.04000 6.3 0.15399
0.05000 6.3 0.15012
0.06000 6.3 0.14799
0.07000 6.3 0.14405
0.08000 6.3 0.14900
0.09000 6.3 0.15370
0.10000 6.3 0.17830
0.11000 6.3 0.17259
0.12000 6.3 0.20282
0.13000 6.3 0.24167
0.14000 6.3 0.22149
0.15000 6.3 0.26240
0.16000 6.3 0.29258
0.17000 6.3 0.30610
0.18000 6.3 0.27906
0.19000 6.3 0.31381
0.20000 6.3 0.29961
0.21000 6.3 0.35342
0.22000 6.3 0.36060
0.23000 6.3 0.35989
0.24000 6.3 0.34144
0.25000 6.3 0.37409
0.01000 6.4 0.18514
0.02000 6.4 0.14562
0.03000 6.4 0.14591
0.04000 6.4 0.15845
0.05000 6.4 0.14486
0.06000 6.4 0.14136
0.07000 6.4 0.14073
0.08000 6.4 0.13944
0.09000 6.4 0.16403
0.10000 6.4 0.16728
0.11000 6.4 0.20914
0.12000 6.4 0.21434
0.13000 6.4 0.22220
0.14000 6.4 0.25607
0.15000 6.4 0.27140
0.16000 6.4 0.31009
0.17000 6.4 0.31005
0.18000 6.4 0.31957
0.19000 6.4 0.30145
0.20000 6.4 0.35985
0.21000 6.4 0.35484
0.22000 6.4 0.33662
0.23000 6.4 0.38197
0.24000 6.4 0.35506
0.25000 6.4 0.37207
0.01000 6.5 0.17083
0.02000 6.5 0.15088
0.03000 6.5 0.14428
0.04000 6.5 0.14735
0.05000 6.5 0.14840
0.06000 6.5 0.13689
0.07000 6.5 0.12754
0.08000 6.5 0.13260
0.09000 6.5 0.14230
0.10000 6.5 0.17556
0.11000 6.5 0.18344
0.12000 6.5 0.21197
0.13000 6.5 0.19563
0.14000 6.5 0.24144
0.15000 6.5 0.24201
0.16000 6.5 0.30725
0.17000 6.5 0.27951
0.18000 6.5 0.29925
0.19000 6.5 0.32932
0.20000 6.5 0.36320
0.21000 6.5 0.34691
0.22000 6.5 0.34372
0.23000 6.5 0.31834
0.24000 6.5 0.35249
0.25000 6.5 0.38582
0.01000 6.6 0.18871
0.02000 6.6 0.14543
0.03000 6.6 0.14774
0.04000 6.6 0.16900
0.05000 6.6 0.14783
0.06000 6.6 0.14551
0.07000 6.6 0.13573
0.08000 6.6 0.14978
0.09000 6.6 0.15569
0.10000 6.6 0.17915
0.11000 6.6 0.18125
0.12000 6.6 0.19421
0.13000 6.6 0.20737
0.14000 6.6 0.23119
0.15000 6.6 0.26551
0.16000 6.6 0.29344
0.17000 6.6 0.33090
0.18000 6.6 0.29493
0.19000 6.6 0.36099
0.20000 6.6 0.35165
0.21000 6.6 0.33603
0.22000 6.6 0.33440
0.23000 6.6 0.35697
0.24000 6.6 0.36383
0.25000 6.6 0.34799
0.01000 6.7 0.20265
0.02000 6.7 0.13822
0.03000 6.7 0.12843
0.04000 6.7 0.14232
0.05000 6.7 0.14767
0.06000 6.7 0.13740
0.07000 6.7 0.14158
0.08000 6.7 0.13950
0.09000 6.7 0.17494
0.10000 6.7 0.16310
0.11000 6.7 0.22271
0.12000 6.7 0.24739
0.13000 6.7 0.25917
0.14000 6.7 0.28336
0.15000 6.7 0.28783
0.16000 6.7 0.28100
0.17000 6.7 0.30117
0.18000 6.7 0.34947
0.19000 6.7 0.32050
0.20000 6.7 0.33979
0.21000 6.7 0.33563
0.22000 6.7 0.33549
0.23000 6.7 0.36121
0.24000 6.7 0.36242
0.25000 6.7 0.34758
0.01000 6.8 0.25151
0.02000 6.8 0.13006
0.03000 6.8 0.14044
0.04000 6.8 0.15278
0.05000 6.8 0.14802
0.06000 6.8 0.15761
0.07000 6.8 0.15109
0.08000 6.8 0.16883
0.09000 6.8 0.16144
0.10000 6.8 0.19062
0.11000 6.8 0.24656
0.12000 6.8 0.23915
0.13000 6.8 0.27273
0.14000 6.8 0.25913
0.15000 6.8 0.29585
0.16000 6.8 0.34045
0.17000 6.8 0.26204
0.18000 6.8 0.34297
0.19000 6.8 0.34614
0.20000 6.8 0.31257
0.21000 6.8 0.36843
0.22000 6.8 0.38029
0.23000 6.8 0.34038
0.24000 6.8 0.36513
0.25000 6.8 0.39982
0.01000 6.9 0.16841
0.02000 6.9 0.12978
0.03000 6.9 0.13878
0.04000 6.9 0.14722
0.05000 6.9 0.13460
0.06000 6.9 0.13059
0.07000 6.9 0.13973
0.08000 6.9 0.15493
0.09000 6.9 0.16548
0.10000 6.9 0.19784
0.11000 6.9 0.20692
0.12000 6.9 0.23219
0.13000 6.9 0.25130
0.14000 6.9 0.26612
0.15000 6.9 0.26012
0.16000 6.9 0.28189
0.17000 6.9 0.28536
0.18000 6.9 0.33732
0.19000 6.9 0.33643
0.20000 6.9 0.32977
0.21000 6.9 0.31914
0.22000 6.9 0.38207
0.23000 6.9 0.33620
0.24000 6.9 0.35288
0.25000 6.9 0.38713
0.01000 7.0 0.15811
0.02000 7.0 0.15511
0.03000 7.0 0.13655
0.04000 7.0 0.14804
0.05000 7.0 0.12685
0.06000 7.0 0.15465
0.07000 7.0 0.12724
0.08000 7.0 0.12224
0.09000 7.0 0.16263
0.10000 7.0 0.17028
0.11000 7.0 0.17620
0.12000 7.0 0.19886
0.13000 7.0 0.18187
0.14000 7.0 0.25106
0.15000 7.0 0.29767
0.16000 7.0 0.29906
0.17000 7.0 0.31367
0.18000 7.0 0.33334
0.19000 7.0 0.31249
0.20000 7.0 0.31524
0.21000 7.0 0.32073
0.22000 7.0 0.34554
0.23000 7.0 0.38335
0.24000 7.0 0.37047
0.25000 7.0 0.36605
0.01000 7.1 0.15350
0.02000 7.1 0.15118
0.03000 7.1 0.13816
0.04000 7.1 0.13843
0.05000 7.1 0.13989
0.06000 7.1 0.11958
0.07000 7.1 0.12919
0.08000 7.1 0.15998
0.09000 7.1 0.15547
0.10000 7.1 0.16280
0.11000 7.1 0.19777
0.12000 7.1 0.22495
0.13000 7.1 0.24568
0.14000 7.1 0.25672
0.15000 7.1 0.26801
0.16000 7.1 0.29894
0.17000 7.1 0.28118
0.18000 7.1 0.27511
0.19000 7.1 0.30918
0.20000 7.1 0.34106
0.21000 7.1 0.34996
0.22000 7.1 0.32480
0.23000 7.1 0.32713
0.24000 7.1 0.36610
0.25000 7.1 0.37278
0.01000 7.2 0.16694
0.02000 7.2 0.14618
0.03000 7.2 0.14674
0.04000 7.2 0.14696
0.05000 7.2 0.13674
0.06000 7.2 0.14339
0.07000 7.2 0.13868
0.08000 7.2 0.12847
0.09000 7.2 0.14830
0.10000 7.2 0.14318
0.11000 7.2 0.17271
0.12000 7.2 0.21297
0.13000 7.2 0.20617
0.14000 7.2 0.25822
0.15000 7.2 0.24798
0.16000 7.2 0.27558
0.17000 7.2 0.27509
0.18000 7.2 0.32987
0.19000 7.2 0.33506
0.20000 7.2 0.31600
0.21000 7.2 0.29872
0.22000 7.2 0.34988
0.23000 7.2 0.32790
0.24000 7.2 0.35350
0.25000 7.2 0.35661
0.01000 7.3 0.19160
0.02000 7.3 0.12958
0.03000 7.3 0.13962
0.04000 7.3 0.12629
0.05000 7.3 0.14725
0.06000 7.3 0.11203
0.07000 7.3 0.13521
0.08000 7.3 0.13717
0.09000 7.3 0.14902
0.10000 7.3 0.19585
0.11000 7.3 0.18692
0.12000 7.3 0.22611
0.13000 7.3 0.23496
0.14000 7.3 0.29170
0.15000 7.3 0.27476
0.16000 7.3 0.30270
0.17000 7.3 0.33045
0.18000 7.3 0.29384
0.19000 7.3 0.32351
0.20000 7.3 0.32815
0.21000 7.3 0.35845
0.22000 7.3 0.34198
0.23000 7.3 0.35622
0.24000 7.3 0.36311
0.25000 7.3 0.36234
0.01000 7.4 0.16297
0.02000 7.4 0.15215
0.03000 7.4 0.13166
0.04000 7.4 0.13897
0.05000 7.4 0.13360
0.06000 7.4 0.12444
0.07000 7.4 0.13530
0.08000 7.4 0.17388
0.09000 7.4 0.15992
0.10000 7.4 0.17209
0.11000 7.4 0.23046
0.12000 7.4 0.23619
0.13000 7.4 0.22046
0.14000 7.4 0.26311
0.15000 7.4 0.26851
0.16000 7.4 0.26222
0.17000 7.4 0.28627
0.18000 7.4 0.29195
0.19000 7.4 0.32073
0.20000 7.4 0.33031
0.21000 7.4 0.36047
0.22000 7.4 0.32518
0.23000 7.4 0.36533
0.24000 7.4 0.35232
0.25000 7.4 0.32984
0.01000 7.5 0.17003
0.02000 7.5 0.14232
0.03000 7.5 0.11680
0.04000 7.5 0.12700
0.05000 7.5 0.14409
0.06000 7.5 0.13566
0.07000 7.5 0.16813
0.08000 7.5 0.16904
0.09000 7.5 0.17073
0.10000 7.5 0.19825
0.11000 7.5 0.20248
0.12000 7.5 0.22166
0.13000 7.5 0.23255
0.14000 7.5 0.22356
0.15000 7.5 0.25800
0.16000 7.5 0.27371
0.17000 7.5 0.25938
0.18000 7.5 0.28390
0.19000 7.5 0.32080
0.20000 7.5 0.31732
0.21000 7.5 0.31496
0.22000 7.5 0.30143
0.23000 7.5 0.32592
0.24000 7.5 0.33544
0.25000 7.5 0.30713
0.01000 7.6 0.17612
0.02000 7.6 0.12758
0.03000 7.6 0.12806
0.04000 7.6 0.12560
0.05000 7.6 0.12899
0.06000 7.6 0.13229
0.07000 7.6 0.13510
0.08000 7.6 0.14992
0.09000 7.6 0.15100
0.10000 7.6 0.18200
0.11000 7.6 0.18613
0.12000 7.6 0.21642
0.13000 7.6 0.20924
0.14000 7.6 0.28809
0.15000 7.6 0.25516
0.16000 7.6 0.26651
0.17000 7.6 0.29470
0.18000 7.6 0.31932
0.19000 7.6 0.30053
0.20000 7.6 0.27875
0.21000 7.6 0.32454
0.22000 7.6 0.35345
0.23000 7.6 0.37492
0.24000 7.6 0.34335
0.25000 7.6 0.31378
0.01000 7.7 0.18265
0.02000 7.7 0.13558
0.03000 7.7 0.12063
0.04000 7.7 0.12612
0.05000 7.7 0.13772
0.06000 7.7 0.14729
0.07000 7.7 0.15548
0.08000 7.7 0.14516
0.09000 7.7 0.14629
0.10000 7.7 0.18919
0.11000 7.7 0.16987
0.12000 7.7 0.19594
0.13000 7.7 0.21830
0.14000 7.7 0.17457
0.15000 7.7 0.21510
0.16000 7.7 0.22982
0.17000 7.7 0.21437
0.18000 7.7 0.26729
0.19000 7.7 0.25633
0.20000 7.7 0.29162
0.21000 7.7 0.28993
0.22000 7.7 0.30839
0.23000 7.7 0.33521
0.24000 7.7 0.30121
0.25000 7.7 0.29704
0.01000 7.8 0.18507
0.02000 7.8 0.13596
0.03000 7.8 0.12573
0.04000 7.8 0.14523
0.05000 7.8 0.13440
0.06000 7.8 0.13913
0.07000 7.8 0.14108
0.08000 7.8 0.15758
0.09000 7.8 0.14910
0.10000 7.8 0.16559
0.11000 7.8 0.15563
0.12000 7.8 0.18172
0.13000 7.8 0.16754
0.14000 7.8 0.19101
0.15000 7.8 0.16910
0.16000 7.8 0.21116
0.17000 7.8 0.21826
0.18000 7.8 0.22510
0.19000 7.8 0.25306
0.20000 7.8 0.22715
0.21000 7.8 0.28050
0.22000 7.8 0.30505
0.23000 7.8 0.29649
0.24000 7.8 0.32610
0.25000 7.8 0.30734
0.01000 7.9 0.19624
0.02000 7.9 0.12800
0.03000 7.9 0.12810
0.04000 7.9 0.13804
0.05000 7.9 0.13408
0.06000 7.9 0.13075
0.07000 7.9 0.13380
0.08000 7.9 0.13825
0.09000 7.9 0.15318
0.10000 7.9 0.16622
0.11000 7.9 0.20759
0.12000 7.9 0.18492
0.13000 7.9 0.22840
0.14000 7.9 0.20373
0.15000 7.9 0.22905
0.16000 7.9 0.23322
0.17000 7.9 0.25653
0.18000 7.9 0.29312
0.19000 7.9 0.24673
0.20000 7.9 0.28124
0.21000 7.9 0.27015
0.22000 7.9 0.29345
0.23000 7.9 0.27309
0.24000 7.9 0.29658
0.25000 7.9 0.31552
0.01000 8.0 0.19160
0.02000 8.0 0.14215
0.03000 8.0 0.12798
0.04000 8.0 0.13254
0.05000 8.0 0.13697
0.06000 8.0 0.13667
0.07000 8.0 0.15384
0.08000 8.0 0.15773
0.09000 8.0 0.18980
0.10000 8.0 0.19035
0.11000 8.0 0.18275
0.12000 8.0 0.21842
0.13000 8.0 0.22822
0.14000 8.0 0.23887
0.15000 8.0 0.20473
0.16000 8.0 0.27825
0.17000 8.0 0.23651
0.18000 8.0 0.27131
0.19000 8.0 0.24613
0.20000 8.0 0.27903
0.21000 8.0 0.28447
0.22000 8.0 0.29117
0.23000 8.0 0.31121
0.24000 8.0 0.28575
0.25000 8.0 0.28310
0.01000 8.1 0.16424
0.02000 8.1 0.13420
0.03000 8.1 0.12503
0.04000 8.1 0.13470
0.05000 8.1 0.12818
0.06000 8.1 0.12502
0.07000 8.1 0.14168
0.08000 8.1 0.14209
0.09000 8.1 0.14882
0.10000 8.1 0.15232
0.11000 8.1 0.19322
0.12000 8.1 0.18448
0.13000 8.1 0.18227
0.14000 8.1 0.20247
0.15000 8.1 0.21920
0.16000 8.1 0.19547
0.17000 8.1 0.25567
0.18000 8.1 0.25682
0.19000 8.1 0.25476
0.20000 8.1 0.29094
0.21000 8.1 0.27843
0.22000 8.1 0.28073
0.23000 8.1 0.29878
0.24000 8.1 0.31814
0.25000 8.1 0.31440
0.01000 8.2 0.17495
0.02000 8.2 0.13952
0.03000 8.2 0.13632
0.04000 8.2 0.13286
0.05000 8.2 0.13649
0.06000 8.2 0.14260
0.07000 8.2 0.13959
0.08000 8.2 0.17377
0.09000 8.2 0.14052
0.10000 8.2 0.18095
0.11000 8.2 0.18193
0.12000 8.2 0.21598
0.13000 8.2 0.19065
0.14000 8.2 0.19995
0.15000 8.2 0.24289
0.16000 8.2 0.23252
0.17000 8.2 0.21376
0.18000 8.2 0.30072
0.19000 8.2 0.23574
0.20000 8.2 0.25336
0.21000 8.2 0.27483
0.22000 8.2 0.30352
0.23000 8.2 0.27556
0.24000 8.2 0.28953
0.25000 8.2 0.32032
0.01000 8.3 0.14802
0.02000 8.3 0.12641
0.03000 8.3 0.12337
0.04000 8.3 0.14449
0.05000 8.3 0.12794
0.06000 8.3 0.14144
0.07000 8.3 0.15627
0.08000 8.3 0.18821
0.09000 8.3 0.16136
0.10000 8.3 0.18383
0.11000 8.3 0.19232
0.12000 8.3 0.18441
0.13000 8.3 0.19347
0.14000 8.3 0.20472
0.15000 8.3 0.22439
0.16000 8.3 0.23704
0.17000 8.3 0.22889
0.18000 8.3 0.26844
0.19000 8.3 0.22311
0.20000 8.3 0.25440
0.21000 8.3 0.25983
0.22000 8.3 0.25350
0.23000 8.3 0.25425
0.24000 8.3 0.28650
0.25000 8.3 0.26513
0.01000 8.4 0.17090
0.02000 8.4 0.13779
0.03000 8.4 0.13818
0.04000 8.4 0.15228
0.05000 8.4 0.13124
0.06000 8.4 0.13493
0.07000 8.4 0.14630
0.08000 8.4 0.14065
0.09000 8.4 0.14519
0.10000 8.4 0.15973
0.11000 8.4 0.15506
0.12000 8.4 0.17837
0.13000 8.4 0.17532
0.14000 8.4 0.17155
0.15000 8.4 0.19614
0.16000 8.4 0.22801
0.17000 8.4 0.23654
0.18000 8.4 0.22620
0.19000 8.4 0.24991
0.20000 8.4 0.27114
0.21000 8.4 0.24045
0.22000 8.4 0.24371
0.23000 8.4 0.26566
0.24000 8.4 0.28300
0.25000 8.4 0.25973
0.01000 8.5 0.14858
0.02000 8.5 0.12923
0.03000 8.5 0.12514
0.04000 8.5 0.11993
0.05000 8.5 0.12633
0.06000 8.5 0.12470
0.07000 8.5 0.15040
0.08000 8.5 0.13040
0.09000 8.5 0.14864
0.10000 8.5 0.13619
0.11000 8.5 0.20189
0.12000 8.5 0.18137
0.13000 8.5 0.19692
0.14000 8.5 0.21397
0.15000 8.5 0.20680
0.16000 8.5 0.24669
0.17000 8.5 0.25690
0.18000 8.5 0.25887
0.19000 8.5 0.28405
0.20000 8.5 0.25778
0.21000 8.5 0.27425
0.22000 8.5 0.27568
0.23000 8.5 0.27342
0.24000 8.5 0.28342
0.25000 8.5 0.31047
0.01000 8.6 0.16089
0.02000 8.6 0.14258
0.03000 8.6 0.13704
0.04000 8.6 0.15755
0.05000 8.6 0.13919
0.06000 8.6 0.15243
0.07000 8.6 0.13073
0.08000 8.6 0.13887
0.09000 8.6 0.16901
0.10000 8.6 0.16964
0.11000 8.6 0.19659
0.12000 8.6 0.18596
0.13000 8.6 0.20665
0.14000 8.6 0.19636
0.15000 8.6 0.21675
0.16000 8.6 0.23579
0.17000 8.6 0.25817
0.18000 8.6 0.26304
0.19000 8.6 0.26855
0.20000 8.6 0.26670
0.21000 8.6 0.25065
0.22000 8.6 0.28090
0.23000 8.6 0.27921
0.24000 8.6 0.31076
0.25000 8.6 0.31056
0.01000 8.7 0.14686
0.02000 8.7 0.13939
0.03000 8.7 0.14460
0.04000 8.7 0.15351
0.05000 8.7 0.13775
0.06000 8.7 0.13771
0.07000 8.7 0.14891
0.08000 8.7 0.14167
0.09000 8.7 0.14211
0.10000 8.7 0.15956
0.11000 8.7 0.17886
0.12000 8.7 0.15656
0.13000 8.7 0.15853
0.14000 8.7 0.17627
0.15000 8.7 0.18070
0.16000 8.7 0.20609
0.17000 8.7 0.22147
0.18000 8.7 0.22728
0.19000 8.7 0.25309
0.20000 8.7 0.24325
0.21000 8.7 0.27459
0.22000 8.7 0.31819
0.23000 8.7 0.28013
0.24000 8.7 0.29858
0.25000 8.7 0.26910
0.01000 8.8 0.15256
0.02000 8.8 0.13738
0.03000 8.8 0.15524
0.04000 8.8 0.13347
0.05000 8.8 0.14019
0.06000 8.8 0.12870
0.07000 8.8 0.15813
0.08000 8.8 0.15407
0.09000 8.8 0.18414
0.10000 8.8 0.16173
0.11000 8.8 0.16910
0.12000 8.8 0.21491
0.13000 8.8 0.21184
0.14000 8.8 0.21061
0.15000 8.8 0.21684
0.16000 8.8 0.22356
0.17000 8.8 0.23371
0.18000 8.8 0.25324
0.19000 8.8 0.24319
0.20000 8.8 0.26285
0.21000 8.8 0.29983
0.22000 8.8 0.26440
0.23000 8.8 0.24382
0.24000 8.8 0.27200
0.25000 8.8 0.29944
0.01000 8.9 0.14951
0.02000 8.9 0.14768
0.03000 8.9 0.12485
0.04000 8.9 0.13983
0.05000 8.9 0.13509
0.06000 8.9 0.13758
0.07000 8.9 0.12300
0.08000 8.9 0.14684
0.09000 8.9 0.14198
0.10000 8.9 0.15886
0.11000 8.9 0.14504
0.12000 8.9 0.21629
0.13000 8.9 0.20764
0.14000 8.9 0.20368
0.15000 8.9 0.23126
0.16000 8.9 0.19211
0.17000 8.9 0.23181
0.18000 8.9 0.24334
0.19000 8.9 0.24322
0.20000 8.9 0.27418
0.21000 8.9 0.24184
0.22000 8.9 0.23869
0.23000 8.9 0.26461
0.24000 8.9 0.26503
0.25000 8.9 0.30105
0.01000 9.0 0.16470
0.02000 9.0 0.14059
0.03000 9.0 0.12542
0.04000 9.0 0.13213
0.05000 9.0 0.14124
0.06000 9.0 0.14643
0.07000 9.0 0.13885
0.08000 9.0 0.14798
0.09000 9.0 0.13842
0.10000 9.0 0.14510
0.11000 9.0 0.18480
0.12000 9.0 0.15893
0.13000 9.0 0.17552
0.14000 9.0 0.18861
0.15000 9.0 0.18542
0.16000 9.0 0.22529
0.17000 9.0 0.21690
0.18000 9.0 0.25819
0.19000 9.0 0.28354
0.20000 9.0 0.26662
0.21000 9.0 0.27634
0.22000 9.0 0.25321
0.23000 9.0 0.26073
0.24000 9.0 0.26587
0.25000 9.0 0.31881
0.01000 9.1 0.15956
0.02000 9.1 0.12396
0.03000 9.1 0.12634
0.04000 9.1 0.11430
0.05000 9.1 0.11620
0.06000 9.1 0.12430
0.07000 9.1 0.14589
0.08000 9.1 0.14940
0.09000 9.1 0.15725
0.10000 9.1 0.14791
0.11000 9.1 0.17582
0.12000 9.1 0.19347
0.13000 9.1 0.18533
0.14000 9.1 0.22418
0.15000 9.1 0.19997
0.16000 9.1 0.21116
0.17000 9.1 0.25113
0.18000 9.1 0.22930
0.19000 9.1 0.25780
0.20000 9.1 0.26516
0.21000 9.1 0.27116
0.22000 9.1 0.27455
0.23000 9.1 0.29322
0.24000 9.1 0.27369
0.25000 9.1 0.28875
0.01000 9.2 0.16689
0.02000 9.2 0.15731
0.03000 9.2 0.11733
0.04000 9.2 0.11881
0.05000 9.2 0.12176
0.06000 9.2 0.13142
0.07000 9.2 0.13657
0.08000 9.2 0.12355
0.09000 9.2 0.12418
0.10000 9.2 0.15449
0.11000 9.2 0.15435
0.12000 9.2 0.15645
0.13000 9.2 0.14983
0.14000 9.2 0.18963
0.15000 9.2 0.19293
0.16000 9.2 0.20651
0.17000 9.2 0.23176
0.18000 9.2 0.25433
0.19000 9.2 0.26454
0.20000 9.2 0.27311
0.21000 9.2 0.26768
0.22000 9.2 0.27638
0.23000 9.2 0.30631
0.24000 9.2 0.29402
0.25000 9.2 0.32277
0.01000 9.3 0.17046
0.02000 9.3 0.12433
0.03000 9.3 0.12376
0.04000 9.3 0.11776
0.05000 9.3 0.12947
0.06000 9.3 0.12195
0.07000 9.3 0.12073
0.08000 9.3 0.14326
0.09000 9.3 0.13477
0.10000 9.3 0.15566
0.11000 9.3 0.17189
0.12000 9.3 0.16590
0.13000 9.3 0.19305
0.14000 9.3 0.19689
0.15000 9.3 0.18721
0.16000 9.3 0.20524
0.17000 9.3 0.23957
0.18000 9.3 0.25298
0.19000 9.3 0.25227
0.20000 9.3 0.27806
0.21000 9.3 0.27149
0.22000 9.3 0.27075
0.23000 9.3 0.27753
0.24000 9.3 0.29114
0.25000 9.3 0.29116
0.01000 9.4 0.19590
0.02000 9.4 0.11780
0.03000 9.4 0.11945
0.04000 9.4 0.12069
0.05000 9.4 0.12121
0.06000 9.4 0.11968
0.07000 9.4 0.12900
0.08000 9.4 0.12929
0.09000 9.4 0.14035
0.10000 9.4 0.14653
0.11000 9.4 0.14867
0.12000 9.4 0.14874
0.13000 9.4 0.18978
0.14000 9.4 0.15337
0.15000 9.4 0.19009
0.16000 9.4 0.22048
0.17000 9.4 0.23903
0.18000 9.4 0.23054
0.19000 9.4 0.24562
0.20000 9.4 0.24678
0.21000 9.4 0.30010
0.22000 9.4 0.26997
0.23000 9.4 0.29742
0.24000 9.4 0.28395
0.25000 9.4 0.30753
0.01000 9.5 0.15712
0.02000 9.5 0.13892
0.03000 9.5 0.13146
0.04000 9.5 0.13132
0.05000 9.5 0.11813
0.06000 9.5 0.12654
0.07000 9.5 0.12840
0.08000 9.5 0.13658
0.09000 9.5 0.15922
0.10000 9.5 0.15479
0.11000 9.5 0.18532
0.12000 9.5 0.16874
0.13000 9.5 0.19662
0.14000 9.5 0.20697
0.15000 9.5 0.21714
0.16000 9.5 0.21404
0.17000 9.5 0.22889
0.18000 9.5 0.24687
0.19000 9.5 0.27629
0.20000 9.5 0.25773
0.21000 9.5 0.23489
0.22000 9.5 0.28002
0.23000 9.5 0.27140
0.24000 9.5 0.29758
0.25000 9.5 0.27421
0.01000 9.6 0.16995
0.02000 9.6 0.12240
0.03000 9.6 0.11623
0.04000 9.6 0.12220
0.05000 9.6 0.13677
0.06000 9.6 0.13484
0.07000 9.6 0.13179
0.08000 9.6 0.13451
0.09000 9.6 0.15536
0.10000 9.6 0.15636
0.11000 9.6 0.14426
0.12000 9.6 0.14989
0.13000 9.6 0.15627
0.14000 9.6 0.19657
0.15000 9.6 0.19332
0.16000 9.6 0.20301
0.17000 9.6 0.25102
0.18000 9.6 0.22092
0.19000 9.6 0.27162
0.20000 9.6 0.23664
0.21000 9.6 0.26690
0.22000 9.6 0.29797
0.23000 9.6 0.28847
0.24000 9.6 0.30687
0.25000 9.6 0.28486
0.01000 9.7 0.17673
0.02000 9.7 0.11715
0.03000 9.7 0.12566
0.04000 9.7 0.12122
0.05000 9.7 0.11899
0.06000 9.7 0.14448
0.07000 9.7 0.16323
0.08000 9.7 0.15371
0.09000 9.7 0.17511
0.10000 9.7 0.15214
0.11000 9.7 0.19569
0.12000 9.7 0.15514
0.13000 9.7 0.22040
0.14000 9.7 0.23492
0.15000 9.7 0.20611
0.16000 9.7 0.22873
0.17000 9.7 0.23038
0.18000 9.7 0.23058
0.19000 9.7 0.21998
0.20000 9.7 0.27513
0.21000 9.7 0.27866
0.22000 9.7 0.24306
0.23000 9.7 0.25801
0.24000 9.7 0.29887
0.25000 9.7 0.26470
0.01000 9.8 0.15793
0.02000 9.8 0.12758
0.03000 9.8 0.15104
0.04000 9.8 0.15235
0.05000 9.8 0.13006
0.06000 9.8 0.13401
0.07000 9.8 0.14624
0.08000 9.8 0.17487
0.09000 9.8 0.17448
0.10000 9.8 0.17773
0.11000 9.8 0.21717
0.12000 9.8 0.20488
0.13000 9.8 0.20961
0.14000 9.8 0.20637
0.15000 9.8 0.20359
0.16000 9.8 0.24400
0.17000 9.8 0.23347
0.18000 9.8 0.21608
0.19000 9.8 0.24736
0.20000 9.8 0.26552
0.21000 9.8 0.27963
0.22000 9.8 0.27447
0.23000 9.8 0.25562
0.24000 9.8 0.27877
0.25000 9.8 0.27671
0.01000 9.9 0.17165
0.02000 9.9 0.13789
0.03000 9.9 0.14529
0.04000 9.9 0.13040
0.05000 9.9 0.12539
0.06000 9.9 0.14386
0.07000 9.9 0.12234
0.08000 9.9 0.15771
0.09000 9.9 0.14810
0.10000 9.9 0.16440
0.11000 9.9 0.17536
0.12000 9.9 0.18749
0.13000 9.9 0.20917
0.14000 9.9 0.19936
0.15000 9.9 0.20620
0.16000 9.9 0.22290
0.17000 9.9 0.22590
0.18000 9.9 0.25637
0.19000 9.9 0.24213
0.20000 9.9 0.24620
0.21000 9.9 0.26532
0.22000 9.9 0.28529
0.23000 9.9 0.24533
0.24000 9.9 0.28709
0.25000 9.9 0.28125
0.01000 10.0 0.15917
0.02000 10.0 0.13675
0.03000 10.0 0.13299
0.04000 10.0 0.15017
0.05000 10.0 0.15675
0.06000 10.0 0.17368
0.07000 10.0 0.17489
0.08000 10.0 0.21435
0.09000 10.0 0.18883
0.10000 10.0 0.23468
0.11000 10.0 0.20848
0.12000 10.0 0.19630
0.13000 10.0 0.21894
0.14000 10.0 0.21396
0.15000 10.0 0.19791
0.16000 10.0 0.22421
0.17000 10.0 0.21013
0.18000 10.0 0.23786
0.19000 10.0 0.23854
0.20000 10.0 0.24917
0.21000 10.0 0.26154
0.22000 10.0 0.26038
0.23000 10.0 0.27574
0.24000 10.0 0.27171
0.25000 10.0 0.28021
0.01000 10.1 0.15703
0.02000 10.1 0.14559
0.03000 10.1 0.13211
0.04000 10.1 0.11812
0.05000 10.1 0.15291
0.06000 10.1 0.17184
0.07000 10.1 0.20538
0.08000 10.1 0.19700
0.09000 10.1 0.19957
0.10000 10.1 0.20071
0.11000 10.1 0.20340
0.12000 10.1 0.22819
0.13000 10.1 0.19551
0.14000 10.1 0.23414
0.15000 10.1 0.20993
0.16000 10.1 0.22540
0.17000 10.1 0.23572
0.18000 10.1 0.25245
0.19000 10.1 0.22539
0.20000 10.1 0.29153
0.21000 10.1 0.25401
0.22000 10.1 0.24433
0.23000 10.1 0.28996
0.24000 10.1 0.24369
0.25000 10.1 0.30120
0.01000 10.2 0.14592
0.02000 10.2 0.12255
0.03000 10.2 0.13359
0.04000 10.2 0.13180
0.05000 10.2 0.15162
0.06000 10.2 0.18299
0.07000 10.2 0.21572
0.08000 10.2 0.21178
0.09000 10.2 0.22218
0.10000 10.2 0.24184
0.11000 10.2 0.22435
0.12000 10.2 0.21250
0.13000 10.2 0.20523
0.14000 10.2 0.21426
0.15000 10.2 0.21862
0.16000 10.2 0.24009
0.17000 10.2 0.23010
0.18000 10.2 0.26195
0.19000 10.2 0.22588
0.20000 10.2 0.23015
0.21000 10.2 0.19852
0.22000 10.2 0.28030
0.23000 10.2 0.26995
0.24000 10.2 0.25657
0.25000 10.2 0.29625
0.01000 10.3 0.17726
0.02000 10.3 0.13611
0.03000 10.3 0.14918
0.04000 10.3 0.14086
0.05000 10.3 0.16698
0.06000 10.3 0.17942
0.07000 10.3 0.21435
0.08000 10.3 0.19224
0.09000 10.3 0.20724
0.10000 10.3 0.23516
0.11000 10.3 0.23385
0.12000 10.3 0.18666
0.13000 10.3 0.17962
0.14000 10.3 0.21441
0.15000 10.3 0.21214
0.16000 10.3 0.20864
0.17000 10.3 0.21108
0.18000 10.3 0.23747
0.19000 10.3 0.23549
0.20000 10.3 0.24653
0.21000 10.3 0.22691
0.22000 10.3 0.26431
0.23000 10.3 0.22737
0.24000 10.3 0.24838
0.25000 10.3 0.25092
0.01000 10.4 0.16882
0.02000 10.4 0.13168
0.03000 10.4 0.12443
0.04000 10.4 0.16100
0.05000 10.4 0.16384
0.06000 10.4 0.19290
0.07000 10.4 0.22557
0.08000 10.4 0.19630
0.09000 10.4 0.21332
0.10000 10.4 0.18475
0.11000 10.4 0.22181
0.12000 10.4 0.19335
0.13000 10.4 0.17110
0.14000 10.4 0.19005
0.15000 10.4 0.18406
0.16000 10.4 0.23792
0.17000 10.4 0.21782
0.18000 10.4 0.24814
0.19000 10.4 0.21198
0.20000 10.4 0.25625
0.21000 10.4 0.21720
0.22000 10.4 0.25983
0.23000 10.4 0.25690
0.24000 10.4 0.26715
0.25000 10.4 0.26946
0.01000 10.5 0.17878
0.02000 10.5 0.13217
0.03000 10.5 0.14501
0.04000 10.5 0.14369
0.05000 10.5 0.15716
0.06000 10.5 0.17302
0.07000 10.5 0.19128
0.08000 10.5 0.24318
0.09000 10.5 0.22959
0.10000 10.5 0.22626
0.11000 10.5 0.20911
0.12000 10.5 0.19609
0.13000 10.5 0.19967
0.14000 10.5 0.22527
0.15000 10.5 0.22420
0.16000 10.5 0.20575
0.17000 10.5 0.23434
0.18000 10.5 0.21976
0.19000 10.5 0.24202
0.20000 10.5 0.25636
0.21000 10.5 0.26526
0.22000 10.5 0.26123
0.23000 10.5 0.26968
0.24000 10.5 0.29254
0.25000 10.5 0.27814
0.01000 10.6 0.16033
0.02000 10.6 0.13024
0.03000 10.6 0.12121
0.04000 10.6 0.12491
0.05000 10.6 0.14332
0.06000 10.6 0.19713
0.07000 10.6 0.19447
0.08000 10.6 0.24080
0.09000 10.6 0.22053
0.10000 10.6 0.21607
0.11000 10.6 0.19761
0.12000 10.6 0.20684
0.13000 10.6 0.18900
0.14000 10.6 0.21536
0.15000 10.6 0.19806
0.16000 10.6 0.23828
0.17000 10.6 0.25077
0.18000 10.6 0.23171
0.19000 10.6 0.24357
0.20000 10.6 0.27573
0.21000 10.6 0.28789
0.22000 10.6 0.23896
0.23000 10.6 0.29141
0.24000 10.6 0.30434
0.25000 10.6 0.24480
0.01000 10.7 0.14439
0.02000 10.7 0.12590
0.03000 10.7 0.12051
0.04000 10.7 0.12987
0.05000 10.7 0.14250
0.06000 10.7 0.18869
0.07000 10.7 0.22645
0.08000 10.7 0.22514
0.09000 10.7 0.22123
0.10000 10.7 0.24797
0.11000 10.7 0.20269
0.12000 10.7 0.20655
0.13000 10.7 0.20753
0.14000 10.7 0.19639
0.15000 10.7 0.19104
0.16000 10.7 0.21989
0.17000 10.7 0.22507
0.18000 10.7 0.22638
0.19000 10.7 0.23262
0.20000 10.7 0.24630
0.21000 10.7 0.23585
0.22000 10.7 0.23849
0.23000 10.7 0.26774
0.24000 10.7 0.24506
0.25000 10.7 0.27296
0.01000 10.8 0.16834
0.02000 10.8 0.13135
0.03000 10.8 0.12226
0.04000 10.8 0.13241
0.05000 10.8 0.16001
0.06000 10.8 0.17329
0.07000 10.8 0.18463
0.08000 10.8 0.20839
0.09000 10.8 0.20850
0.10000 10.8 0.18273
0.11000 10.8 0.20628
0.12000 10.8 0.19788
0.13000 10.8 0.20988
0.14000 10.8 0.21003
0.15000 10.8 0.19676
0.16000 10.8 0.22803
0.17000 10.8 0.23593
0.18000 10.8 0.24346
0.19000 10.8 0.21309
0.20000 10.8 0.25309
0.21000 10.8 0.22963
0.22000 10.8 0.25238
0.23000 10.8 0.26927
0.24000 10.8 0.24300
0.25000 10.8 0.26468
0.01000 10.9 0.17032
0.02000 10.9 0.11613
0.03000 10.9 0.13499
0.04000 10.9 0.14896
0.05000 10.9 0.12359
0.06000 10.9 0.14350
0.07000 10.9 0.22097
0.08000 10.9 0.23771
0.09000 10.9 0.21423
0.10000 10.9 0.23069
0.11000 10.9 0.20888
0.12000 10.9 0.21199
0.13000 10.9 0.19795
0.14000 10.9 0.18970
0.15000 10.9 0.20486
0.16000 10.9 0.21621
0.17000 10.9 0.25286
0.18000 10.9 0.24978
0.19000 10.9 0.26049
0.20000 10.9 0.25358
0.21000 10.9 0.24664
0.22000 10.9 0.27313
0.23000 10.9 0.25998
0.24000 10.9 0.29892
0.25000 10.9 0.27598
0.01000 11.0 0.18808
0.02000 11.0 0.12645
0.03000 11.0 0.12110
0.04000 11.0 0.12427
0.05000 11.0 0.12005
0.06000 11.0 0.15827
0.07000 11.0 0.19791
0.08000 11.0 0.18614
0.09000 11.0 0.20460
0.10000 11.0 0.22374
0.11000 11.0 0.21943
0.12000 11.0 0.20984
0.13000 11.0 0.20900
0.14000 11.0 0.20993
0.15000 11.0 0.22429
0.16000 11.0 0.21765
0.17000 11.0 0.23222
0.18000 11.0 0.24594
0.19000 11.0 0.22107
0.20000 11.0 0.23452
0.21000 11.0 0.25433
0.22000 11.0 0.25054
0.23000 11.0 0.25214
0.24000 11.0 0.25142
0.25000 11.0 0.27174
0.01000 11.1 0.19872
0.02000 11.1 0.13299
0.03000 11.1 0.11155
0.04000 11.1 0.10901
0.05000 11.1 0.12353
0.06000 11.1 0.15785
0.07000 11.1 0.18585
0.08000 11.1 0.18197
0.09000 11.1 0.21859
0.10000 11.1 0.19448
0.11000 11.1 0.18227
0.12000 11.1 0.17110
0.13000 11.1 0.17822
0.14000 11.1 0.18295
0.15000 11.1 0.22388
0.16000 11.1 0.19720
0.17000 11.1 0.21424
0.18000 11.1 0.22751
0.19000 11.1 0.24968
0.20000 11.1 0.22748
0.21000 11.1 0.24424
0.22000 11.1 0.26946
0.23000 11.1 0.26019
0.24000 11.1 0.27571
0.25000 11.1 0.24787
0.01000 11.2 0.17657
0.02000 11.2 0.12227
0.03000 11.2 0.11962
0.04000 11.2 0.11757
0.05000 11.2 0.12775
0.06000 11.2 0.18173
0.07000 11.2 0.20246
0.08000 11.2 0.18721
0.09000 11.2 0.22880
0.10000 11.2 0.19553
0.11000 11.2 0.20824
0.12000 11.2 0.19337
0.13000 11.2 0.21703
0.14000 11.2 0.22598
0.15000 11.2 0.23523
0.16000 11.2 0.24234
0.17000 11.2 0.23469
0.18000 11.2 0.23277
0.19000 11.2 0.26636
0.20000 11.2 0.25817
0.21000 11.2 0.29136
0.22000 11.2 0.26493
0.23000 11.2 0.27872
0.24000 11.2 0.27790
0.25000 11.2 0.28277
0.01000 11.3 0.18755
0.02000 11.3 0.12342
0.03000 11.3 0.11832
0.04000 11.3 0.12297
0.05000 11.3 0.14798
0.06000 11.3 0.17658
0.07000 11.3 0.20427
0.08000 11.3 0.20817
0.09000 11.3 0.20798
0.10000 11.3 0.16577
0.11000 11.3 0.19224
0.12000 11.3 0.19772
0.13000 11.3 0.18108
0.14000 11.3 0.20506
0.15000 11.3 0.22113
0.16000 11.3 0.22000
0.17000 11.3 0.22885
0.18000 11.3 0.27319
0.19000 11.3 0.26493
0.20000 11.3 0.24024
0.21000 11.3 0.25513
0.22000 11.3 0.27058
0.23000 11.3 0.26148
0.24000 11.3 0.28153
0.25000 11.3 0.26579
0.01000 11.4 0.16456
0.02000 11.4 0.14392
0.03000 11.4 0.13904
0.04000 11.4 0.13608
0.05000 11.4 0.17131
0.06000 11.4 0.17517
0.07000 11.4 0.20747
0.08000 11.4 0.20086
0.09000 11.4 0.19460
0.10000 11.4 0.21454
0.11000 11.4 0.19933
0.12000 11.4 0.19742
0.13000 11.4 0.17869
0.14000 11.4 0.20612
0.15000 11.4 0.19766
0.16000 11.4 0.21903
0.17000 11.4 0.23473
0.18000 11.4 0.23144
0.19000 11.4 0.23668
0.20000 11.4 0.22555
0.21000 11.4 0.23900
0.22000 11.4 0.25820
0.23000 11.4 0.24882
0.24000 11.4 0.27028
0.25000 11.4 0.28712
0.01000 11.5 0.16497
0.02000 11.5 0.13994
0.03000 11.5 0.12876
0.04000 11.5 0.12548
0.05000 11.5 0.15002
0.06000 11.5 0.16385
0.07000 11.5 0.15787
0.08000 11.5 0.23748
0.09000 11.5 0.17823
0.10000 11.5 0.20978
0.11000 11.5 0.19434
0.12000 11.5 0.19402
0.13000 11.5 0.21495
0.14000 11.5 0.20772
0.15000 11.5 0.22486
0.16000 11.5 0.20779
0.17000 11.5 0.24308
0.18000 11.5 0.23213
0.19000 11.5 0.24877
0.20000 11.5 0.26745
0.21000 11.5 0.25327
0.22000 11.5 0.27039
0.23000 11.5 0.29018
0.24000 11.5 0.27536
0.25000 11.5 0.27652
0.01000 11.6 0.15870
0.02000 11.6 0.12775
0.03000 11.6 0.12958
0.04000 11.6 0.13571
0.05000 11.6 0.18188
0.06000 11.6 0.18943
0.07000 11.6 0.22461
0.08000 11.6 0.17701
0.09000 11.6 0.19589
0.10000 11.6 0.19576
0.11000 11.6 0.17192
0.12000 11.6 0.18782
0.13000 11.6 0.16053
0.14000 11.6 0.17825
0.15000 11.6 0.19536
0.16000 11.6 0.22611
0.17000 11.6 0.18387
0.18000 11.6 0.23534
0.19000 11.6 0.21847
0.20000 11.6 0.21771
0.21000 11.6 0.23076
0.22000 11.6 0.25115
0.23000 11.6 0.24478
0.24000 11.6 0.23499
0.25000 11.6 0.25406
0.01000 11.7 0.15897
0.02000 11.7 0.12756
0.03000 11.7 0.13529
0.04000 11.7 0.14494
0.05000 11.7 0.14589
0.06000 11.7 0.15767
0.07000 11.7 0.15315
0.08000 11.7 0.17831
0.09000 11.7 0.17767
0.10000 11.7 0.20462
0.11000 11.7 0.20586
0.12000 11.7 0.18282
0.13000 11.7 0.19587
0.14000 11.7 0.19757
0.15000 11.7 0.18720
0.16000 11.7 0.21951
0.17000 11.7 0.19328
0.18000 11.7 0.20807
0.19000 11.7 0.23033
0.20000 11.7 0.25441
0.21000 11.7 0.23841
0.22000 11.7 0.23630
0.23000 11.7 0.24372
0.24000 11.7 0.25466
0.25000 11.7 0.24248
0.01000 11.8 0.14949
0.02000 11.8 0.12655
0.03000 11.8 0.13736
0.04000 11.8 0.13005
0.05000 11.8 0.14163
0.06000 11.8 0.18338
0.07000 11.8 0.17931
0.08000 11.8 0.19392
0.09000 11.8 0.20160
0.10000 11.8 0.18442
0.11000 11.8 0.18957
0.12000 11.8 0.19735
0.13000 11.8 0.21153
0.14000 11.8 0.21081
0.15000 11.8 0.21317
0.16000 11.8 0.24663
0.17000 11.8 0.21988
0.18000 11.8 0.23020
0.19000 11.8 0.23230
0.20000 11.8 0.23854
0.21000 11.8 0.24519
0.22000 11.8 0.27318
0.23000 11.8 0.25936
0.24000 11.8 0.24989
0.25000 11.8 0.24522
0.01000 11.9 0.15047
0.02000 11.9 0.13358
0.03000 11.9 0.13338
0.04000 11.9 0.14587
0.05000 11.9 0.14867
0.06000 11.9 0.17079
0.07000 11.9 0.17238
0.08000 11.9 0.15930
0.09000 11.9 0.18667
0.10000 11.9 0.19796
0.11000 11.9 0.19401
0.12000 11.9 0.21074
0.13000 11.9 0.21484
0.14000 11.9 0.20202
0.15000 11.9 0.19963
0.16000 11.9 0.21527
0.17000 11.9 0.21684
0.18000 11.9 0.20833
0.19000 11.9 0.23357
0.20000 11.9 0.22786
0.21000 11.9 0.24149
0.22000 11.9 0.27305
0.23000 11.9 0.23741
0.24000 11.9 0.27791
0.25000 11.9 0.23403
0.01000 12.0 0.15102
0.02000 12.0 0.14157
0.03000 12.0 0.13134
0.04000 12.0 0.12729
0.05000 12.0 0.14053
0.06000 12.0 0.18491
0.07000 12.0 0.17622
0.08000 12.0 0.16390
0.09000 12.0 0.18343
0.10000 12.0 0.21575
0.11000 12.0 0.18091
0.12000 12.0 0.19376
0.13000 12.0 0.19512
0.14000 12.0 0.20621
0.15000 12.0 0.22101
0.16000 12.0 0.23048
0.17000 12.0 0.23153
0.18000 12.0 0.21179
0.19000 12.0 0.22605
0.20000 12.0 0.26132
0.21000 12.0 0.24744
0.22000 12.0 0.23254
0.23000 12.0 0.25329
0.24000 12.0 0.25882
0.25000 12.0 0.27084
0.01000 12.1 0.16166
0.02000 12.1 0.12938
0.03000 12.1 0.12933
0.04000 12.1 0.14222
0.05000 12.1 0.13752
0.06000 12.1 0.19728
0.07000 12.1 0.21468
0.08000 12.1 0.16988
0.09000 12.1 0.20675
0.10000 12.1 0.18133
0.11000 12.1 0.18482
0.12000 12.1 0.16094
0.13000 12.1 0.20742
0.14000 12.1 0.19869
0.15000 12.1 0.18445
0.16000 12.1 0.22267
0.17000 12.1 0.21850
0.18000 12.1 0.21451
0.19000 12.1 0.25340
0.20000 12.1 0.24008
0.21000 12.1 0.24586
0.22000 12.1 0.27717
0.23000 12.1 0.22876
0.24000 12.1 0.24809
0.25000 12.1 0.24719
0.01000 12.2 0.16526
0.02000 12.2 0.12817
0.03000 12.2 0.13983
0.04000 12.2 0.13755
0.05000 12.2 0.14978
0.06000 12.2 0.15479
0.07000 12.2 0.19805
0.08000 12.2 0.21167
0.09000 12.2 0.21294
0.10000 12.2 0.20983
0.11000 12.2 0.20474
0.12000 12.2 0.20980
0.13000 12.2 0.19874
0.14000 12.2 0.21292
0.15000 12.2 0.21232
0.16000 12.2 0.25434
0.17000 12.2 0.22552
0.18000 12.2 0.22648
0.19000 12.2 0.21912
0.20000 12.2 0.23923
0.21000 12.2 0.26807
0.22000 12.2 0.24449
0.23000 12.2 0.25389
0.24000 12.2 0.23103
0.25000 12.2 0.24473
0.01000 12.3 0.16977
0.02000 12.3 0.13225
0.03000 12.3 0.11623
0.04000 12.3 0.13090
0.05000 12.3 0.12673
0.06000 12.3 0.15132
0.07000 12.3 0.16816
0.08000 12.3 0.18992
0.09000 12.3 0.19048
0.10000 12.3 0.19157
0.11000 12.3 0.20260
0.12000 12.3 0.19683
0.13000 12.3 0.22025
0.14000 12.3 0.21378
0.15000 12.3 0.22906
0.16000 12.3 0.24410
0.17000 12.3 0.21859
0.18000 12.3 0.22430
0.19000 12.3 0.23076
0.20000 12.3 0.22630
0.21000 12.3 0.24944
0.22000 12.3 0.24593
0.23000 12.3 0.26118
0.24000 12.3 0.24445
0.25000 12.3 0.25505
0.01000 12.4 0.16338
0.02000 12.4 0.12366
0.03000 12.4 0.13206
0.04000 12.4 0.15304
0.05000 12.4 0.16394
0.06000 12.4 0.15651
0.07000 12.4 0.15822
0.08000 12.4 0.20076
0.09000 12.4 0.18358
0.10000 12.4 0.21500
0.11000 12.4 0.19468
0.12000 12.4 0.19396
0.13000 12.4 0.20348
0.14000 12.4 0.19897
0.15000 12.4 0.21824
0.16000 12.4 0.21233
0.17000 12.4 0.21933
0.18000 12.4 0.22819
0.19000 12.4 0.28264
0.20000 12.4 0.26625
0.21000 12.4 0.25314
0.22000 12.4 0.28264
0.23000 12.4 0.26236
0.24000 12.4 0.26028
0.25000 12.4 0.24247
0.01000 12.5 0.16633
0.02000 12.5 0.12431
0.03000 12.5 0.11951
0.04000 12.5 0.13087
0.05000 12.5 0.14143
0.06000 12.5 0.15706
0.07000 12.5 0.19546
0.08000 12.5 0.18152
0.09000 12.5 0.18663
0.10000 12.5 0.19082
0.11000 12.5 0.19059
0.12000 12.5 0.19487
0.13000 12.5 0.22924
0.14000 12.5 0.21627
0.15000 12.5 0.21880
0.16000 12.5 0.23853
0.17000 12.5 0.25268
0.18000 12.5 0.26461
0.19000 12.5 0.24099
0.20000 12.5 0.27451
0.21000 12.5 0.25232
0.22000 12.5 0.25022
0.23000 12.5 0.25908
0.24000 12.5 0.25631
0.25000 12.5 0.24656
0.01000 12.6 0.14076
0.02000 12.6 0.12440
0.03000 12.6 0.11762
0.04000 12.6 0.12825
0.05000 12.6 0.15880
0.06000 12.6 0.15555
0.07000 12.6 0.14871
0.08000 12.6 0.16914
0.09000 12.6 0.20203
0.10000 12.6 0.20627
0.11000 12.6 0.18628
0.12000 12.6 0.21128
0.13000 12.6 0.20454
0.14000 12.6 0.21486
0.15000 12.6 0.21373
0.16000 12.6 0.20782
0.17000 12.6 0.23771
0.18000 12.6 0.20984
0.19000 12.6 0.23595
0.20000 12.6 0.25608
0.21000 12.6 0.21773
0.22000 12.6 0.22164
0.23000 12.6 0.24326
0.24000 12.6 0.23309
0.25000 12.6 0.25270
0.01000 12.7 0.15997
0.02000 12.7 0.12592
0.03000 12.7 0.12530
0.04000 12.7 0.13674
0.05000 12.7 0.15077
0.06000 12.7 0.15817
0.07000 12.7 0.17213
0.08000 12.7 0.16672
0.09000 12.7 0.19880
0.10000 12.7 0.19504
0.11000 12.7 0.20818
0.12000 12.7 0.24866
0.13000 12.7 0.22787
0.14000 12.7 0.20906
0.15000 12.7 0.24168
0.16000 12.7 0.23785
0.17000 12.7 0.24528
0.18000 12.7 0.20680
0.19000 12.7 0.24285
0.20000 12.7 0.24623
0.21000 12.7 0.24453
0.22000 12.7 0.27981
0.23000 12.7 0.24331
0.24000 12.7 0.25003
0.25000 12.7 0.24632
0.01000 12.8 0.17675
0.02000 12.8 0.13744
0.03000 12.8 0.12026
0.04000 12.8 0.12673
0.05000 12.8 0.14422
0.06000 12.8 0.15609
0.07000 12.8 0.16146
0.08000 12.8 0.17050
0.09000 12.8 0.18041
0.10000 12.8 0.22863
0.11000 12.8 0.20714
0.12000 12.8 0.20570
0.13000 12.8 0.19924
0.14000 12.8 0.22237
0.15000 12.8 0.21988
0.16000 12.8 0.22320
0.17000 12.8 0.21043
0.18000 12.8 0.22282
0.19000 12.8 0.27148
0.20000 12.8 0.27850
0.21000 12.8 0.25805
0.22000 12.8 0.26221
0.23000 12.8 0.22881
0.24000 12.8 0.25346
0.25000 12.8 0.25686
0.01000 12.9 0.15609
0.02000 12.9 0.12635
0.03000 12.9 0.11602
0.04000 12.9 0.12593
0.05000 12.9 0.15007
0.06000 12.9 0.13668
0.07000 12.9 0.16101
0.08000 12.9 0.19730
0.09000 12.9 0.18453
0.10000 12.9 0.20999
0.11000 12.9 0.18406
0.12000 12.9 0.21696
0.13000 12.9 0.23129
0.14000 12.9 0.24289
0.15000 12.9 0.20910
0.16000 12.9 0.27864
0.17000 12.9 0.22893
0.18000 12.9 0.29179
0.19000 12.9 0.23972
0.20000 12.9 0.22115
0.21000 12.9 0.23318
0.22000 12.9 0.23805
0.23000 12.9 0.26291
0.24000 12.9 0.25343
0.25000 12.9 0.23369
0.01000 13.0 0.17054
0.02000 13.0 0.12276
0.03000 13.0 0.12896
0.04000 13.0 0.13427
0.05000 13.0 0.14486
0.06000 13.0 0.17048
0.07000 13.0 0.16868
0.08000 13.0 0.18581
0.09000 13.0 0.21343
0.10000 13.0 0.19251
0.11000 13.0 0.21179
0.12000 13.0 0.23165
0.13000 13.0 0.21027
0.14000 13.0 0.22938
0.15000 13.0 0.24446
0.16000 13.0 0.23753
0.17000 13.0 0.20909
0.18000 13.0 0.26942
0.19000 13.0 0.22685
0.20000 13.0 0.24521
0.21000 13.0 0.24044
0.22000 13.0 0.25889
0.23000 13.0 0.26376
0.24000 13.0 0.29438
0.25000 13.0 0.27517
0.01000 13.1 0.17490
0.02000 13.1 0.13150
0.03000 13.1 0.12731
0.04000 13.1 0.13867
0.05000 13.1 0.16181
0.06000 13.1 0.15016
0.07000 13.1 0.14699
0.08000 13.1 0.18685
0.09000 13.1 0.19923
0.10000 13.1 0.19790
0.11000 13.1 0.18415
0.12000 13.1 0.23080
0.13000 13.1 0.22273
0.14000 13.1 0.22899
0.15000 13.1 0.25250
0.16000 13.1 0.23276
0.17000 13.1 0.25826
0.18000 13.1 0.26570
0.19000 13.1 0.24416
0.20000 13.1 0.26373
0.21000 13.1 0.28149
0.22000 13.1 0.21979
0.23000 13.1 0.26784
0.24000 13.1 0.25854
0.25000 13.1 0.25085
0.01000 13.2 0.14331
0.02000 13.2 0.13446
0.03000 13.2 0.12230
0.04000 13.2 0.12713
0.05000 13.2 0.16305
0.06000 13.2 0.15290
0.07000 13.2 0.16197
0.08000 13.2 0.14500
0.09000 13.2 0.16250
0.10000 13.2 0.17010
0.11000 13.2 0.17360
0.12000 13.2 0.19588
0.13000 13.2 0.20292
0.14000 13.2 0.21989
0.15000 13.2 0.20640
0.16000 13.2 0.21744
0.17000 13.2 0.21846
0.18000 13.2 0.21324
0.19000 13.2 0.22533
0.20000 13.2 0.23474
0.21000 13.2 0.24072
0.22000 13.2 0.22742
0.23000 13.2 0.25117
0.24000 13.2 0.24036
0.25000 13.2 0.24176
0.01000 13.3 0.16388
0.02000 13.3 0.12771
0.03000 13.3 0.12315
0.04000 13.3 0.12974
0.05000 13.3 0.13845
0.06000 13.3 0.14761
0.07000 13.3 0.15952
0.08000 13.3 0.16080
0.09000 13.3 0.16479
0.10000 13.3 0.16058
0.11000 13.3 0.17267
0.12000 13.3 0.15928
0.13000 13.3 0.18905
0.14000 13.3 0.19499
0.15000 13.3 0.19555
0.16000 13.3 0.17890
0.17000 13.3 0.20968
0.18000 13.3 0.21886
0.19000 13.3 0.20281
0.20000 13.3 0.21775
0.21000 13.3 0.23253
0.22000 13.3 0.23359
0.23000 13.3 0.24328
0.24000 13.3 0.24035
0.25000 13.3 0.24520
0.01000 13.4 0.15950
0.02000 13.4 0.12287
0.03000 13.4 0.12333
0.04000 13.4 0.13208
0.05000 13.4 0.15405
0.06000 13.4 0.13983
0.07000 13.4 0.15747
0.08000 13.4 0.16683
0.09000 13.4 0.17812
0.10000 13.4 0.17784
0.11000 13.4 0.16355
0.12000 13.4 0.17961
0.13000 13.4 0.17816
0.14000 13.4 0.21773
0.15000 13.4 0.20422
0.16000 13.4 0.21227
0.17000 13.4 0.22009
0.18000 13.4 0.23228
0.19000 13.4 0.22083
0.20000 13.4 0.22570
0.21000 13.4 0.22092
0.22000 13.4 0.21044
0.23000 13.4 0.22981
0.24000 13.4 0.22270
0.25000 13.4 0.26149
0.01000 13.5 0.15752
0.02000 13.5 0.13315
0.03000 13.5 0.12622
0.04000 13.5 0.13545
0.05000 13.5 0.13811
0.06000 13.5 0.14754
0.07000 13.5 0.16387
0.08000 13.5 0.16408
0.09000 13.5 0.17995
0.10000 13.5 0.16032
0.11000 13.5 0.18679
0.12000 13.5 0.20745
0.13000 13.5 0.16554
0.14000 13.5 0.19150
0.15000 13.5 0.20974
0.16000 13.5 0.21156
0.17000 13.5 0.22161
0.18000 13.5 0.22298
0.19000 13.5 0.22119
0.20000 13.5 0.22634
0.21000 13.5 0.24085
0.22000 13.5 0.22516
0.23000 13.5 0.23618
0.24000 13.5 0.20644
0.25000 13.5 0.27225
0.01000 13.6 0.15862
0.02000 13.6 0.13377
0.03000 13.6 0.12078
0.04000 13.6 0.12025
0.05000 13.6 0.14143
0.06000 13.6 0.14972
0.07000 13.6 0.14377
0.08000 13.6 0.15399
0.09000 13.6 0.17291
0.10000 13.6 0.17841
0.11000 13.6 0.16196
0.12000 13.6 0.16706
0.13000 13.6 0.19087
0.14000 13.6 0.20319
0.15000 13.6 0.20604
0.16000 13.6 0.20354
0.17000 13.6 0.21284
0.18000 13.6 0.21954
0.19000 13.6 0.24699
0.20000 13.6 0.23005
0.21000 13.6 0.23537
0.22000 13.6 0.22875
0.23000 13.6 0.24409
0.24000 13.6 0.24754
0.25000 13.6 0.24567
0.01000 13.7 0.15610
0.02000 13.7 0.12943
0.03000 13.7 0.12378
0.04000 13.7 0.11950
0.05000 13.7 0.12613
0.06000 13.7 0.13342
0.07000 13.7 0.15536
0.08000 13.7 0.14647
0.09000 13.7 0.18210
0.10000 13.7 0.19384
0.11000 13.7 0.19782
0.12000 13.7 0.19828
0.13000 13.7 0.18757
0.14000 13.7 0.18991
0.15000 13.7 0.20800
0.16000 13.7 0.20380
0.17000 13.7 0.20803
0.18000 13.7 0.25393
0.19000 13.7 0.23304
0.20000 13.7 0.22751
0.21000 13.7 0.22901
0.22000 13.7 0.23270
0.23000 13.7 0.23884
0.24000 13.7 0.23598
0.25000 13.7 0.24007
0.01000 13.8 0.18126
0.02000 13.8 0.12739
0.03000 13.8 0.12314
0.04000 13.8 0.12416
0.05000 13.8 0.15175
0.06000 13.8 0.13888
0.07000 13.8 0.16640
0.08000 13.8 0.17584
0.09000 13.8 0.16807
0.10000 13.8 0.18164
0.11000 13.8 0.18970
0.12000 13.8 0.21769
0.13000 13.8 0.20355
0.14000 13.8 0.20088
0.15000 13.8 0.21178
0.16000 13.8 0.23012
0.17000 13.8 0.20670
0.18000 13.8 0.22653
0.19000 13.8 0.24934
0.20000 13.8 0.23789
0.21000 13.8 0.23784
0.22000 13.8 0.22899
0.23000 13.8 0.23986
0.24000 13.8 0.25498
0.25000 13.8 0.25732
0.01000 13.9 0.17210
0.02000 13.9 0.13063
0.03000 13.9 0.13014
0.04000 13.9 0.12882
0.05000 13.9 0.14614
0.06000 13.9 0.13322
0.07000 13.9 0.16874
0.08000 13.9 0.14816
0.09000 13.9 0.18976
0.10000 13.9 0.18791
0.11000 13.9 0.18074
0.12000 13.9 0.16663
0.13000 13.9 0.20757
0.14000 13.9 0.17680
0.15000 13.9 0.19644
0.16000 13.9 0.19832
0.17000 13.9 0.21783
0.18000 13.9 0.23382
0.19000 13.9 0.19980
0.20000 13.9 0.24085
0.21000 13.9 0.23775
0.22000 13.9 0.24026
0.23000 13.9 0.22483
0.24000 13.9 0.24824
0.25000 13.9 0.27103
0.01000 14.0 0.17289
0.02000 14.0 0.12750
0.03000 14.0 0.13235
0.04000 14.0 0.16412
0.05000 14.0 0.15684
0.06000 14.0 0.13390
0.07000 14.0 0.16347
0.08000 14.0 0.15039
0.09000 14.0 0.14304
0.10000 14.0 0.17622
0.11000 14.0 0.18958
0.12000 14.0 0.15578
0.13000 14.0 0.18632
0.14000 14.0 0.19507
0.15000 14.0 0.20774
0.16000 14.0 0.22004
0.17000 14.0 0.22532
0.18000 14.0 0.23020
0.19000 14.0 0.22354
0.20000 14.0 0.25212
0.21000 14.0 0.21681
0.22000 14.0 0.23761
0.23000 14.0 0.23705
0.24000 14.0 0.23239
0.25000 14.0 0.25108
0.01000 14.1 0.18265
0.02000 14.1 0.13356
0.03000 14.1 0.13634
0.04000 14.1 0.14420
0.05000 14.1 0.14769
0.06000 14.1 0.15900
0.07000 14.1 0.15461
0.08000 14.1 0.15959
0.09000 14.1 0.15651
0.10000 14.1 0.18627
0.11000 14.1 0.17964
0.12000 14.1 0.17595
0.13000 14.1 0.21068
0.14000 14.1 0.21817
0.15000 14.1 0.24482
0.16000 14.1 0.20140
0.17000 14.1 0.19027
0.18000 14.1 0.24476
0.19000 14.1 0.25006
0.20000 14.1 0.22738
0.21000 14.1 0.26522
0.22000 14.1 0.26094
0.23000 14.1 0.26012
0.24000 14.1 0.27177
0.25000 14.1 0.28950
0.01000 14.2 0.15845
0.02000 14.2 0.13615
0.03000 14.2 0.13313
0.04000 14.2 0.13526
0.05000 14.2 0.13825
0.06000 14.2 0.15494
0.07000 14.2 0.15513
0.08000 14.2 0.17920
0.09000 14.2 0.18311
0.10000 14.2 0.18727
0.11000 14.2 0.17647
0.12000 14.2 0.19030
0.13000 14.2 0.18499
0.14000 14.2 0.20704
0.15000 14.2 0.18840
0.16000 14.2 0.20433
0.17000 14.2 0.25838
0.18000 14.2 0.21234
0.19000 14.2 0.24146
0.20000 14.2 0.22432
0.21000 14.2 0.23574
0.22000 14.2 0.25803
0.23000 14.2 0.24925
0.24000 14.2 0.25714
0.25000 14.2 0.25613
0.01000 14.3 0.16823
0.02000 14.3 0.13269
0.03000 14.3 0.12188
0.04000 14.3 0.14614
0.05000 14.3 0.14074
0.06000 14.3 0.15213
0.07000 14.3 0.18286
0.08000 14.3 0.18200
0.09000 14.3 0.16863
0.10000 14.3 0.18908
0.11000 14.3 0.19384
0.12000 14.3 0.17916
0.13000 14.3 0.18516
0.14000 14.3 0.18348
0.15000 14.3 0.21123
0.16000 14.3 0.18824
0.17000 14.3 0.21394
0.18000 14.3 0.22941
0.19000 14.3 0.23360
0.20000 14.3 0.21823
0.21000 14.3 0.22010
0.22000 14.3 0.24106
0.23000 14.3 0.22104
0.24000 14.3 0.25642
0.25000 14.3 0.23143
0.01000 14.4 0.18930
0.02000 14.4 0.12351
0.03000 14.4 0.13209
0.04000 14.4 0.13910
0.05000 14.4 0.14796
0.06000 14.4 0.18718
0.07000 14.4 0.16595
0.08000 14.4 0.16796
0.09000 14.4 0.17527
0.10000 14.4 0.17018
0.11000 14.4 0.16870
0.12000 14.4 0.18258
0.13000 14.4 0.18846
0.14000 14.4 0.20361
0.15000 14.4 0.20761
0.16000 14.4 0.22157
0.17000 14.4 0.24411
0.18000 14.4 0.23434
0.19000 14.4 0.23303
0.20000 14.4 0.22856
0.21000 14.4 0.21330
0.22000 14.4 0.22347
0.23000 14.4 0.22490
0.24000 14.4 0.28961
0.25000 14.4 0.24584
0.01000 14.5 0.15520
0.02000 14.5 0.12645
0.03000 14.5 0.11501
0.04000 14.5 0.12892
0.05000 14.5 0.14924
0.06000 14.5 0.17618
0.07000 14.5 0.17756
0.08000 14.5 0.17385
0.09000 14.5 0.14988
0.10000 14.5 0.15481
0.11000 14.5 0.18062
0.12000 14.5 0.16237
0.13000 14.5 0.19561
0.14000 14.5 0.17662
0.15000 14.5 0.19987
0.16000 14.5 0.18670
0.17000 14.5 0.22020
0.18000 14.5 0.18636
0.19000 14.5 0.20384
0.20000 14.5 0.22562
0.21000 14.5 0.23562
0.22000 14.5 0.22373
0.23000 14.5 0.24198
0.24000 14.5 0.23943
0.25000 14.5 0.24224
0.01000 14.6 0.16337
0.02000 14.6 0.14850
0.03000 14.6 0.14278
0.04000 14.6 0.14529
0.05000 14.6 0.13961
0.06000 14.6 0.15568
0.07000 14.6 0.16753
0.08000 14.6 0.17198
0.09000 14.6 0.16468
0.10000 14.6 0.17220
0.11000 14.6 0.17819
0.12000 14.6 0.15278
0.13000 14.6 0.17658
0.14000 14.6 0.17660
0.15000 14.6 0.18005
0.16000 14.6 0.19512
0.17000 14.6 0.17909
0.18000 14.6 0.20213
0.19000 14.6 0.19619
0.20000 14.6 0.21759
0.21000 14.6 0.19497
0.22000 14.6 0.21508
0.23000 14.6 0.22403
0.24000 14.6 0.22499
0.25000 14.6 0.22485
0.01000 14.7 0.17384
0.02000 14.7 0.11558
0.03000 14.7 0.12700
0.04000 14.7 0.12615
0.05000 14.7 0.14269
0.06000 14.7 0.14863
0.07000 14.7 0.16219
0.08000 14.7 0.15874
0.09000 14.7 0.17163
0.10000 14.7 0.15021
0.11000 14.7 0.16635
0.12000 14.7 0.18688
0.13000 14.7 0.19420
0.14000 14.7 0.16719
0.15000 14.7 0.18043
0.16000 14.7 0.18022
0.17000 14.7 0.20669
0.18000 14.7 0.19481
0.19000 14.7 0.19784
0.20000 14.7 0.23317
0.21000 14.7 0.22480
0.22000 14.7 0.22042
0.23000 14.7 0.21247
0.24000 14.7 0.23170
0.25000 14.7 0.22457
0.01000 14.8 0.15720
0.02000 14.8 0.12129
0.03000 14.8 0.11500
0.04000 14.8 0.13584
0.05000 14.8 0.15849
0.06000 14.8 0.15265
0.07000 14.8 0.15104
0.08000 14.8 0.15467
0.09000 14.8 0.16147
0.10000 14.8 0.15624
0.11000 14.8 0.15858
0.12000 14.8 0.16059
0.13000 14.8 0.16059
0.14000 14.8 0.22369
0.15000 14.8 0.18568
0.16000 14.8 0.17719
0.17000 14.8 0.19629
0.18000 14.8 0.21247
0.19000 14.8 0.21987
0.20000 14.8 0.20321
0.21000 14.8 0.19169
0.22000 14.8 0.21140
0.23000 14.8 0.21395
0.24000 14.8 0.22787
0.25000 14.8 0.21354
0.01000 14.9 0.15811
0.02000 14.9 0.12255
0.03000 14.9 0.11940
0.04000 14.9 0.12544
0.05000 14.9 0.14829
0.06000 14.9 0.14294
0.07000 14.9 0.17027
0.08000 14.9 0.14354
0.09000 14.9 0.13705
0.10000 14.9 0.20004
0.11000 14.9 0.13764
0.12000 14.9 0.18521
0.13000 14.9 0.16952
0.14000 14.9 0.18035
0.15000 14.9 0.17450
0.16000 14.9 0.19876
0.17000 14.9 0.18856
0.18000 14.9 0.22229
0.19000 14.9 0.23468
0.20000 14.9 0.20337
0.21000 14.9 0.20395
0.22000 14.9 0.24790
0.23000 14.9 0.22550
0.24000 14.9 0.25173
0.25000 14.9 0.26251
0.01000 15.0 0.13803
0.02000 15.0 0.12157
0.03000 15.0 0.12716
0.04000 15.0 0.14269
0.05000 15.0 0.15447
0.06000 15.0 0.14266
0.07000 15.0 0.14559
0.08000 15.0 0.14310
0.09000 15.0 0.17563
0.10000 15.0 0.18451
0.11000 15.0 0.15893
0.12000 15.0 0.16653
0.13000 15.0 0.17755
0.14000 15.0 0.17013
0.15000 15.0 0.21115
0.16000 15.0 0.21794
0.17000 15.0 0.20197
0.18000 15.0 0.21358
0.19000 15.0 0.21368
0.20000 15.0 0.20857
0.21000 15.0 0.20162
0.22000 15.0 0.22751
0.23000 15.0 0.22504
0.24000 15.0 0.24095
0.25000 15.0 0.23537
0.01000 15.1 0.14910
0.02000 15.1 0.11950
0.03000 15.1 0.13038
0.04000 15.1 0.13628
0.05000 15.1 0.15791
0.06000 15.1 0.19652
0.07000 15.1 0.16241
0.08000 15.1 0.19247
0.09000 15.1 0.15190
0.10000 15.1 0.15898
0.11000 15.1 0.14896
0.12000 15.1 0.17283
0.13000 15.1 0.18389
0.14000 15.1 0.19587
0.15000 15.1 0.18850
0.16000 15.1 0.19290
0.17000 15.1 0.21707
0.18000 15.1 0.21851
0.19000 15.1 0.20233
0.20000 15.1 0.21158
0.21000 15.1 0.22667
0.22000 15.1 0.22935
0.23000 15.1 0.23039
0.24000 15.1 0.25840
0.25000 15.1 0.23342
0.01000 15.2 0.16527
0.02000 15.2 0.12598
0.03000 15.2 0.12967
0.04000 15.2 0.12842
0.05000 15.2 0.12811
0.06000 15.2 0.13631
0.07000 15.2 0.14683
0.08000 15.2 0.13977
0.09000 15.2 0.14831
0.10000 15.2 0.15808
0.11000 15.2 0.16819
0.12000 15.2 0.17749
0.13000 15.2 0.17426
0.14000 15.2 0.18013
0.15000 15.2 0.18538
0.16000 15.2 0.19665
0.17000 15.2 0.18744
0.18000 15.2 0.18559
0.19000 15.2 0.20984
0.20000 15.2 0.21286
0.21000 15.2 0.21017
0.22000 15.2 0.23215
0.23000 15.2 0.23526
0.24000 15.2 0.21057
0.25000 15.2 0.24451
0.01000 15.3 0.15537
0.02000 15.3 0.12589
0.03000 15.3 0.11697
0.04000 15.3 0.10994
0.05000 15.3 0.11626
0.06000 15.3 0.13247
0.07000 15.3 0.14074
0.08000 15.3 0.14440
0.09000 15.3 0.15948
0.10000 15.3 0.16634
0.11000 15.3 0.16527
0.12000 15.3 0.16377
0.13000 15.3 0.16014
0.14000 15.3 0.18564
0.15000 15.3 0.21133
0.16000 15.3 0.20321
0.17000 15.3 0.18864
0.18000 15.3 0.20486
0.19000 15.3 0.21279
0.20000 15.3 0.21913
0.21000 15.3 0.20665
0.22000 15.3 0.21581
0.23000 15.3 0.23328
0.24000 15.3 0.23596
0.25000 15.3 0.22873
0.01000 15.4 0.16140
0.02000 15.4 0.11782
0.03000 15.4 0.12786
0.04000 15.4 0.11677
0.05000 15.4 0.12347
0.06000 15.4 0.14455
0.07000 15.4 0.13356
0.08000 15.4 0.13455
0.09000 15.4 0.13975
0.10000 15.4 0.16017
0.11000 15.4 0.16362
0.12000 15.4 0.15164
0.13000 15.4 0.18990
0.14000 15.4 0.19756
0.15000 15.4 0.18438
0.16000 15.4 0.17693
0.17000 15.4 0.20054
0.18000 15.4 0.19867
0.19000 15.4 0.19469
0.20000 15.4 0.22142
0.21000 15.4 0.21374
0.22000 15.4 0.22407
0.23000 15.4 0.22365
0.24000 15.4 0.25483
0.25000 15.4 0.21132
0.01000 15.5 0.15037
0.02000 15.5 0.11665
0.03000 15.5 0.13688
0.04000 15.5 0.13478
0.05000 15.5 0.11025
0.06000 15.5 0.13710
0.07000 15.5 0.13744
0.08000 15.5 0.14415
0.09000 15.5 0.16661
0.10000 15.5 0.15942
0.11000 15.5 0.16869
0.12000 15.5 0.19327
0.13000 15.5 0.17856
0.14000 15.5 0.19508
0.15000 15.5 0.19490
0.16000 15.5 0.20062
0.17000 15.5 0.22350
0.18000 15.5 0.21081
0.19000 15.5 0.21804
0.20000 15.5 0.22814
0.21000 15.5 0.22787
0.22000 15.5 0.26118
0.23000 15.5 0.25322
0.24000 15.5 0.23649
0.25000 15.5 0.23261
0.01000 15.6 0.16624
0.02000 15.6 0.13482
0.03000 15.6 0.13369
0.04000 15.6 0.11631
0.05000 15.6 0.12210
0.06000 15.6 0.12399
0.07000 15.6 0.14431
0.08000 15.6 0.16409
0.09000 15.6 0.16736
0.10000 15.6 0.17046
0.11000 15.6 0.19864
0.12000 15.6 0.19824
0.13000 15.6 0.21796
0.14000 15.6 0.20506
0.15000 15.6 0.21625
0.16000 15.6 0.20349
0.17000 15.6 0.23565
0.18000 15.6 0.22333
0.19000 15.6 0.22281
0.20000 15.6 0.22569
0.21000 15.6 0.24012
0.22000 15.6 0.24181
0.23000 15.6 0.22366
0.24000 15.6 0.22548
0.25000 15.6 0.23193
0.01000 15.7 0.14877
0.02000 15.7 0.13118
0.03000 15.7 0.13296
0.04000 15.7 0.11498
0.05000 15.7 0.12289
0.06000 15.7 0.11762
0.07000 15.7 0.13538
0.08000 15.7 0.13756
0.09000 15.7 0.16101
0.10000 15.7 0.17024
0.11000 15.7 0.17741
0.12000 15.7 0.19294
0.13000 15.7 0.18282
0.14000 15.7 0.19884
0.15000 15.7 0.20352
0.16000 15.7 0.20651
0.17000 15.7 0.21270
0.18000 15.7 0.20971
0.19000 15.7 0.22921
0.20000 15.7 0.23410
0.21000 15.7 0.21324
0.22000 15.7 0.23490
0.23000 15.7 0.21381
0.24000 15.7 0.24747
0.25000 15.7 0.25301
0.01000 15.8 0.18148
0.02000 15.8 0.12697
0.03000 15.8 0.12132
0.04000 15.8 0.10880
0.05000 15.8 0.13313
0.06000 15.8 0.13977
0.07000 15.8 0.14881
0.08000 15.8 0.14167
0.09000 15.8 0.16039
0.10000 15.8 0.16796
0.11000 15.8 0.17822
0.12000 15.8 0.20527
0.13000 15.8 0.21959
0.14000 15.8 0.21199
0.15000 15.8 0.17656
0.16000 15.8 0.21403
0.17000 15.8 0.22877
0.18000 15.8 0.24058
0.19000 15.8 0.29109
0.20000 15.8 0.24571
0.21000 15.8 0.22688
0.22000 15.8 0.26822
0.23000 15.8 0.22954
0.24000 15.8 0.23629
0.25000 15.8 0.23777
0.01000 15.9 0.17229
0.02000 15.9 0.12605
0.03000 15.9 0.11025
0.04000 15.9 0.11910
0.05000 15.9 0.11643
0.06000 15.9 0.11499
0.07000 15.9 0.14282
0.08000 15.9 0.15713
0.09000 15.9 0.14647
0.10000 15.9 0.15591
0.11000 15.9 0.16722
0.12000 15.9 0.16537
0.13000 15.9 0.19807
0.14000 15.9 0.17677
0.15000 15.9 0.21569
0.16000 15.9 0.21243
0.17000 15.9 0.21062
0.18000 15.9 0.26447
0.19000 15.9 0.24512
0.20000 15.9 0.27942
0.21000 15.9 0.22834
0.22000 15.9 0.23931
0.23000 15.9 0.23480
0.24000 15.9 0.24724
0.25000 15.9 0.23453
0.01000 16.0 0.14296
0.02000 16.0 0.13085
0.03000 16.0 0.13201
0.04000 16.0 0.11458
0.05000 16.0 0.12674
0.06000 16.0 0.13906
0.07000 16.0 0.13225
0.08000 16.0 0.14776
0.09000 16.0 0.15670
0.10000 16.0 0.16810
0.11000 16.0 0.18005
0.12000 16.0 0.16957
0.13000 16.0 0.19476
0.14000 16.0 0.16584
0.15000 16.0 0.20520
0.16000 16.0 0.18520
0.17000 16.0 0.19074
0.18000 16.0 0.19524
0.19000 16.0 0.23984
0.20000 16.0 0.23226
0.21000 16.0 0.22712
0.22000 16.0 0.24248
0.23000 16.0 0.23537
0.24000 16.0 0.23324
0.25000 16.0 0.22166
0.01000 16.1 0.15285
0.02000 16.1 0.12888
0.03000 16.1 0.13299
0.04000 16.1 0.13581
0.05000 16.1 0.13555
0.06000 16.1 0.14071
0.07000 16.1 0.14138
0.08000 16.1 0.12181
0.09000 16.1 0.16310
0.10000 16.1 0.15241
0.11000 16.1 0.14468
0.12000 16.1 0.14145
0.13000 16.1 0.14993
0.14000 16.1 0.17447
0.15000 16.1 0.17046
0.16000 16.1 0.17569
0.17000 16.1 0.20253
0.18000 16.1 0.20467
0.19000 16.1 0.26187
0.20000 16.1 0.26183
0.21000 16.1 0.23352
0.22000 16.1 0.22611
0.23000 16.1 0.21885
0.24000 16.1 0.26447
0.25000 16.1 0.25079
0.01000 16.2 0.15896
0.02000 16.2 0.12506
0.03000 16.2 0.13164
0.04000 16.2 0.13046
0.05000 16.2 0.14068
0.06000 16.2 0.14892
0.07000 16.2 0.13477
0.08000 16.2 0.14516
0.09000 16.2 0.14691
0.10000 16.2 0.14540
0.11000 16.2 0.14907
0.12000 16.2 0.16077
0.13000 16.2 0.17277
0.14000 16.2 0.19152
0.15000 16.2 0.19868
0.16000 16.2 0.18385
0.17000 16.2 0.20075
0.18000 16.2 0.20519
0.19000 16.2 0.23253
0.20000 16.2 0.20646
0.21000 16.2 0.23861
0.22000 16.2 0.23969
0.23000 16.2 0.26536
0.24000 16.2 0.21782
0.25000 16.2 0.24509
0.01000 16.3 0.18074
0.02000 16.3 0.13226
0.03000 16.3 0.13023
0.04000 16.3 0.13864
0.05000 16.3 0.12838
0.06000 16.3 0.15951
0.07000 16.3 0.13540
0.08000 16.3 0.16104
0.09000 16.3 0.15339
0.10000 16.3 0.15113
0.11000 16.3 0.12333
0.12000 16.3 0.18201
0.13000 16.3 0.17114
0.14000 16.3 0.15895
0.15000 16.3 0.20825
0.16000 16.3 0.20166
0.17000 16.3 0.21604
0.18000 16.3 0.22242
0.19000 16.3 0.24197
0.20000 16.3 0.24161
0.21000 16.3 0.24054
0.22000 16.3 0.21790
0.23000 16.3 0.21826
0.24000 16.3 0.23266
0.25000 16.3 0.25528
0.01000 16.4 0.15980
0.02000 16.4 0.11752
0.03000 16.4 0.12935
0.04000 16.4 0.12865
0.05000 16.4 0.15760
0.06000 16.4 0.13230
0.07000 16.4 0.15208
0.08000 16.4 0.15301
0.09000 16.4 0.14819
0.10000 16.4 0.15776
0.11000 16.4 0.15844
0.12000 16.4 0.16746
0.13000 16.4 0.17593
0.14000 16.4 0.17557
0.15000 16.4 0.17883
0.16000 16.4 0.20086
0.17000 16.4 0.19005
0.18000 16.4 0.18881
0.19000 16.4 0.20579
0.20000 16.4 0.22303
0.21000 16.4 0.19143
0.22000 16.4 0.24035
0.23000 16.4 0.23740
0.24000 16.4 0.25087
0.25000 16.4 0.22235
0.01000 16.5 0.16272
0.02000 16.5 0.12819
0.03000 16.5 0.12510
0.04000 16.5 0.12777
0.05000 16.5 0.13284
0.06000 16.5 0.13791
0.07000 16.5 0.15721
0.08000 16.5 0.12665
0.09000 16.5 0.17289
0.10000 16.5 0.14473
0.11000 16.5 0.17429
0.12000 16.5 0.17483
0.13000 16.5 0.17560
0.14000 16.5 0.17588
0.15000 16.5 0.21723
0.16000 16.5 0.21149
0.17000 16.5 0.20129
0.18000 16.5 0.21183
0.19000 16.5 0.23366
0.20000 16.5 0.23003
0.21000 16.5 0.24170
0.22000 16.5 0.21498
0.23000 16.5 0.21886
0.24000 16.5 0.26559
0.25000 16.5 0.23184
0.01000 16.6 0.17905
0.02000 16.6 0.13696
0.03000 16.6 0.12607
0.04000 16.6 0.11949
0.05000 16.6 0.13109
0.06000 16.6 0.13803
0.07000 16.6 0.12566
0.08000 16.6 0.16028
0.09000 16.6 0.14931
0.10000 16.6 0.14915
0.11000 16.6 0.16122
0.12000 16.6 0.17851
0.13000 16.6 0.18934
0.14000 16.6 0.18280
0.15000 16.6 0.18205
0.16000 16.6 0.17182
0.17000 16.6 0.21863
0.18000 16.6 0.19757
0.19000 16.6 0.20616
0.20000 16.6 0.22379
0.21000 16.6 0.23398
0.22000 16.6 0.22822
0.23000 16.6 0.24860
0.24000 16.6 0.23101
0.25000 16.6 0.25140
0.01000 16.7 0.16996
0.02000 16.7 0.12589
0.03000 16.7 0.12905
0.04000 16.7 0.12976
0.05000 16.7 0.14291
0.06000 16.7 0.15338
0.07000 16.7 0.12927
0.08000 16.7 0.14792
0.09000 16.7 0.14734
0.10000 16.7 0.15587
0.11000 16.7 0.18100
0.12000 16.7 0.18718
0.13000 16.7 0.19698
0.14000 16.7 0.18158
0.15000 16.7 0.18313
0.16000 16.7 0.18721
0.17000 16.7 0.21017
0.18000 16.7 0.20153
0.19000 16.7 0.22092
0.20000 16.7 0.22547
0.21000 16.7 0.20937
0.22000 16.7 0.23686
0.23000 16.7 0.21383
0.24000 16.7 0.23372
0.25000 16.7 0.22503
0.01000 16.8 0.14917
0.02000 16.8 0.12370
0.03000 16.8 0.11296
0.04000 16.8 0.11935
0.05000 16.8 0.12294
0.06000 16.8 0.11779
0.07000 16.8 0.13355
0.08000 16.8 0.14304
0.09000 16.8 0.15403
0.10000 16.8 0.14243
0.11000 16.8 0.13944
0.12000 16.8 0.15155
0.13000 16.8 0.15338
0.14000 16.8 0.16096
0.15000 16.8 0.16199
0.16000 16.8 0.17720
0.17000 16.8 0.18679
0.18000 16.8 0.19219
0.19000 16.8 0.18712
0.20000 16.8 0.20157
0.21000 16.8 0.21362
0.22000 16.8 0.21509
0.23000 16.8 0.19928
0.24000 16.8 0.20387
0.25000 16.8 0.21046
0.01000 16.9 0.15121
0.02000 16.9 0.13848
0.03000 16.9 0.14776
0.04000 16.9 0.12309
0.05000 16.9 0.12211
0.06000 16.9 0.13331
0.07000 16.9 0.13201
0.08000 16.9 0.14490
0.09000 16.9 0.12793
0.10000 16.9 0.14694
0.11000 16.9 0.15712
0.12000 16.9 0.16042
0.13000 16.9 0.16633
0.14000 16.9 0.15685
0.15000 16.9 0.17440
0.16000 16.9 0.18798
0.17000 16.9 0.18303
0.18000 16.9 0.17918
0.19000 16.9 0.19204
0.20000 16.9 0.19389
0.21000 16.9 0.19687
0.22000 16.9 0.19543
0.23000 16.9 0.19231
0.24000 16.9 0.21323
0.25000 16.9 0.20219
0.01000 17.0 0.14044
0.02000 17.0 0.12339
0.03000 17.0 0.13001
0.04000 17.0 0.12855
0.05000 17.0 0.12405
0.06000 17.0 0.12799
0.07000 17.0 0.12349
0.08000 17.0 0.14172
0.09000 17.0 0.15422
0.10000 17.0 0.15832
0.11000 17.0 0.14648
0.12000 17.0 0.15613
0.13000 17.0 0.16314
0.14000 17.0 0.15315
0.15000 17.0 0.16200
0.16000 17.0 0.17416
0.17000 17.0 0.17006
0.18000 17.0 0.18836
0.19000 17.0 0.18850
0.20000 17.0 0.20438
0.21000 17.0 0.19131
0.22000 17.0 0.19390
0.23000 17.0 0.19461
0.24000 17.0 0.23042
0.25000 17.0 0.20278
0.01000 17.1 0.16241
0.02000 17.1 0.12326
0.03000 17.1 0.11520
0.04000 17.1 0.10933
0.05000 17.1 0.11262
0.06000 17.1 0.14081
0.07000 17.1 0.13947
0.08000 17.1 0.14093
0.09000 17.1 0.13127
0.10000 17.1 0.13408
0.11000 17.1 0.14582
0.12000 17.1 0.16712
0.13000 17.1 0.15399
0.14000 17.1 0.17358
0.15000 17.1 0.15689
0.16000 17.1 0.17330
0.17000 17.1 0.15883
0.18000 17.1 0.19174
0.19000 17.1 0.17470
0.20000 17.1 0.19783
0.21000 17.1 0.19314
0.22000 17.1 0.19168
0.23000 17.1 0.20928
0.24000 17.1 0.20064
0.25000 17.1 0.20537
0.01000 17.2 0.15973
0.02000 17.2 0.12248
0.03000 17.2 0.11801
0.04000 17.2 0.11915
0.05000 17.2 0.11392
0.06000 17.2 0.12442
0.07000 17.2 0.11869
0.08000 17.2 0.15437
0.09000 17.2 0.14050
0.10000 17.2 0.16530
0.11000 17.2 0.15223
0.12000 17.2 0.16865
0.13000 17.2 0.16057
0.14000 17.2 0.13688
0.15000 17.2 0.15472
0.16000 17.2 0.18710
0.17000 17.2 0.19476
0.18000 17.2 0.18720
0.19000 17.2 0.19447
0.20000 17.2 0.20184
0.21000 17.2 0.21288
0.22000 17.2 0.20616
0.23000 17.2 0.20557
0.24000 17.2 0.20742
0.25000 17.2 0.20965
0.01000 17.3 0.17854
0.02000 17.3 0.12525
0.03000 17.3 0.12113
0.04000 17.3 0.11720
0.05000 17.3 0.12715
0.06000 17.3 0.13395
0.07000 17.3 0.12821
0.08000 17.3 0.13433
0.09000 17.3 0.13173
0.10000 17.3 0.15884
0.11000 17.3 0.17094
0.12000 17.3 0.16707
0.13000 17.3 0.15290
0.14000 17.3 0.18579
0.15000 17.3 0.16329
0.16000 17.3 0.16599
0.17000 17.3 0.19058
0.18000 17.3 0.18228
0.19000 17.3 0.21606
0.20000 17.3 0.20207
0.21000 17.3 0.21653
0.22000 17.3 0.19643
0.23000 17.3 0.23379
0.24000 17.3 0.21195
0.25000 17.3 0.21478
0.01000 17.4 0.17180
0.02000 17.4 0.12316
0.03000 17.4 0.12571
0.04000 17.4 0.13802
0.05000 17.4 0.14072
0.06000 17.4 0.13347
0.07000 17.4 0.13053
0.08000 17.4 0.15739
0.09000 17.4 0.15491
0.10000 17.4 0.15689
0.11000 17.4 0.16600
0.12000 17.4 0.15992
0.13000 17.4 0.17656
0.14000 17.4 0.16915
0.15000 17.4 0.16161
0.16000 17.4 0.17860
0.17000 17.4 0.19583
0.18000 17.4 0.19396
0.19000 17.4 0.20326
0.20000 17.4 0.20142
0.21000 17.4 0.20577
0.22000 17.4 0.20359
0.23000 17.4 0.19740
0.24000 17.4 0.22223
0.25000 17.4 0.18880
0.01000 17.5 0.15952
0.02000 17.5 0.12763
0.03000 17.5 0.13076
0.04000 17.5 0.13342
0.05000 17.5 0.12653
0.06000 17.5 0.11848
0.07000 17.5 0.14616
0.08000 17.5 0.15500
0.09000 17.5 0.17061
0.10000 17.5 0.17806
0.11000 17.5 0.18255
0.12000 17.5 0.17534
0.13000 17.5 0.18055
0.14000 17.5 0.18887
0.15000 17.5 0.16618
0.16000 17.5 0.20121
0.17000 17.5 0.18331
0.18000 17.5 0.18910
0.19000 17.5 0.20226
0.20000 17.5 0.20204
0.21000 17.5 0.21030
0.22000 17.5 0.20347
0.23000 17.5 0.20218
0.24000 17.5 0.20338
0.25000 17.5 0.22443
0.01000 17.6 0.16723
0.02000 17.6 0.12274
0.03000 17.6 0.12042
0.04000 17.6 0.12600
0.05000 17.6 0.12813
0.06000 17.6 0.13149
0.07000 17.6 0.13954
0.08000 17.6 0.14360
0.09000 17.6 0.15364
0.10000 17.6 0.16432
0.11000 17.6 0.17749
0.12000 17.6 0.15763
0.13000 17.6 0.17087
0.14000 17.6 0.17007
0.15000 17.6 0.17977
0.16000 17.6 0.18016
0.17000 17.6 0.18908
0.18000 17.6 0.18381
0.19000 17.6 0.18606
0.20000 17.6 0.19996
0.21000 17.6 0.22062
0.22000 17.6 0.19203
0.23000 17.6 0.20266
0.24000 17.6 0.19188
0.25000 17.6 0.20531
0.01000 17.7 0.14263
0.02000 17.7 0.13733
0.03000 17.7 0.13790
0.04000 17.7 0.13377
0.05000 17.7 0.12581
0.06000 17.7 0.12496
0.07000 17.7 0.13149
0.08000 17.7 0.14266
0.09000 17.7 0.15475
0.10000 17.7 0.17103
0.11000 17.7 0.16603
0.12000 17.7 0.17402
0.13000 17.7 0.17686
0.14000 17.7 0.16855
0.15000 17.7 0.17331
0.16000 17.7 0.18936
0.17000 17.7 0.19304
0.18000 17.7 0.18936
0.19000 17.7 0.17459
0.20000 17.7 0.17664
0.21000 17.7 0.19144
0.22000 17.7 0.18357
0.23000 17.7 0.19633
0.24000 17.7 0.20113
0.25000 17.7 0.19284
0.01000 17.8 0.16747
0.02000 17.8 0.14190
0.03000 17.8 0.13241
0.04000 17.8 0.12273
0.05000 17.8 0.13217
0.06000 17.8 0.14553
0.07000 17.8 0.14520
0.08000 17.8 0.16734
0.09000 17.8 0.18255
0.10000 17.8 0.21424
0.11000 17.8 0.20669
0.12000 17.8 0.21264
0.13000 17.8 0.17535
0.14000 17.8 0.19174
0.15000 17.8 0.19623
0.16000 17.8 0.22141
0.17000 17.8 0.20414
0.18000 17.8 0.21613
0.19000 17.8 0.19322
0.20000 17.8 0.21259
0.21000 17.8 0.18906
0.22000 17.8 0.24054
0.23000 17.8 0.20882
0.24000 17.8 0.22174
0.25000 17.8 0.21622
0.01000 17.9 0.17045
0.02000 17.9 0.12727
0.03000 17.9 0.12278
0.04000 17.9 0.12871
0.05000 17.9 0.13329
0.06000 17.9 0.14903
0.07000 17.9 0.16726
0.08000 17.9 0.17416
0.09000 17.9 0.21147
0.10000 17.9 0.20986
0.11000 17.9 0.19616
0.12000 17.9 0.22562
0.13000 17.9 0.20718
0.14000 17.9 0.19061
0.15000 17.9 0.18086
0.16000 17.9 0.18365
0.17000 17.9 0.19443
0.18000 17.9 0.18287
0.19000 17.9 0.20282
0.20000 17.9 0.22353
0.21000 17.9 0.21306
0.22000 17.9 0.19358
0.23000 17.9 0.20537
0.24000 17.9 0.24198
0.25000 17.9 0.19329
0.01000 18.0 0.17765
0.02000 18.0 0.11986
0.03000 18.0 0.13011
0.04000 18.0 0.14117
0.05000 18.0 0.14434
0.06000 18.0 0.15413
0.07000 18.0 0.16836
0.08000 18.0 0.19525
0.09000 18.0 0.18554
0.10000 18.0 0.22207
0.11000 18.0 0.20153
0.12000 18.0 0.19058
0.13000 18.0 0.19662
0.14000 18.0 0.16771
0.15000 18.0 0.21321
0.16000 18.0 0.18306
0.17000 18.0 0.20662
0.18000 18.0 0.17777
0.19000 18.0 0.18826
0.20000 18.0 0.22306
0.21000 18.0 0.19324
0.22000 18.0 0.18020
0.23000 18.0 0.20775
0.24000 18.0 0.19563
0.25000 18.0 0.19178
0.01000 18.1 0.19661
0.02000 18.1 0.12675
0.03000 18.1 0.12362
0.04000 18.1 0.14118
0.05000 18.1 0.13998
0.06000 18.1 0.16514
0.07000 18.1 0.17572
0.08000 18.1 0.19259
0.09000 18.1 0.17477
0.10000 18.1 0.18464
0.11000 18.1 0.19846
0.12000 18.1 0.19722
0.13000 18.1 0.18249
0.14000 18.1 0.19154
0.15000 18.1 0.18275
0.16000 18.1 0.18760
0.17000 18.1 0.17475
0.18000 18.1 0.20375
0.19000 18.1 0.19715
0.20000 18.1 0.19572
0.21000 18.1 0.20159
0.22000 18.1 0.22408
0.23000 18.1 0.18664
0.24000 18.1 0.18100
0.25000 18.1 0.22083
0.01000 18.2 0.16675
0.02000 18.2 0.12766
0.03000 18.2 0.13868
0.04000 18.2 0.13863
0.05000 18.2 0.15128
0.06000 18.2 0.14861
0.07000 18.2 0.20269
0.08000 18.2 0.21408
0.09000 18.2 0.18546
0.10000 18.2 0.22594
0.11000 18.2 0.23139
0.12000 18.2 0.21165
0.13000 18.2 0.19928
0.14000 18.2 0.19000
0.15000 18.2 0.24494
0.16000 18.2 0.20717
0.17000 18.2 0.20673
0.18000 18.2 0.19728
0.19000 18.2 0.19782
0.20000 18.2 0.20090
0.21000 18.2 0.21751
0.22000 18.2 0.19621
0.23000 18.2 0.22956
0.24000 18.2 0.20887
0.25000 18.2 0.21842
0.01000 18.3 0.18369
0.02000 18.3 0.12817
0.03000 18.3 0.13487
0.04000 18.3 0.14243
0.05000 18.3 0.17669
0.06000 18.3 0.15664
0.07000 18.3 0.18285
0.08000 18.3 0.19708
0.09000 18.3 0.19873
0.10000 18.3 0.21015
0.11000 18.3 0.22684
0.12000 18.3 0.23615
0.13000 18.3 0.18386
0.14000 18.3 0.19811
0.15000 18.3 0.20739
0.16000 18.3 0.22905
0.17000 18.3 0.21085
0.18000 18.3 0.22487
0.19000 18.3 0.23324
0.20000 18.3 0.20750
0.21000 18.3 0.22553
0.22000 18.3 0.24327
0.23000 18.3 0.25225
0.24000 18.3 0.23507
0.25000 18.3 0.24598
0.01000 18.4 0.16815
0.02000 18.4 0.12457
0.03000 18.4 0.12842
0.04000 18.4 0.13428
0.05000 18.4 0.13830
0.06000 18.4 0.15411
0.07000 18.4 0.18830
0.08000 18.4 0.16178
0.09000 18.4 0.18871
0.10000 18.4 0.23246
0.11000 18.4 0.21593
0.12000 18.4 0.21036
0.13000 18.4 0.23968
0.14000 18.4 0.21029
0.15000 18.4 0.21499
0.16000 18.4 0.21024
0.17000 18.4 0.20710
0.18000 18.4 0.22460
0.19000 18.4 0.23716
0.20000 18.4 0.22125
0.21000 18.4 0.25264
0.22000 18.4 0.24466
0.23000 18.4 0.22555
0.24000 18.4 0.21110
0.25000 18.4 0.22661
0.01000 18.5 0.16819
0.02000 18.5 0.13330
0.03000 18.5 0.13741
0.04000 18.5 0.12924
0.05000 18.5 0.15836
0.06000 18.5 0.14331
0.07000 18.5 0.17594
0.08000 18.5 0.19059
0.09000 18.5 0.21157
0.10000 18.5 0.18647
0.11000 18.5 0.21579
0.12000 18.5 0.18404
0.13000 18.5 0.23624
0.14000 18.5 0.19820
0.15000 18.5 0.18556
0.16000 18.5 0.22060
0.17000 18.5 0.23912
0.18000 18.5 0.23182
0.19000 18.5 0.20315
0.20000 18.5 0.20784
0.21000 18.5 0.23184
0.22000 18.5 0.19207
0.23000 18.5 0.23595
0.24000 18.5 0.20094
0.25000 18.5 0.25421
0.01000 18.6 0.16815
0.02000 18.6 0.12839
0.03000 18.6 0.11970
0.04000 18.6 0.12953
0.05000 18.6 0.13572
0.06000 18.6 0.15663
0.07000 18.6 0.15748
0.08000 18.6 0.18952
0.09000 18.6 0.20175
0.10000 18.6 0.20420
0.11000 18.6 0.22426
0.12000 18.6 0.20274
0.13000 18.6 0.18851
0.14000 18.6 0.19321
0.15000 18.6 0.17810
0.16000 18.6 0.21093
0.17000 18.6 0.22315
0.18000 18.6 0.22862
0.19000 18.6 0.21361
0.20000 18.6 0.21131
0.21000 18.6 0.23725
0.22000 18.6 0.21123
0.23000 18.6 0.23779
0.24000 18.6 0.22016
0.25000 18.6 0.24667
0.01000 18.7 0.17880
0.02000 18.7 0.12640
0.03000 18.7 0.12723
0.04000 18.7 0.12590
0.05000 18.7 0.14639
0.06000 18.7 0.16348
0.07000 18.7 0.16481
0.08000 18.7 0.20349
0.09000 18.7 0.19417
0.10000 18.7 0.23155
0.11000 18.7 0.19967
0.12000 18.7 0.18223
0.13000 18.7 0.19568
0.14000 18.7 0.19503
0.15000 18.7 0.21507
0.16000 18.7 0.19748
0.17000 18.7 0.21665
0.18000 18.7 0.20337
0.19000 18.7 0.26883
0.20000 18.7 0.24656
0.21000 18.7 0.21632
0.22000 18.7 0.24020
0.23000 18.7 0.23021
0.24000 18.7 0.26107
0.25000 18.7 0.21229
0.01000 18.8 0.18206
0.02000 18.8 0.12532
0.03000 18.8 0.13045
0.04000 18.8 0.12874
0.05000 18.8 0.13999
0.06000 18.8 0.16877
0.07000 18.8 0.16199
0.08000 18.8 0.18773
0.09000 18.8 0.17976
0.10000 18.8 0.19574
0.11000 18.8 0.22473
0.12000 18.8 0.17784
0.13000 18.8 0.20074
0.14000 18.8 0.18664
0.15000 18.8 0.18986
0.16000 18.8 0.24104
0.17000 18.8 0.20389
0.18000 18.8 0.21237
0.19000 18.8 0.23258
0.20000 18.8 0.24347
0.21000 18.8 0.21212
0.22000 18.8 0.21651
0.23000 18.8 0.22717
0.24000 18.8 0.24851
0.25000 18.8 0.22868
0.01000 18.9 0.17923
0.02000 18.9 0.12944
0.03000 18.9 0.12945
0.04000 18.9 0.13826
0.05000 18.9 0.14258
0.06000 18.9 0.15874
0.07000 18.9 0.17192
0.08000 18.9 0.18736
0.09000 18.9 0.20675
0.10000 18.9 0.19902
0.11000 18.9 0.20137
0.12000 18.9 0.20301
0.13000 18.9 0.18365
0.14000 18.9 0.20764
0.15000 18.9 0.17669
0.16000 18.9 0.21231
0.17000 18.9 0.22201
0.18000 18.9 0.25805
0.19000 18.9 0.21360
0.20000 18.9 0.21454
0.21000 18.9 0.21679
0.22000 18.9 0.23536
0.23000 18.9 0.21379
0.24000 18.9 0.22719
0.25000 18.9 0.22744
0.01000 19.0 0.15632
0.02000 19.0 0.12972
0.03000 19.0 0.12997
0.04000 19.0 0.15457
0.05000 19.0 0.13563
0.06000 19.0 0.16419
0.07000 19.0 0.14640
0.08000 19.0 0.18651
0.09000 19.0 0.20550
0.10000 19.0 0.19235
0.11000 19.0 0.19973
0.12000 19.0 0.19528
0.13000 19.0 0.22585
0.14000 19.0 0.18790
0.15000 19.0 0.21756
0.16000 19.0 0.24888
0.17000 19.0 0.20504
0.18000 19.0 0.21623
0.19000 19.0 0.22721
0.20000 19.0 0.21207
0.21000 19.0 0.22234
0.22000 19.0 0.20960
0.23000 19.0 0.26852
0.24000 19.0 0.24776
0.25000 19.0 0.23882
0.01000 19.1 0.15180
0.02000 19.1 0.12537
0.03000 19.1 0.12743
0.04000 19.1 0.13605
0.05000 19.1 0.12680
0.06000 19.1 0.15092
0.07000 19.1 0.18208
0.08000 19.1 0.19726
0.09000 19.1 0.19114
0.10000 19.1 0.20305
0.11000 19.1 0.17625
0.12000 19.1 0.21741
0.13000 19.1 0.19809
0.14000 19.1 0.19922
0.15000 19.1 0.18337
0.16000 19.1 0.21949
0.17000 19.1 0.20869
0.18000 19.1 0.22378
0.19000 19.1 0.20675
0.20000 19.1 0.23087
0.21000 19.1 0.20826
0.22000 19.1 0.23573
0.23000 19.1 0.22619
0.24000 19.1 0.20157
0.25000 19.1 0.23987
0.01000 19.2 0.17569
0.02000 19.2 0.13869
0.03000 19.2 0.12508
0.04000 19.2 0.12849
0.05000 19.2 0.14035
0.06000 19.2 0.14383
0.07000 19.2 0.16004
0.08000 19.2 0.19340
0.09000 19.2 0.20865
0.10000 19.2 0.21744
0.11000 19.2 0.21120
0.12000 19.2 0.18111
0.13000 19.2 0.18040
0.14000 19.2 0.23121
0.15000 19.2 0.21382
0.16000 19.2 0.20837
0.17000 19.2 0.21221
0.18000 19.2 0.22935
0.19000 19.2 0.22125
0.20000 19.2 0.20130
0.21000 19.2 0.20201
0.22000 19.2 0.22064
0.23000 19.2 0.22984
0.24000 19.2 0.24623
0.25000 19.2 0.24735
0.01000 19.3 0.14206
0.02000 19.3 0.14623
0.03000 19.3 0.13256
0.04000 19.3 0.13449
0.05000 19.3 0.12715
0.06000 19.3 0.17214
0.07000 19.3 0.19560
0.08000 19.3 0.17662
0.09000 19.3 0.17538
0.10000 19.3 0.21843
0.11000 19.3 0.18724
0.12000 19.3 0.15502
0.13000 19.3 0.17009
0.14000 19.3 0.19932
0.15000 19.3 0.18700
0.16000 19.3 0.19078
0.17000 19.3 0.19531
0.18000 19.3 0.19244
0.19000 19.3 0.19319
0.20000 19.3 0.21626
0.21000 19.3 0.23658
0.22000 19.3 0.24554
0.23000 19.3 0.20707
0.24000 19.3 0.20419
0.25000 19.3 0.24141
0.01000 19.4 0.16677
0.02000 19.4 0.12334
0.03000 19.4 0.13492
0.04000 19.4 0.12451
0.05000 19.4 0.14477
0.06000 19.4 0.12667
0.07000 19.4 0.17402
0.08000 19.4 0.19525
0.09000 19.4 0.19797
0.10000 19.4 0.19545
0.11000 19.4 0.18568
0.12000 19.4 0.20215
0.13000 19.4 0.19363
0.14000 19.4 0.17655
0.15000 19.4 0.19227
0.16000 19.4 0.18431
0.17000 19.4 0.17678
0.18000 19.4 0.18871
0.19000 19.4 0.16897
0.20000 19.4 0.20811
0.21000 19.4 0.19757
0.22000 19.4 0.22259
0.23000 19.4 0.20238
0.24000 19.4 0.22265
0.25000 19.4 0.23221
0.01000 19.5 0.16575
0.02000 19.5 0.14499
0.03000 19.5 0.13291
0.04000 19.5 0.12115
0.05000 19.5 0.14423
0.06000 19.5 0.16207
0.07000 19.5 0.14909
0.08000 19.5 0.19405
0.09000 19.5 0.19672
0.10000 19.5 0.18786
0.11000 19.5 0.20925
0.12000 19.5 0.17707
0.13000 19.5 0.16591
0.14000 19.5 0.14938
0.15000 19.5 0.17692
0.16000 19.5 0.18579
0.17000 19.5 0.19275
0.18000 19.5 0.19280
0.19000 19.5 0.18507
0.20000 19.5 0.21467
0.21000 19.5 0.18916
0.22000 19.5 0.22262
0.23000 19.5 0.20308
0.24000 19.5 0.21035
0.25000 19.5 0.21278
0.01000 19.6 0.17583
0.02000 19.6 0.14427
0.03000 19.6 0.12474
0.04000 19.6 0.12735
0.05000 19.6 0.14980
0.06000 19.6 0.14677
0.07000 19.6 0.17849
0.08000 19.6 0.17018
0.09000 19.6 0.20229
0.10000 19.6 0.17707
0.11000 19.6 0.16640
0.12000 19.6 0.16848
0.13000 19.6 0.18002
0.14000 19.6 0.19106
0.15000 19.6 0.19276
0.16000 19.6 0.17707
0.17000 19.6 0.20344
0.18000 19.6 0.22094
0.19000 19.6 0.17807
0.20000 19.6 0.21920
0.21000 19.6 0.20356
0.22000 19.6 0.20424
0.23000 19.6 0.20362
0.24000 19.6 0.23742
0.25000 19.6 0.23064
0.01000 19.7 0.19047
0.02000 19.7 0.13598
0.03000 19.7 0.12978
0.04000 19.7 0.13865
0.05000 19.7 0.13784
0.06000 19.7 0.16873
0.07000 19.7 0.17159
0.08000 19.7 0.18343
0.09000 19.7 0.20313
0.10000 19.7 0.18264
0.11000 19.7 0.18489
0.12000 19.7 0.20913
0.13000 19.7 0.18834
0.14000 19.7 0.16408
0.15000 19.7 0.20065
0.16000 19.7 0.17356
0.17000 19.7 0.19209
0.18000 19.7 0.20128
0.19000 19.7 0.19426
0.20000 19.7 0.19861
0.21000 19.7 0.22602
0.22000 19.7 0.20494
0.23000 19.7 0.22088
0.24000 19.7 0.22412
0.25000 19.7 0.23284
0.01000 19.8 0.16843
0.02000 19.8 0.13156
0.03000 19.8 0.12481
0.04000 19.8 0.14248
0.05000 19.8 0.14837
0.06000 19.8 0.15622
0.07000 19.8 0.15518
0.08000 19.8 0.19274
0.09000 19.8 0.16680
0.10000 19.8 0.21335
0.11000 19.8 0.20365
0.12000 19.8 0.18894
0.13000 19.8 0.18494
0.14000 19.8 0.17224
0.15000 19.8 0.18265
0.16000 19.8 0.18507
0.17000 19.8 0.17411
0.18000 19.8 0.18714
0.19000 19.8 0.19201
0.20000 19.8 0.21525
0.21000 19.8 0.19104
0.22000 19.8 0.19376
0.23000 19.8 0.22015
0.24000 19.8 0.19233
0.25000 19.8 0.21121
0.01000 19.9 0.17964
0.02000 19.9 0.13174
0.03000 19.9 0.13700
0.04000 19.9 0.13014
0.05000 19.9 0.13770
0.06000 19.9 0.14898
0.07000 19.9 0.16568
0.08000 19.9 0.17123
0.09000 19.9 0.18246
0.10000 19.9 0.21286
0.11000 19.9 0.18089
0.12000 19.9 0.18742
0.13000 19.9 0.20572
0.14000 19.9 0.19406
0.15000 19.9 0.20594
0.16000 19.9 0.17173
0.17000 19.9 0.19273
0.18000 19.9 0.16778
0.19000 19.9 0.18235
0.20000 19.9 0.21768
0.21000 19.9 0.22620
0.22000 19.9 0.19281
0.23000 19.9 0.20161
0.24000 19.9 0.20987
0.25000 19.9 0.22407


==> Plots/NN_HistComparison/est_dnl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044320
3.000000 -0.000256
4.000000 -0.024682
5.000000 -0.000256
6.000000 -0.044320
7.000000 -0.000256
8.000000 0.003765
9.000000 -0.000256
10.000000 -0.044320
11.000000 -0.000256
12.000000 -0.024682
13.000000 -0.000256
14.000000 -0.044320
15.000000 -0.000256
16.000000 0.417752
17.000000 -0.000256
18.000000 -0.044320
19.000000 -0.000256
20.000000 -0.024681
21.000000 -0.000256
22.000000 -0.044320
23.000000 -0.000256
24.000000 0.003764
25.000000 -0.000256
26.000000 -0.044320
27.000000 -0.000256
28.000000 -0.024681
29.000000 -0.000257
30.000000 -0.044319
31.000000 -0.000257
32.000000 0.061374
33.000000 -0.000256
34.000000 -0.044320
35.000000 -0.000256
36.000000 -0.024682
37.000000 -0.000256
38.000000 -0.044320
39.000000 -0.000256
40.000000 0.003765
41.000000 -0.000256
42.000000 -0.044320
43.000000 -0.000256
44.000000 -0.024682
45.000000 -0.000256
46.000000 -0.044320
47.000000 -0.000256
48.000000 0.417752
49.000000 -0.000256
50.000000 -0.044320
51.000000 -0.000256
52.000000 -0.024681
53.000000 -0.000256
54.000000 -0.044320
55.000000 -0.000256
56.000000 0.003764
57.000000 -0.000256
58.000000 -0.044320
59.000000 -0.000256
60.000000 -0.024681
61.000000 -0.000256
62.000000 -0.044320
63.000000 -0.000256
64.000000 0.109793
65.000000 -0.000256
66.000000 -0.044320
67.000000 -0.000256
68.000000 -0.024681
69.000000 -0.000256
70.000000 -0.044320
71.000000 -0.000256
72.000000 0.003764
73.000000 -0.000256
74.000000 -0.044320
75.000000 -0.000256
76.000000 -0.024681
77.000000 -0.000256
78.000000 -0.044320
79.000000 -0.000256
80.000000 0.417752
81.000000 -0.000256
82.000000 -0.044320
83.000000 -0.000256
84.000000 -0.024682
85.000000 -0.000256
86.000000 -0.044320
87.000000 -0.000256
88.000000 0.003765
89.000000 -0.000256
90.000000 -0.044320
91.000000 -0.000256
92.000000 -0.024682
93.000000 -0.000256
94.000000 -0.044320
95.000000 -0.000256
96.000000 0.061373
97.000000 -0.000256
98.000000 -0.044320
99.000000 -0.000256
100.000000 -0.024681
101.000000 -0.000256
102.000000 -0.044320
103.000000 -0.000256
104.000000 0.003764
105.000000 -0.000256
106.000000 -0.044320
107.000000 -0.000256
108.000000 -0.024681
109.000000 -0.000256
110.000000 -0.044320
111.000000 -0.000256
112.000000 0.417752
113.000000 -0.000256
114.000000 -0.044320
115.000000 -0.000256
116.000000 -0.024682
117.000000 -0.000256
118.000000 -0.044320
119.000000 -0.000256
120.000000 0.003765
121.000000 -0.000256
122.000000 -0.044320
123.000000 -0.000256
124.000000 -0.024682
125.000000 -0.000256
126.000000 -0.044320
127.000000 -0.000256
128.000000 0.012424
129.000000 -0.000256
130.000000 -0.044320
131.000000 -0.000256
132.000000 -0.024682
133.000000 -0.000256
134.000000 -0.044320
135.000000 -0.000256
136.000000 0.003765
137.000000 -0.000257
138.000000 -0.044319
139.000000 -0.000257
140.000000 -0.024681
141.000000 -0.000256
142.000000 -0.044320
143.000000 -0.000256
144.000000 0.417752
145.000000 -0.000256
146.000000 -0.044320
147.000000 -0.000256
148.000000 -0.024682
149.000000 -0.000256
150.000000 -0.044320
151.000000 -0.000256
152.000000 0.003765
153.000000 -0.000256
154.000000 -0.044320
155.000000 -0.000256
156.000000 -0.024682
157.000000 -0.000256
158.000000 -0.044320
159.000000 -0.000256
160.000000 0.061374
161.000000 -0.000256
162.000000 -0.044320
163.000000 -0.000256
164.000000 -0.024682
165.000000 -0.000256
166.000000 -0.044320
167.000000 -0.000256
168.000000 0.003765
169.000000 -0.000256
170.000000 -0.044320
171.000000 -0.000256
172.000000 -0.024682
173.000000 -0.000256
174.000000 -0.044320
175.000000 -0.000256
176.000000 0.417752
177.000000 -0.000256
178.000000 -0.044320
179.000000 -0.000256
180.000000 -0.024681
181.000000 -0.000257
182.000000 -0.044319
183.000000 -0.000257
184.000000 0.003765
185.000000 -0.000256
186.000000 -0.044320
187.000000 -0.000256
188.000000 -0.024682
189.000000 -0.000256
190.000000 -0.044320
191.000000 -0.000256
192.000000 0.109794
193.000000 -0.000256
194.000000 -0.044320
195.000000 -0.000256
196.000000 -0.024682
197.000000 -0.000256
198.000000 -0.044320
199.000000 -0.000256
200.000000 0.003765
201.000000 -0.000256
202.000000 -0.044320
203.000000 -0.000256
204.000000 -0.024682
205.000000 -0.000256
206.000000 -0.044320
207.000000 -0.000256
208.000000 0.417752
209.000000 -0.000256
210.000000 -0.044320
211.000000 -0.000256
212.000000 -0.024681
213.000000 -0.000256
214.000000 -0.044320
215.000000 -0.000256
216.000000 0.003764
217.000000 -0.000256
218.000000 -0.044320
219.000000 -0.000256
220.000000 -0.024681
221.000000 -0.000256
222.000000 -0.044320
223.000000 -0.000256
224.000000 0.061373
225.000000 -0.000256
226.000000 -0.044320
227.000000 -0.000256
228.000000 -0.024681
229.000000 -0.000256
230.000000 -0.044320
231.000000 -0.000256
232.000000 0.003764
233.000000 -0.000256
234.000000 -0.044320
235.000000 -0.000256
236.000000 -0.024682
237.000000 -0.000256
238.000000 -0.044320
239.000000 -0.000256
240.000000 0.417753
241.000000 -0.000256
242.000000 -0.044320
243.000000 -0.000256
244.000000 -0.024682
245.000000 -0.000256
246.000000 -0.044320
247.000000 -0.000256
248.000000 0.003764
249.000000 -0.000256
250.000000 -0.044320
251.000000 -0.000256
252.000000 -0.024681
253.000000 -0.000256
254.000000 -0.044320
255.000000 -0.000256
256.000000 0.004561
257.000000 -0.000256
258.000000 -0.044320
259.000000 -0.000256
260.000000 -0.024682
261.000000 -0.000256
262.000000 -0.044320
263.000000 -0.000256
264.000000 0.003764
265.000000 -0.000256
266.000000 -0.044320
267.000000 -0.000256
268.000000 -0.024681
269.000000 -0.000256
270.000000 -0.044320
271.000000 -0.000256
272.000000 0.417752
273.000000 -0.000256
274.000000 -0.044320
275.000000 -0.000256
276.000000 -0.024682
277.000000 -0.000256
278.000000 -0.044320
279.000000 -0.000256
280.000000 0.003765
281.000000 -0.000256
282.000000 -0.044320
283.000000 -0.000256
284.000000 -0.024682
285.000000 -0.000256
286.000000 -0.044320
287.000000 -0.000256
288.000000 0.061374
289.000000 -0.000256
290.000000 -0.044320
291.000000 -0.000256
292.000000 -0.024682
293.000000 -0.000256
294.000000 -0.044320
295.000000 -0.000256
296.000000 0.003764
297.000000 -0.000256
298.000000 -0.044320
299.000000 -0.000256
300.000000 -0.024681
301.000000 -0.000256
302.000000 -0.044320
303.000000 -0.000256
304.000000 0.417752
305.000000 -0.000256
306.000000 -0.044320
307.000000 -0.000256
308.000000 -0.024682
309.000000 -0.000256
310.000000 -0.044320
311.000000 -0.000256
312.000000 0.003765
313.000000 -0.000256
314.000000 -0.044320
315.000000 -0.000256
316.000000 -0.024682
317.000000 -0.000256
318.000000 -0.044320
319.000000 -0.000256
320.000000 0.109794
321.000000 -0.000256
322.000000 -0.044320
323.000000 -0.000256
324.000000 -0.024682
325.000000 -0.000256
326.000000 -0.044320
327.000000 -0.000256
328.000000 0.003765
329.000000 -0.000256
330.000000 -0.044320
331.000000 -0.000256
332.000000 -0.024682
333.000000 -0.000256
334.000000 -0.044320
335.000000 -0.000256
336.000000 0.417752
337.000000 -0.000256
338.000000 -0.044320
339.000000 -0.000256
340.000000 -0.024681
341.000000 -0.000256
342.000000 -0.044320
343.000000 -0.000256
344.000000 0.003764
345.000000 -0.000256
346.000000 -0.044320
347.000000 -0.000256
348.000000 -0.024681
349.000000 -0.000257
350.000000 -0.044319
351.000000 -0.000257
352.000000 0.061374
353.000000 -0.000256
354.000000 -0.044320
355.000000 -0.000256
356.000000 -0.024682
357.000000 -0.000256
358.000000 -0.044320
359.000000 -0.000256
360.000000 0.003765
361.000000 -0.000256
362.000000 -0.044320
363.000000 -0.000256
364.000000 -0.024682
365.000000 -0.000256
366.000000 -0.044320
367.000000 -0.000256
368.000000 0.417752
369.000000 -0.000256
370.000000 -0.044320
371.000000 -0.000256
372.000000 -0.024681
373.000000 -0.000256
374.000000 -0.044320
375.000000 -0.000256
376.000000 0.003764
377.000000 -0.000256
378.000000 -0.044320
379.000000 -0.000256
380.000000 -0.024681
381.000000 -0.000256
382.000000 -0.044320
383.000000 -0.000256
384.000000 0.012423
385.000000 -0.000256
386.000000 -0.044320
387.000000 -0.000256
388.000000 -0.024681
389.000000 -0.000256
390.000000 -0.044320
391.000000 -0.000256
392.000000 0.003764
393.000000 -0.000256
394.000000 -0.044320
395.000000 -0.000256
396.000000 -0.024682
397.000000 -0.000256
398.000000 -0.044320
399.000000 -0.000256
400.000000 0.417753
401.000000 -0.000256
402.000000 -0.044320
403.000000 -0.000256
404.000000 -0.024682
405.000000 -0.000256
406.000000 -0.044320
407.000000 -0.000256
408.000000 0.003764
409.000000 -0.000256
410.000000 -0.044320
411.000000 -0.000256
412.000000 -0.024681
413.000000 -0.000256
414.000000 -0.044320
415.000000 -0.000256
416.000000 0.061373
417.000000 -0.000256
418.000000 -0.044320
419.000000 -0.000256
420.000000 -0.024681
421.000000 -0.000256
422.000000 -0.044320
423.000000 -0.000256
424.000000 0.003764
425.000000 -0.000256
426.000000 -0.044320
427.000000 -0.000256
428.000000 -0.024681
429.000000 -0.000256
430.000000 -0.044320
431.000000 -0.000256
432.000000 0.417752
433.000000 -0.000256
434.000000 -0.044320
435.000000 -0.000256
436.000000 -0.024682
437.000000 -0.000256
438.000000 -0.044320
439.000000 -0.000256
440.000000 0.003765
441.000000 -0.000257
442.000000 -0.044319
443.000000 -0.000257
444.000000 -0.024681
445.000000 -0.000256
446.000000 -0.044320
447.000000 -0.000256
448.000000 0.109794
449.000000 -0.000256
450.000000 -0.044320
451.000000 -0.000256
452.000000 -0.024682
453.000000 -0.000256
454.000000 -0.044320
455.000000 -0.000256
456.000000 0.003765
457.000000 -0.000257
458.000000 -0.044319
459.000000 -0.000257
460.000000 -0.024681
461.000000 -0.000256
462.000000 -0.044320
463.000000 -0.000256
464.000000 0.417752
465.000000 -0.000256
466.000000 -0.044320
467.000000 -0.000256
468.000000 -0.024682
469.000000 -0.000256
470.000000 -0.044320
471.000000 -0.000256
472.000000 0.003765
473.000000 -0.000256
474.000000 -0.044320
475.000000 -0.000256
476.000000 -0.024682
477.000000 -0.000256
478.000000 -0.044320
479.000000 -0.000256
480.000000 0.061374
481.000000 -0.000256
482.000000 -0.044320
483.000000 -0.000256
484.000000 -0.024682
485.000000 -0.000256
486.000000 -0.044320
487.000000 -0.000256
488.000000 0.003765
489.000000 -0.000256
490.000000 -0.044320
491.000000 -0.000256
492.000000 -0.024682
493.000000 -0.000256
494.000000 -0.044320
495.000000 -0.000256
496.000000 0.417752
497.000000 -0.000256
498.000000 -0.044320
499.000000 -0.000256
500.000000 -0.024682
501.000000 -0.000256
502.000000 -0.044320
503.000000 -0.000256
504.000000 0.003765
505.000000 -0.000256
506.000000 -0.044320
507.000000 -0.000256
508.000000 -0.024682
509.000000 -0.000256
510.000000 -0.044320
511.000000 -0.000256
512.000000 -0.226677
513.000000 -0.000256
514.000000 -0.044320
515.000000 -0.000256
516.000000 -0.024682
517.000000 -0.000256
518.000000 -0.044320
519.000000 -0.000256
520.000000 0.003765
521.000000 -0.000256
522.000000 -0.044320
523.000000 -0.000256
524.000000 -0.024682
525.000000 -0.000256
526.000000 -0.044320
527.000000 -0.000256
528.000000 0.417752
529.000000 -0.000256
530.000000 -0.044320
531.000000 -0.000256
532.000000 -0.024681
533.000000 -0.000256
534.000000 -0.044320
535.000000 -0.000256
536.000000 0.003764
537.000000 -0.000256
538.000000 -0.044320
539.000000 -0.000256
540.000000 -0.024681
541.000000 -0.000256
542.000000 -0.044320
543.000000 -0.000256
544.000000 0.061373
545.000000 -0.000256
546.000000 -0.044320
547.000000 -0.000256
548.000000 -0.024681
549.000000 -0.000256
550.000000 -0.044320
551.000000 -0.000256
552.000000 0.003764
553.000000 -0.000256
554.000000 -0.044320
555.000000 -0.000256
556.000000 -0.024682
557.000000 -0.000256
558.000000 -0.044320
559.000000 -0.000256
560.000000 0.417753
561.000000 -0.000256
562.000000 -0.044320
563.000000 -0.000256
564.000000 -0.024682
565.000000 -0.000256
566.000000 -0.044320
567.000000 -0.000256
568.000000 0.003764
569.000000 -0.000256
570.000000 -0.044320
571.000000 -0.000256
572.000000 -0.024681
573.000000 -0.000256
574.000000 -0.044320
575.000000 -0.000256
576.000000 0.109794
577.000000 -0.000257
578.000000 -0.044319
579.000000 -0.000257
580.000000 -0.024681
581.000000 -0.000256
582.000000 -0.044320
583.000000 -0.000256
584.000000 0.003764
585.000000 -0.000256
586.000000 -0.044320
587.000000 -0.000256
588.000000 -0.024681
589.000000 -0.000256
590.000000 -0.044320
591.000000 -0.000256
592.000000 0.417752
593.000000 -0.000256
594.000000 -0.044320
595.000000 -0.000256
596.000000 -0.024682
597.000000 -0.000256
598.000000 -0.044320
599.000000 -0.000256
600.000000 0.003765
601.000000 -0.000256
602.000000 -0.044320
603.000000 -0.000256
604.000000 -0.024682
605.000000 -0.000256
606.000000 -0.044320
607.000000 -0.000256
608.000000 0.061374
609.000000 -0.000256
610.000000 -0.044320
611.000000 -0.000256
612.000000 -0.024682
613.000000 -0.000256
614.000000 -0.044320
615.000000 -0.000256
616.000000 0.003764
617.000000 -0.000256
618.000000 -0.044320
619.000000 -0.000256
620.000000 -0.024681
621.000000 -0.000256
622.000000 -0.044320
623.000000 -0.000256
624.000000 0.417752
625.000000 -0.000256
626.000000 -0.044320
627.000000 -0.000256
628.000000 -0.024682
629.000000 -0.000256
630.000000 -0.044320
631.000000 -0.000256
632.000000 0.003765
633.000000 -0.000256
634.000000 -0.044320
635.000000 -0.000256
636.000000 -0.024682
637.000000 -0.000256
638.000000 -0.044320
639.000000 -0.000256
640.000000 0.012424
641.000000 -0.000256
642.000000 -0.044320
643.000000 -0.000256
644.000000 -0.024682
645.000000 -0.000256
646.000000 -0.044320
647.000000 -0.000256
648.000000 0.003765
649.000000 -0.000256
650.000000 -0.044320
651.000000 -0.000256
652.000000 -0.024682
653.000000 -0.000256
654.000000 -0.044320
655.000000 -0.000256
656.000000 0.417752
657.000000 -0.000256
658.000000 -0.044320
659.000000 -0.000256
660.000000 -0.024681
661.000000 -0.000256
662.000000 -0.044320
663.000000 -0.000256
664.000000 0.003764
665.000000 -0.000256
666.000000 -0.044320
667.000000 -0.000256
668.000000 -0.024682
669.000000 -0.000256
670.000000 -0.044320
671.000000 -0.000256
672.000000 0.061374
673.000000 -0.000256
674.000000 -0.044320
675.000000 -0.000256
676.000000 -0.024682
677.000000 -0.000256
678.000000 -0.044320
679.000000 -0.000256
680.000000 0.003765
681.000000 -0.000256
682.000000 -0.044320
683.000000 -0.000256
684.000000 -0.024682
685.000000 -0.000256
686.000000 -0.044320
687.000000 -0.000256
688.000000 0.417752
689.000000 -0.000256
690.000000 -0.044320
691.000000 -0.000256
692.000000 -0.024681
693.000000 -0.000256
694.000000 -0.044320
695.000000 -0.000256
696.000000 0.003764
697.000000 -0.000256
698.000000 -0.044320
699.000000 -0.000256
700.000000 -0.024682
701.000000 -0.000256
702.000000 -0.044320
703.000000 -0.000256
704.000000 0.109794
705.000000 -0.000256
706.000000 -0.044320
707.000000 -0.000256
708.000000 -0.024681
709.000000 -0.000256
710.000000 -0.044320
711.000000 -0.000256
712.000000 0.003764
713.000000 -0.000256
714.000000 -0.044320
715.000000 -0.000256
716.000000 -0.024682
717.000000 -0.000256
718.000000 -0.044320
719.000000 -0.000256
720.000000 0.417753
721.000000 -0.000256
722.000000 -0.044320
723.000000 -0.000256
724.000000 -0.024682
725.000000 -0.000256
726.000000 -0.044320
727.000000 -0.000256
728.000000 0.003764
729.000000 -0.000256
730.000000 -0.044320
731.000000 -0.000256
732.000000 -0.024681
733.000000 -0.000256
734.000000 -0.044320
735.000000 -0.000256
736.000000 0.061373
737.000000 -0.000256
738.000000 -0.044320
739.000000 -0.000256
740.000000 -0.024681
741.000000 -0.000256
742.000000 -0.044320
743.000000 -0.000256
744.000000 0.003764
745.000000 -0.000256
746.000000 -0.044320
747.000000 -0.000256
748.000000 -0.024681
749.000000 -0.000257
750.000000 -0.044319
751.000000 -0.000257
752.000000 0.417753
753.000000 -0.000256
754.000000 -0.044320
755.000000 -0.000256
756.000000 -0.024682
757.000000 -0.000256
758.000000 -0.044320
759.000000 -0.000256
760.000000 0.003765
761.000000 -0.000257
762.000000 -0.044319
763.000000 -0.000257
764.000000 -0.024681
765.000000 -0.000256
766.000000 -0.044320
767.000000 -0.000256
768.000000 0.004561
769.000000 -0.000256
770.000000 -0.044320
771.000000 -0.000256
772.000000 -0.024682
773.000000 -0.000256
774.000000 -0.044320
775.000000 -0.000256
776.000000 0.003765
777.000000 -0.000257
778.000000 -0.044319
779.000000 -0.000257
780.000000 -0.024681
781.000000 -0.000256
782.000000 -0.044320
783.000000 -0.000256
784.000000 0.417752
785.000000 -0.000256
786.000000 -0.044320
787.000000 -0.000256
788.000000 -0.024682
789.000000 -0.000256
790.000000 -0.044320
791.000000 -0.000256
792.000000 0.003765
793.000000 -0.000256
794.000000 -0.044320
795.000000 -0.000256
796.000000 -0.024682
797.000000 -0.000256
798.000000 -0.044320
799.000000 -0.000256
800.000000 0.061374
801.000000 -0.000256
802.000000 -0.044320
803.000000 -0.000256
804.000000 -0.024682
805.000000 -0.000256
806.000000 -0.044320
807.000000 -0.000256
808.000000 0.003765
809.000000 -0.000256
810.000000 -0.044320
811.000000 -0.000256
812.000000 -0.024682
813.000000 -0.000256
814.000000 -0.044320
815.000000 -0.000256
816.000000 0.417752
817.000000 -0.000256
818.000000 -0.044320
819.000000 -0.000256
820.000000 -0.024682
821.000000 -0.000256
822.000000 -0.044320
823.000000 -0.000256
824.000000 0.003765
825.000000 -0.000256
826.000000 -0.044320
827.000000 -0.000256
828.000000 -0.024682
829.000000 -0.000256
830.000000 -0.044320
831.000000 -0.000256
832.000000 0.109794
833.000000 -0.000256
834.000000 -0.044320
835.000000 -0.000256
836.000000 -0.024682
837.000000 -0.000256
838.000000 -0.044320
839.000000 -0.000256
840.000000 0.003765
841.000000 -0.000256
842.000000 -0.044320
843.000000 -0.000256
844.000000 -0.024682
845.000000 -0.000256
846.000000 -0.044320
847.000000 -0.000256
848.000000 0.417752
849.000000 -0.000256
850.000000 -0.044320
851.000000 -0.000256
852.000000 -0.024681
853.000000 -0.000256
854.000000 -0.044320
855.000000 -0.000256
856.000000 0.003764
857.000000 -0.000256
858.000000 -0.044320
859.000000 -0.000256
860.000000 -0.024681
861.000000 -0.000256
862.000000 -0.044320
863.000000 -0.000256
864.000000 0.061373
865.000000 -0.000256
866.000000 -0.044320
867.000000 -0.000256
868.000000 -0.024681
869.000000 -0.000256
870.000000 -0.044320
871.000000 -0.000256
872.000000 0.003764
873.000000 -0.000256
874.000000 -0.044320
875.000000 -0.000256
876.000000 -0.024682
877.000000 -0.000256
878.000000 -0.044320
879.000000 -0.000256
880.000000 0.417753
881.000000 -0.000257
882.000000 -0.044319
883.000000 -0.000257
884.000000 -0.024681
885.000000 -0.000256
886.000000 -0.044320
887.000000 -0.000256
888.000000 0.003764
889.000000 -0.000256
890.000000 -0.044320
891.000000 -0.000256
892.000000 -0.024681
893.000000 -0.000256
894.000000 -0.044320
895.000000 -0.000256
896.000000 0.012423
897.000000 -0.000256
898.000000 -0.044320
899.000000 -0.000256
900.000000 -0.024681
901.000000 -0.000256
902.000000 -0.044320
903.000000 -0.000256
904.000000 0.003764
905.000000 -0.000256
906.000000 -0.044320
907.000000 -0.000256
908.000000 -0.024681
909.000000 -0.000256
910.000000 -0.044320
911.000000 -0.000256
912.000000 0.417752
913.000000 -0.000256
914.000000 -0.044320
915.000000 -0.000256
916.000000 -0.024682
917.000000 -0.000256
918.000000 -0.044320
919.000000 -0.000256
920.000000 0.003765
921.000000 -0.000256
922.000000 -0.044320
923.000000 -0.000256
924.000000 -0.024682
925.000000 -0.000256
926.000000 -0.044320
927.000000 -0.000256
928.000000 0.061374
929.000000 -0.000257
930.000000 -0.044319
931.000000 -0.000257
932.000000 -0.024681
933.000000 -0.000256
934.000000 -0.044320
935.000000 -0.000256
936.000000 0.003764
937.000000 -0.000256
938.000000 -0.044320
939.000000 -0.000256
940.000000 -0.024681
941.000000 -0.000256
942.000000 -0.044320
943.000000 -0.000256
944.000000 0.417752
945.000000 -0.000256
946.000000 -0.044320
947.000000 -0.000256
948.000000 -0.024682
949.000000 -0.000256
950.000000 -0.044320
951.000000 -0.000256
952.000000 0.003765
953.000000 -0.000256
954.000000 -0.044320
955.000000 -0.000256
956.000000 -0.024682
957.000000 -0.000256
958.000000 -0.044320
959.000000 -0.000256
960.000000 0.109794
961.000000 -0.000256
962.000000 -0.044320
963.000000 -0.000256
964.000000 -0.024682
965.000000 -0.000256
966.000000 -0.044320
967.000000 -0.000256
968.000000 0.003765
969.000000 -0.000256
970.000000 -0.044320
971.000000 -0.000256
972.000000 -0.024682
973.000000 -0.000256
974.000000 -0.044320
975.000000 -0.000256
976.000000 0.417752
977.000000 -0.000256
978.000000 -0.044320
979.000000 -0.000256
980.000000 -0.024681
981.000000 -0.000256
982.000000 -0.044320
983.000000 -0.000256
984.000000 0.003764
985.000000 -0.000256
986.000000 -0.044320
987.000000 -0.000256
988.000000 -0.024682
989.000000 -0.000256
990.000000 -0.044320
991.000000 -0.000256
992.000000 0.061374
993.000000 -0.000256
994.000000 -0.044320
995.000000 -0.000256
996.000000 -0.024682
997.000000 -0.000256
998.000000 -0.044320
999.000000 -0.000256
1000.000000 0.003765
1001.000000 -0.000256
1002.000000 -0.044320
1003.000000 -0.000256
1004.000000 -0.024682
1005.000000 -0.000256
1006.000000 -0.044320
1007.000000 -0.000256
1008.000000 0.417752
1009.000000 -0.000256
1010.000000 -0.044320
1011.000000 -0.000256
1012.000000 -0.024681
1013.000000 -0.000256
1014.000000 -0.044320
1015.000000 -0.000256
1016.000000 0.003764
1017.000000 -0.000256
1018.000000 -0.044320
1019.000000 -0.000256
1020.000000 -0.024682
1021.000000 -0.000256
1022.000000 -0.044320
1023.000000 -0.000256
1024.000000 -0.426633
1025.000000 -0.000256
1026.000000 -0.044320
1027.000000 -0.000256
1028.000000 -0.024681
1029.000000 -0.000256
1030.000000 -0.044320
1031.000000 -0.000256
1032.000000 0.003764
1033.000000 -0.000256
1034.000000 -0.044320
1035.000000 -0.000256
1036.000000 -0.024682
1037.000000 -0.000256
1038.000000 -0.044320
1039.000000 -0.000256
1040.000000 0.417753
1041.000000 -0.000256
1042.000000 -0.044320
1043.000000 -0.000256
1044.000000 -0.024682
1045.000000 -0.000256
1046.000000 -0.044320
1047.000000 -0.000256
1048.000000 0.003764
1049.000000 -0.000256
1050.000000 -0.044320
1051.000000 -0.000256
1052.000000 -0.024681
1053.000000 -0.000256
1054.000000 -0.044320
1055.000000 -0.000256
1056.000000 0.061373
1057.000000 -0.000256
1058.000000 -0.044320
1059.000000 -0.000256
1060.000000 -0.024681
1061.000000 -0.000256
1062.000000 -0.044320
1063.000000 -0.000256
1064.000000 0.003764
1065.000000 -0.000256
1066.000000 -0.044320
1067.000000 -0.000256
1068.000000 -0.024681
1069.000000 -0.000256
1070.000000 -0.044320
1071.000000 -0.000256
1072.000000 0.417752
1073.000000 -0.000256
1074.000000 -0.044320
1075.000000 -0.000256
1076.000000 -0.024682
1077.000000 -0.000256
1078.000000 -0.044320
1079.000000 -0.000256
1080.000000 0.003765
1081.000000 -0.000256
1082.000000 -0.044320
1083.000000 -0.000256
1084.000000 -0.024682
1085.000000 -0.000256
1086.000000 -0.044320
1087.000000 -0.000256
1088.000000 0.109794
1089.000000 -0.000256
1090.000000 -0.044320
1091.000000 -0.000256
1092.000000 -0.024682
1093.000000 -0.000256
1094.000000 -0.044320
1095.000000 -0.000256
1096.000000 0.003765
1097.000000 -0.000257
1098.000000 -0.044319
1099.000000 -0.000257
1100.000000 -0.024681
1101.000000 -0.000256
1102.000000 -0.044320
1103.000000 -0.000256
1104.000000 0.417752
1105.000000 -0.000256
1106.000000 -0.044320
1107.000000 -0.000256
1108.000000 -0.024682
1109.000000 -0.000256
1110.000000 -0.044320
1111.000000 -0.000256
1112.000000 0.003765
1113.000000 -0.000256
1114.000000 -0.044320
1115.000000 -0.000256
1116.000000 -0.024682
1117.000000 -0.000256
1118.000000 -0.044320
1119.000000 -0.000256
1120.000000 0.061374
1121.000000 -0.000256
1122.000000 -0.044320
1123.000000 -0.000256
1124.000000 -0.024682
1125.000000 -0.000256
1126.000000 -0.044320
1127.000000 -0.000256
1128.000000 0.003765
1129.000000 -0.000256
1130.000000 -0.044320
1131.000000 -0.000256
1132.000000 -0.024682
1133.000000 -0.000256
1134.000000 -0.044320
1135.000000 -0.000256
1136.000000 0.417752
1137.000000 -0.000256
1138.000000 -0.044320
1139.000000 -0.000256
1140.000000 -0.024682
1141.000000 -0.000256
1142.000000 -0.044320
1143.000000 -0.000256
1144.000000 0.003765
1145.000000 -0.000256
1146.000000 -0.044320
1147.000000 -0.000256
1148.000000 -0.024682
1149.000000 -0.000256
1150.000000 -0.044320
1151.000000 -0.000256
1152.000000 0.012424
1153.000000 -0.000256
1154.000000 -0.044320
1155.000000 -0.000256
1156.000000 -0.024682
1157.000000 -0.000256
1158.000000 -0.044320
1159.000000 -0.000256
1160.000000 0.003765
1161.000000 -0.000256
1162.000000 -0.044320
1163.000000 -0.000256
1164.000000 -0.024682
1165.000000 -0.000256
1166.000000 -0.044320
1167.000000 -0.000256
1168.000000 0.417752
1169.000000 -0.000256
1170.000000 -0.044320
1171.000000 -0.000256
1172.000000 -0.024681
1173.000000 -0.000256
1174.000000 -0.044320
1175.000000 -0.000256
1176.000000 0.003764
1177.000000 -0.000256
1178.000000 -0.044320
1179.000000 -0.000256
1180.000000 -0.024681
1181.000000 -0.000256
1182.000000 -0.044320
1183.000000 -0.000256
1184.000000 0.061373
1185.000000 -0.000256
1186.000000 -0.044320
1187.000000 -0.000256
1188.000000 -0.024682
1189.000000 -0.000256
1190.000000 -0.044320
1191.000000 -0.000256
1192.000000 0.003765
1193.000000 -0.000256
1194.000000 -0.044320
1195.000000 -0.000256
1196.000000 -0.024682
1197.000000 -0.000256
1198.000000 -0.044320
1199.000000 -0.000256
1200.000000 0.417752
1201.000000 -0.000256
1202.000000 -0.044320
1203.000000 -0.000256
1204.000000 -0.024681
1205.000000 -0.000256
1206.000000 -0.044320
1207.000000 -0.000256
1208.000000 0.003764
1209.000000 -0.000256
1210.000000 -0.044320
1211.000000 -0.000256
1212.000000 -0.024681
1213.000000 -0.000256
1214.000000 -0.044320
1215.000000 -0.000256
1216.000000 0.109793
1217.000000 -0.000256
1218.000000 -0.044320
1219.000000 -0.000256
1220.000000 -0.024681
1221.000000 -0.000256
1222.000000 -0.044320
1223.000000 -0.000256
1224.000000 0.003764
1225.000000 -0.000256
1226.000000 -0.044320
1227.000000 -0.000256
1228.000000 -0.024681
1229.000000 -0.000256
1230.000000 -0.044320
1231.000000 -0.000256
1232.000000 0.417752
1233.000000 -0.000256
1234.000000 -0.044320
1235.000000 -0.000256
1236.000000 -0.024682
1237.000000 -0.000256
1238.000000 -0.044320
1239.000000 -0.000256
1240.000000 0.003765
1241.000000 -0.000256
1242.000000 -0.044320
1243.000000 -0.000256
1244.000000 -0.024682
1245.000000 -0.000256
1246.000000 -0.044320
1247.000000 -0.000256
1248.000000 0.061374
1249.000000 -0.000257
1250.000000 -0.044319
1251.000000 -0.000257
1252.000000 -0.024681
1253.000000 -0.000256
1254.000000 -0.044320
1255.000000 -0.000256
1256.000000 0.003764
1257.000000 -0.000256
1258.000000 -0.044320
1259.000000 -0.000256
1260.000000 -0.024681
1261.000000 -0.000256
1262.000000 -0.044320
1263.000000 -0.000256
1264.000000 0.417752
1265.000000 -0.000256
1266.000000 -0.044320
1267.000000 -0.000256
1268.000000 -0.024682
1269.000000 -0.000256
1270.000000 -0.044320
1271.000000 -0.000256
1272.000000 0.003765
1273.000000 -0.000256
1274.000000 -0.044320
1275.000000 -0.000256
1276.000000 -0.024682
1277.000000 -0.000256
1278.000000 -0.044320
1279.000000 -0.000256
1280.000000 0.004561
1281.000000 -0.000256
1282.000000 -0.044320
1283.000000 -0.000256
1284.000000 -0.024682
1285.000000 -0.000256
1286.000000 -0.044320
1287.000000 -0.000256
1288.000000 0.003765
1289.000000 -0.000256
1290.000000 -0.044320
1291.000000 -0.000256
1292.000000 -0.024682
1293.000000 -0.000256
1294.000000 -0.044320
1295.000000 -0.000256
1296.000000 0.417752
1297.000000 -0.000256
1298.000000 -0.044320
1299.000000 -0.000256
1300.000000 -0.024681
1301.000000 -0.000256
1302.000000 -0.044320
1303.000000 -0.000256
1304.000000 0.003764
1305.000000 -0.000256
1306.000000 -0.044320
1307.000000 -0.000256
1308.000000 -0.024682
1309.000000 -0.000256
1310.000000 -0.044320
1311.000000 -0.000256
1312.000000 0.061374
1313.000000 -0.000256
1314.000000 -0.044320
1315.000000 -0.000256
1316.000000 -0.024682
1317.000000 -0.000256
1318.000000 -0.044320
1319.000000 -0.000256
1320.000000 0.003765
1321.000000 -0.000256
1322.000000 -0.044320
1323.000000 -0.000256
1324.000000 -0.024682
1325.000000 -0.000256
1326.000000 -0.044320
1327.000000 -0.000256
1328.000000 0.417752
1329.000000 -0.000256
1330.000000 -0.044320
1331.000000 -0.000256
1332.000000 -0.024681
1333.000000 -0.000256
1334.000000 -0.044320
1335.000000 -0.000256
1336.000000 0.003764
1337.000000 -0.000256
1338.000000 -0.044320
1339.000000 -0.000256
1340.000000 -0.024682
1341.000000 -0.000256
1342.000000 -0.044320
1343.000000 -0.000256
1344.000000 0.109794
1345.000000 -0.000256
1346.000000 -0.044320
1347.000000 -0.000256
1348.000000 -0.024681
1349.000000 -0.000256
1350.000000 -0.044320
1351.000000 -0.000256
1352.000000 0.003764
1353.000000 -0.000256
1354.000000 -0.044320
1355.000000 -0.000256
1356.000000 -0.024682
1357.000000 -0.000256
1358.000000 -0.044320
1359.000000 -0.000256
1360.000000 0.417753
1361.000000 -0.000256
1362.000000 -0.044320
1363.000000 -0.000256
1364.000000 -0.024682
1365.000000 -0.000256
1366.000000 -0.044320
1367.000000 -0.000256
1368.000000 0.003764
1369.000000 -0.000256
1370.000000 -0.044320
1371.000000 -0.000256
1372.000000 -0.024681
1373.000000 -0.000256
1374.000000 -0.044320
1375.000000 -0.000256
1376.000000 0.061373
1377.000000 -0.000256
1378.000000 -0.044320
1379.000000 -0.000256
1380.000000 -0.024681
1381.000000 -0.000256
1382.000000 -0.044320
1383.000000 -0.000256
1384.000000 0.003764
1385.000000 -0.000256
1386.000000 -0.044320
1387.000000 -0.000256
1388.000000 -0.024681
1389.000000 -0.000257
1390.000000 -0.044319
1391.000000 -0.000257
1392.000000 0.417753
1393.000000 -0.000256
1394.000000 -0.044320
1395.000000 -0.000256
1396.000000 -0.024682
1397.000000 -0.000256
1398.000000 -0.044320
1399.000000 -0.000256
1400.000000 0.003765
1401.000000 -0.000257
1402.000000 -0.044319
1403.000000 -0.000257
1404.000000 -0.024681
1405.000000 -0.000256
1406.000000 -0.044320
1407.000000 -0.000256
1408.000000 0.012424
1409.000000 -0.000256
1410.000000 -0.044320
1411.000000 -0.000256
1412.000000 -0.024682
1413.000000 -0.000256
1414.000000 -0.044320
1415.000000 -0.000256
1416.000000 0.003764
1417.000000 -0.000256
1418.000000 -0.044320
1419.000000 -0.000256
1420.000000 -0.024681
1421.000000 -0.000256
1422.000000 -0.044320
1423.000000 -0.000256
1424.000000 0.417752
1425.000000 -0.000256
1426.000000 -0.044320
1427.000000 -0.000256
1428.000000 -0.024682
1429.000000 -0.000256
1430.000000 -0.044320
1431.000000 -0.000256
1432.000000 0.003765
1433.000000 -0.000256
1434.000000 -0.044320
1435.000000 -0.000256
1436.000000 -0.024682
1437.000000 -0.000256
1438.000000 -0.044320
1439.000000 -0.000256
1440.000000 0.061374
1441.000000 -0.000256
1442.000000 -0.044320
1443.000000 -0.000256
1444.000000 -0.024682
1445.000000 -0.000256
1446.000000 -0.044320
1447.000000 -0.000256
1448.000000 0.003765
1449.000000 -0.000257
1450.000000 -0.044319
1451.000000 -0.000257
1452.000000 -0.024681
1453.000000 -0.000256
1454.000000 -0.044320
1455.000000 -0.000256
1456.000000 0.417752
1457.000000 -0.000256
1458.000000 -0.044320
1459.000000 -0.000256
1460.000000 -0.024682
1461.000000 -0.000256
1462.000000 -0.044320
1463.000000 -0.000256
1464.000000 0.003765
1465.000000 -0.000256
1466.000000 -0.044320
1467.000000 -0.000256
1468.000000 -0.024682
1469.000000 -0.000256
1470.000000 -0.044320
1471.000000 -0.000256
1472.000000 0.109794
1473.000000 -0.000256
1474.000000 -0.044320
1475.000000 -0.000256
1476.000000 -0.024682
1477.000000 -0.000256
1478.000000 -0.044320
1479.000000 -0.000256
1480.000000 0.003765
1481.000000 -0.000256
1482.000000 -0.044320
1483.000000 -0.000256
1484.000000 -0.024682
1485.000000 -0.000256
1486.000000 -0.044320
1487.000000 -0.000256
1488.000000 0.417752
1489.000000 -0.000256
1490.000000 -0.044320
1491.000000 -0.000256
1492.000000 -0.024681
1493.000000 -0.000256
1494.000000 -0.044320
1495.000000 -0.000256
1496.000000 0.003764
1497.000000 -0.000256
1498.000000 -0.044320
1499.000000 -0.000256
1500.000000 -0.024681
1501.000000 -0.000257
1502.000000 -0.044319
1503.000000 -0.000257
1504.000000 0.061374
1505.000000 -0.000256
1506.000000 -0.044320
1507.000000 -0.000256
1508.000000 -0.024682
1509.000000 -0.000256
1510.000000 -0.044320
1511.000000 -0.000256
1512.000000 0.003765
1513.000000 -0.000256
1514.000000 -0.044320
1515.000000 -0.000256
1516.000000 -0.024682
1517.000000 -0.000256
1518.000000 -0.044320
1519.000000 -0.000256
1520.000000 0.417752
1521.000000 -0.000256
1522.000000 -0.044320
1523.000000 -0.000256
1524.000000 -0.024681
1525.000000 -0.000256
1526.000000 -0.044320
1527.000000 -0.000256
1528.000000 0.003764
1529.000000 -0.000256
1530.000000 -0.044320
1531.000000 -0.000256
1532.000000 -0.024681
1533.000000 -0.000256
1534.000000 -0.044320
1535.000000 -0.000256
1536.000000 -0.226678
1537.000000 -0.000256
1538.000000 -0.044320
1539.000000 -0.000256
1540.000000 -0.024681
1541.000000 -0.000256
1542.000000 -0.044320
1543.000000 -0.000256
1544.000000 0.003764
1545.000000 -0.000256
1546.000000 -0.044320
1547.000000 -0.000256
1548.000000 -0.024681
1549.000000 -0.000256
1550.000000 -0.044320
1551.000000 -0.000256
1552.000000 0.417752
1553.000000 -0.000256
1554.000000 -0.044320
1555.000000 -0.000256
1556.000000 -0.024682
1557.000000 -0.000256
1558.000000 -0.044320
1559.000000 -0.000256
1560.000000 0.003765
1561.000000 -0.000256
1562.000000 -0.044320
1563.000000 -0.000256
1564.000000 -0.024682
1565.000000 -0.000256
1566.000000 -0.044320
1567.000000 -0.000256
1568.000000 0.061374
1569.000000 -0.000257
1570.000000 -0.044319
1571.000000 -0.000257
1572.000000 -0.024681
1573.000000 -0.000256
1574.000000 -0.044320
1575.000000 -0.000256
1576.000000 0.003764
1577.000000 -0.000256
1578.000000 -0.044320
1579.000000 -0.000256
1580.000000 -0.024681
1581.000000 -0.000256
1582.000000 -0.044320
1583.000000 -0.000256
1584.000000 0.417752
1585.000000 -0.000256
1586.000000 -0.044320
1587.000000 -0.000256
1588.000000 -0.024682
1589.000000 -0.000256
1590.000000 -0.044320
1591.000000 -0.000256
1592.000000 0.003765
1593.000000 -0.000256
1594.000000 -0.044320
1595.000000 -0.000256
1596.000000 -0.024682
1597.000000 -0.000256
1598.000000 -0.044320
1599.000000 -0.000256
1600.000000 0.109794
1601.000000 -0.000256
1602.000000 -0.044320
1603.000000 -0.000256
1604.000000 -0.024682
1605.000000 -0.000256
1606.000000 -0.044320
1607.000000 -0.000256
1608.000000 0.003765
1609.000000 -0.000256
1610.000000 -0.044320
1611.000000 -0.000256
1612.000000 -0.024682
1613.000000 -0.000256
1614.000000 -0.044320
1615.000000 -0.000256
1616.000000 0.417752
1617.000000 -0.000256
1618.000000 -0.044320
1619.000000 -0.000256
1620.000000 -0.024681
1621.000000 -0.000256
1622.000000 -0.044320
1623.000000 -0.000256
1624.000000 0.003764
1625.000000 -0.000256
1626.000000 -0.044320
1627.000000 -0.000256
1628.000000 -0.024682
1629.000000 -0.000256
1630.000000 -0.044320
1631.000000 -0.000256
1632.000000 0.061374
1633.000000 -0.000256
1634.000000 -0.044320
1635.000000 -0.000256
1636.000000 -0.024682
1637.000000 -0.000256
1638.000000 -0.044320
1639.000000 -0.000256
1640.000000 0.003765
1641.000000 -0.000256
1642.000000 -0.044320
1643.000000 -0.000256
1644.000000 -0.024682
1645.000000 -0.000256
1646.000000 -0.044320
1647.000000 -0.000256
1648.000000 0.417752
1649.000000 -0.000256
1650.000000 -0.044320
1651.000000 -0.000256
1652.000000 -0.024681
1653.000000 -0.000256
1654.000000 -0.044320
1655.000000 -0.000256
1656.000000 0.003764
1657.000000 -0.000256
1658.000000 -0.044320
1659.000000 -0.000256
1660.000000 -0.024682
1661.000000 -0.000256
1662.000000 -0.044320
1663.000000 -0.000256
1664.000000 0.012424
1665.000000 -0.000256
1666.000000 -0.044320
1667.000000 -0.000256
1668.000000 -0.024681
1669.000000 -0.000257
1670.000000 -0.044319
1671.000000 -0.000257
1672.000000 0.003765
1673.000000 -0.000256
1674.000000 -0.044320
1675.000000 -0.000256
1676.000000 -0.024682
1677.000000 -0.000256
1678.000000 -0.044320
1679.000000 -0.000256
1680.000000 0.417753
1681.000000 -0.000257
1682.000000 -0.044319
1683.000000 -0.000257
1684.000000 -0.024681
1685.000000 -0.000256
1686.000000 -0.044320
1687.000000 -0.000256
1688.000000 0.003764
1689.000000 -0.000256
1690.000000 -0.044320
1691.000000 -0.000256
1692.000000 -0.024681
1693.000000 -0.000256
1694.000000 -0.044320
1695.000000 -0.000256
1696.000000 0.061373
1697.000000 -0.000256
1698.000000 -0.044320
1699.000000 -0.000256
1700.000000 -0.024681
1701.000000 -0.000256
1702.000000 -0.044320
1703.000000 -0.000256
1704.000000 0.003764
1705.000000 -0.000256
1706.000000 -0.044320
1707.000000 -0.000256
1708.000000 -0.024682
1709.000000 -0.000256
1710.000000 -0.044320
1711.000000 -0.000256
1712.000000 0.417753
1713.000000 -0.000256
1714.000000 -0.044320
1715.000000 -0.000256
1716.000000 -0.024682
1717.000000 -0.000256
1718.000000 -0.044320
1719.000000 -0.000256
1720.000000 0.003764
1721.000000 -0.000256
1722.000000 -0.044320
1723.000000 -0.000256
1724.000000 -0.024681
1725.000000 -0.000256
1726.000000 -0.044320
1727.000000 -0.000256
1728.000000 0.109794
1729.000000 -0.000256
1730.000000 -0.044320
1731.000000 -0.000256
1732.000000 -0.024682
1733.000000 -0.000256
1734.000000 -0.044320
1735.000000 -0.000256
1736.000000 0.003764
1737.000000 -0.000256
1738.000000 -0.044320
1739.000000 -0.000256
1740.000000 -0.024681
1741.000000 -0.000256
1742.000000 -0.044320
1743.000000 -0.000256
1744.000000 0.417752
1745.000000 -0.000256
1746.000000 -0.044320
1747.000000 -0.000256
1748.000000 -0.024682
1749.000000 -0.000256
1750.000000 -0.044320
1751.000000 -0.000256
1752.000000 0.003765
1753.000000 -0.000256
1754.000000 -0.044320
1755.000000 -0.000256
1756.000000 -0.024682
1757.000000 -0.000256
1758.000000 -0.044320
1759.000000 -0.000256
1760.000000 0.061374
1761.000000 -0.000256
1762.000000 -0.044320
1763.000000 -0.000256
1764.000000 -0.024682
1765.000000 -0.000256
1766.000000 -0.044320
1767.000000 -0.000256
1768.000000 0.003764
1769.000000 -0.000256
1770.000000 -0.044320
1771.000000 -0.000256
1772.000000 -0.024681
1773.000000 -0.000256
1774.000000 -0.044320
1775.000000 -0.000256
1776.000000 0.417752
1777.000000 -0.000256
1778.000000 -0.044320
1779.000000 -0.000256
1780.000000 -0.024682
1781.000000 -0.000256
1782.000000 -0.044320
1783.000000 -0.000256
1784.000000 0.003765
1785.000000 -0.000256
1786.000000 -0.044320
1787.000000 -0.000256
1788.000000 -0.024682
1789.000000 -0.000256
1790.000000 -0.044320
1791.000000 -0.000256
1792.000000 0.004561
1793.000000 -0.000256
1794.000000 -0.044320
1795.000000 -0.000256
1796.000000 -0.024682
1797.000000 -0.000256
1798.000000 -0.044320
1799.000000 -0.000256
1800.000000 0.003765
1801.000000 -0.000256
1802.000000 -0.044320
1803.000000 -0.000256
1804.000000 -0.024682
1805.000000 -0.000256
1806.000000 -0.044320
1807.000000 -0.000256
1808.000000 0.417752
1809.000000 -0.000256
1810.000000 -0.044320
1811.000000 -0.000256
1812.000000 -0.024681
1813.000000 -0.000256
1814.000000 -0.044320
1815.000000 -0.000256
1816.000000 0.003764
1817.000000 -0.000256
1818.000000 -0.044320
1819.000000 -0.000256
1820.000000 -0.024681
1821.000000 -0.000256
1822.000000 -0.044320
1823.000000 -0.000256
1824.000000 0.061373
1825.000000 -0.000256
1826.000000 -0.044320
1827.000000 -0.000256
1828.000000 -0.024682
1829.000000 -0.000256
1830.000000 -0.044320
1831.000000 -0.000256
1832.000000 0.003765
1833.000000 -0.000256
1834.000000 -0.044320
1835.000000 -0.000256
1836.000000 -0.024682
1837.000000 -0.000256
1838.000000 -0.044320
1839.000000 -0.000256
1840.000000 0.417752
1841.000000 -0.000256
1842.000000 -0.044320
1843.000000 -0.000256
1844.000000 -0.024681
1845.000000 -0.000256
1846.000000 -0.044320
1847.000000 -0.000256
1848.000000 0.003764
1849.000000 -0.000256
1850.000000 -0.044320
1851.000000 -0.000256
1852.000000 -0.024681
1853.000000 -0.000256
1854.000000 -0.044320
1855.000000 -0.000256
1856.000000 0.109793
1857.000000 -0.000256
1858.000000 -0.044320
1859.000000 -0.000256
1860.000000 -0.024681
1861.000000 -0.000256
1862.000000 -0.044320
1863.000000 -0.000256
1864.000000 0.003764
1865.000000 -0.000256
1866.000000 -0.044320
1867.000000 -0.000256
1868.000000 -0.024681
1869.000000 -0.000256
1870.000000 -0.044320
1871.000000 -0.000256
1872.000000 0.417752
1873.000000 -0.000256
1874.000000 -0.044320
1875.000000 -0.000256
1876.000000 -0.024682
1877.000000 -0.000256
1878.000000 -0.044320
1879.000000 -0.000256
1880.000000 0.003765
1881.000000 -0.000256
1882.000000 -0.044320
1883.000000 -0.000256
1884.000000 -0.024682
1885.000000 -0.000256
1886.000000 -0.044320
1887.000000 -0.000256
1888.000000 0.061373
1889.000000 -0.000256
1890.000000 -0.044320
1891.000000 -0.000256
1892.000000 -0.024681
1893.000000 -0.000256
1894.000000 -0.044320
1895.000000 -0.000256
1896.000000 0.003764
1897.000000 -0.000256
1898.000000 -0.044320
1899.000000 -0.000256
1900.000000 -0.024681
1901.000000 -0.000256
1902.000000 -0.044320
1903.000000 -0.000256
1904.000000 0.417752
1905.000000 -0.000256
1906.000000 -0.044320
1907.000000 -0.000256
1908.000000 -0.024682
1909.000000 -0.000256
1910.000000 -0.044320
1911.000000 -0.000256
1912.000000 0.003765
1913.000000 -0.000256
1914.000000 -0.044320
1915.000000 -0.000256
1916.000000 -0.024682
1917.000000 -0.000256
1918.000000 -0.044320
1919.000000 -0.000256
1920.000000 0.012424
1921.000000 -0.000256
1922.000000 -0.044320
1923.000000 -0.000256
1924.000000 -0.024682
1925.000000 -0.000256
1926.000000 -0.044320
1927.000000 -0.000256
1928.000000 0.003765
1929.000000 -0.000256
1930.000000 -0.044320
1931.000000 -0.000256
1932.000000 -0.024682
1933.000000 -0.000256
1934.000000 -0.044320
1935.000000 -0.000256
1936.000000 0.417752
1937.000000 -0.000256
1938.000000 -0.044320
1939.000000 -0.000256
1940.000000 -0.024682
1941.000000 -0.000256
1942.000000 -0.044320
1943.000000 -0.000256
1944.000000 0.003765
1945.000000 -0.000256
1946.000000 -0.044320
1947.000000 -0.000256
1948.000000 -0.024682
1949.000000 -0.000256
1950.000000 -0.044320
1951.000000 -0.000256
1952.000000 0.061374
1953.000000 -0.000256
1954.000000 -0.044320
1955.000000 -0.000256
1956.000000 -0.024682
1957.000000 -0.000256
1958.000000 -0.044320
1959.000000 -0.000256
1960.000000 0.003765
1961.000000 -0.000256
1962.000000 -0.044320
1963.000000 -0.000256
1964.000000 -0.024682
1965.000000 -0.000256
1966.000000 -0.044320
1967.000000 -0.000256
1968.000000 0.417752
1969.000000 -0.000256
1970.000000 -0.044320
1971.000000 -0.000256
1972.000000 -0.024681
1973.000000 -0.000257
1974.000000 -0.044319
1975.000000 -0.000257
1976.000000 0.003765
1977.000000 -0.000256
1978.000000 -0.044320
1979.000000 -0.000256
1980.000000 -0.024682
1981.000000 -0.000256
1982.000000 -0.044320
1983.000000 -0.000256
1984.000000 0.109794
1985.000000 -0.000256
1986.000000 -0.044320
1987.000000 -0.000256
1988.000000 -0.024681
1989.000000 -0.000257
1990.000000 -0.044319
1991.000000 -0.000257
1992.000000 0.003765
1993.000000 -0.000256
1994.000000 -0.044320
1995.000000 -0.000256
1996.000000 -0.024682
1997.000000 -0.000256
1998.000000 -0.044320
1999.000000 -0.000256
2000.000000 0.417753
2001.000000 -0.000257
2002.000000 -0.044319
2003.000000 -0.000257
2004.000000 -0.024681
2005.000000 -0.000256
2006.000000 -0.044320
2007.000000 -0.000256
2008.000000 0.003764
2009.000000 -0.000256
2010.000000 -0.044320
2011.000000 -0.000256
2012.000000 -0.024681
2013.000000 -0.000256
2014.000000 -0.044320
2015.000000 -0.000256
2016.000000 0.061373
2017.000000 -0.000256
2018.000000 -0.044320
2019.000000 -0.000256
2020.000000 -0.024681
2021.000000 -0.000256
2022.000000 -0.044320
2023.000000 -0.000256
2024.000000 0.003764
2025.000000 -0.000256
2026.000000 -0.044320
2027.000000 -0.000256
2028.000000 -0.024682
2029.000000 -0.000256
2030.000000 -0.044320
2031.000000 -0.000256
2032.000000 0.417753
2033.000000 -0.000256
2034.000000 -0.044320
2035.000000 -0.000256
2036.000000 -0.024682
2037.000000 -0.000256
2038.000000 -0.044320
2039.000000 -0.000256
2040.000000 0.003764
2041.000000 -0.000256
2042.000000 -0.044320
2043.000000 -0.000256
2044.000000 -0.024681
2045.000000 -0.000256
2046.000000 -0.044320
2047.000000 -0.807868
2048.000000 -1.000000
2049.000000 -0.000256
2050.000000 -0.044320
2051.000000 -0.000256
2052.000000 -0.024681
2053.000000 -0.000256
2054.000000 -0.044320
2055.000000 -0.000256
2056.000000 0.003764
2057.000000 -0.000256
2058.000000 -0.044320
2059.000000 -0.000256
2060.000000 -0.024682
2061.000000 -0.000256
2062.000000 -0.044320
2063.000000 -0.000256
2064.000000 0.417753
2065.000000 -0.000256
2066.000000 -0.044320
2067.000000 -0.000256
2068.000000 -0.024682
2069.000000 -0.000256
2070.000000 -0.044320
2071.000000 -0.000256
2072.000000 0.003764
2073.000000 -0.000256
2074.000000 -0.044320
2075.000000 -0.000256
2076.000000 -0.024681
2077.000000 -0.000256
2078.000000 -0.044320
2079.000000 -0.000256
2080.000000 0.061373
2081.000000 -0.000256
2082.000000 -0.044320
2083.000000 -0.000256
2084.000000 -0.024681
2085.000000 -0.000256
2086.000000 -0.044320
2087.000000 -0.000256
2088.000000 0.003764
2089.000000 -0.000256
2090.000000 -0.044320
2091.000000 -0.000256
2092.000000 -0.024681
2093.000000 -0.000257
2094.000000 -0.044319
2095.000000 -0.000257
2096.000000 0.417753
2097.000000 -0.000256
2098.000000 -0.044320
2099.000000 -0.000256
2100.000000 -0.024682
2101.000000 -0.000256
2102.000000 -0.044320
2103.000000 -0.000256
2104.000000 0.003765
2105.000000 -0.000257
2106.000000 -0.044319
2107.000000 -0.000257
2108.000000 -0.024681
2109.000000 -0.000256
2110.000000 -0.044320
2111.000000 -0.000256
2112.000000 0.109794
2113.000000 -0.000256
2114.000000 -0.044320
2115.000000 -0.000256
2116.000000 -0.024682
2117.000000 -0.000256
2118.000000 -0.044320
2119.000000 -0.000256
2120.000000 0.003765
2121.000000 -0.000257
2122.000000 -0.044319
2123.000000 -0.000257
2124.000000 -0.024681
2125.000000 -0.000256
2126.000000 -0.044320
2127.000000 -0.000256
2128.000000 0.417752
2129.000000 -0.000256
2130.000000 -0.044320
2131.000000 -0.000256
2132.000000 -0.024682
2133.000000 -0.000256
2134.000000 -0.044320
2135.000000 -0.000256
2136.000000 0.003765
2137.000000 -0.000256
2138.000000 -0.044320
2139.000000 -0.000256
2140.000000 -0.024682
2141.000000 -0.000256
2142.000000 -0.044320
2143.000000 -0.000256
2144.000000 0.061374
2145.000000 -0.000256
2146.000000 -0.044320
2147.000000 -0.000256
2148.000000 -0.024682
2149.000000 -0.000256
2150.000000 -0.044320
2151.000000 -0.000256
2152.000000 0.003765
2153.000000 -0.000256
2154.000000 -0.044320
2155.000000 -0.000256
2156.000000 -0.024682
2157.000000 -0.000256
2158.000000 -0.044320
2159.000000 -0.000256
2160.000000 0.417752
2161.000000 -0.000256
2162.000000 -0.044320
2163.000000 -0.000256
2164.000000 -0.024682
2165.000000 -0.000256
2166.000000 -0.044320
2167.000000 -0.000256
2168.000000 0.003765
2169.000000 -0.000256
2170.000000 -0.044320
2171.000000 -0.000256
2172.000000 -0.024682
2173.000000 -0.000256
2174.000000 -0.044320
2175.000000 -0.000256
2176.000000 0.012424
2177.000000 -0.000256
2178.000000 -0.044320
2179.000000 -0.000256
2180.000000 -0.024682
2181.000000 -0.000256
2182.000000 -0.044320
2183.000000 -0.000256
2184.000000 0.003765
2185.000000 -0.000256
2186.000000 -0.044320
2187.000000 -0.000256
2188.000000 -0.024682
2189.000000 -0.000256
2190.000000 -0.044320
2191.000000 -0.000256
2192.000000 0.417752
2193.000000 -0.000256
2194.000000 -0.044320
2195.000000 -0.000256
2196.000000 -0.024681
2197.000000 -0.000256
2198.000000 -0.044320
2199.000000 -0.000256
2200.000000 0.003764
2201.000000 -0.000256
2202.000000 -0.044320
2203.000000 -0.000256
2204.000000 -0.024681
2205.000000 -0.000256
2206.000000 -0.044320
2207.000000 -0.000256
2208.000000 0.061373
2209.000000 -0.000256
2210.000000 -0.044320
2211.000000 -0.000256
2212.000000 -0.024682
2213.000000 -0.000256
2214.000000 -0.044320
2215.000000 -0.000256
2216.000000 0.003765
2217.000000 -0.000256
2218.000000 -0.044320
2219.000000 -0.000256
2220.000000 -0.024682
2221.000000 -0.000256
2222.000000 -0.044320
2223.000000 -0.000256
2224.000000 0.417752
2225.000000 -0.000256
2226.000000 -0.044320
2227.000000 -0.000256
2228.000000 -0.024681
2229.000000 -0.000256
2230.000000 -0.044320
2231.000000 -0.000256
2232.000000 0.003764
2233.000000 -0.000256
2234.000000 -0.044320
2235.000000 -0.000256
2236.000000 -0.024681
2237.000000 -0.000256
2238.000000 -0.044320
2239.000000 -0.000256
2240.000000 0.109793
2241.000000 -0.000256
2242.000000 -0.044320
2243.000000 -0.000256
2244.000000 -0.024681
2245.000000 -0.000256
2246.000000 -0.044320
2247.000000 -0.000256
2248.000000 0.003764
2249.000000 -0.000256
2250.000000 -0.044320
2251.000000 -0.000256
2252.000000 -0.024681
2253.000000 -0.000256
2254.000000 -0.044320
2255.000000 -0.000256
2256.000000 0.417752
2257.000000 -0.000256
2258.000000 -0.044320
2259.000000 -0.000256
2260.000000 -0.024682
2261.000000 -0.000256
2262.000000 -0.044320
2263.000000 -0.000256
2264.000000 0.003765
2265.000000 -0.000256
2266.000000 -0.044320
2267.000000 -0.000256
2268.000000 -0.024682
2269.000000 -0.000256
2270.000000 -0.044320
2271.000000 -0.000256
2272.000000 0.061373
2273.000000 -0.000256
2274.000000 -0.044320
2275.000000 -0.000256
2276.000000 -0.024681
2277.000000 -0.000256
2278.000000 -0.044320
2279.000000 -0.000256
2280.000000 0.003764
2281.000000 -0.000256
2282.000000 -0.044320
2283.000000 -0.000256
2284.000000 -0.024681
2285.000000 -0.000256
2286.000000 -0.044320
2287.000000 -0.000256
2288.000000 0.417752
2289.000000 -0.000256
2290.000000 -0.044320
2291.000000 -0.000256
2292.000000 -0.024682
2293.000000 -0.000256
2294.000000 -0.044320
2295.000000 -0.000256
2296.000000 0.003765
2297.000000 -0.000256
2298.000000 -0.044320
2299.000000 -0.000256
2300.000000 -0.024682
2301.000000 -0.000256
2302.000000 -0.044320
2303.000000 -0.000256
2304.000000 0.004561
2305.000000 -0.000256
2306.000000 -0.044320
2307.000000 -0.000256
2308.000000 -0.024682
2309.000000 -0.000256
2310.000000 -0.044320
2311.000000 -0.000256
2312.000000 0.003765
2313.000000 -0.000256
2314.000000 -0.044320
2315.000000 -0.000256
2316.000000 -0.024682
2317.000000 -0.000256
2318.000000 -0.044320
2319.000000 -0.000256
2320.000000 0.417752
2321.000000 -0.000256
2322.000000 -0.044320
2323.000000 -0.000256
2324.000000 -0.024681
2325.000000 -0.000256
2326.000000 -0.044320
2327.000000 -0.000256
2328.000000 0.003764
2329.000000 -0.000256
2330.000000 -0.044320
2331.000000 -0.000256
2332.000000 -0.024682
2333.000000 -0.000256
2334.000000 -0.044320
2335.000000 -0.000256
2336.000000 0.061374
2337.000000 -0.000256
2338.000000 -0.044320
2339.000000 -0.000256
2340.000000 -0.024682
2341.000000 -0.000256
2342.000000 -0.044320
2343.000000 -0.000256
2344.000000 0.003765
2345.000000 -0.000256
2346.000000 -0.044320
2347.000000 -0.000256
2348.000000 -0.024682
2349.000000 -0.000256
2350.000000 -0.044320
2351.000000 -0.000256
2352.000000 0.417752
2353.000000 -0.000256
2354.000000 -0.044320
2355.000000 -0.000256
2356.000000 -0.024681
2357.000000 -0.000256
2358.000000 -0.044320
2359.000000 -0.000256
2360.000000 0.003764
2361.000000 -0.000256
2362.000000 -0.044320
2363.000000 -0.000256
2364.000000 -0.024682
2365.000000 -0.000256
2366.000000 -0.044320
2367.000000 -0.000256
2368.000000 0.109794
2369.000000 -0.000256
2370.000000 -0.044320
2371.000000 -0.000256
2372.000000 -0.024681
2373.000000 -0.000256
2374.000000 -0.044320
2375.000000 -0.000256
2376.000000 0.003764
2377.000000 -0.000256
2378.000000 -0.044320
2379.000000 -0.000256
2380.000000 -0.024682
2381.000000 -0.000256
2382.000000 -0.044320
2383.000000 -0.000256
2384.000000 0.417753
2385.000000 -0.000256
2386.000000 -0.044320
2387.000000 -0.000256
2388.000000 -0.024682
2389.000000 -0.000256
2390.000000 -0.044320
2391.000000 -0.000256
2392.000000 0.003764
2393.000000 -0.000256
2394.000000 -0.044320
2395.000000 -0.000256
2396.000000 -0.024681
2397.000000 -0.000256
2398.000000 -0.044320
2399.000000 -0.000256
2400.000000 0.061373
2401.000000 -0.000256
2402.000000 -0.044320
2403.000000 -0.000256
2404.000000 -0.024681
2405.000000 -0.000256
2406.000000 -0.044320
2407.000000 -0.000256
2408.000000 0.003764
2409.000000 -0.000256
2410.000000 -0.044320
2411.000000 -0.000256
2412.000000 -0.024681
2413.000000 -0.000257
2414.000000 -0.044319
2415.000000 -0.000257
2416.000000 0.417753
2417.000000 -0.000256
2418.000000 -0.044320
2419.000000 -0.000256
2420.000000 -0.024682
2421.000000 -0.000256
2422.000000 -0.044320
2423.000000 -0.000256
2424.000000 0.003765
2425.000000 -0.000257
2426.000000 -0.044319
2427.000000 -0.000257
2428.000000 -0.024681
2429.000000 -0.000256
2430.000000 -0.044320
2431.000000 -0.000256
2432.000000 0.012424
2433.000000 -0.000256
2434.000000 -0.044320
2435.000000 -0.000256
2436.000000 -0.024682
2437.000000 -0.000256
2438.000000 -0.044320
2439.000000 -0.000256
2440.000000 0.003764
2441.000000 -0.000256
2442.000000 -0.044320
2443.000000 -0.000256
2444.000000 -0.024681
2445.000000 -0.000256
2446.000000 -0.044320
2447.000000 -0.000256
2448.000000 0.417752
2449.000000 -0.000256
2450.000000 -0.044320
2451.000000 -0.000256
2452.000000 -0.024682
2453.000000 -0.000256
2454.000000 -0.044320
2455.000000 -0.000256
2456.000000 0.003765
2457.000000 -0.000256
2458.000000 -0.044320
2459.000000 -0.000256
2460.000000 -0.024682
2461.000000 -0.000256
2462.000000 -0.044320
2463.000000 -0.000256
2464.000000 0.061374
2465.000000 -0.000256
2466.000000 -0.044320
2467.000000 -0.000256
2468.000000 -0.024682
2469.000000 -0.000256
2470.000000 -0.044320
2471.000000 -0.000256
2472.000000 0.003764
2473.000000 -0.000256
2474.000000 -0.044320
2475.000000 -0.000256
2476.000000 -0.024681
2477.000000 -0.000256
2478.000000 -0.044320
2479.000000 -0.000256
2480.000000 0.417752
2481.000000 -0.000256
2482.000000 -0.044320
2483.000000 -0.000256
2484.000000 -0.024682
2485.000000 -0.000256
2486.000000 -0.044320
2487.000000 -0.000256
2488.000000 0.003765
2489.000000 -0.000256
2490.000000 -0.044320
2491.000000 -0.000256
2492.000000 -0.024682
2493.000000 -0.000256
2494.000000 -0.044320
2495.000000 -0.000256
2496.000000 0.109794
2497.000000 -0.000256
2498.000000 -0.044320
2499.000000 -0.000256
2500.000000 -0.024682
2501.000000 -0.000256
2502.000000 -0.044320
2503.000000 -0.000256
2504.000000 0.003765
2505.000000 -0.000256
2506.000000 -0.044320
2507.000000 -0.000256
2508.000000 -0.024682
2509.000000 -0.000256
2510.000000 -0.044320
2511.000000 -0.000256
2512.000000 0.417752
2513.000000 -0.000256
2514.000000 -0.044320
2515.000000 -0.000256
2516.000000 -0.024681
2517.000000 -0.000256
2518.000000 -0.044320
2519.000000 -0.000256
2520.000000 0.003764
2521.000000 -0.000256
2522.000000 -0.044320
2523.000000 -0.000256
2524.000000 -0.024681
2525.000000 -0.000257
2526.000000 -0.044319
2527.000000 -0.000257
2528.000000 0.061374
2529.000000 -0.000256
2530.000000 -0.044320
2531.000000 -0.000256
2532.000000 -0.024682
2533.000000 -0.000256
2534.000000 -0.044320
2535.000000 -0.000256
2536.000000 0.003765
2537.000000 -0.000256
2538.000000 -0.044320
2539.000000 -0.000256
2540.000000 -0.024682
2541.000000 -0.000256
2542.000000 -0.044320
2543.000000 -0.000256
2544.000000 0.417752
2545.000000 -0.000256
2546.000000 -0.044320
2547.000000 -0.000256
2548.000000 -0.024681
2549.000000 -0.000256
2550.000000 -0.044320
2551.000000 -0.000256
2552.000000 0.003764
2553.000000 -0.000256
2554.000000 -0.044320
2555.000000 -0.000256
2556.000000 -0.024681
2557.000000 -0.000256
2558.000000 -0.044320
2559.000000 -0.000256
2560.000000 -0.226678
2561.000000 -0.000256
2562.000000 -0.044320
2563.000000 -0.000256
2564.000000 -0.024681
2565.000000 -0.000256
2566.000000 -0.044320
2567.000000 -0.000256
2568.000000 0.003764
2569.000000 -0.000256
2570.000000 -0.044320
2571.000000 -0.000256
2572.000000 -0.024681
2573.000000 -0.000256
2574.000000 -0.044320
2575.000000 -0.000256
2576.000000 0.417752
2577.000000 -0.000256
2578.000000 -0.044320
2579.000000 -0.000256
2580.000000 -0.024682
2581.000000 -0.000256
2582.000000 -0.044320
2583.000000 -0.000256
2584.000000 0.003765
2585.000000 -0.000256
2586.000000 -0.044320
2587.000000 -0.000256
2588.000000 -0.024682
2589.000000 -0.000256
2590.000000 -0.044320
2591.000000 -0.000256
2592.000000 0.061374
2593.000000 -0.000257
2594.000000 -0.044319
2595.000000 -0.000257
2596.000000 -0.024681
2597.000000 -0.000256
2598.000000 -0.044320
2599.000000 -0.000256
2600.000000 0.003764
2601.000000 -0.000256
2602.000000 -0.044320
2603.000000 -0.000256
2604.000000 -0.024681
2605.000000 -0.000256
2606.000000 -0.044320
2607.000000 -0.000256
2608.000000 0.417752
2609.000000 -0.000256
2610.000000 -0.044320
2611.000000 -0.000256
2612.000000 -0.024682
2613.000000 -0.000256
2614.000000 -0.044320
2615.000000 -0.000256
2616.000000 0.003765
2617.000000 -0.000256
2618.000000 -0.044320
2619.000000 -0.000256
2620.000000 -0.024682
2621.000000 -0.000256
2622.000000 -0.044320
2623.000000 -0.000256
2624.000000 0.109794
2625.000000 -0.000256
2626.000000 -0.044320
2627.000000 -0.000256
2628.000000 -0.024682
2629.000000 -0.000256
2630.000000 -0.044320
2631.000000 -0.000256
2632.000000 0.003765
2633.000000 -0.000256
2634.000000 -0.044320
2635.000000 -0.000256
2636.000000 -0.024682
2637.000000 -0.000256
2638.000000 -0.044320
2639.000000 -0.000256
2640.000000 0.417752
2641.000000 -0.000256
2642.000000 -0.044320
2643.000000 -0.000256
2644.000000 -0.024681
2645.000000 -0.000257
2646.000000 -0.044319
2647.000000 -0.000257
2648.000000 0.003765
2649.000000 -0.000256
2650.000000 -0.044320
2651.000000 -0.000256
2652.000000 -0.024682
2653.000000 -0.000256
2654.000000 -0.044320
2655.000000 -0.000256
2656.000000 0.061374
2657.000000 -0.000256
2658.000000 -0.044320
2659.000000 -0.000256
2660.000000 -0.024682
2661.000000 -0.000256
2662.000000 -0.044320
2663.000000 -0.000256
2664.000000 0.003765
2665.000000 -0.000256
2666.000000 -0.044320
2667.000000 -0.000256
2668.000000 -0.024682
2669.000000 -0.000256
2670.000000 -0.044320
2671.000000 -0.000256
2672.000000 0.417752
2673.000000 -0.000256
2674.000000 -0.044320
2675.000000 -0.000256
2676.000000 -0.024681
2677.000000 -0.000256
2678.000000 -0.044320
2679.000000 -0.000256
2680.000000 0.003764
2681.000000 -0.000256
2682.000000 -0.044320
2683.000000 -0.000256
2684.000000 -0.024682
2685.000000 -0.000256
2686.000000 -0.044320
2687.000000 -0.000256
2688.000000 0.012424
2689.000000 -0.000256
2690.000000 -0.044320
2691.000000 -0.000256
2692.000000 -0.024681
2693.000000 -0.000257
2694.000000 -0.044319
2695.000000 -0.000257
2696.000000 0.003765
2697.000000 -0.000256
2698.000000 -0.044320
2699.000000 -0.000256
2700.000000 -0.024682
2701.000000 -0.000256
2702.000000 -0.044320
2703.000000 -0.000256
2704.000000 0.417753
2705.000000 -0.000257
2706.000000 -0.044319
2707.000000 -0.000257
2708.000000 -0.024681
2709.000000 -0.000256
2710.000000 -0.044320
2711.000000 -0.000256
2712.000000 0.003764
2713.000000 -0.000256
2714.000000 -0.044320
2715.000000 -0.000256
2716.000000 -0.024681
2717.000000 -0.000256
2718.000000 -0.044320
2719.000000 -0.000256
2720.000000 0.061373
2721.000000 -0.000256
2722.000000 -0.044320
2723.000000 -0.000256
2724.000000 -0.024681
2725.000000 -0.000256
2726.000000 -0.044320
2727.000000 -0.000256
2728.000000 0.003764
2729.000000 -0.000256
2730.000000 -0.044320
2731.000000 -0.000256
2732.000000 -0.024682
2733.000000 -0.000256
2734.000000 -0.044320
2735.000000 -0.000256
2736.000000 0.417753
2737.000000 -0.000256
2738.000000 -0.044320
2739.000000 -0.000256
2740.000000 -0.024682
2741.000000 -0.000256
2742.000000 -0.044320
2743.000000 -0.000256
2744.000000 0.003764
2745.000000 -0.000256
2746.000000 -0.044320
2747.000000 -0.000256
2748.000000 -0.024681
2749.000000 -0.000256
2750.000000 -0.044320
2751.000000 -0.000256
2752.000000 0.109794
2753.000000 -0.000256
2754.000000 -0.044320
2755.000000 -0.000256
2756.000000 -0.024682
2757.000000 -0.000256
2758.000000 -0.044320
2759.000000 -0.000256
2760.000000 0.003764
2761.000000 -0.000256
2762.000000 -0.044320
2763.000000 -0.000256
2764.000000 -0.024681
2765.000000 -0.000256
2766.000000 -0.044320
2767.000000 -0.000256
2768.000000 0.417752
2769.000000 -0.000256
2770.000000 -0.044320
2771.000000 -0.000256
2772.000000 -0.024682
2773.000000 -0.000256
2774.000000 -0.044320
2775.000000 -0.000256
2776.000000 0.003765
2777.000000 -0.000256
2778.000000 -0.044320
2779.000000 -0.000256
2780.000000 -0.024682
2781.000000 -0.000256
2782.000000 -0.044320
2783.000000 -0.000256
2784.000000 0.061374
2785.000000 -0.000256
2786.000000 -0.044320
2787.000000 -0.000256
2788.000000 -0.024682
2789.000000 -0.000256
2790.000000 -0.044320
2791.000000 -0.000256
2792.000000 0.003764
2793.000000 -0.000256
2794.000000 -0.044320
2795.000000 -0.000256
2796.000000 -0.024681
2797.000000 -0.000256
2798.000000 -0.044320
2799.000000 -0.000256
2800.000000 0.417752
2801.000000 -0.000256
2802.000000 -0.044320
2803.000000 -0.000256
2804.000000 -0.024682
2805.000000 -0.000256
2806.000000 -0.044320
2807.000000 -0.000256
2808.000000 0.003765
2809.000000 -0.000256
2810.000000 -0.044320
2811.000000 -0.000256
2812.000000 -0.024682
2813.000000 -0.000256
2814.000000 -0.044320
2815.000000 -0.000256
2816.000000 0.004561
2817.000000 -0.000256
2818.000000 -0.044320
2819.000000 -0.000256
2820.000000 -0.024682
2821.000000 -0.000256
2822.000000 -0.044320
2823.000000 -0.000256
2824.000000 0.003765
2825.000000 -0.000256
2826.000000 -0.044320
2827.000000 -0.000256
2828.000000 -0.024682
2829.000000 -0.000256
2830.000000 -0.044320
2831.000000 -0.000256
2832.000000 0.417752
2833.000000 -0.000256
2834.000000 -0.044320
2835.000000 -0.000256
2836.000000 -0.024681
2837.000000 -0.000256
2838.000000 -0.044320
2839.000000 -0.000256
2840.000000 0.003764
2841.000000 -0.000256
2842.000000 -0.044320
2843.000000 -0.000256
2844.000000 -0.024681
2845.000000 -0.000257
2846.000000 -0.044319
2847.000000 -0.000257
2848.000000 0.061374
2849.000000 -0.000256
2850.000000 -0.044320
2851.000000 -0.000256
2852.000000 -0.024682
2853.000000 -0.000256
2854.000000 -0.044320
2855.000000 -0.000256
2856.000000 0.003765
2857.000000 -0.000256
2858.000000 -0.044320
2859.000000 -0.000256
2860.000000 -0.024682
2861.000000 -0.000256
2862.000000 -0.044320
2863.000000 -0.000256
2864.000000 0.417752
2865.000000 -0.000256
2866.000000 -0.044320
2867.000000 -0.000256
2868.000000 -0.024681
2869.000000 -0.000256
2870.000000 -0.044320
2871.000000 -0.000256
2872.000000 0.003764
2873.000000 -0.000256
2874.000000 -0.044320
2875.000000 -0.000256
2876.000000 -0.024681
2877.000000 -0.000256
2878.000000 -0.044320
2879.000000 -0.000256
2880.000000 0.109793
2881.000000 -0.000256
2882.000000 -0.044320
2883.000000 -0.000256
2884.000000 -0.024681
2885.000000 -0.000256
2886.000000 -0.044320
2887.000000 -0.000256
2888.000000 0.003764
2889.000000 -0.000256
2890.000000 -0.044320
2891.000000 -0.000256
2892.000000 -0.024681
2893.000000 -0.000256
2894.000000 -0.044320
2895.000000 -0.000256
2896.000000 0.417752
2897.000000 -0.000256
2898.000000 -0.044320
2899.000000 -0.000256
2900.000000 -0.024682
2901.000000 -0.000256
2902.000000 -0.044320
2903.000000 -0.000256
2904.000000 0.003765
2905.000000 -0.000256
2906.000000 -0.044320
2907.000000 -0.000256
2908.000000 -0.024682
2909.000000 -0.000256
2910.000000 -0.044320
2911.000000 -0.000256
2912.000000 0.061373
2913.000000 -0.000256
2914.000000 -0.044320
2915.000000 -0.000256
2916.000000 -0.024681
2917.000000 -0.000256
2918.000000 -0.044320
2919.000000 -0.000256
2920.000000 0.003764
2921.000000 -0.000256
2922.000000 -0.044320
2923.000000 -0.000256
2924.000000 -0.024681
2925.000000 -0.000256
2926.000000 -0.044320
2927.000000 -0.000256
2928.000000 0.417752
2929.000000 -0.000256
2930.000000 -0.044320
2931.000000 -0.000256
2932.000000 -0.024682
2933.000000 -0.000256
2934.000000 -0.044320
2935.000000 -0.000256
2936.000000 0.003765
2937.000000 -0.000256
2938.000000 -0.044320
2939.000000 -0.000256
2940.000000 -0.024682
2941.000000 -0.000256
2942.000000 -0.044320
2943.000000 -0.000256
2944.000000 0.012424
2945.000000 -0.000256
2946.000000 -0.044320
2947.000000 -0.000256
2948.000000 -0.024682
2949.000000 -0.000256
2950.000000 -0.044320
2951.000000 -0.000256
2952.000000 0.003765
2953.000000 -0.000256
2954.000000 -0.044320
2955.000000 -0.000256
2956.000000 -0.024682
2957.000000 -0.000256
2958.000000 -0.044320
2959.000000 -0.000256
2960.000000 0.417752
2961.000000 -0.000256
2962.000000 -0.044320
2963.000000 -0.000256
2964.000000 -0.024682
2965.000000 -0.000256
2966.000000 -0.044320
2967.000000 -0.000256
2968.000000 0.003765
2969.000000 -0.000256
2970.000000 -0.044320
2971.000000 -0.000256
2972.000000 -0.024682
2973.000000 -0.000256
2974.000000 -0.044320
2975.000000 -0.000256
2976.000000 0.061374
2977.000000 -0.000256
2978.000000 -0.044320
2979.000000 -0.000256
2980.000000 -0.024682
2981.000000 -0.000256
2982.000000 -0.044320
2983.000000 -0.000256
2984.000000 0.003765
2985.000000 -0.000256
2986.000000 -0.044320
2987.000000 -0.000256
2988.000000 -0.024682
2989.000000 -0.000256
2990.000000 -0.044320
2991.000000 -0.000256
2992.000000 0.417752
2993.000000 -0.000256
2994.000000 -0.044320
2995.000000 -0.000256
2996.000000 -0.024681
2997.000000 -0.000257
2998.000000 -0.044319
2999.000000 -0.000257
3000.000000 0.003765
3001.000000 -0.000256
3002.000000 -0.044320
3003.000000 -0.000256
3004.000000 -0.024682
3005.000000 -0.000256
3006.000000 -0.044320
3007.000000 -0.000256
3008.000000 0.109794
3009.000000 -0.000256
3010.000000 -0.044320
3011.000000 -0.000256
3012.000000 -0.024682
3013.000000 -0.000256
3014.000000 -0.044320
3015.000000 -0.000256
3016.000000 0.003765
3017.000000 -0.000256
3018.000000 -0.044320
3019.000000 -0.000256
3020.000000 -0.024682
3021.000000 -0.000256
3022.000000 -0.044320
3023.000000 -0.000256
3024.000000 0.417752
3025.000000 -0.000256
3026.000000 -0.044320
3027.000000 -0.000256
3028.000000 -0.024681
3029.000000 -0.000256
3030.000000 -0.044320
3031.000000 -0.000256
3032.000000 0.003764
3033.000000 -0.000256
3034.000000 -0.044320
3035.000000 -0.000256
3036.000000 -0.024681
3037.000000 -0.000256
3038.000000 -0.044320
3039.000000 -0.000256
3040.000000 0.061373
3041.000000 -0.000256
3042.000000 -0.044320
3043.000000 -0.000256
3044.000000 -0.024681
3045.000000 -0.000256
3046.000000 -0.044320
3047.000000 -0.000256
3048.000000 0.003764
3049.000000 -0.000256
3050.000000 -0.044320
3051.000000 -0.000256
3052.000000 -0.024682
3053.000000 -0.000256
3054.000000 -0.044320
3055.000000 -0.000256
3056.000000 0.417753
3057.000000 -0.000256
3058.000000 -0.044320
3059.000000 -0.000256
3060.000000 -0.024682
3061.000000 -0.000256
3062.000000 -0.044320
3063.000000 -0.000256
3064.000000 0.003764
3065.000000 -0.000256
3066.000000 -0.044320
3067.000000 -0.000256
3068.000000 -0.024681
3069.000000 -0.000256
3070.000000 -0.044320
3071.000000 -0.000256
3072.000000 -0.426633
3073.000000 -0.000256
3074.000000 -0.044320
3075.000000 -0.000256
3076.000000 -0.024682
3077.000000 -0.000256
3078.000000 -0.044320
3079.000000 -0.000256
3080.000000 0.003764
3081.000000 -0.000256
3082.000000 -0.044320
3083.000000 -0.000256
3084.000000 -0.024681
3085.000000 -0.000256
3086.000000 -0.044320
3087.000000 -0.000256
3088.000000 0.417752
3089.000000 -0.000256
3090.000000 -0.044320
3091.000000 -0.000256
3092.000000 -0.024682
3093.000000 -0.000256
3094.000000 -0.044320
3095.000000 -0.000256
3096.000000 0.003765
3097.000000 -0.000256
3098.000000 -0.044320
3099.000000 -0.000256
3100.000000 -0.024682
3101.000000 -0.000256
3102.000000 -0.044320
3103.000000 -0.000256
3104.000000 0.061374
3105.000000 -0.000256
3106.000000 -0.044320
3107.000000 -0.000256
3108.000000 -0.024682
3109.000000 -0.000256
3110.000000 -0.044320
3111.000000 -0.000256
3112.000000 0.003764
3113.000000 -0.000256
3114.000000 -0.044320
3115.000000 -0.000256
3116.000000 -0.024681
3117.000000 -0.000256
3118.000000 -0.044320
3119.000000 -0.000256
3120.000000 0.417752
3121.000000 -0.000256
3122.000000 -0.044320
3123.000000 -0.000256
3124.000000 -0.024682
3125.000000 -0.000256
3126.000000 -0.044320
3127.000000 -0.000256
3128.000000 0.003765
3129.000000 -0.000256
3130.000000 -0.044320
3131.000000 -0.000256
3132.000000 -0.024682
3133.000000 -0.000256
3134.000000 -0.044320
3135.000000 -0.000256
3136.000000 0.109794
3137.000000 -0.000256
3138.000000 -0.044320
3139.000000 -0.000256
3140.000000 -0.024682
3141.000000 -0.000256
3142.000000 -0.044320
3143.000000 -0.000256
3144.000000 0.003765
3145.000000 -0.000256
3146.000000 -0.044320
3147.000000 -0.000256
3148.000000 -0.024682
3149.000000 -0.000256
3150.000000 -0.044320
3151.000000 -0.000256
3152.000000 0.417752
3153.000000 -0.000256
3154.000000 -0.044320
3155.000000 -0.000256
3156.000000 -0.024681
3157.000000 -0.000256
3158.000000 -0.044320
3159.000000 -0.000256
3160.000000 0.003764
3161.000000 -0.000256
3162.000000 -0.044320
3163.000000 -0.000256
3164.000000 -0.024681
3165.000000 -0.000257
3166.000000 -0.044319
3167.000000 -0.000257
3168.000000 0.061374
3169.000000 -0.000256
3170.000000 -0.044320
3171.000000 -0.000256
3172.000000 -0.024682
3173.000000 -0.000256
3174.000000 -0.044320
3175.000000 -0.000256
3176.000000 0.003765
3177.000000 -0.000256
3178.000000 -0.044320
3179.000000 -0.000256
3180.000000 -0.024682
3181.000000 -0.000256
3182.000000 -0.044320
3183.000000 -0.000256
3184.000000 0.417752
3185.000000 -0.000256
3186.000000 -0.044320
3187.000000 -0.000256
3188.000000 -0.024681
3189.000000 -0.000256
3190.000000 -0.044320
3191.000000 -0.000256
3192.000000 0.003764
3193.000000 -0.000256
3194.000000 -0.044320
3195.000000 -0.000256
3196.000000 -0.024681
3197.000000 -0.000256
3198.000000 -0.044320
3199.000000 -0.000256
3200.000000 0.012423
3201.000000 -0.000256
3202.000000 -0.044320
3203.000000 -0.000256
3204.000000 -0.024681
3205.000000 -0.000256
3206.000000 -0.044320
3207.000000 -0.000256
3208.000000 0.003764
3209.000000 -0.000256
3210.000000 -0.044320
3211.000000 -0.000256
3212.000000 -0.024681
3213.000000 -0.000257
3214.000000 -0.044319
3215.000000 -0.000257
3216.000000 0.417753
3217.000000 -0.000256
3218.000000 -0.044320
3219.000000 -0.000256
3220.000000 -0.024682
3221.000000 -0.000256
3222.000000 -0.044320
3223.000000 -0.000256
3224.000000 0.003764
3225.000000 -0.000256
3226.000000 -0.044320
3227.000000 -0.000256
3228.000000 -0.024681
3229.000000 -0.000256
3230.000000 -0.044320
3231.000000 -0.000256
3232.000000 0.061373
3233.000000 -0.000256
3234.000000 -0.044320
3235.000000 -0.000256
3236.000000 -0.024681
3237.000000 -0.000256
3238.000000 -0.044320
3239.000000 -0.000256
3240.000000 0.003764
3241.000000 -0.000256
3242.000000 -0.044320
3243.000000 -0.000256
3244.000000 -0.024681
3245.000000 -0.000256
3246.000000 -0.044320
3247.000000 -0.000256
3248.000000 0.417752
3249.000000 -0.000256
3250.000000 -0.044320
3251.000000 -0.000256
3252.000000 -0.024682
3253.000000 -0.000256
3254.000000 -0.044320
3255.000000 -0.000256
3256.000000 0.003765
3257.000000 -0.000256
3258.000000 -0.044320
3259.000000 -0.000256
3260.000000 -0.024682
3261.000000 -0.000256
3262.000000 -0.044320
3263.000000 -0.000256
3264.000000 0.109794
3265.000000 -0.000256
3266.000000 -0.044320
3267.000000 -0.000256
3268.000000 -0.024682
3269.000000 -0.000256
3270.000000 -0.044320
3271.000000 -0.000256
3272.000000 0.003765
3273.000000 -0.000256
3274.000000 -0.044320
3275.000000 -0.000256
3276.000000 -0.024682
3277.000000 -0.000256
3278.000000 -0.044320
3279.000000 -0.000256
3280.000000 0.417752
3281.000000 -0.000256
3282.000000 -0.044320
3283.000000 -0.000256
3284.000000 -0.024682
3285.000000 -0.000256
3286.000000 -0.044320
3287.000000 -0.000256
3288.000000 0.003765
3289.000000 -0.000256
3290.000000 -0.044320
3291.000000 -0.000256
3292.000000 -0.024682
3293.000000 -0.000256
3294.000000 -0.044320
3295.000000 -0.000256
3296.000000 0.061374
3297.000000 -0.000256
3298.000000 -0.044320
3299.000000 -0.000256
3300.000000 -0.024682
3301.000000 -0.000256
3302.000000 -0.044320
3303.000000 -0.000256
3304.000000 0.003765
3305.000000 -0.000256
3306.000000 -0.044320
3307.000000 -0.000256
3308.000000 -0.024682
3309.000000 -0.000256
3310.000000 -0.044320
3311.000000 -0.000256
3312.000000 0.417752
3313.000000 -0.000256
3314.000000 -0.044320
3315.000000 -0.000256
3316.000000 -0.024681
3317.000000 -0.000257
3318.000000 -0.044319
3319.000000 -0.000257
3320.000000 0.003765
3321.000000 -0.000256
3322.000000 -0.044320
3323.000000 -0.000256
3324.000000 -0.024682
3325.000000 -0.000256
3326.000000 -0.044320
3327.000000 -0.000256
3328.000000 0.004561
3329.000000 -0.000256
3330.000000 -0.044320
3331.000000 -0.000256
3332.000000 -0.024681
3333.000000 -0.000257
3334.000000 -0.044319
3335.000000 -0.000257
3336.000000 0.003765
3337.000000 -0.000256
3338.000000 -0.044320
3339.000000 -0.000256
3340.000000 -0.024682
3341.000000 -0.000256
3342.000000 -0.044320
3343.000000 -0.000256
3344.000000 0.417753
3345.000000 -0.000257
3346.000000 -0.044319
3347.000000 -0.000257
3348.000000 -0.024681
3349.000000 -0.000256
3350.000000 -0.044320
3351.000000 -0.000256
3352.000000 0.003764
3353.000000 -0.000256
3354.000000 -0.044320
3355.000000 -0.000256
3356.000000 -0.024681
3357.000000 -0.000256
3358.000000 -0.044320
3359.000000 -0.000256
3360.000000 0.061373
3361.000000 -0.000256
3362.000000 -0.044320
3363.000000 -0.000256
3364.000000 -0.024681
3365.000000 -0.000256
3366.000000 -0.044320
3367.000000 -0.000256
3368.000000 0.003764
3369.000000 -0.000256
3370.000000 -0.044320
3371.000000 -0.000256
3372.000000 -0.024682
3373.000000 -0.000256
3374.000000 -0.044320
3375.000000 -0.000256
3376.000000 0.417753
3377.000000 -0.000256
3378.000000 -0.044320
3379.000000 -0.000256
3380.000000 -0.024682
3381.000000 -0.000256
3382.000000 -0.044320
3383.000000 -0.000256
3384.000000 0.003764
3385.000000 -0.000256
3386.000000 -0.044320
3387.000000 -0.000256
3388.000000 -0.024681
3389.000000 -0.000256
3390.000000 -0.044320
3391.000000 -0.000256
3392.000000 0.109794
3393.000000 -0.000256
3394.000000 -0.044320
3395.000000 -0.000256
3396.000000 -0.024682
3397.000000 -0.000256
3398.000000 -0.044320
3399.000000 -0.000256
3400.000000 0.003764
3401.000000 -0.000256
3402.000000 -0.044320
3403.000000 -0.000256
3404.000000 -0.024681
3405.000000 -0.000256
3406.000000 -0.044320
3407.000000 -0.000256
3408.000000 0.417752
3409.000000 -0.000256
3410.000000 -0.044320
3411.000000 -0.000256
3412.000000 -0.024682
3413.000000 -0.000256
3414.000000 -0.044320
3415.000000 -0.000256
3416.000000 0.003765
3417.000000 -0.000256
3418.000000 -0.044320
3419.000000 -0.000256
3420.000000 -0.024682
3421.000000 -0.000256
3422.000000 -0.044320
3423.000000 -0.000256
3424.000000 0.061374
3425.000000 -0.000256
3426.000000 -0.044320
3427.000000 -0.000256
3428.000000 -0.024682
3429.000000 -0.000256
3430.000000 -0.044320
3431.000000 -0.000256
3432.000000 0.003764
3433.000000 -0.000256
3434.000000 -0.044320
3435.000000 -0.000256
3436.000000 -0.024681
3437.000000 -0.000256
3438.000000 -0.044320
3439.000000 -0.000256
3440.000000 0.417752
3441.000000 -0.000256
3442.000000 -0.044320
3443.000000 -0.000256
3444.000000 -0.024682
3445.000000 -0.000256
3446.000000 -0.044320
3447.000000 -0.000256
3448.000000 0.003765
3449.000000 -0.000256
3450.000000 -0.044320
3451.000000 -0.000256
3452.000000 -0.024682
3453.000000 -0.000256
3454.000000 -0.044320
3455.000000 -0.000256
3456.000000 0.012424
3457.000000 -0.000256
3458.000000 -0.044320
3459.000000 -0.000256
3460.000000 -0.024682
3461.000000 -0.000256
3462.000000 -0.044320
3463.000000 -0.000256
3464.000000 0.003765
3465.000000 -0.000256
3466.000000 -0.044320
3467.000000 -0.000256
3468.000000 -0.024682
3469.000000 -0.000256
3470.000000 -0.044320
3471.000000 -0.000256
3472.000000 0.417752
3473.000000 -0.000256
3474.000000 -0.044320
3475.000000 -0.000256
3476.000000 -0.024681
3477.000000 -0.000256
3478.000000 -0.044320
3479.000000 -0.000256
3480.000000 0.003764
3481.000000 -0.000256
3482.000000 -0.044320
3483.000000 -0.000256
3484.000000 -0.024682
3485.000000 -0.000256
3486.000000 -0.044320
3487.000000 -0.000256
3488.000000 0.061374
3489.000000 -0.000256
3490.000000 -0.044320
3491.000000 -0.000256
3492.000000 -0.024682
3493.000000 -0.000256
3494.000000 -0.044320
3495.000000 -0.000256
3496.000000 0.003765
3497.000000 -0.000256
3498.000000 -0.044320
3499.000000 -0.000256
3500.000000 -0.024682
3501.000000 -0.000256
3502.000000 -0.044320
3503.000000 -0.000256
3504.000000 0.417752
3505.000000 -0.000256
3506.000000 -0.044320
3507.000000 -0.000256
3508.000000 -0.024681
3509.000000 -0.000256
3510.000000 -0.044320
3511.000000 -0.000256
3512.000000 0.003764
3513.000000 -0.000256
3514.000000 -0.044320
3515.000000 -0.000256
3516.000000 -0.024681
3517.000000 -0.000257
3518.000000 -0.044319
3519.000000 -0.000257
3520.000000 0.109794
3521.000000 -0.000256
3522.000000 -0.044320
3523.000000 -0.000256
3524.000000 -0.024681
3525.000000 -0.000256
3526.000000 -0.044320
3527.000000 -0.000256
3528.000000 0.003764
3529.000000 -0.000256
3530.000000 -0.044320
3531.000000 -0.000256
3532.000000 -0.024682
3533.000000 -0.000256
3534.000000 -0.044320
3535.000000 -0.000256
3536.000000 0.417753
3537.000000 -0.000256
3538.000000 -0.044320
3539.000000 -0.000256
3540.000000 -0.024682
3541.000000 -0.000256
3542.000000 -0.044320
3543.000000 -0.000256
3544.000000 0.003764
3545.000000 -0.000256
3546.000000 -0.044320
3547.000000 -0.000256
3548.000000 -0.024681
3549.000000 -0.000256
3550.000000 -0.044320
3551.000000 -0.000256
3552.000000 0.061373
3553.000000 -0.000256
3554.000000 -0.044320
3555.000000 -0.000256
3556.000000 -0.024681
3557.000000 -0.000256
3558.000000 -0.044320
3559.000000 -0.000256
3560.000000 0.003764
3561.000000 -0.000256
3562.000000 -0.044320
3563.000000 -0.000256
3564.000000 -0.024681
3565.000000 -0.000256
3566.000000 -0.044320
3567.000000 -0.000256
3568.000000 0.417752
3569.000000 -0.000256
3570.000000 -0.044320
3571.000000 -0.000256
3572.000000 -0.024682
3573.000000 -0.000256
3574.000000 -0.044320
3575.000000 -0.000256
3576.000000 0.003765
3577.000000 -0.000256
3578.000000 -0.044320
3579.000000 -0.000256
3580.000000 -0.024682
3581.000000 -0.000256
3582.000000 -0.044320
3583.000000 -0.000256
3584.000000 -0.226677
3585.000000 -0.000256
3586.000000 -0.044320
3587.000000 -0.000256
3588.000000 -0.024682
3589.000000 -0.000256
3590.000000 -0.044320
3591.000000 -0.000256
3592.000000 0.003765
3593.000000 -0.000256
3594.000000 -0.044320
3595.000000 -0.000256
3596.000000 -0.024682
3597.000000 -0.000256
3598.000000 -0.044320
3599.000000 -0.000256
3600.000000 0.417752
3601.000000 -0.000256
3602.000000 -0.044320
3603.000000 -0.000256
3604.000000 -0.024682
3605.000000 -0.000256
3606.000000 -0.044320
3607.000000 -0.000256
3608.000000 0.003765
3609.000000 -0.000256
3610.000000 -0.044320
3611.000000 -0.000256
3612.000000 -0.024682
3613.000000 -0.000256
3614.000000 -0.044320
3615.000000 -0.000256
3616.000000 0.061374
3617.000000 -0.000256
3618.000000 -0.044320
3619.000000 -0.000256
3620.000000 -0.024682
3621.000000 -0.000256
3622.000000 -0.044320
3623.000000 -0.000256
3624.000000 0.003765
3625.000000 -0.000256
3626.000000 -0.044320
3627.000000 -0.000256
3628.000000 -0.024682
3629.000000 -0.000256
3630.000000 -0.044320
3631.000000 -0.000256
3632.000000 0.417752
3633.000000 -0.000256
3634.000000 -0.044320
3635.000000 -0.000256
3636.000000 -0.024681
3637.000000 -0.000257
3638.000000 -0.044319
3639.000000 -0.000257
3640.000000 0.003765
3641.000000 -0.000256
3642.000000 -0.044320
3643.000000 -0.000256
3644.000000 -0.024682
3645.000000 -0.000256
3646.000000 -0.044320
3647.000000 -0.000256
3648.000000 0.109794
3649.000000 -0.000256
3650.000000 -0.044320
3651.000000 -0.000256
3652.000000 -0.024681
3653.000000 -0.000257
3654.000000 -0.044319
3655.000000 -0.000257
3656.000000 0.003765
3657.000000 -0.000256
3658.000000 -0.044320
3659.000000 -0.000256
3660.000000 -0.024682
3661.000000 -0.000256
3662.000000 -0.044320
3663.000000 -0.000256
3664.000000 0.417752
3665.000000 -0.000256
3666.000000 -0.044320
3667.000000 -0.000256
3668.000000 -0.024681
3669.000000 -0.000256
3670.000000 -0.044320
3671.000000 -0.000256
3672.000000 0.003764
3673.000000 -0.000256
3674.000000 -0.044320
3675.000000 -0.000256
3676.000000 -0.024681
3677.000000 -0.000256
3678.000000 -0.044320
3679.000000 -0.000256
3680.000000 0.061373
3681.000000 -0.000256
3682.000000 -0.044320
3683.000000 -0.000256
3684.000000 -0.024681
3685.000000 -0.000256
3686.000000 -0.044320
3687.000000 -0.000256
3688.000000 0.003764
3689.000000 -0.000256
3690.000000 -0.044320
3691.000000 -0.000256
3692.000000 -0.024682
3693.000000 -0.000256
3694.000000 -0.044320
3695.000000 -0.000256
3696.000000 0.417753
3697.000000 -0.000256
3698.000000 -0.044320
3699.000000 -0.000256
3700.000000 -0.024682
3701.000000 -0.000256
3702.000000 -0.044320
3703.000000 -0.000256
3704.000000 0.003764
3705.000000 -0.000256
3706.000000 -0.044320
3707.000000 -0.000256
3708.000000 -0.024681
3709.000000 -0.000256
3710.000000 -0.044320
3711.000000 -0.000256
3712.000000 0.012423
3713.000000 -0.000256
3714.000000 -0.044320
3715.000000 -0.000256
3716.000000 -0.024681
3717.000000 -0.000256
3718.000000 -0.044320
3719.000000 -0.000256
3720.000000 0.003764
3721.000000 -0.000256
3722.000000 -0.044320
3723.000000 -0.000256
3724.000000 -0.024681
3725.000000 -0.000256
3726.000000 -0.044320
3727.000000 -0.000256
3728.000000 0.417752
3729.000000 -0.000256
3730.000000 -0.044320
3731.000000 -0.000256
3732.000000 -0.024682
3733.000000 -0.000256
3734.000000 -0.044320
3735.000000 -0.000256
3736.000000 0.003765
3737.000000 -0.000256
3738.000000 -0.044320
3739.000000 -0.000256
3740.000000 -0.024682
3741.000000 -0.000256
3742.000000 -0.044320
3743.000000 -0.000256
3744.000000 0.061374
3745.000000 -0.000257
3746.000000 -0.044319
3747.000000 -0.000257
3748.000000 -0.024681
3749.000000 -0.000256
3750.000000 -0.044320
3751.000000 -0.000256
3752.000000 0.003764
3753.000000 -0.000256
3754.000000 -0.044320
3755.000000 -0.000256
3756.000000 -0.024681
3757.000000 -0.000256
3758.000000 -0.044320
3759.000000 -0.000256
3760.000000 0.417752
3761.000000 -0.000256
3762.000000 -0.044320
3763.000000 -0.000256
3764.000000 -0.024682
3765.000000 -0.000256
3766.000000 -0.044320
3767.000000 -0.000256
3768.000000 0.003765
3769.000000 -0.000256
3770.000000 -0.044320
3771.000000 -0.000256
3772.000000 -0.024682
3773.000000 -0.000256
3774.000000 -0.044320
3775.000000 -0.000256
3776.000000 0.109794
3777.000000 -0.000256
3778.000000 -0.044320
3779.000000 -0.000256
3780.000000 -0.024682
3781.000000 -0.000256
3782.000000 -0.044320
3783.000000 -0.000256
3784.000000 0.003765
3785.000000 -0.000256
3786.000000 -0.044320
3787.000000 -0.000256
3788.000000 -0.024682
3789.000000 -0.000256
3790.000000 -0.044320
3791.000000 -0.000256
3792.000000 0.417752
3793.000000 -0.000256
3794.000000 -0.044320
3795.000000 -0.000256
3796.000000 -0.024681
3797.000000 -0.000256
3798.000000 -0.044320
3799.000000 -0.000256
3800.000000 0.003764
3801.000000 -0.000256
3802.000000 -0.044320
3803.000000 -0.000256
3804.000000 -0.024682
3805.000000 -0.000256
3806.000000 -0.044320
3807.000000 -0.000256
3808.000000 0.061374
3809.000000 -0.000256
3810.000000 -0.044320
3811.000000 -0.000256
3812.000000 -0.024682
3813.000000 -0.000256
3814.000000 -0.044320
3815.000000 -0.000256
3816.000000 0.003765
3817.000000 -0.000256
3818.000000 -0.044320
3819.000000 -0.000256
3820.000000 -0.024682
3821.000000 -0.000256
3822.000000 -0.044320
3823.000000 -0.000256
3824.000000 0.417752
3825.000000 -0.000256
3826.000000 -0.044320
3827.000000 -0.000256
3828.000000 -0.024681
3829.000000 -0.000256
3830.000000 -0.044320
3831.000000 -0.000256
3832.000000 0.003764
3833.000000 -0.000256
3834.000000 -0.044320
3835.000000 -0.000256
3836.000000 -0.024682
3837.000000 -0.000256
3838.000000 -0.044320
3839.000000 -0.000256
3840.000000 0.004561
3841.000000 -0.000256
3842.000000 -0.044320
3843.000000 -0.000256
3844.000000 -0.024681
3845.000000 -0.000256
3846.000000 -0.044320
3847.000000 -0.000256
3848.000000 0.003764
3849.000000 -0.000256
3850.000000 -0.044320
3851.000000 -0.000256
3852.000000 -0.024682
3853.000000 -0.000256
3854.000000 -0.044320
3855.000000 -0.000256
3856.000000 0.417753
3857.000000 -0.000256
3858.000000 -0.044320
3859.000000 -0.000256
3860.000000 -0.024682
3861.000000 -0.000256
3862.000000 -0.044320
3863.000000 -0.000256
3864.000000 0.003764
3865.000000 -0.000256
3866.000000 -0.044320
3867.000000 -0.000256
3868.000000 -0.024681
3869.000000 -0.000256
3870.000000 -0.044320
3871.000000 -0.000256
3872.000000 0.061373
3873.000000 -0.000256
3874.000000 -0.044320
3875.000000 -0.000256
3876.000000 -0.024681
3877.000000 -0.000256
3878.000000 -0.044320
3879.000000 -0.000256
3880.000000 0.003764
3881.000000 -0.000256
3882.000000 -0.044320
3883.000000 -0.000256
3884.000000 -0.024681
3885.000000 -0.000256
3886.000000 -0.044320
3887.000000 -0.000256
3888.000000 0.417752
3889.000000 -0.000256
3890.000000 -0.044320
3891.000000 -0.000256
3892.000000 -0.024682
3893.000000 -0.000256
3894.000000 -0.044320
3895.000000 -0.000256
3896.000000 0.003765
3897.000000 -0.000256
3898.000000 -0.044320
3899.000000 -0.000256
3900.000000 -0.024682
3901.000000 -0.000256
3902.000000 -0.044320
3903.000000 -0.000256
3904.000000 0.109794
3905.000000 -0.000256
3906.000000 -0.044320
3907.000000 -0.000256
3908.000000 -0.024682
3909.000000 -0.000256
3910.000000 -0.044320
3911.000000 -0.000256
3912.000000 0.003765
3913.000000 -0.000257
3914.000000 -0.044319
3915.000000 -0.000257
3916.000000 -0.024681
3917.000000 -0.000256
3918.000000 -0.044320
3919.000000 -0.000256
3920.000000 0.417752
3921.000000 -0.000256
3922.000000 -0.044320
3923.000000 -0.000256
3924.000000 -0.024682
3925.000000 -0.000256
3926.000000 -0.044320
3927.000000 -0.000256
3928.000000 0.003765
3929.000000 -0.000256
3930.000000 -0.044320
3931.000000 -0.000256
3932.000000 -0.024682
3933.000000 -0.000256
3934.000000 -0.044320
3935.000000 -0.000256
3936.000000 0.061374
3937.000000 -0.000256
3938.000000 -0.044320
3939.000000 -0.000256
3940.000000 -0.024682
3941.000000 -0.000256
3942.000000 -0.044320
3943.000000 -0.000256
3944.000000 0.003765
3945.000000 -0.000256
3946.000000 -0.044320
3947.000000 -0.000256
3948.000000 -0.024682
3949.000000 -0.000256
3950.000000 -0.044320
3951.000000 -0.000256
3952.000000 0.417752
3953.000000 -0.000256
3954.000000 -0.044320
3955.000000 -0.000256
3956.000000 -0.024681
3957.000000 -0.000257
3958.000000 -0.044319
3959.000000 -0.000257
3960.000000 0.003765
3961.000000 -0.000256
3962.000000 -0.044320
3963.000000 -0.000256
3964.000000 -0.024682
3965.000000 -0.000256
3966.000000 -0.044320
3967.000000 -0.000256
3968.000000 0.012424
3969.000000 -0.000256
3970.000000 -0.044320
3971.000000 -0.000256
3972.000000 -0.024682
3973.000000 -0.000256
3974.000000 -0.044320
3975.000000 -0.000256
3976.000000 0.003765
3977.000000 -0.000256
3978.000000 -0.044320
3979.000000 -0.000256
3980.000000 -0.024682
3981.000000 -0.000256
3982.000000 -0.044320
3983.000000 -0.000256
3984.000000 0.417752
3985.000000 -0.000256
3986.000000 -0.044320
3987.000000 -0.000256
3988.000000 -0.024681
3989.000000 -0.000256
3990.000000 -0.044320
3991.000000 -0.000256
3992.000000 0.003764
3993.000000 -0.000256
3994.000000 -0.044320
3995.000000 -0.000256
3996.000000 -0.024681
3997.000000 -0.000256
3998.000000 -0.044320
3999.000000 -0.000256
4000.000000 0.061373
4001.000000 -0.000256
4002.000000 -0.044320
4003.000000 -0.000256
4004.000000 -0.024682
4005.000000 -0.000256
4006.000000 -0.044320
4007.000000 -0.000256
4008.000000 0.003765
4009.000000 -0.000256
4010.000000 -0.044320
4011.000000 -0.000256
4012.000000 -0.024682
4013.000000 -0.000256
4014.000000 -0.044320
4015.000000 -0.000256
4016.000000 0.417752
4017.000000 -0.000256
4018.000000 -0.044320
4019.000000 -0.000256
4020.000000 -0.024681
4021.000000 -0.000256
4022.000000 -0.044320
4023.000000 -0.000256
4024.000000 0.003764
4025.000000 -0.000256
4026.000000 -0.044320
4027.000000 -0.000256
4028.000000 -0.024681
4029.000000 -0.000256
4030.000000 -0.044320
4031.000000 -0.000256
4032.000000 0.109793
4033.000000 -0.000256
4034.000000 -0.044320
4035.000000 -0.000256
4036.000000 -0.024681
4037.000000 -0.000256
4038.000000 -0.044320
4039.000000 -0.000256
4040.000000 0.003764
4041.000000 -0.000256
4042.000000 -0.044320
4043.000000 -0.000256
4044.000000 -0.024681
4045.000000 -0.000256
4046.000000 -0.044320
4047.000000 -0.000256
4048.000000 0.417752
4049.000000 -0.000256
4050.000000 -0.044320
4051.000000 -0.000256
4052.000000 -0.024682
4053.000000 -0.000256
4054.000000 -0.044320
4055.000000 -0.000256
4056.000000 0.003765
4057.000000 -0.000256
4058.000000 -0.044320
4059.000000 -0.000256
4060.000000 -0.024682
4061.000000 -0.000256
4062.000000 -0.044320
4063.000000 -0.000256
4064.000000 0.061374
4065.000000 -0.000257
4066.000000 -0.044319
4067.000000 -0.000257
4068.000000 -0.024681
4069.000000 -0.000256
4070.000000 -0.044320
4071.000000 -0.000256
4072.000000 0.003764
4073.000000 -0.000256
4074.000000 -0.044320
4075.000000 -0.000256
4076.000000 -0.024681
4077.000000 -0.000256
4078.000000 -0.044320
4079.000000 -0.000256
4080.000000 0.417752
4081.000000 -0.000256
4082.000000 -0.044320
4083.000000 -0.000256
4084.000000 -0.024682
4085.000000 -0.000256
4086.000000 -0.044320
4087.000000 -0.000256
4088.000000 0.003765
4089.000000 -0.000256
4090.000000 -0.044320
4091.000000 -0.000256
4092.000000 -0.024682
4093.000000 -0.000256
4094.000000 -0.044320
4095.000000 -0.000256


==> Plots/NN_HistComparison/est_inl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044576
3.000000 -0.044832
4.000000 -0.069514
5.000000 -0.069770
6.000000 -0.114090
7.000000 -0.114346
8.000000 -0.110581
9.000000 -0.110837
10.000000 -0.155157
11.000000 -0.155413
12.000000 -0.180095
13.000000 -0.180351
14.000000 -0.224671
15.000000 -0.224927
16.000000 0.192825
17.000000 0.192569
18.000000 0.148249
19.000000 0.147993
20.000000 0.123312
21.000000 0.123056
22.000000 0.078736
23.000000 0.078480
24.000000 0.082244
25.000000 0.081988
26.000000 0.037668
27.000000 0.037412
28.000000 0.012731
29.000000 0.012474
30.000000 -0.031845
31.000000 -0.032102
32.000000 0.029272
33.000000 0.029016
34.000000 -0.015304
35.000000 -0.015560
36.000000 -0.040242
37.000000 -0.040498
38.000000 -0.084818
39.000000 -0.085074
40.000000 -0.081309
41.000000 -0.081565
42.000000 -0.125885
43.000000 -0.126141
44.000000 -0.150823
45.000000 -0.151079
46.000000 -0.195399
47.000000 -0.195655
48.000000 0.222097
49.000000 0.221841
50.000000 0.177521
51.000000 0.177265
52.000000 0.152584
53.000000 0.152328
54.000000 0.108008
55.000000 0.107752
56.000000 0.111516
57.000000 0.111260
58.000000 0.066940
59.000000 0.066684
60.000000 0.042003
61.000000 0.041747
62.000000 -0.002573
63.000000 -0.002829
64.000000 0.106964
65.000000 0.106708
66.000000 0.062388
67.000000 0.062132
68.000000 0.037451
69.000000 0.037195
70.000000 -0.007125
71.000000 -0.007381
72.000000 -0.003617
73.000000 -0.003873
74.000000 -0.048193
75.000000 -0.048449
76.000000 -0.073130
77.000000 -0.073386
78.000000 -0.117706
79.000000 -0.117962
80.000000 0.299790
81.000000 0.299534
82.000000 0.255214
83.000000 0.254958
84.000000 0.230276
85.000000 0.230020
86.000000 0.185700
87.000000 0.185444
88.000000 0.189209
89.000000 0.188953
90.000000 0.144633
91.000000 0.144377
92.000000 0.119695
93.000000 0.119439
94.000000 0.075119
95.000000 0.074863
96.000000 0.136236
97.000000 0.135980
98.000000 0.091660
99.000000 0.091404
100.000000 0.066723
101.000000 0.066467
102.000000 0.022147
103.000000 0.021891
104.000000 0.025655
105.000000 0.025399
106.000000 -0.018921
107.000000 -0.019177
108.000000 -0.043858
109.000000 -0.044114
110.000000 -0.088434
111.000000 -0.088690
112.000000 0.329062
113.000000 0.328806
114.000000 0.284486
115.000000 0.284230
116.000000 0.259548
117.000000 0.259292
118.000000 0.214972
119.000000 0.214716
120.000000 0.218481
121.000000 0.218225
122.000000 0.173905
123.000000 0.173649
124.000000 0.148967
125.000000 0.148711
126.000000 0.104391
127.000000 0.104135
128.000000 0.116559
129.000000 0.116303
130.000000 0.071983
131.000000 0.071727
132.000000 0.047045
133.000000 0.046789
134.000000 0.002469
135.000000 0.002213
136.000000 0.005978
137.000000 0.005721
138.000000 -0.038598
139.000000 -0.038855
140.000000 -0.063536
141.000000 -0.063792
142.000000 -0.108112
143.000000 -0.108368
144.000000 0.309384
145.000000 0.309128
146.000000 0.264808
147.000000 0.264552
148.000000 0.239870
149.000000 0.239614
150.000000 0.195294
151.000000 0.195038
152.000000 0.198803
153.000000 0.198547
154.000000 0.154227
155.000000 0.153971
156.000000 0.129289
157.000000 0.129033
158.000000 0.084713
159.000000 0.084457
160.000000 0.145831
161.000000 0.145575
162.000000 0.101255
163.000000 0.100999
164.000000 0.076317
165.000000 0.076061
166.000000 0.031741
167.000000 0.031485
168.000000 0.035250
169.000000 0.034994
170.000000 -0.009326
171.000000 -0.009582
172.000000 -0.034264
173.000000 -0.034520
174.000000 -0.078840
175.000000 -0.079096
176.000000 0.338656
177.000000 0.338400
178.000000 0.294080
179.000000 0.293824
180.000000 0.269143
181.000000 0.268886
182.000000 0.224567
183.000000 0.224310
184.000000 0.228075
185.000000 0.227819
186.000000 0.183499
187.000000 0.183243
188.000000 0.158561
189.000000 0.158305
190.000000 0.113985
191.000000 0.113729
192.000000 0.223523
193.000000 0.223267
194.000000 0.178947
195.000000 0.178691
196.000000 0.154009
197.000000 0.153753
198.000000 0.109433
199.000000 0.109177
200.000000 0.112942
201.000000 0.112686
202.000000 0.068366
203.000000 0.068110
204.000000 0.043428
205.000000 0.043172
206.000000 -0.001148
207.000000 -0.001404
208.000000 0.416348
209.000000 0.416092
210.000000 0.371772
211.000000 0.371516
212.000000 0.346835
213.000000 0.346579
214.000000 0.302259
215.000000 0.302003
216.000000 0.305767
217.000000 0.305511
218.000000 0.261191
219.000000 0.260935
220.000000 0.236254
221.000000 0.235998
222.000000 0.191678
223.000000 0.191422
224.000000 0.252795
225.000000 0.252539
226.000000 0.208219
227.000000 0.207963
228.000000 0.183282
229.000000 0.183026
230.000000 0.138706
231.000000 0.138450
232.000000 0.142214
233.000000 0.141958
234.000000 0.097638
235.000000 0.097382
236.000000 0.072700
237.000000 0.072444
238.000000 0.028124
239.000000 0.027868
240.000000 0.445621
241.000000 0.445365
242.000000 0.401045
243.000000 0.400789
244.000000 0.376107
245.000000 0.375851
246.000000 0.331531
247.000000 0.331275
248.000000 0.335039
249.000000 0.334783
250.000000 0.290463
251.000000 0.290207
252.000000 0.265526
253.000000 0.265270
254.000000 0.220950
255.000000 0.220694
256.000000 0.225255
257.000000 0.224999
258.000000 0.180679
259.000000 0.180423
260.000000 0.155741
261.000000 0.155485
262.000000 0.111165
263.000000 0.110909
264.000000 0.114673
265.000000 0.114417
266.000000 0.070097
267.000000 0.069841
268.000000 0.045160
269.000000 0.044904
270.000000 0.000584
271.000000 0.000328
272.000000 0.418080
273.000000 0.417824
274.000000 0.373504
275.000000 0.373248
276.000000 0.348566
277.000000 0.348310
278.000000 0.303990
279.000000 0.303734
280.000000 0.307499
281.000000 0.307243
282.000000 0.262923
283.000000 0.262667
284.000000 0.237985
285.000000 0.237729
286.000000 0.193409
287.000000 0.193153
288.000000 0.254527
289.000000 0.254271
290.000000 0.209951
291.000000 0.209695
292.000000 0.185013
293.000000 0.184757
294.000000 0.140437
295.000000 0.140181
296.000000 0.143945
297.000000 0.143689
298.000000 0.099369
299.000000 0.099113
300.000000 0.074432
301.000000 0.074176
302.000000 0.029856
303.000000 0.029600
304.000000 0.447352
305.000000 0.447096
306.000000 0.402776
307.000000 0.402520
308.000000 0.377838
309.000000 0.377582
310.000000 0.333262
311.000000 0.333006
312.000000 0.336771
313.000000 0.336515
314.000000 0.292195
315.000000 0.291939
316.000000 0.267257
317.000000 0.267001
318.000000 0.222681
319.000000 0.222425
320.000000 0.332219
321.000000 0.331963
322.000000 0.287643
323.000000 0.287387
324.000000 0.262705
325.000000 0.262449
326.000000 0.218129
327.000000 0.217873
328.000000 0.221638
329.000000 0.221382
330.000000 0.177062
331.000000 0.176806
332.000000 0.152124
333.000000 0.151868
334.000000 0.107548
335.000000 0.107292
336.000000 0.525044
337.000000 0.524788
338.000000 0.480468
339.000000 0.480212
340.000000 0.455531
341.000000 0.455275
342.000000 0.410955
343.000000 0.410699
344.000000 0.414463
345.000000 0.414207
346.000000 0.369887
347.000000 0.369631
348.000000 0.344950
349.000000 0.344693
350.000000 0.300374
351.000000 0.300117
352.000000 0.361491
353.000000 0.361235
354.000000 0.316915
355.000000 0.316659
356.000000 0.291977
357.000000 0.291721
358.000000 0.247401
359.000000 0.247145
360.000000 0.250910
361.000000 0.250654
362.000000 0.206334
363.000000 0.206078
364.000000 0.181396
365.000000 0.181140
366.000000 0.136820
367.000000 0.136564
368.000000 0.554316
369.000000 0.554060
370.000000 0.509740
371.000000 0.509484
372.000000 0.484803
373.000000 0.484547
374.000000 0.440227
375.000000 0.439971
376.000000 0.443735
377.000000 0.443479
378.000000 0.399159
379.000000 0.398903
380.000000 0.374222
381.000000 0.373966
382.000000 0.329646
383.000000 0.329390
384.000000 0.341813
385.000000 0.341557
386.000000 0.297237
387.000000 0.296981
388.000000 0.272300
389.000000 0.272044
390.000000 0.227724
391.000000 0.227468
392.000000 0.231232
393.000000 0.230976
394.000000 0.186656
395.000000 0.186400
396.000000 0.161718
397.000000 0.161462
398.000000 0.117142
399.000000 0.116886
400.000000 0.534639
401.000000 0.534383
402.000000 0.490063
403.000000 0.489807
404.000000 0.465125
405.000000 0.464869
406.000000 0.420549
407.000000 0.420293
408.000000 0.424057
409.000000 0.423801
410.000000 0.379481
411.000000 0.379225
412.000000 0.354544
413.000000 0.354288
414.000000 0.309968
415.000000 0.309712
416.000000 0.371085
417.000000 0.370829
418.000000 0.326509
419.000000 0.326253
420.000000 0.301572
421.000000 0.301316
422.000000 0.256996
423.000000 0.256740
424.000000 0.260504
425.000000 0.260248
426.000000 0.215928
427.000000 0.215672
428.000000 0.190991
429.000000 0.190735
430.000000 0.146415
431.000000 0.146159
432.000000 0.563911
433.000000 0.563655
434.000000 0.519335
435.000000 0.519079
436.000000 0.494397
437.000000 0.494141
438.000000 0.449821
439.000000 0.449565
440.000000 0.453330
441.000000 0.453073
442.000000 0.408754
443.000000 0.408497
444.000000 0.383816
445.000000 0.383560
446.000000 0.339240
447.000000 0.338984
448.000000 0.448778
449.000000 0.448522
450.000000 0.404202
451.000000 0.403946
452.000000 0.379264
453.000000 0.379008
454.000000 0.334688
455.000000 0.334432
456.000000 0.338197
457.000000 0.337940
458.000000 0.293621
459.000000 0.293364
460.000000 0.268683
461.000000 0.268427
462.000000 0.224107
463.000000 0.223851
464.000000 0.641603
465.000000 0.641347
466.000000 0.597027
467.000000 0.596771
468.000000 0.572089
469.000000 0.571833
470.000000 0.527513
471.000000 0.527257
472.000000 0.531022
473.000000 0.530766
474.000000 0.486446
475.000000 0.486190
476.000000 0.461508
477.000000 0.461252
478.000000 0.416932
479.000000 0.416676
480.000000 0.478050
481.000000 0.477794
482.000000 0.433474
483.000000 0.433218
484.000000 0.408536
485.000000 0.408280
486.000000 0.363960
487.000000 0.363704
488.000000 0.367469
489.000000 0.367213
490.000000 0.322893
491.000000 0.322637
492.000000 0.297955
493.000000 0.297699
494.000000 0.253379
495.000000 0.253123
496.000000 0.670875
497.000000 0.670619
498.000000 0.626299
499.000000 0.626043
500.000000 0.601361
501.000000 0.601105
502.000000 0.556785
503.000000 0.556529
504.000000 0.560294
505.000000 0.560038
506.000000 0.515718
507.000000 0.515462
508.000000 0.490780
509.000000 0.490524
510.000000 0.446204
511.000000 0.445948
512.000000 0.219271
513.000000 0.219015
514.000000 0.174695
515.000000 0.174439
516.000000 0.149757
517.000000 0.149501
518.000000 0.105181
519.000000 0.104925
520.000000 0.108690
521.000000 0.108434
522.000000 0.064114
523.000000 0.063858
524.000000 0.039176
525.000000 0.038920
526.000000 -0.005400
527.000000 -0.005656
528.000000 0.412096
529.000000 0.411840
530.000000 0.367520
531.000000 0.367264
532.000000 0.342583
533.000000 0.342327
534.000000 0.298007
535.000000 0.297751
536.000000 0.301515
537.000000 0.301259
538.000000 0.256939
539.000000 0.256683
540.000000 0.232002
541.000000 0.231746
542.000000 0.187426
543.000000 0.187170
544.000000 0.248543
545.000000 0.248287
546.000000 0.203967
547.000000 0.203711
548.000000 0.179030
549.000000 0.178774
550.000000 0.134454
551.000000 0.134198
552.000000 0.137962
553.000000 0.137706
554.000000 0.093386
555.000000 0.093130
556.000000 0.068448
557.000000 0.068192
558.000000 0.023872
559.000000 0.023616
560.000000 0.441369
561.000000 0.441113
562.000000 0.396793
563.000000 0.396537
564.000000 0.371855
565.000000 0.371599
566.000000 0.327279
567.000000 0.327023
568.000000 0.330787
569.000000 0.330531
570.000000 0.286211
571.000000 0.285955
572.000000 0.261274
573.000000 0.261018
574.000000 0.216698
575.000000 0.216442
576.000000 0.326236
577.000000 0.325979
578.000000 0.281660
579.000000 0.281403
580.000000 0.256722
581.000000 0.256466
582.000000 0.212146
583.000000 0.211890
584.000000 0.215654
585.000000 0.215398
586.000000 0.171078
587.000000 0.170822
588.000000 0.146141
589.000000 0.145885
590.000000 0.101565
591.000000 0.101309
592.000000 0.519061
593.000000 0.518805
594.000000 0.474485
595.000000 0.474229
596.000000 0.449547
597.000000 0.449291
598.000000 0.404971
599.000000 0.404715
600.000000 0.408480
601.000000 0.408224
602.000000 0.363904
603.000000 0.363648
604.000000 0.338966
605.000000 0.338710
606.000000 0.294390
607.000000 0.294134
608.000000 0.355508
609.000000 0.355252
610.000000 0.310932
611.000000 0.310676
612.000000 0.285994
613.000000 0.285738
614.000000 0.241418
615.000000 0.241162
616.000000 0.244926
617.000000 0.244670
618.000000 0.200350
619.000000 0.200094
620.000000 0.175413
621.000000 0.175157
622.000000 0.130837
623.000000 0.130581
624.000000 0.548333
625.000000 0.548077
626.000000 0.503757
627.000000 0.503501
628.000000 0.478819
629.000000 0.478563
630.000000 0.434243
631.000000 0.433987
632.000000 0.437752
633.000000 0.437496
634.000000 0.393176
635.000000 0.392920
636.000000 0.368238
637.000000 0.367982
638.000000 0.323662
639.000000 0.323406
640.000000 0.335830
641.000000 0.335574
642.000000 0.291254
643.000000 0.290998
644.000000 0.266316
645.000000 0.266060
646.000000 0.221740
647.000000 0.221484
648.000000 0.225249
649.000000 0.224993
650.000000 0.180673
651.000000 0.180417
652.000000 0.155735
653.000000 0.155479
654.000000 0.111159
655.000000 0.110903
656.000000 0.528655
657.000000 0.528399
658.000000 0.484079
659.000000 0.483823
660.000000 0.459142
661.000000 0.458886
662.000000 0.414566
663.000000 0.414310
664.000000 0.418074
665.000000 0.417818
666.000000 0.373498
667.000000 0.373242
668.000000 0.348560
669.000000 0.348304
670.000000 0.303984
671.000000 0.303728
672.000000 0.365102
673.000000 0.364846
674.000000 0.320526
675.000000 0.320270
676.000000 0.295588
677.000000 0.295332
678.000000 0.251012
679.000000 0.250756
680.000000 0.254521
681.000000 0.254265
682.000000 0.209945
683.000000 0.209689
684.000000 0.185007
685.000000 0.184751
686.000000 0.140431
687.000000 0.140175
688.000000 0.557927
689.000000 0.557671
690.000000 0.513351
691.000000 0.513095
692.000000 0.488414
693.000000 0.488158
694.000000 0.443838
695.000000 0.443582
696.000000 0.447346
697.000000 0.447090
698.000000 0.402770
699.000000 0.402514
700.000000 0.377832
701.000000 0.377576
702.000000 0.333256
703.000000 0.333000
704.000000 0.442794
705.000000 0.442538
706.000000 0.398218
707.000000 0.397962
708.000000 0.373281
709.000000 0.373025
710.000000 0.328705
711.000000 0.328449
712.000000 0.332213
713.000000 0.331957
714.000000 0.287637
715.000000 0.287381
716.000000 0.262699
717.000000 0.262443
718.000000 0.218123
719.000000 0.217867
720.000000 0.635620
721.000000 0.635364
722.000000 0.591044
723.000000 0.590788
724.000000 0.566106
725.000000 0.565850
726.000000 0.521530
727.000000 0.521274
728.000000 0.525038
729.000000 0.524782
730.000000 0.480462
731.000000 0.480206
732.000000 0.455525
733.000000 0.455269
734.000000 0.410949
735.000000 0.410693
736.000000 0.472066
737.000000 0.471810
738.000000 0.427490
739.000000 0.427234
740.000000 0.402553
741.000000 0.402297
742.000000 0.357977
743.000000 0.357721
744.000000 0.361485
745.000000 0.361229
746.000000 0.316909
747.000000 0.316653
748.000000 0.291972
749.000000 0.291715
750.000000 0.247396
751.000000 0.247139
752.000000 0.664892
753.000000 0.664636
754.000000 0.620316
755.000000 0.620060
756.000000 0.595378
757.000000 0.595122
758.000000 0.550802
759.000000 0.550546
760.000000 0.554311
761.000000 0.554054
762.000000 0.509735
763.000000 0.509478
764.000000 0.484797
765.000000 0.484541
766.000000 0.440221
767.000000 0.439965
768.000000 0.444526
769.000000 0.444270
770.000000 0.399950
771.000000 0.399694
772.000000 0.375012
773.000000 0.374756
774.000000 0.330436
775.000000 0.330180
776.000000 0.333945
777.000000 0.333688
778.000000 0.289369
779.000000 0.289112
780.000000 0.264431
781.000000 0.264175
782.000000 0.219855
783.000000 0.219599
784.000000 0.637351
785.000000 0.637095
786.000000 0.592775
787.000000 0.592519
788.000000 0.567837
789.000000 0.567581
790.000000 0.523261
791.000000 0.523005
792.000000 0.526770
793.000000 0.526514
794.000000 0.482194
795.000000 0.481938
796.000000 0.457256
797.000000 0.457000
798.000000 0.412680
799.000000 0.412424
800.000000 0.473798
801.000000 0.473542
802.000000 0.429222
803.000000 0.428966
804.000000 0.404284
805.000000 0.404028
806.000000 0.359708
807.000000 0.359452
808.000000 0.363217
809.000000 0.362961
810.000000 0.318641
811.000000 0.318385
812.000000 0.293703
813.000000 0.293447
814.000000 0.249127
815.000000 0.248871
816.000000 0.666623
817.000000 0.666367
818.000000 0.622047
819.000000 0.621791
820.000000 0.597109
821.000000 0.596853
822.000000 0.552533
823.000000 0.552277
824.000000 0.556042
825.000000 0.555786
826.000000 0.511466
827.000000 0.511210
828.000000 0.486528
829.000000 0.486272
830.000000 0.441952
831.000000 0.441696
832.000000 0.551490
833.000000 0.551234
834.000000 0.506914
835.000000 0.506658
836.000000 0.481976
837.000000 0.481720
838.000000 0.437400
839.000000 0.437144
840.000000 0.440909
841.000000 0.440653
842.000000 0.396333
843.000000 0.396077
844.000000 0.371395
845.000000 0.371139
846.000000 0.326819
847.000000 0.326563
848.000000 0.744315
849.000000 0.744059
850.000000 0.699739
851.000000 0.699483
852.000000 0.674802
853.000000 0.674546
854.000000 0.630226
855.000000 0.629970
856.000000 0.633734
857.000000 0.633478
858.000000 0.589158
859.000000 0.588902
860.000000 0.564221
861.000000 0.563965
862.000000 0.519645
863.000000 0.519389
864.000000 0.580762
865.000000 0.580506
866.000000 0.536186
867.000000 0.535930
868.000000 0.511249
869.000000 0.510993
870.000000 0.466673
871.000000 0.466417
872.000000 0.470181
873.000000 0.469925
874.000000 0.425605
875.000000 0.425349
876.000000 0.400667
877.000000 0.400411
878.000000 0.356091
879.000000 0.355835
880.000000 0.773588
881.000000 0.773331
882.000000 0.729012
883.000000 0.728755
884.000000 0.704074
885.000000 0.703818
886.000000 0.659498
887.000000 0.659242
888.000000 0.663006
889.000000 0.662750
890.000000 0.618430
891.000000 0.618174
892.000000 0.593493
893.000000 0.593237
894.000000 0.548917
895.000000 0.548661
896.000000 0.561084
897.000000 0.560828
898.000000 0.516508
899.000000 0.516252
900.000000 0.491571
901.000000 0.491315
902.000000 0.446995
903.000000 0.446739
904.000000 0.450503
905.000000 0.450247
906.000000 0.405927
907.000000 0.405671
908.000000 0.380990
909.000000 0.380734
910.000000 0.336414
911.000000 0.336158
912.000000 0.753910
913.000000 0.753654
914.000000 0.709334
915.000000 0.709078
916.000000 0.684396
917.000000 0.684140
918.000000 0.639820
919.000000 0.639564
920.000000 0.643329
921.000000 0.643073
922.000000 0.598753
923.000000 0.598497
924.000000 0.573815
925.000000 0.573559
926.000000 0.529239
927.000000 0.528983
928.000000 0.590357
929.000000 0.590100
930.000000 0.545781
931.000000 0.545524
932.000000 0.520843
933.000000 0.520587
934.000000 0.476267
935.000000 0.476011
936.000000 0.479775
937.000000 0.479519
938.000000 0.435199
939.000000 0.434943
940.000000 0.410262
941.000000 0.410006
942.000000 0.365686
943.000000 0.365430
944.000000 0.783182
945.000000 0.782926
946.000000 0.738606
947.000000 0.738350
948.000000 0.713668
949.000000 0.713412
950.000000 0.669092
951.000000 0.668836
952.000000 0.672601
953.000000 0.672345
954.000000 0.628025
955.000000 0.627769
956.000000 0.603087
957.000000 0.602831
958.000000 0.558511
959.000000 0.558255
960.000000 0.668049
961.000000 0.667793
962.000000 0.623473
963.000000 0.623217
964.000000 0.598535
965.000000 0.598279
966.000000 0.553959
967.000000 0.553703
968.000000 0.557468
969.000000 0.557212
970.000000 0.512892
971.000000 0.512636
972.000000 0.487954
973.000000 0.487698
974.000000 0.443378
975.000000 0.443122
976.000000 0.860874
977.000000 0.860618
978.000000 0.816298
979.000000 0.816042
980.000000 0.791361
981.000000 0.791105
982.000000 0.746785
983.000000 0.746529
984.000000 0.750293
985.000000 0.750037
986.000000 0.705717
987.000000 0.705461
988.000000 0.680779
989.000000 0.680523
990.000000 0.636203
991.000000 0.635947
992.000000 0.697321
993.000000 0.697065
994.000000 0.652745
995.000000 0.652489
996.000000 0.627807
997.000000 0.627551
998.000000 0.583231
999.000000 0.582975
1000.000000 0.586740
1001.000000 0.586484
1002.000000 0.542164
1003.000000 0.541908
1004.000000 0.517226
1005.000000 0.516970
1006.000000 0.472650
1007.000000 0.472394
1008.000000 0.890146
1009.000000 0.889890
1010.000000 0.845570
1011.000000 0.845314
1012.000000 0.820633
1013.000000 0.820377
1014.000000 0.776057
1015.000000 0.775801
1016.000000 0.779565
1017.000000 0.779309
1018.000000 0.734989
1019.000000 0.734733
1020.000000 0.710051
1021.000000 0.709795
1022.000000 0.665475
1023.000000 0.665219
1024.000000 0.238586
1025.000000 0.238330
1026.000000 0.194010
1027.000000 0.193754
1028.000000 0.169073
1029.000000 0.168817
1030.000000 0.124497
1031.000000 0.124241
1032.000000 0.128005
1033.000000 0.127749
1034.000000 0.083429
1035.000000 0.083173
1036.000000 0.058491
1037.000000 0.058235
1038.000000 0.013915
1039.000000 0.013659
1040.000000 0.431412
1041.000000 0.431156
1042.000000 0.386836
1043.000000 0.386580
1044.000000 0.361898
1045.000000 0.361642
1046.000000 0.317322
1047.000000 0.317066
1048.000000 0.320830
1049.000000 0.320574
1050.000000 0.276254
1051.000000 0.275998
1052.000000 0.251317
1053.000000 0.251061
1054.000000 0.206741
1055.000000 0.206485
1056.000000 0.267858
1057.000000 0.267602
1058.000000 0.223282
1059.000000 0.223026
1060.000000 0.198345
1061.000000 0.198089
1062.000000 0.153769
1063.000000 0.153513
1064.000000 0.157277
1065.000000 0.157021
1066.000000 0.112701
1067.000000 0.112445
1068.000000 0.087764
1069.000000 0.087508
1070.000000 0.043188
1071.000000 0.042932
1072.000000 0.460684
1073.000000 0.460428
1074.000000 0.416108
1075.000000 0.415852
1076.000000 0.391170
1077.000000 0.390914
1078.000000 0.346594
1079.000000 0.346338
1080.000000 0.350103
1081.000000 0.349847
1082.000000 0.305527
1083.000000 0.305271
1084.000000 0.280589
1085.000000 0.280333
1086.000000 0.236013
1087.000000 0.235757
1088.000000 0.345551
1089.000000 0.345295
1090.000000 0.300975
1091.000000 0.300719
1092.000000 0.276037
1093.000000 0.275781
1094.000000 0.231461
1095.000000 0.231205
1096.000000 0.234970
1097.000000 0.234713
1098.000000 0.190394
1099.000000 0.190137
1100.000000 0.165456
1101.000000 0.165200
1102.000000 0.120880
1103.000000 0.120624
1104.000000 0.538376
1105.000000 0.538120
1106.000000 0.493800
1107.000000 0.493544
1108.000000 0.468862
1109.000000 0.468606
1110.000000 0.424286
1111.000000 0.424030
1112.000000 0.427795
1113.000000 0.427539
1114.000000 0.383219
1115.000000 0.382963
1116.000000 0.358281
1117.000000 0.358025
1118.000000 0.313705
1119.000000 0.313449
1120.000000 0.374823
1121.000000 0.374567
1122.000000 0.330247
1123.000000 0.329991
1124.000000 0.305309
1125.000000 0.305053
1126.000000 0.260733
1127.000000 0.260477
1128.000000 0.264242
1129.000000 0.263986
1130.000000 0.219666
1131.000000 0.219410
1132.000000 0.194728
1133.000000 0.194472
1134.000000 0.150152
1135.000000 0.149896
1136.000000 0.567648
1137.000000 0.567392
1138.000000 0.523072
1139.000000 0.522816
1140.000000 0.498134
1141.000000 0.497878
1142.000000 0.453558
1143.000000 0.453302
1144.000000 0.457067
1145.000000 0.456811
1146.000000 0.412491
1147.000000 0.412235
1148.000000 0.387553
1149.000000 0.387297
1150.000000 0.342977
1151.000000 0.342721
1152.000000 0.355145
1153.000000 0.354889
1154.000000 0.310569
1155.000000 0.310313
1156.000000 0.285631
1157.000000 0.285375
1158.000000 0.241055
1159.000000 0.240799
1160.000000 0.244564
1161.000000 0.244308
1162.000000 0.199988
1163.000000 0.199732
1164.000000 0.175050
1165.000000 0.174794
1166.000000 0.130474
1167.000000 0.130218
1168.000000 0.547970
1169.000000 0.547714
1170.000000 0.503394
1171.000000 0.503138
1172.000000 0.478457
1173.000000 0.478201
1174.000000 0.433881
1175.000000 0.433625
1176.000000 0.437389
1177.000000 0.437133
1178.000000 0.392813
1179.000000 0.392557
1180.000000 0.367876
1181.000000 0.367620
1182.000000 0.323300
1183.000000 0.323044
1184.000000 0.384417
1185.000000 0.384161
1186.000000 0.339841
1187.000000 0.339585
1188.000000 0.314903
1189.000000 0.314647
1190.000000 0.270327
1191.000000 0.270071
1192.000000 0.273836
1193.000000 0.273580
1194.000000 0.229260
1195.000000 0.229004
1196.000000 0.204322
1197.000000 0.204066
1198.000000 0.159746
1199.000000 0.159490
1200.000000 0.577242
1201.000000 0.576986
1202.000000 0.532666
1203.000000 0.532410
1204.000000 0.507729
1205.000000 0.507473
1206.000000 0.463153
1207.000000 0.462897
1208.000000 0.466661
1209.000000 0.466405
1210.000000 0.422085
1211.000000 0.421829
1212.000000 0.397148
1213.000000 0.396892
1214.000000 0.352572
1215.000000 0.352316
1216.000000 0.462109
1217.000000 0.461853
1218.000000 0.417533
1219.000000 0.417277
1220.000000 0.392596
1221.000000 0.392340
1222.000000 0.348020
1223.000000 0.347764
1224.000000 0.351528
1225.000000 0.351272
1226.000000 0.306952
1227.000000 0.306696
1228.000000 0.282015
1229.000000 0.281759
1230.000000 0.237439
1231.000000 0.237183
1232.000000 0.654935
1233.000000 0.654679
1234.000000 0.610359
1235.000000 0.610103
1236.000000 0.585421
1237.000000 0.585165
1238.000000 0.540845
1239.000000 0.540589
1240.000000 0.544354
1241.000000 0.544098
1242.000000 0.499778
1243.000000 0.499522
1244.000000 0.474840
1245.000000 0.474584
1246.000000 0.430264
1247.000000 0.430008
1248.000000 0.491382
1249.000000 0.491125
1250.000000 0.446806
1251.000000 0.446549
1252.000000 0.421868
1253.000000 0.421612
1254.000000 0.377292
1255.000000 0.377036
1256.000000 0.380800
1257.000000 0.380544
1258.000000 0.336224
1259.000000 0.335968
1260.000000 0.311287
1261.000000 0.311031
1262.000000 0.266711
1263.000000 0.266455
1264.000000 0.684207
1265.000000 0.683951
1266.000000 0.639631
1267.000000 0.639375
1268.000000 0.614693
1269.000000 0.614437
1270.000000 0.570117
1271.000000 0.569861
1272.000000 0.573626
1273.000000 0.573370
1274.000000 0.529050
1275.000000 0.528794
1276.000000 0.504112
1277.000000 0.503856
1278.000000 0.459536
1279.000000 0.459280
1280.000000 0.463841
1281.000000 0.463585
1282.000000 0.419265
1283.000000 0.419009
1284.000000 0.394327
1285.000000 0.394071
1286.000000 0.349751
1287.000000 0.349495
1288.000000 0.353260
1289.000000 0.353004
1290.000000 0.308684
1291.000000 0.308428
1292.000000 0.283746
1293.000000 0.283490
1294.000000 0.239170
1295.000000 0.238914
1296.000000 0.656666
1297.000000 0.656410
1298.000000 0.612090
1299.000000 0.611834
1300.000000 0.587153
1301.000000 0.586897
1302.000000 0.542577
1303.000000 0.542321
1304.000000 0.546085
1305.000000 0.545829
1306.000000 0.501509
1307.000000 0.501253
1308.000000 0.476571
1309.000000 0.476315
1310.000000 0.431995
1311.000000 0.431739
1312.000000 0.493113
1313.000000 0.492857
1314.000000 0.448537
1315.000000 0.448281
1316.000000 0.423599
1317.000000 0.423343
1318.000000 0.379023
1319.000000 0.378767
1320.000000 0.382532
1321.000000 0.382276
1322.000000 0.337956
1323.000000 0.337700
1324.000000 0.313018
1325.000000 0.312762
1326.000000 0.268442
1327.000000 0.268186
1328.000000 0.685938
1329.000000 0.685682
1330.000000 0.641362
1331.000000 0.641106
1332.000000 0.616425
1333.000000 0.616169
1334.000000 0.571849
1335.000000 0.571593
1336.000000 0.575357
1337.000000 0.575101
1338.000000 0.530781
1339.000000 0.530525
1340.000000 0.505843
1341.000000 0.505587
1342.000000 0.461267
1343.000000 0.461011
1344.000000 0.570805
1345.000000 0.570549
1346.000000 0.526229
1347.000000 0.525973
1348.000000 0.501292
1349.000000 0.501036
1350.000000 0.456716
1351.000000 0.456460
1352.000000 0.460224
1353.000000 0.459968
1354.000000 0.415648
1355.000000 0.415392
1356.000000 0.390710
1357.000000 0.390454
1358.000000 0.346134
1359.000000 0.345878
1360.000000 0.763631
1361.000000 0.763375
1362.000000 0.719055
1363.000000 0.718799
1364.000000 0.694117
1365.000000 0.693861
1366.000000 0.649541
1367.000000 0.649285
1368.000000 0.653049
1369.000000 0.652793
1370.000000 0.608473
1371.000000 0.608217
1372.000000 0.583536
1373.000000 0.583280
1374.000000 0.538960
1375.000000 0.538704
1376.000000 0.600077
1377.000000 0.599821
1378.000000 0.555501
1379.000000 0.555245
1380.000000 0.530564
1381.000000 0.530308
1382.000000 0.485988
1383.000000 0.485732
1384.000000 0.489496
1385.000000 0.489240
1386.000000 0.444920
1387.000000 0.444664
1388.000000 0.419983
1389.000000 0.419726
1390.000000 0.375407
1391.000000 0.375150
1392.000000 0.792903
1393.000000 0.792647
1394.000000 0.748327
1395.000000 0.748071
1396.000000 0.723389
1397.000000 0.723133
1398.000000 0.678813
1399.000000 0.678557
1400.000000 0.682322
1401.000000 0.682065
1402.000000 0.637746
1403.000000 0.637489
1404.000000 0.612808
1405.000000 0.612552
1406.000000 0.568232
1407.000000 0.567976
1408.000000 0.580400
1409.000000 0.580144
1410.000000 0.535824
1411.000000 0.535568
1412.000000 0.510886
1413.000000 0.510630
1414.000000 0.466310
1415.000000 0.466054
1416.000000 0.469818
1417.000000 0.469562
1418.000000 0.425242
1419.000000 0.424986
1420.000000 0.400305
1421.000000 0.400049
1422.000000 0.355729
1423.000000 0.355473
1424.000000 0.773225
1425.000000 0.772969
1426.000000 0.728649
1427.000000 0.728393
1428.000000 0.703711
1429.000000 0.703455
1430.000000 0.659135
1431.000000 0.658879
1432.000000 0.662644
1433.000000 0.662388
1434.000000 0.618068
1435.000000 0.617812
1436.000000 0.593130
1437.000000 0.592874
1438.000000 0.548554
1439.000000 0.548298
1440.000000 0.609672
1441.000000 0.609416
1442.000000 0.565096
1443.000000 0.564840
1444.000000 0.540158
1445.000000 0.539902
1446.000000 0.495582
1447.000000 0.495326
1448.000000 0.499091
1449.000000 0.498834
1450.000000 0.454515
1451.000000 0.454258
1452.000000 0.429577
1453.000000 0.429321
1454.000000 0.385001
1455.000000 0.384745
1456.000000 0.802497
1457.000000 0.802241
1458.000000 0.757921
1459.000000 0.757665
1460.000000 0.732983
1461.000000 0.732727
1462.000000 0.688407
1463.000000 0.688151
1464.000000 0.691916
1465.000000 0.691660
1466.000000 0.647340
1467.000000 0.647084
1468.000000 0.622402
1469.000000 0.622146
1470.000000 0.577826
1471.000000 0.577570
1472.000000 0.687364
1473.000000 0.687108
1474.000000 0.642788
1475.000000 0.642532
1476.000000 0.617850
1477.000000 0.617594
1478.000000 0.573274
1479.000000 0.573018
1480.000000 0.576783
1481.000000 0.576527
1482.000000 0.532207
1483.000000 0.531951
1484.000000 0.507269
1485.000000 0.507013
1486.000000 0.462693
1487.000000 0.462437
1488.000000 0.880189
1489.000000 0.879933
1490.000000 0.835613
1491.000000 0.835357
1492.000000 0.810676
1493.000000 0.810420
1494.000000 0.766100
1495.000000 0.765844
1496.000000 0.769608
1497.000000 0.769352
1498.000000 0.725032
1499.000000 0.724776
1500.000000 0.700095
1501.000000 0.699838
1502.000000 0.655519
1503.000000 0.655262
1504.000000 0.716636
1505.000000 0.716380
1506.000000 0.672060
1507.000000 0.671804
1508.000000 0.647122
1509.000000 0.646866
1510.000000 0.602546
1511.000000 0.602290
1512.000000 0.606055
1513.000000 0.605799
1514.000000 0.561479
1515.000000 0.561223
1516.000000 0.536541
1517.000000 0.536285
1518.000000 0.491965
1519.000000 0.491709
1520.000000 0.909461
1521.000000 0.909205
1522.000000 0.864885
1523.000000 0.864629
1524.000000 0.839948
1525.000000 0.839692
1526.000000 0.795372
1527.000000 0.795116
1528.000000 0.798880
1529.000000 0.798624
1530.000000 0.754304
1531.000000 0.754048
1532.000000 0.729367
1533.000000 0.729111
1534.000000 0.684791
1535.000000 0.684535
1536.000000 0.457857
1537.000000 0.457601
1538.000000 0.413281
1539.000000 0.413025
1540.000000 0.388344
1541.000000 0.388088
1542.000000 0.343768
1543.000000 0.343512
1544.000000 0.347276
1545.000000 0.347020
1546.000000 0.302700
1547.000000 0.302444
1548.000000 0.277763
1549.000000 0.277507
1550.000000 0.233187
1551.000000 0.232931
1552.000000 0.650683
1553.000000 0.650427
1554.000000 0.606107
1555.000000 0.605851
1556.000000 0.581169
1557.000000 0.580913
1558.000000 0.536593
1559.000000 0.536337
1560.000000 0.540102
1561.000000 0.539846
1562.000000 0.495526
1563.000000 0.495270
1564.000000 0.470588
1565.000000 0.470332
1566.000000 0.426012
1567.000000 0.425756
1568.000000 0.487130
1569.000000 0.486873
1570.000000 0.442554
1571.000000 0.442297
1572.000000 0.417616
1573.000000 0.417360
1574.000000 0.373040
1575.000000 0.372784
1576.000000 0.376548
1577.000000 0.376292
1578.000000 0.331972
1579.000000 0.331716
1580.000000 0.307035
1581.000000 0.306779
1582.000000 0.262459
1583.000000 0.262203
1584.000000 0.679955
1585.000000 0.679699
1586.000000 0.635379
1587.000000 0.635123
1588.000000 0.610441
1589.000000 0.610185
1590.000000 0.565865
1591.000000 0.565609
1592.000000 0.569374
1593.000000 0.569118
1594.000000 0.524798
1595.000000 0.524542
1596.000000 0.499860
1597.000000 0.499604
1598.000000 0.455284
1599.000000 0.455028
1600.000000 0.564822
1601.000000 0.564566
1602.000000 0.520246
1603.000000 0.519990
1604.000000 0.495308
1605.000000 0.495052
1606.000000 0.450732
1607.000000 0.450476
1608.000000 0.454241
1609.000000 0.453985
1610.000000 0.409665
1611.000000 0.409409
1612.000000 0.384727
1613.000000 0.384471
1614.000000 0.340151
1615.000000 0.339895
1616.000000 0.757647
1617.000000 0.757391
1618.000000 0.713071
1619.000000 0.712815
1620.000000 0.688134
1621.000000 0.687878
1622.000000 0.643558
1623.000000 0.643302
1624.000000 0.647066
1625.000000 0.646810
1626.000000 0.602490
1627.000000 0.602234
1628.000000 0.577552
1629.000000 0.577296
1630.000000 0.532976
1631.000000 0.532720
1632.000000 0.594094
1633.000000 0.593838
1634.000000 0.549518
1635.000000 0.549262
1636.000000 0.524580
1637.000000 0.524324
1638.000000 0.480004
1639.000000 0.479748
1640.000000 0.483513
1641.000000 0.483257
1642.000000 0.438937
1643.000000 0.438681
1644.000000 0.413999
1645.000000 0.413743
1646.000000 0.369423
1647.000000 0.369167
1648.000000 0.786919
1649.000000 0.786663
1650.000000 0.742343
1651.000000 0.742087
1652.000000 0.717406
1653.000000 0.717150
1654.000000 0.672830
1655.000000 0.672574
1656.000000 0.676338
1657.000000 0.676082
1658.000000 0.631762
1659.000000 0.631506
1660.000000 0.606824
1661.000000 0.606568
1662.000000 0.562248
1663.000000 0.561992
1664.000000 0.574416
1665.000000 0.574160
1666.000000 0.529840
1667.000000 0.529584
1668.000000 0.504903
1669.000000 0.504646
1670.000000 0.460327
1671.000000 0.460070
1672.000000 0.463835
1673.000000 0.463579
1674.000000 0.419259
1675.000000 0.419003
1676.000000 0.394321
1677.000000 0.394065
1678.000000 0.349745
1679.000000 0.349489
1680.000000 0.767242
1681.000000 0.766985
1682.000000 0.722666
1683.000000 0.722409
1684.000000 0.697728
1685.000000 0.697472
1686.000000 0.653152
1687.000000 0.652896
1688.000000 0.656660
1689.000000 0.656404
1690.000000 0.612084
1691.000000 0.611828
1692.000000 0.587147
1693.000000 0.586891
1694.000000 0.542571
1695.000000 0.542315
1696.000000 0.603688
1697.000000 0.603432
1698.000000 0.559112
1699.000000 0.558856
1700.000000 0.534175
1701.000000 0.533919
1702.000000 0.489599
1703.000000 0.489343
1704.000000 0.493107
1705.000000 0.492851
1706.000000 0.448531
1707.000000 0.448275
1708.000000 0.423593
1709.000000 0.423337
1710.000000 0.379017
1711.000000 0.378761
1712.000000 0.796514
1713.000000 0.796258
1714.000000 0.751938
1715.000000 0.751682
1716.000000 0.727000
1717.000000 0.726744
1718.000000 0.682424
1719.000000 0.682168
1720.000000 0.685932
1721.000000 0.685676
1722.000000 0.641356
1723.000000 0.641100
1724.000000 0.616419
1725.000000 0.616163
1726.000000 0.571843
1727.000000 0.571587
1728.000000 0.681381
1729.000000 0.681125
1730.000000 0.636805
1731.000000 0.636549
1732.000000 0.611867
1733.000000 0.611611
1734.000000 0.567291
1735.000000 0.567035
1736.000000 0.570799
1737.000000 0.570543
1738.000000 0.526223
1739.000000 0.525967
1740.000000 0.501286
1741.000000 0.501030
1742.000000 0.456710
1743.000000 0.456454
1744.000000 0.874206
1745.000000 0.873950
1746.000000 0.829630
1747.000000 0.829374
1748.000000 0.804692
1749.000000 0.804436
1750.000000 0.760116
1751.000000 0.759860
1752.000000 0.763625
1753.000000 0.763369
1754.000000 0.719049
1755.000000 0.718793
1756.000000 0.694111
1757.000000 0.693855
1758.000000 0.649535
1759.000000 0.649279
1760.000000 0.710653
1761.000000 0.710397
1762.000000 0.666077
1763.000000 0.665821
1764.000000 0.641139
1765.000000 0.640883
1766.000000 0.596563
1767.000000 0.596307
1768.000000 0.600071
1769.000000 0.599815
1770.000000 0.555495
1771.000000 0.555239
1772.000000 0.530558
1773.000000 0.530302
1774.000000 0.485982
1775.000000 0.485726
1776.000000 0.903478
1777.000000 0.903222
1778.000000 0.858902
1779.000000 0.858646
1780.000000 0.833964
1781.000000 0.833708
1782.000000 0.789388
1783.000000 0.789132
1784.000000 0.792897
1785.000000 0.792641
1786.000000 0.748321
1787.000000 0.748065
1788.000000 0.723383
1789.000000 0.723127
1790.000000 0.678807
1791.000000 0.678551
1792.000000 0.683112
1793.000000 0.682856
1794.000000 0.638536
1795.000000 0.638280
1796.000000 0.613598
1797.000000 0.613342
1798.000000 0.569022
1799.000000 0.568766
1800.000000 0.572531
1801.000000 0.572275
1802.000000 0.527955
1803.000000 0.527699
1804.000000 0.503017
1805.000000 0.502761
1806.000000 0.458441
1807.000000 0.458185
1808.000000 0.875937
1809.000000 0.875681
1810.000000 0.831361
1811.000000 0.831105
1812.000000 0.806424
1813.000000 0.806168
1814.000000 0.761848
1815.000000 0.761592
1816.000000 0.765356
1817.000000 0.765100
1818.000000 0.720780
1819.000000 0.720524
1820.000000 0.695843
1821.000000 0.695587
1822.000000 0.651267
1823.000000 0.651011
1824.000000 0.712384
1825.000000 0.712128
1826.000000 0.667808
1827.000000 0.667552
1828.000000 0.642870
1829.000000 0.642614
1830.000000 0.598294
1831.000000 0.598038
1832.000000 0.601803
1833.000000 0.601547
1834.000000 0.557227
1835.000000 0.556971
1836.000000 0.532289
1837.000000 0.532033
1838.000000 0.487713
1839.000000 0.487457
1840.000000 0.905209
1841.000000 0.904953
1842.000000 0.860633
1843.000000 0.860377
1844.000000 0.835696
1845.000000 0.835440
1846.000000 0.791120
1847.000000 0.790864
1848.000000 0.794628
1849.000000 0.794372
1850.000000 0.750052
1851.000000 0.749796
1852.000000 0.725115
1853.000000 0.724859
1854.000000 0.680539
1855.000000 0.680283
1856.000000 0.790076
1857.000000 0.789820
1858.000000 0.745500
1859.000000 0.745244
1860.000000 0.720563
1861.000000 0.720307
1862.000000 0.675987
1863.000000 0.675731
1864.000000 0.679495
1865.000000 0.679239
1866.000000 0.634919
1867.000000 0.634663
1868.000000 0.609982
1869.000000 0.609726
1870.000000 0.565406
1871.000000 0.565150
1872.000000 0.982902
1873.000000 0.982646
1874.000000 0.938326
1875.000000 0.938070
1876.000000 0.913388
1877.000000 0.913132
1878.000000 0.868812
1879.000000 0.868556
1880.000000 0.872321
1881.000000 0.872065
1882.000000 0.827745
1883.000000 0.827489
1884.000000 0.802807
1885.000000 0.802551
1886.000000 0.758231
1887.000000 0.757975
1888.000000 0.819348
1889.000000 0.819092
1890.000000 0.774772
1891.000000 0.774516
1892.000000 0.749835
1893.000000 0.749579
1894.000000 0.705259
1895.000000 0.705003
1896.000000 0.708767
1897.000000 0.708511
1898.000000 0.664191
1899.000000 0.663935
1900.000000 0.639254
1901.000000 0.638998
1902.000000 0.594678
1903.000000 0.594422
1904.000000 1.012174
1905.000000 1.011918
1906.000000 0.967598
1907.000000 0.967342
1908.000000 0.942660
1909.000000 0.942404
1910.000000 0.898084
1911.000000 0.897828
1912.000000 0.901593
1913.000000 0.901337
1914.000000 0.857017
1915.000000 0.856761
1916.000000 0.832079
1917.000000 0.831823
1918.000000 0.787503
1919.000000 0.787247
1920.000000 0.799671
1921.000000 0.799415
1922.000000 0.755095
1923.000000 0.754839
1924.000000 0.730157
1925.000000 0.729901
1926.000000 0.685581
1927.000000 0.685325
1928.000000 0.689090
1929.000000 0.688834
1930.000000 0.644514
1931.000000 0.644258
1932.000000 0.619576
1933.000000 0.619320
1934.000000 0.575000
1935.000000 0.574744
1936.000000 0.992496
1937.000000 0.992240
1938.000000 0.947920
1939.000000 0.947664
1940.000000 0.922982
1941.000000 0.922726
1942.000000 0.878406
1943.000000 0.878150
1944.000000 0.881915
1945.000000 0.881659
1946.000000 0.837339
1947.000000 0.837083
1948.000000 0.812401
1949.000000 0.812145
1950.000000 0.767825
1951.000000 0.767569
1952.000000 0.828943
1953.000000 0.828687
1954.000000 0.784367
1955.000000 0.784111
1956.000000 0.759429
1957.000000 0.759173
1958.000000 0.714853
1959.000000 0.714597
1960.000000 0.718362
1961.000000 0.718106
1962.000000 0.673786
1963.000000 0.673530
1964.000000 0.648848
1965.000000 0.648592
1966.000000 0.604272
1967.000000 0.604016
1968.000000 1.021768
1969.000000 1.021512
1970.000000 0.977192
1971.000000 0.976936
1972.000000 0.952255
1973.000000 0.951998
1974.000000 0.907679
1975.000000 0.907422
1976.000000 0.911187
1977.000000 0.910931
1978.000000 0.866611
1979.000000 0.866355
1980.000000 0.841673
1981.000000 0.841417
1982.000000 0.797097
1983.000000 0.796841
1984.000000 0.906635
1985.000000 0.906379
1986.000000 0.862059
1987.000000 0.861803
1988.000000 0.837122
1989.000000 0.836865
1990.000000 0.792546
1991.000000 0.792289
1992.000000 0.796054
1993.000000 0.795798
1994.000000 0.751478
1995.000000 0.751222
1996.000000 0.726540
1997.000000 0.726284
1998.000000 0.681964
1999.000000 0.681708
2000.000000 1.099461
2001.000000 1.099204
2002.000000 1.054885
2003.000000 1.054628
2004.000000 1.029947
2005.000000 1.029691
2006.000000 0.985371
2007.000000 0.985115
2008.000000 0.988879
2009.000000 0.988623
2010.000000 0.944303
2011.000000 0.944047
2012.000000 0.919366
2013.000000 0.919110
2014.000000 0.874790
2015.000000 0.874534
2016.000000 0.935907
2017.000000 0.935651
2018.000000 0.891331
2019.000000 0.891075
2020.000000 0.866394
2021.000000 0.866138
2022.000000 0.821818
2023.000000 0.821562
2024.000000 0.825326
2025.000000 0.825070
2026.000000 0.780750
2027.000000 0.780494
2028.000000 0.755812
2029.000000 0.755556
2030.000000 0.711236
2031.000000 0.710980
2032.000000 1.128733
2033.000000 1.128477
2034.000000 1.084157
2035.000000 1.083901
2036.000000 1.059219
2037.000000 1.058963
2038.000000 1.014643
2039.000000 1.014387
2040.000000 1.018151
2041.000000 1.017895
2042.000000 0.973575
2043.000000 0.973319
2044.000000 0.948638
2045.000000 0.948382
2046.000000 0.904062
2047.000000 0.096194
2048.000000 -0.903806
2049.000000 -0.904062
2050.000000 -0.948382
2051.000000 -0.948638
2052.000000 -0.973319
2053.000000 -0.973575
2054.000000 -1.017895
2055.000000 -1.018151
2056.000000 -1.014387
2057.000000 -1.014643
2058.000000 -1.058963
2059.000000 -1.059219
2060.000000 -1.083901
2061.000000 -1.084157
2062.000000 -1.128477
2063.000000 -1.128733
2064.000000 -0.710980
2065.000000 -0.711236
2066.000000 -0.755556
2067.000000 -0.755812
2068.000000 -0.780494
2069.000000 -0.780750
2070.000000 -0.825070
2071.000000 -0.825326
2072.000000 -0.821562
2073.000000 -0.821818
2074.000000 -0.866138
2075.000000 -0.866394
2076.000000 -0.891075
2077.000000 -0.891331
2078.000000 -0.935651
2079.000000 -0.935907
2080.000000 -0.874534
2081.000000 -0.874790
2082.000000 -0.919110
2083.000000 -0.919366
2084.000000 -0.944047
2085.000000 -0.944303
2086.000000 -0.988623
2087.000000 -0.988879
2088.000000 -0.985115
2089.000000 -0.985371
2090.000000 -1.029691
2091.000000 -1.029947
2092.000000 -1.054628
2093.000000 -1.054885
2094.000000 -1.099204
2095.000000 -1.099461
2096.000000 -0.681708
2097.000000 -0.681964
2098.000000 -0.726284
2099.000000 -0.726540
2100.000000 -0.751222
2101.000000 -0.751478
2102.000000 -0.795798
2103.000000 -0.796054
2104.000000 -0.792289
2105.000000 -0.792546
2106.000000 -0.836865
2107.000000 -0.837122
2108.000000 -0.861803
2109.000000 -0.862059
2110.000000 -0.906379
2111.000000 -0.906635
2112.000000 -0.796841
2113.000000 -0.797097
2114.000000 -0.841417
2115.000000 -0.841673
2116.000000 -0.866355
2117.000000 -0.866611
2118.000000 -0.910931
2119.000000 -0.911187
2120.000000 -0.907422
2121.000000 -0.907679
2122.000000 -0.951998
2123.000000 -0.952255
2124.000000 -0.976936
2125.000000 -0.977192
2126.000000 -1.021512
2127.000000 -1.021768
2128.000000 -0.604016
2129.000000 -0.604272
2130.000000 -0.648592
2131.000000 -0.648848
2132.000000 -0.673530
2133.000000 -0.673786
2134.000000 -0.718106
2135.000000 -0.718362
2136.000000 -0.714597
2137.000000 -0.714853
2138.000000 -0.759173
2139.000000 -0.759429
2140.000000 -0.784111
2141.000000 -0.784367
2142.000000 -0.828687
2143.000000 -0.828943
2144.000000 -0.767569
2145.000000 -0.767825
2146.000000 -0.812145
2147.000000 -0.812401
2148.000000 -0.837083
2149.000000 -0.837339
2150.000000 -0.881659
2151.000000 -0.881915
2152.000000 -0.878150
2153.000000 -0.878406
2154.000000 -0.922726
2155.000000 -0.922982
2156.000000 -0.947664
2157.000000 -0.947920
2158.000000 -0.992240
2159.000000 -0.992496
2160.000000 -0.574744
2161.000000 -0.575000
2162.000000 -0.619320
2163.000000 -0.619576
2164.000000 -0.644258
2165.000000 -0.644514
2166.000000 -0.688834
2167.000000 -0.689090
2168.000000 -0.685325
2169.000000 -0.685581
2170.000000 -0.729901
2171.000000 -0.730157
2172.000000 -0.754839
2173.000000 -0.755095
2174.000000 -0.799415
2175.000000 -0.799671
2176.000000 -0.787247
2177.000000 -0.787503
2178.000000 -0.831823
2179.000000 -0.832079
2180.000000 -0.856761
2181.000000 -0.857017
2182.000000 -0.901337
2183.000000 -0.901593
2184.000000 -0.897828
2185.000000 -0.898084
2186.000000 -0.942404
2187.000000 -0.942660
2188.000000 -0.967342
2189.000000 -0.967598
2190.000000 -1.011918
2191.000000 -1.012174
2192.000000 -0.594422
2193.000000 -0.594678
2194.000000 -0.638998
2195.000000 -0.639254
2196.000000 -0.663935
2197.000000 -0.664191
2198.000000 -0.708511
2199.000000 -0.708767
2200.000000 -0.705003
2201.000000 -0.705259
2202.000000 -0.749579
2203.000000 -0.749835
2204.000000 -0.774516
2205.000000 -0.774772
2206.000000 -0.819092
2207.000000 -0.819348
2208.000000 -0.757975
2209.000000 -0.758231
2210.000000 -0.802551
2211.000000 -0.802807
2212.000000 -0.827489
2213.000000 -0.827745
2214.000000 -0.872065
2215.000000 -0.872321
2216.000000 -0.868556
2217.000000 -0.868812
2218.000000 -0.913132
2219.000000 -0.913388
2220.000000 -0.938070
2221.000000 -0.938326
2222.000000 -0.982646
2223.000000 -0.982902
2224.000000 -0.565150
2225.000000 -0.565406
2226.000000 -0.609726
2227.000000 -0.609982
2228.000000 -0.634663
2229.000000 -0.634919
2230.000000 -0.679239
2231.000000 -0.679495
2232.000000 -0.675731
2233.000000 -0.675987
2234.000000 -0.720307
2235.000000 -0.720563
2236.000000 -0.745244
2237.000000 -0.745500
2238.000000 -0.789820
2239.000000 -0.790076
2240.000000 -0.680283
2241.000000 -0.680539
2242.000000 -0.724859
2243.000000 -0.725115
2244.000000 -0.749796
2245.000000 -0.750052
2246.000000 -0.794372
2247.000000 -0.794628
2248.000000 -0.790864
2249.000000 -0.791120
2250.000000 -0.835440
2251.000000 -0.835696
2252.000000 -0.860377
2253.000000 -0.860633
2254.000000 -0.904953
2255.000000 -0.905209
2256.000000 -0.487457
2257.000000 -0.487713
2258.000000 -0.532033
2259.000000 -0.532289
2260.000000 -0.556971
2261.000000 -0.557227
2262.000000 -0.601547
2263.000000 -0.601803
2264.000000 -0.598038
2265.000000 -0.598294
2266.000000 -0.642614
2267.000000 -0.642870
2268.000000 -0.667552
2269.000000 -0.667808
2270.000000 -0.712128
2271.000000 -0.712384
2272.000000 -0.651011
2273.000000 -0.651267
2274.000000 -0.695587
2275.000000 -0.695843
2276.000000 -0.720524
2277.000000 -0.720780
2278.000000 -0.765100
2279.000000 -0.765356
2280.000000 -0.761592
2281.000000 -0.761848
2282.000000 -0.806168
2283.000000 -0.806424
2284.000000 -0.831105
2285.000000 -0.831361
2286.000000 -0.875681
2287.000000 -0.875937
2288.000000 -0.458185
2289.000000 -0.458441
2290.000000 -0.502761
2291.000000 -0.503017
2292.000000 -0.527699
2293.000000 -0.527955
2294.000000 -0.572275
2295.000000 -0.572531
2296.000000 -0.568766
2297.000000 -0.569022
2298.000000 -0.613342
2299.000000 -0.613598
2300.000000 -0.638280
2301.000000 -0.638536
2302.000000 -0.682856
2303.000000 -0.683112
2304.000000 -0.678551
2305.000000 -0.678807
2306.000000 -0.723127
2307.000000 -0.723383
2308.000000 -0.748065
2309.000000 -0.748321
2310.000000 -0.792641
2311.000000 -0.792897
2312.000000 -0.789132
2313.000000 -0.789388
2314.000000 -0.833708
2315.000000 -0.833964
2316.000000 -0.858646
2317.000000 -0.858902
2318.000000 -0.903222
2319.000000 -0.903478
2320.000000 -0.485726
2321.000000 -0.485982
2322.000000 -0.530302
2323.000000 -0.530558
2324.000000 -0.555239
2325.000000 -0.555495
2326.000000 -0.599815
2327.000000 -0.600071
2328.000000 -0.596307
2329.000000 -0.596563
2330.000000 -0.640883
2331.000000 -0.641139
2332.000000 -0.665821
2333.000000 -0.666077
2334.000000 -0.710397
2335.000000 -0.710653
2336.000000 -0.649279
2337.000000 -0.649535
2338.000000 -0.693855
2339.000000 -0.694111
2340.000000 -0.718793
2341.000000 -0.719049
2342.000000 -0.763369
2343.000000 -0.763625
2344.000000 -0.759860
2345.000000 -0.760116
2346.000000 -0.804436
2347.000000 -0.804692
2348.000000 -0.829374
2349.000000 -0.829630
2350.000000 -0.873950
2351.000000 -0.874206
2352.000000 -0.456454
2353.000000 -0.456710
2354.000000 -0.501030
2355.000000 -0.501286
2356.000000 -0.525967
2357.000000 -0.526223
2358.000000 -0.570543
2359.000000 -0.570799
2360.000000 -0.567035
2361.000000 -0.567291
2362.000000 -0.611611
2363.000000 -0.611867
2364.000000 -0.636549
2365.000000 -0.636805
2366.000000 -0.681125
2367.000000 -0.681381
2368.000000 -0.571587
2369.000000 -0.571843
2370.000000 -0.616163
2371.000000 -0.616419
2372.000000 -0.641100
2373.000000 -0.641356
2374.000000 -0.685676
2375.000000 -0.685932
2376.000000 -0.682168
2377.000000 -0.682424
2378.000000 -0.726744
2379.000000 -0.727000
2380.000000 -0.751682
2381.000000 -0.751938
2382.000000 -0.796258
2383.000000 -0.796514
2384.000000 -0.378761
2385.000000 -0.379017
2386.000000 -0.423337
2387.000000 -0.423593
2388.000000 -0.448275
2389.000000 -0.448531
2390.000000 -0.492851
2391.000000 -0.493107
2392.000000 -0.489343
2393.000000 -0.489599
2394.000000 -0.533919
2395.000000 -0.534175
2396.000000 -0.558856
2397.000000 -0.559112
2398.000000 -0.603432
2399.000000 -0.603688
2400.000000 -0.542315
2401.000000 -0.542571
2402.000000 -0.586891
2403.000000 -0.587147
2404.000000 -0.611828
2405.000000 -0.612084
2406.000000 -0.656404
2407.000000 -0.656660
2408.000000 -0.652896
2409.000000 -0.653152
2410.000000 -0.697472
2411.000000 -0.697728
2412.000000 -0.722409
2413.000000 -0.722666
2414.000000 -0.766985
2415.000000 -0.767242
2416.000000 -0.349489
2417.000000 -0.349745
2418.000000 -0.394065
2419.000000 -0.394321
2420.000000 -0.419003
2421.000000 -0.419259
2422.000000 -0.463579
2423.000000 -0.463835
2424.000000 -0.460070
2425.000000 -0.460327
2426.000000 -0.504646
2427.000000 -0.504903
2428.000000 -0.529584
2429.000000 -0.529840
2430.000000 -0.574160
2431.000000 -0.574416
2432.000000 -0.561992
2433.000000 -0.562248
2434.000000 -0.606568
2435.000000 -0.606824
2436.000000 -0.631506
2437.000000 -0.631762
2438.000000 -0.676082
2439.000000 -0.676338
2440.000000 -0.672574
2441.000000 -0.672830
2442.000000 -0.717150
2443.000000 -0.717406
2444.000000 -0.742087
2445.000000 -0.742343
2446.000000 -0.786663
2447.000000 -0.786919
2448.000000 -0.369167
2449.000000 -0.369423
2450.000000 -0.413743
2451.000000 -0.413999
2452.000000 -0.438681
2453.000000 -0.438937
2454.000000 -0.483257
2455.000000 -0.483513
2456.000000 -0.479748
2457.000000 -0.480004
2458.000000 -0.524324
2459.000000 -0.524580
2460.000000 -0.549262
2461.000000 -0.549518
2462.000000 -0.593838
2463.000000 -0.594094
2464.000000 -0.532720
2465.000000 -0.532976
2466.000000 -0.577296
2467.000000 -0.577552
2468.000000 -0.602234
2469.000000 -0.602490
2470.000000 -0.646810
2471.000000 -0.647066
2472.000000 -0.643302
2473.000000 -0.643558
2474.000000 -0.687878
2475.000000 -0.688134
2476.000000 -0.712815
2477.000000 -0.713071
2478.000000 -0.757391
2479.000000 -0.757647
2480.000000 -0.339895
2481.000000 -0.340151
2482.000000 -0.384471
2483.000000 -0.384727
2484.000000 -0.409409
2485.000000 -0.409665
2486.000000 -0.453985
2487.000000 -0.454241
2488.000000 -0.450476
2489.000000 -0.450732
2490.000000 -0.495052
2491.000000 -0.495308
2492.000000 -0.519990
2493.000000 -0.520246
2494.000000 -0.564566
2495.000000 -0.564822
2496.000000 -0.455028
2497.000000 -0.455284
2498.000000 -0.499604
2499.000000 -0.499860
2500.000000 -0.524542
2501.000000 -0.524798
2502.000000 -0.569118
2503.000000 -0.569374
2504.000000 -0.565609
2505.000000 -0.565865
2506.000000 -0.610185
2507.000000 -0.610441
2508.000000 -0.635123
2509.000000 -0.635379
2510.000000 -0.679699
2511.000000 -0.679955
2512.000000 -0.262203
2513.000000 -0.262459
2514.000000 -0.306779
2515.000000 -0.307035
2516.000000 -0.331716
2517.000000 -0.331972
2518.000000 -0.376292
2519.000000 -0.376548
2520.000000 -0.372784
2521.000000 -0.373040
2522.000000 -0.417360
2523.000000 -0.417616
2524.000000 -0.442297
2525.000000 -0.442554
2526.000000 -0.486873
2527.000000 -0.487130
2528.000000 -0.425756
2529.000000 -0.426012
2530.000000 -0.470332
2531.000000 -0.470588
2532.000000 -0.495270
2533.000000 -0.495526
2534.000000 -0.539846
2535.000000 -0.540102
2536.000000 -0.536337
2537.000000 -0.536593
2538.000000 -0.580913
2539.000000 -0.581169
2540.000000 -0.605851
2541.000000 -0.606107
2542.000000 -0.650427
2543.000000 -0.650683
2544.000000 -0.232931
2545.000000 -0.233187
2546.000000 -0.277507
2547.000000 -0.277763
2548.000000 -0.302444
2549.000000 -0.302700
2550.000000 -0.347020
2551.000000 -0.347276
2552.000000 -0.343512
2553.000000 -0.343768
2554.000000 -0.388088
2555.000000 -0.388344
2556.000000 -0.413025
2557.000000 -0.413281
2558.000000 -0.457601
2559.000000 -0.457857
2560.000000 -0.684535
2561.000000 -0.684791
2562.000000 -0.729111
2563.000000 -0.729367
2564.000000 -0.754048
2565.000000 -0.754304
2566.000000 -0.798624
2567.000000 -0.798880
2568.000000 -0.795116
2569.000000 -0.795372
2570.000000 -0.839692
2571.000000 -0.839948
2572.000000 -0.864629
2573.000000 -0.864885
2574.000000 -0.909205
2575.000000 -0.909461
2576.000000 -0.491709
2577.000000 -0.491965
2578.000000 -0.536285
2579.000000 -0.536541
2580.000000 -0.561223
2581.000000 -0.561479
2582.000000 -0.605799
2583.000000 -0.606055
2584.000000 -0.602290
2585.000000 -0.602546
2586.000000 -0.646866
2587.000000 -0.647122
2588.000000 -0.671804
2589.000000 -0.672060
2590.000000 -0.716380
2591.000000 -0.716636
2592.000000 -0.655262
2593.000000 -0.655519
2594.000000 -0.699838
2595.000000 -0.700095
2596.000000 -0.724776
2597.000000 -0.725032
2598.000000 -0.769352
2599.000000 -0.769608
2600.000000 -0.765844
2601.000000 -0.766100
2602.000000 -0.810420
2603.000000 -0.810676
2604.000000 -0.835357
2605.000000 -0.835613
2606.000000 -0.879933
2607.000000 -0.880189
2608.000000 -0.462437
2609.000000 -0.462693
2610.000000 -0.507013
2611.000000 -0.507269
2612.000000 -0.531951
2613.000000 -0.532207
2614.000000 -0.576527
2615.000000 -0.576783
2616.000000 -0.573018
2617.000000 -0.573274
2618.000000 -0.617594
2619.000000 -0.617850
2620.000000 -0.642532
2621.000000 -0.642788
2622.000000 -0.687108
2623.000000 -0.687364
2624.000000 -0.577570
2625.000000 -0.577826
2626.000000 -0.622146
2627.000000 -0.622402
2628.000000 -0.647084
2629.000000 -0.647340
2630.000000 -0.691660
2631.000000 -0.691916
2632.000000 -0.688151
2633.000000 -0.688407
2634.000000 -0.732727
2635.000000 -0.732983
2636.000000 -0.757665
2637.000000 -0.757921
2638.000000 -0.802241
2639.000000 -0.802497
2640.000000 -0.384745
2641.000000 -0.385001
2642.000000 -0.429321
2643.000000 -0.429577
2644.000000 -0.454258
2645.000000 -0.454515
2646.000000 -0.498834
2647.000000 -0.499091
2648.000000 -0.495326
2649.000000 -0.495582
2650.000000 -0.539902
2651.000000 -0.540158
2652.000000 -0.564840
2653.000000 -0.565096
2654.000000 -0.609416
2655.000000 -0.609672
2656.000000 -0.548298
2657.000000 -0.548554
2658.000000 -0.592874
2659.000000 -0.593130
2660.000000 -0.617812
2661.000000 -0.618068
2662.000000 -0.662388
2663.000000 -0.662644
2664.000000 -0.658879
2665.000000 -0.659135
2666.000000 -0.703455
2667.000000 -0.703711
2668.000000 -0.728393
2669.000000 -0.728649
2670.000000 -0.772969
2671.000000 -0.773225
2672.000000 -0.355473
2673.000000 -0.355729
2674.000000 -0.400049
2675.000000 -0.400305
2676.000000 -0.424986
2677.000000 -0.425242
2678.000000 -0.469562
2679.000000 -0.469818
2680.000000 -0.466054
2681.000000 -0.466310
2682.000000 -0.510630
2683.000000 -0.510886
2684.000000 -0.535568
2685.000000 -0.535824
2686.000000 -0.580144
2687.000000 -0.580400
2688.000000 -0.567976
2689.000000 -0.568232
2690.000000 -0.612552
2691.000000 -0.612808
2692.000000 -0.637489
2693.000000 -0.637746
2694.000000 -0.682065
2695.000000 -0.682322
2696.000000 -0.678557
2697.000000 -0.678813
2698.000000 -0.723133
2699.000000 -0.723389
2700.000000 -0.748071
2701.000000 -0.748327
2702.000000 -0.792647
2703.000000 -0.792903
2704.000000 -0.375150
2705.000000 -0.375407
2706.000000 -0.419726
2707.000000 -0.419983
2708.000000 -0.444664
2709.000000 -0.444920
2710.000000 -0.489240
2711.000000 -0.489496
2712.000000 -0.485732
2713.000000 -0.485988
2714.000000 -0.530308
2715.000000 -0.530564
2716.000000 -0.555245
2717.000000 -0.555501
2718.000000 -0.599821
2719.000000 -0.600077
2720.000000 -0.538704
2721.000000 -0.538960
2722.000000 -0.583280
2723.000000 -0.583536
2724.000000 -0.608217
2725.000000 -0.608473
2726.000000 -0.652793
2727.000000 -0.653049
2728.000000 -0.649285
2729.000000 -0.649541
2730.000000 -0.693861
2731.000000 -0.694117
2732.000000 -0.718799
2733.000000 -0.719055
2734.000000 -0.763375
2735.000000 -0.763631
2736.000000 -0.345878
2737.000000 -0.346134
2738.000000 -0.390454
2739.000000 -0.390710
2740.000000 -0.415392
2741.000000 -0.415648
2742.000000 -0.459968
2743.000000 -0.460224
2744.000000 -0.456460
2745.000000 -0.456716
2746.000000 -0.501036
2747.000000 -0.501292
2748.000000 -0.525973
2749.000000 -0.526229
2750.000000 -0.570549
2751.000000 -0.570805
2752.000000 -0.461011
2753.000000 -0.461267
2754.000000 -0.505587
2755.000000 -0.505843
2756.000000 -0.530525
2757.000000 -0.530781
2758.000000 -0.575101
2759.000000 -0.575357
2760.000000 -0.571593
2761.000000 -0.571849
2762.000000 -0.616169
2763.000000 -0.616425
2764.000000 -0.641106
2765.000000 -0.641362
2766.000000 -0.685682
2767.000000 -0.685938
2768.000000 -0.268186
2769.000000 -0.268442
2770.000000 -0.312762
2771.000000 -0.313018
2772.000000 -0.337700
2773.000000 -0.337956
2774.000000 -0.382276
2775.000000 -0.382532
2776.000000 -0.378767
2777.000000 -0.379023
2778.000000 -0.423343
2779.000000 -0.423599
2780.000000 -0.448281
2781.000000 -0.448537
2782.000000 -0.492857
2783.000000 -0.493113
2784.000000 -0.431739
2785.000000 -0.431995
2786.000000 -0.476315
2787.000000 -0.476571
2788.000000 -0.501253
2789.000000 -0.501509
2790.000000 -0.545829
2791.000000 -0.546085
2792.000000 -0.542321
2793.000000 -0.542577
2794.000000 -0.586897
2795.000000 -0.587153
2796.000000 -0.611834
2797.000000 -0.612090
2798.000000 -0.656410
2799.000000 -0.656666
2800.000000 -0.238914
2801.000000 -0.239170
2802.000000 -0.283490
2803.000000 -0.283746
2804.000000 -0.308428
2805.000000 -0.308684
2806.000000 -0.353004
2807.000000 -0.353260
2808.000000 -0.349495
2809.000000 -0.349751
2810.000000 -0.394071
2811.000000 -0.394327
2812.000000 -0.419009
2813.000000 -0.419265
2814.000000 -0.463585
2815.000000 -0.463841
2816.000000 -0.459280
2817.000000 -0.459536
2818.000000 -0.503856
2819.000000 -0.504112
2820.000000 -0.528794
2821.000000 -0.529050
2822.000000 -0.573370
2823.000000 -0.573626
2824.000000 -0.569861
2825.000000 -0.570117
2826.000000 -0.614437
2827.000000 -0.614693
2828.000000 -0.639375
2829.000000 -0.639631
2830.000000 -0.683951
2831.000000 -0.684207
2832.000000 -0.266455
2833.000000 -0.266711
2834.000000 -0.311031
2835.000000 -0.311287
2836.000000 -0.335968
2837.000000 -0.336224
2838.000000 -0.380544
2839.000000 -0.380800
2840.000000 -0.377036
2841.000000 -0.377292
2842.000000 -0.421612
2843.000000 -0.421868
2844.000000 -0.446549
2845.000000 -0.446806
2846.000000 -0.491125
2847.000000 -0.491382
2848.000000 -0.430008
2849.000000 -0.430264
2850.000000 -0.474584
2851.000000 -0.474840
2852.000000 -0.499522
2853.000000 -0.499778
2854.000000 -0.544098
2855.000000 -0.544354
2856.000000 -0.540589
2857.000000 -0.540845
2858.000000 -0.585165
2859.000000 -0.585421
2860.000000 -0.610103
2861.000000 -0.610359
2862.000000 -0.654679
2863.000000 -0.654935
2864.000000 -0.237183
2865.000000 -0.237439
2866.000000 -0.281759
2867.000000 -0.282015
2868.000000 -0.306696
2869.000000 -0.306952
2870.000000 -0.351272
2871.000000 -0.351528
2872.000000 -0.347764
2873.000000 -0.348020
2874.000000 -0.392340
2875.000000 -0.392596
2876.000000 -0.417277
2877.000000 -0.417533
2878.000000 -0.461853
2879.000000 -0.462109
2880.000000 -0.352316
2881.000000 -0.352572
2882.000000 -0.396892
2883.000000 -0.397148
2884.000000 -0.421829
2885.000000 -0.422085
2886.000000 -0.466405
2887.000000 -0.466661
2888.000000 -0.462897
2889.000000 -0.463153
2890.000000 -0.507473
2891.000000 -0.507729
2892.000000 -0.532410
2893.000000 -0.532666
2894.000000 -0.576986
2895.000000 -0.577242
2896.000000 -0.159490
2897.000000 -0.159746
2898.000000 -0.204066
2899.000000 -0.204322
2900.000000 -0.229004
2901.000000 -0.229260
2902.000000 -0.273580
2903.000000 -0.273836
2904.000000 -0.270071
2905.000000 -0.270327
2906.000000 -0.314647
2907.000000 -0.314903
2908.000000 -0.339585
2909.000000 -0.339841
2910.000000 -0.384161
2911.000000 -0.384417
2912.000000 -0.323044
2913.000000 -0.323300
2914.000000 -0.367620
2915.000000 -0.367876
2916.000000 -0.392557
2917.000000 -0.392813
2918.000000 -0.437133
2919.000000 -0.437389
2920.000000 -0.433625
2921.000000 -0.433881
2922.000000 -0.478201
2923.000000 -0.478457
2924.000000 -0.503138
2925.000000 -0.503394
2926.000000 -0.547714
2927.000000 -0.547970
2928.000000 -0.130218
2929.000000 -0.130474
2930.000000 -0.174794
2931.000000 -0.175050
2932.000000 -0.199732
2933.000000 -0.199988
2934.000000 -0.244308
2935.000000 -0.244564
2936.000000 -0.240799
2937.000000 -0.241055
2938.000000 -0.285375
2939.000000 -0.285631
2940.000000 -0.310313
2941.000000 -0.310569
2942.000000 -0.354889
2943.000000 -0.355145
2944.000000 -0.342721
2945.000000 -0.342977
2946.000000 -0.387297
2947.000000 -0.387553
2948.000000 -0.412235
2949.000000 -0.412491
2950.000000 -0.456811
2951.000000 -0.457067
2952.000000 -0.453302
2953.000000 -0.453558
2954.000000 -0.497878
2955.000000 -0.498134
2956.000000 -0.522816
2957.000000 -0.523072
2958.000000 -0.567392
2959.000000 -0.567648
2960.000000 -0.149896
2961.000000 -0.150152
2962.000000 -0.194472
2963.000000 -0.194728
2964.000000 -0.219410
2965.000000 -0.219666
2966.000000 -0.263986
2967.000000 -0.264242
2968.000000 -0.260477
2969.000000 -0.260733
2970.000000 -0.305053
2971.000000 -0.305309
2972.000000 -0.329991
2973.000000 -0.330247
2974.000000 -0.374567
2975.000000 -0.374823
2976.000000 -0.313449
2977.000000 -0.313705
2978.000000 -0.358025
2979.000000 -0.358281
2980.000000 -0.382963
2981.000000 -0.383219
2982.000000 -0.427539
2983.000000 -0.427795
2984.000000 -0.424030
2985.000000 -0.424286
2986.000000 -0.468606
2987.000000 -0.468862
2988.000000 -0.493544
2989.000000 -0.493800
2990.000000 -0.538120
2991.000000 -0.538376
2992.000000 -0.120624
2993.000000 -0.120880
2994.000000 -0.165200
2995.000000 -0.165456
2996.000000 -0.190137
2997.000000 -0.190394
2998.000000 -0.234713
2999.000000 -0.234970
3000.000000 -0.231205
3001.000000 -0.231461
3002.000000 -0.275781
3003.000000 -0.276037
3004.000000 -0.300719
3005.000000 -0.300975
3006.000000 -0.345295
3007.000000 -0.345551
3008.000000 -0.235757
3009.000000 -0.236013
3010.000000 -0.280333
3011.000000 -0.280589
3012.000000 -0.305271
3013.000000 -0.305527
3014.000000 -0.349847
3015.000000 -0.350103
3016.000000 -0.346338
3017.000000 -0.346594
3018.000000 -0.390914
3019.000000 -0.391170
3020.000000 -0.415852
3021.000000 -0.416108
3022.000000 -0.460428
3023.000000 -0.460684
3024.000000 -0.042932
3025.000000 -0.043188
3026.000000 -0.087508
3027.000000 -0.087764
3028.000000 -0.112445
3029.000000 -0.112701
3030.000000 -0.157021
3031.000000 -0.157277
3032.000000 -0.153513
3033.000000 -0.153769
3034.000000 -0.198089
3035.000000 -0.198345
3036.000000 -0.223026
3037.000000 -0.223282
3038.000000 -0.267602
3039.000000 -0.267858
3040.000000 -0.206485
3041.000000 -0.206741
3042.000000 -0.251061
3043.000000 -0.251317
3044.000000 -0.275998
3045.000000 -0.276254
3046.000000 -0.320574
3047.000000 -0.320830
3048.000000 -0.317066
3049.000000 -0.317322
3050.000000 -0.361642
3051.000000 -0.361898
3052.000000 -0.386580
3053.000000 -0.386836
3054.000000 -0.431156
3055.000000 -0.431412
3056.000000 -0.013659
3057.000000 -0.013915
3058.000000 -0.058235
3059.000000 -0.058491
3060.000000 -0.083173
3061.000000 -0.083429
3062.000000 -0.127749
3063.000000 -0.128005
3064.000000 -0.124241
3065.000000 -0.124497
3066.000000 -0.168817
3067.000000 -0.169073
3068.000000 -0.193754
3069.000000 -0.194010
3070.000000 -0.238330
3071.000000 -0.238586
3072.000000 -0.665219
3073.000000 -0.665475
3074.000000 -0.709795
3075.000000 -0.710051
3076.000000 -0.734733
3077.000000 -0.734989
3078.000000 -0.779309
3079.000000 -0.779565
3080.000000 -0.775801
3081.000000 -0.776057
3082.000000 -0.820377
3083.000000 -0.820633
3084.000000 -0.845314
3085.000000 -0.845570
3086.000000 -0.889890
3087.000000 -0.890146
3088.000000 -0.472394
3089.000000 -0.472650
3090.000000 -0.516970
3091.000000 -0.517226
3092.000000 -0.541908
3093.000000 -0.542164
3094.000000 -0.586484
3095.000000 -0.586740
3096.000000 -0.582975
3097.000000 -0.583231
3098.000000 -0.627551
3099.000000 -0.627807
3100.000000 -0.652489
3101.000000 -0.652745
3102.000000 -0.697065
3103.000000 -0.697321
3104.000000 -0.635947
3105.000000 -0.636203
3106.000000 -0.680523
3107.000000 -0.680779
3108.000000 -0.705461
3109.000000 -0.705717
3110.000000 -0.750037
3111.000000 -0.750293
3112.000000 -0.746529
3113.000000 -0.746785
3114.000000 -0.791105
3115.000000 -0.791361
3116.000000 -0.816042
3117.000000 -0.816298
3118.000000 -0.860618
3119.000000 -0.860874
3120.000000 -0.443122
3121.000000 -0.443378
3122.000000 -0.487698
3123.000000 -0.487954
3124.000000 -0.512636
3125.000000 -0.512892
3126.000000 -0.557212
3127.000000 -0.557468
3128.000000 -0.553703
3129.000000 -0.553959
3130.000000 -0.598279
3131.000000 -0.598535
3132.000000 -0.623217
3133.000000 -0.623473
3134.000000 -0.667793
3135.000000 -0.668049
3136.000000 -0.558255
3137.000000 -0.558511
3138.000000 -0.602831
3139.000000 -0.603087
3140.000000 -0.627769
3141.000000 -0.628025
3142.000000 -0.672345
3143.000000 -0.672601
3144.000000 -0.668836
3145.000000 -0.669092
3146.000000 -0.713412
3147.000000 -0.713668
3148.000000 -0.738350
3149.000000 -0.738606
3150.000000 -0.782926
3151.000000 -0.783182
3152.000000 -0.365430
3153.000000 -0.365686
3154.000000 -0.410006
3155.000000 -0.410262
3156.000000 -0.434943
3157.000000 -0.435199
3158.000000 -0.479519
3159.000000 -0.479775
3160.000000 -0.476011
3161.000000 -0.476267
3162.000000 -0.520587
3163.000000 -0.520843
3164.000000 -0.545524
3165.000000 -0.545781
3166.000000 -0.590100
3167.000000 -0.590357
3168.000000 -0.528983
3169.000000 -0.529239
3170.000000 -0.573559
3171.000000 -0.573815
3172.000000 -0.598497
3173.000000 -0.598753
3174.000000 -0.643073
3175.000000 -0.643329
3176.000000 -0.639564
3177.000000 -0.639820
3178.000000 -0.684140
3179.000000 -0.684396
3180.000000 -0.709078
3181.000000 -0.709334
3182.000000 -0.753654
3183.000000 -0.753910
3184.000000 -0.336158
3185.000000 -0.336414
3186.000000 -0.380734
3187.000000 -0.380990
3188.000000 -0.405671
3189.000000 -0.405927
3190.000000 -0.450247
3191.000000 -0.450503
3192.000000 -0.446739
3193.000000 -0.446995
3194.000000 -0.491315
3195.000000 -0.491571
3196.000000 -0.516252
3197.000000 -0.516508
3198.000000 -0.560828
3199.000000 -0.561084
3200.000000 -0.548661
3201.000000 -0.548917
3202.000000 -0.593237
3203.000000 -0.593493
3204.000000 -0.618174
3205.000000 -0.618430
3206.000000 -0.662750
3207.000000 -0.663006
3208.000000 -0.659242
3209.000000 -0.659498
3210.000000 -0.703818
3211.000000 -0.704074
3212.000000 -0.728755
3213.000000 -0.729012
3214.000000 -0.773331
3215.000000 -0.773588
3216.000000 -0.355835
3217.000000 -0.356091
3218.000000 -0.400411
3219.000000 -0.400667
3220.000000 -0.425349
3221.000000 -0.425605
3222.000000 -0.469925
3223.000000 -0.470181
3224.000000 -0.466417
3225.000000 -0.466673
3226.000000 -0.510993
3227.000000 -0.511249
3228.000000 -0.535930
3229.000000 -0.536186
3230.000000 -0.580506
3231.000000 -0.580762
3232.000000 -0.519389
3233.000000 -0.519645
3234.000000 -0.563965
3235.000000 -0.564221
3236.000000 -0.588902
3237.000000 -0.589158
3238.000000 -0.633478
3239.000000 -0.633734
3240.000000 -0.629970
3241.000000 -0.630226
3242.000000 -0.674546
3243.000000 -0.674802
3244.000000 -0.699483
3245.000000 -0.699739
3246.000000 -0.744059
3247.000000 -0.744315
3248.000000 -0.326563
3249.000000 -0.326819
3250.000000 -0.371139
3251.000000 -0.371395
3252.000000 -0.396077
3253.000000 -0.396333
3254.000000 -0.440653
3255.000000 -0.440909
3256.000000 -0.437144
3257.000000 -0.437400
3258.000000 -0.481720
3259.000000 -0.481976
3260.000000 -0.506658
3261.000000 -0.506914
3262.000000 -0.551234
3263.000000 -0.551490
3264.000000 -0.441696
3265.000000 -0.441952
3266.000000 -0.486272
3267.000000 -0.486528
3268.000000 -0.511210
3269.000000 -0.511466
3270.000000 -0.555786
3271.000000 -0.556042
3272.000000 -0.552277
3273.000000 -0.552533
3274.000000 -0.596853
3275.000000 -0.597109
3276.000000 -0.621791
3277.000000 -0.622047
3278.000000 -0.666367
3279.000000 -0.666623
3280.000000 -0.248871
3281.000000 -0.249127
3282.000000 -0.293447
3283.000000 -0.293703
3284.000000 -0.318385
3285.000000 -0.318641
3286.000000 -0.362961
3287.000000 -0.363217
3288.000000 -0.359452
3289.000000 -0.359708
3290.000000 -0.404028
3291.000000 -0.404284
3292.000000 -0.428966
3293.000000 -0.429222
3294.000000 -0.473542
3295.000000 -0.473798
3296.000000 -0.412424
3297.000000 -0.412680
3298.000000 -0.457000
3299.000000 -0.457256
3300.000000 -0.481938
3301.000000 -0.482194
3302.000000 -0.526514
3303.000000 -0.526770
3304.000000 -0.523005
3305.000000 -0.523261
3306.000000 -0.567581
3307.000000 -0.567837
3308.000000 -0.592519
3309.000000 -0.592775
3310.000000 -0.637095
3311.000000 -0.637351
3312.000000 -0.219599
3313.000000 -0.219855
3314.000000 -0.264175
3315.000000 -0.264431
3316.000000 -0.289112
3317.000000 -0.289369
3318.000000 -0.333688
3319.000000 -0.333945
3320.000000 -0.330180
3321.000000 -0.330436
3322.000000 -0.374756
3323.000000 -0.375012
3324.000000 -0.399694
3325.000000 -0.399950
3326.000000 -0.444270
3327.000000 -0.444526
3328.000000 -0.439965
3329.000000 -0.440221
3330.000000 -0.484541
3331.000000 -0.484797
3332.000000 -0.509478
3333.000000 -0.509735
3334.000000 -0.554054
3335.000000 -0.554311
3336.000000 -0.550546
3337.000000 -0.550802
3338.000000 -0.595122
3339.000000 -0.595378
3340.000000 -0.620060
3341.000000 -0.620316
3342.000000 -0.664636
3343.000000 -0.664892
3344.000000 -0.247139
3345.000000 -0.247396
3346.000000 -0.291715
3347.000000 -0.291972
3348.000000 -0.316653
3349.000000 -0.316909
3350.000000 -0.361229
3351.000000 -0.361485
3352.000000 -0.357721
3353.000000 -0.357977
3354.000000 -0.402297
3355.000000 -0.402553
3356.000000 -0.427234
3357.000000 -0.427490
3358.000000 -0.471810
3359.000000 -0.472066
3360.000000 -0.410693
3361.000000 -0.410949
3362.000000 -0.455269
3363.000000 -0.455525
3364.000000 -0.480206
3365.000000 -0.480462
3366.000000 -0.524782
3367.000000 -0.525038
3368.000000 -0.521274
3369.000000 -0.521530
3370.000000 -0.565850
3371.000000 -0.566106
3372.000000 -0.590788
3373.000000 -0.591044
3374.000000 -0.635364
3375.000000 -0.635620
3376.000000 -0.217867
3377.000000 -0.218123
3378.000000 -0.262443
3379.000000 -0.262699
3380.000000 -0.287381
3381.000000 -0.287637
3382.000000 -0.331957
3383.000000 -0.332213
3384.000000 -0.328449
3385.000000 -0.328705
3386.000000 -0.373025
3387.000000 -0.373281
3388.000000 -0.397962
3389.000000 -0.398218
3390.000000 -0.442538
3391.000000 -0.442794
3392.000000 -0.333000
3393.000000 -0.333256
3394.000000 -0.377576
3395.000000 -0.377832
3396.000000 -0.402514
3397.000000 -0.402770
3398.000000 -0.447090
3399.000000 -0.447346
3400.000000 -0.443582
3401.000000 -0.443838
3402.000000 -0.488158
3403.000000 -0.488414
3404.000000 -0.513095
3405.000000 -0.513351
3406.000000 -0.557671
3407.000000 -0.557927
3408.000000 -0.140175
3409.000000 -0.140431
3410.000000 -0.184751
3411.000000 -0.185007
3412.000000 -0.209689
3413.000000 -0.209945
3414.000000 -0.254265
3415.000000 -0.254521
3416.000000 -0.250756
3417.000000 -0.251012
3418.000000 -0.295332
3419.000000 -0.295588
3420.000000 -0.320270
3421.000000 -0.320526
3422.000000 -0.364846
3423.000000 -0.365102
3424.000000 -0.303728
3425.000000 -0.303984
3426.000000 -0.348304
3427.000000 -0.348560
3428.000000 -0.373242
3429.000000 -0.373498
3430.000000 -0.417818
3431.000000 -0.418074
3432.000000 -0.414310
3433.000000 -0.414566
3434.000000 -0.458886
3435.000000 -0.459142
3436.000000 -0.483823
3437.000000 -0.484079
3438.000000 -0.528399
3439.000000 -0.528655
3440.000000 -0.110903
3441.000000 -0.111159
3442.000000 -0.155479
3443.000000 -0.155735
3444.000000 -0.180417
3445.000000 -0.180673
3446.000000 -0.224993
3447.000000 -0.225249
3448.000000 -0.221484
3449.000000 -0.221740
3450.000000 -0.266060
3451.000000 -0.266316
3452.000000 -0.290998
3453.000000 -0.291254
3454.000000 -0.335574
3455.000000 -0.335830
3456.000000 -0.323406
3457.000000 -0.323662
3458.000000 -0.367982
3459.000000 -0.368238
3460.000000 -0.392920
3461.000000 -0.393176
3462.000000 -0.437496
3463.000000 -0.437752
3464.000000 -0.433987
3465.000000 -0.434243
3466.000000 -0.478563
3467.000000 -0.478819
3468.000000 -0.503501
3469.000000 -0.503757
3470.000000 -0.548077
3471.000000 -0.548333
3472.000000 -0.130581
3473.000000 -0.130837
3474.000000 -0.175157
3475.000000 -0.175413
3476.000000 -0.200094
3477.000000 -0.200350
3478.000000 -0.244670
3479.000000 -0.244926
3480.000000 -0.241162
3481.000000 -0.241418
3482.000000 -0.285738
3483.000000 -0.285994
3484.000000 -0.310676
3485.000000 -0.310932
3486.000000 -0.355252
3487.000000 -0.355508
3488.000000 -0.294134
3489.000000 -0.294390
3490.000000 -0.338710
3491.000000 -0.338966
3492.000000 -0.363648
3493.000000 -0.363904
3494.000000 -0.408224
3495.000000 -0.408480
3496.000000 -0.404715
3497.000000 -0.404971
3498.000000 -0.449291
3499.000000 -0.449547
3500.000000 -0.474229
3501.000000 -0.474485
3502.000000 -0.518805
3503.000000 -0.519061
3504.000000 -0.101309
3505.000000 -0.101565
3506.000000 -0.145885
3507.000000 -0.146141
3508.000000 -0.170822
3509.000000 -0.171078
3510.000000 -0.215398
3511.000000 -0.215654
3512.000000 -0.211890
3513.000000 -0.212146
3514.000000 -0.256466
3515.000000 -0.256722
3516.000000 -0.281403
3517.000000 -0.281660
3518.000000 -0.325979
3519.000000 -0.326236
3520.000000 -0.216442
3521.000000 -0.216698
3522.000000 -0.261018
3523.000000 -0.261274
3524.000000 -0.285955
3525.000000 -0.286211
3526.000000 -0.330531
3527.000000 -0.330787
3528.000000 -0.327023
3529.000000 -0.327279
3530.000000 -0.371599
3531.000000 -0.371855
3532.000000 -0.396537
3533.000000 -0.396793
3534.000000 -0.441113
3535.000000 -0.441369
3536.000000 -0.023616
3537.000000 -0.023872
3538.000000 -0.068192
3539.000000 -0.068448
3540.000000 -0.093130
3541.000000 -0.093386
3542.000000 -0.137706
3543.000000 -0.137962
3544.000000 -0.134198
3545.000000 -0.134454
3546.000000 -0.178774
3547.000000 -0.179030
3548.000000 -0.203711
3549.000000 -0.203967
3550.000000 -0.248287
3551.000000 -0.248543
3552.000000 -0.187170
3553.000000 -0.187426
3554.000000 -0.231746
3555.000000 -0.232002
3556.000000 -0.256683
3557.000000 -0.256939
3558.000000 -0.301259
3559.000000 -0.301515
3560.000000 -0.297751
3561.000000 -0.298007
3562.000000 -0.342327
3563.000000 -0.342583
3564.000000 -0.367264
3565.000000 -0.367520
3566.000000 -0.411840
3567.000000 -0.412096
3568.000000 0.005656
3569.000000 0.005400
3570.000000 -0.038920
3571.000000 -0.039176
3572.000000 -0.063858
3573.000000 -0.064114
3574.000000 -0.108434
3575.000000 -0.108690
3576.000000 -0.104925
3577.000000 -0.105181
3578.000000 -0.149501
3579.000000 -0.149757
3580.000000 -0.174439
3581.000000 -0.174695
3582.000000 -0.219015
3583.000000 -0.219271
3584.000000 -0.445948
3585.000000 -0.446204
3586.000000 -0.490524
3587.000000 -0.490780
3588.000000 -0.515462
3589.000000 -0.515718
3590.000000 -0.560038
3591.000000 -0.560294
3592.000000 -0.556529
3593.000000 -0.556785
3594.000000 -0.601105
3595.000000 -0.601361
3596.000000 -0.626043
3597.000000 -0.626299
3598.000000 -0.670619
3599.000000 -0.670875
3600.000000 -0.253123
3601.000000 -0.253379
3602.000000 -0.297699
3603.000000 -0.297955
3604.000000 -0.322637
3605.000000 -0.322893
3606.000000 -0.367213
3607.000000 -0.367469
3608.000000 -0.363704
3609.000000 -0.363960
3610.000000 -0.408280
3611.000000 -0.408536
3612.000000 -0.433218
3613.000000 -0.433474
3614.000000 -0.477794
3615.000000 -0.478050
3616.000000 -0.416676
3617.000000 -0.416932
3618.000000 -0.461252
3619.000000 -0.461508
3620.000000 -0.486190
3621.000000 -0.486446
3622.000000 -0.530766
3623.000000 -0.531022
3624.000000 -0.527257
3625.000000 -0.527513
3626.000000 -0.571833
3627.000000 -0.572089
3628.000000 -0.596771
3629.000000 -0.597027
3630.000000 -0.641347
3631.000000 -0.641603
3632.000000 -0.223851
3633.000000 -0.224107
3634.000000 -0.268427
3635.000000 -0.268683
3636.000000 -0.293364
3637.000000 -0.293621
3638.000000 -0.337940
3639.000000 -0.338197
3640.000000 -0.334432
3641.000000 -0.334688
3642.000000 -0.379008
3643.000000 -0.379264
3644.000000 -0.403946
3645.000000 -0.404202
3646.000000 -0.448522
3647.000000 -0.448778
3648.000000 -0.338984
3649.000000 -0.339240
3650.000000 -0.383560
3651.000000 -0.383816
3652.000000 -0.408497
3653.000000 -0.408754
3654.000000 -0.453073
3655.000000 -0.453330
3656.000000 -0.449565
3657.000000 -0.449821
3658.000000 -0.494141
3659.000000 -0.494397
3660.000000 -0.519079
3661.000000 -0.519335
3662.000000 -0.563655
3663.000000 -0.563911
3664.000000 -0.146159
3665.000000 -0.146415
3666.000000 -0.190735
3667.000000 -0.190991
3668.000000 -0.215672
3669.000000 -0.215928
3670.000000 -0.260248
3671.000000 -0.260504
3672.000000 -0.256740
3673.000000 -0.256996
3674.000000 -0.301316
3675.000000 -0.301572
3676.000000 -0.326253
3677.000000 -0.326509
3678.000000 -0.370829
3679.000000 -0.371085
3680.000000 -0.309712
3681.000000 -0.309968
3682.000000 -0.354288
3683.000000 -0.354544
3684.000000 -0.379225
3685.000000 -0.379481
3686.000000 -0.423801
3687.000000 -0.424057
3688.000000 -0.420293
3689.000000 -0.420549
3690.000000 -0.464869
3691.000000 -0.465125
3692.000000 -0.489807
3693.000000 -0.490063
3694.000000 -0.534383
3695.000000 -0.534639
3696.000000 -0.116886
3697.000000 -0.117142
3698.000000 -0.161462
3699.000000 -0.161718
3700.000000 -0.186400
3701.000000 -0.186656
3702.000000 -0.230976
3703.000000 -0.231232
3704.000000 -0.227468
3705.000000 -0.227724
3706.000000 -0.272044
3707.000000 -0.272300
3708.000000 -0.296981
3709.000000 -0.297237
3710.000000 -0.341557
3711.000000 -0.341813
3712.000000 -0.329390
3713.000000 -0.329646
3714.000000 -0.373966
3715.000000 -0.374222
3716.000000 -0.398903
3717.000000 -0.399159
3718.000000 -0.443479
3719.000000 -0.443735
3720.000000 -0.439971
3721.000000 -0.440227
3722.000000 -0.484547
3723.000000 -0.484803
3724.000000 -0.509484
3725.000000 -0.509740
3726.000000 -0.554060
3727.000000 -0.554316
3728.000000 -0.136564
3729.000000 -0.136820
3730.000000 -0.181140
3731.000000 -0.181396
3732.000000 -0.206078
3733.000000 -0.206334
3734.000000 -0.250654
3735.000000 -0.250910
3736.000000 -0.247145
3737.000000 -0.247401
3738.000000 -0.291721
3739.000000 -0.291977
3740.000000 -0.316659
3741.000000 -0.316915
3742.000000 -0.361235
3743.000000 -0.361491
3744.000000 -0.300117
3745.000000 -0.300374
3746.000000 -0.344693
3747.000000 -0.344950
3748.000000 -0.369631
3749.000000 -0.369887
3750.000000 -0.414207
3751.000000 -0.414463
3752.000000 -0.410699
3753.000000 -0.410955
3754.000000 -0.455275
3755.000000 -0.455531
3756.000000 -0.480212
3757.000000 -0.480468
3758.000000 -0.524788
3759.000000 -0.525044
3760.000000 -0.107292
3761.000000 -0.107548
3762.000000 -0.151868
3763.000000 -0.152124
3764.000000 -0.176806
3765.000000 -0.177062
3766.000000 -0.221382
3767.000000 -0.221638
3768.000000 -0.217873
3769.000000 -0.218129
3770.000000 -0.262449
3771.000000 -0.262705
3772.000000 -0.287387
3773.000000 -0.287643
3774.000000 -0.331963
3775.000000 -0.332219
3776.000000 -0.222425
3777.000000 -0.222681
3778.000000 -0.267001
3779.000000 -0.267257
3780.000000 -0.291939
3781.000000 -0.292195
3782.000000 -0.336515
3783.000000 -0.336771
3784.000000 -0.333006
3785.000000 -0.333262
3786.000000 -0.377582
3787.000000 -0.377838
3788.000000 -0.402520
3789.000000 -0.402776
3790.000000 -0.447096
3791.000000 -0.447352
3792.000000 -0.029600
3793.000000 -0.029856
3794.000000 -0.074176
3795.000000 -0.074432
3796.000000 -0.099113
3797.000000 -0.099369
3798.000000 -0.143689
3799.000000 -0.143945
3800.000000 -0.140181
3801.000000 -0.140437
3802.000000 -0.184757
3803.000000 -0.185013
3804.000000 -0.209695
3805.000000 -0.209951
3806.000000 -0.254271
3807.000000 -0.254527
3808.000000 -0.193153
3809.000000 -0.193409
3810.000000 -0.237729
3811.000000 -0.237985
3812.000000 -0.262667
3813.000000 -0.262923
3814.000000 -0.307243
3815.000000 -0.307499
3816.000000 -0.303734
3817.000000 -0.303990
3818.000000 -0.348310
3819.000000 -0.348566
3820.000000 -0.373248
3821.000000 -0.373504
3822.000000 -0.417824
3823.000000 -0.418080
3824.000000 -0.000328
3825.000000 -0.000584
3826.000000 -0.044904
3827.000000 -0.045160
3828.000000 -0.069841
3829.000000 -0.070097
3830.000000 -0.114417
3831.000000 -0.114673
3832.000000 -0.110909
3833.000000 -0.111165
3834.000000 -0.155485
3835.000000 -0.155741
3836.000000 -0.180423
3837.000000 -0.180679
3838.000000 -0.224999
3839.000000 -0.225255
3840.000000 -0.220694
3841.000000 -0.220950
3842.000000 -0.265270
3843.000000 -0.265526
3844.000000 -0.290207
3845.000000 -0.290463
3846.000000 -0.334783
3847.000000 -0.335039
3848.000000 -0.331275
3849.000000 -0.331531
3850.000000 -0.375851
3851.000000 -0.376107
3852.000000 -0.400789
3853.000000 -0.401045
3854.000000 -0.445365
3855.000000 -0.445621
3856.000000 -0.027868
3857.000000 -0.028124
3858.000000 -0.072444
3859.000000 -0.072700
3860.000000 -0.097382
3861.000000 -0.097638
3862.000000 -0.141958
3863.000000 -0.142214
3864.000000 -0.138450
3865.000000 -0.138706
3866.000000 -0.183026
3867.000000 -0.183282
3868.000000 -0.207963
3869.000000 -0.208219
3870.000000 -0.252539
3871.000000 -0.252795
3872.000000 -0.191422
3873.000000 -0.191678
3874.000000 -0.235998
3875.000000 -0.236254
3876.000000 -0.260935
3877.000000 -0.261191
3878.000000 -0.305511
3879.000000 -0.305767
3880.000000 -0.302003
3881.000000 -0.302259
3882.000000 -0.346579
3883.000000 -0.346835
3884.000000 -0.371516
3885.000000 -0.371772
3886.000000 -0.416092
3887.000000 -0.416348
3888.000000 0.001404
3889.000000 0.001148
3890.000000 -0.043172
3891.000000 -0.043428
3892.000000 -0.068110
3893.000000 -0.068366
3894.000000 -0.112686
3895.000000 -0.112942
3896.000000 -0.109177
3897.000000 -0.109433
3898.000000 -0.153753
3899.000000 -0.154009
3900.000000 -0.178691
3901.000000 -0.178947
3902.000000 -0.223267
3903.000000 -0.223523
3904.000000 -0.113729
3905.000000 -0.113985
3906.000000 -0.158305
3907.000000 -0.158561
3908.000000 -0.183243
3909.000000 -0.183499
3910.000000 -0.227819
3911.000000 -0.228075
3912.000000 -0.224310
3913.000000 -0.224567
3914.000000 -0.268886
3915.000000 -0.269143
3916.000000 -0.293824
3917.000000 -0.294080
3918.000000 -0.338400
3919.000000 -0.338656
3920.000000 0.079096
3921.000000 0.078840
3922.000000 0.034520
3923.000000 0.034264
3924.000000 0.009582
3925.000000 0.009326
3926.000000 -0.034994
3927.000000 -0.035250
3928.000000 -0.031485
3929.000000 -0.031741
3930.000000 -0.076061
3931.000000 -0.076317
3932.000000 -0.100999
3933.000000 -0.101255
3934.000000 -0.145575
3935.000000 -0.145831
3936.000000 -0.084457
3937.000000 -0.084713
3938.000000 -0.129033
3939.000000 -0.129289
3940.000000 -0.153971
3941.000000 -0.154227
3942.000000 -0.198547
3943.000000 -0.198803
3944.000000 -0.195038
3945.000000 -0.195294
3946.000000 -0.239614
3947.000000 -0.239870
3948.000000 -0.264552
3949.000000 -0.264808
3950.000000 -0.309128
3951.000000 -0.309384
3952.000000 0.108368
3953.000000 0.108112
3954.000000 0.063792
3955.000000 0.063536
3956.000000 0.038855
3957.000000 0.038598
3958.000000 -0.005721
3959.000000 -0.005978
3960.000000 -0.002213
3961.000000 -0.002469
3962.000000 -0.046789
3963.000000 -0.047045
3964.000000 -0.071727
3965.000000 -0.071983
3966.000000 -0.116303
3967.000000 -0.116559
3968.000000 -0.104135
3969.000000 -0.104391
3970.000000 -0.148711
3971.000000 -0.148967
3972.000000 -0.173649
3973.000000 -0.173905
3974.000000 -0.218225
3975.000000 -0.218481
3976.000000 -0.214716
3977.000000 -0.214972
3978.000000 -0.259292
3979.000000 -0.259548
3980.000000 -0.284230
3981.000000 -0.284486
3982.000000 -0.328806
3983.000000 -0.329062
3984.000000 0.088690
3985.000000 0.088434
3986.000000 0.044114
3987.000000 0.043858
3988.000000 0.019177
3989.000000 0.018921
3990.000000 -0.025399
3991.000000 -0.025655
3992.000000 -0.021891
3993.000000 -0.022147
3994.000000 -0.066467
3995.000000 -0.066723
3996.000000 -0.091404
3997.000000 -0.091660
3998.000000 -0.135980
3999.000000 -0.136236
4000.000000 -0.074863
4001.000000 -0.075119
4002.000000 -0.119439
4003.000000 -0.119695
4004.000000 -0.144377
4005.000000 -0.144633
4006.000000 -0.188953
4007.000000 -0.189209
4008.000000 -0.185444
4009.000000 -0.185700
4010.000000 -0.230020
4011.000000 -0.230276
4012.000000 -0.254958
4013.000000 -0.255214
4014.000000 -0.299534
4015.000000 -0.299790
4016.000000 0.117962
4017.000000 0.117706
4018.000000 0.073386
4019.000000 0.073130
4020.000000 0.048449
4021.000000 0.048193
4022.000000 0.003873
4023.000000 0.003617
4024.000000 0.007381
4025.000000 0.007125
4026.000000 -0.037195
4027.000000 -0.037451
4028.000000 -0.062132
4029.000000 -0.062388
4030.000000 -0.106708
4031.000000 -0.106964
4032.000000 0.002829
4033.000000 0.002573
4034.000000 -0.041747
4035.000000 -0.042003
4036.000000 -0.066684
4037.000000 -0.066940
4038.000000 -0.111260
4039.000000 -0.111516
4040.000000 -0.107752
4041.000000 -0.108008
4042.000000 -0.152328
4043.000000 -0.152584
4044.000000 -0.177265
4045.000000 -0.177521
4046.000000 -0.221841
4047.000000 -0.222097
4048.000000 0.195655
4049.000000 0.195399
4050.000000 0.151079
4051.000000 0.150823
4052.000000 0.126141
4053.000000 0.125885
4054.000000 0.081565
4055.000000 0.081309
4056.000000 0.085074
4057.000000 0.084818
4058.000000 0.040498
4059.000000 0.040242
4060.000000 0.015560
4061.000000 0.015304
4062.000000 -0.029016
4063.000000 -0.029272
4064.000000 0.032102
4065.000000 0.031845
4066.000000 -0.012474
4067.000000 -0.012731
4068.000000 -0.037412
4069.000000 -0.037668
4070.000000 -0.081988
4071.000000 -0.082244
4072.000000 -0.078480
4073.000000 -0.078736
4074.000000 -0.123056
4075.000000 -0.123312
4076.000000 -0.147993
4077.000000 -0.148249
4078.000000 -0.192569
4079.000000 -0.192825
4080.000000 0.224927
4081.000000 0.224671
4082.000000 0.180351
4083.000000 0.180095
4084.000000 0.155413
4085.000000 0.155157
4086.000000 0.110837
4087.000000 0.110581
4088.000000 0.114346
4089.000000 0.114090
4090.000000 0.069770
4091.000000 0.069514
4092.000000 0.044832
4093.000000 0.044576
4094.000000 0.000256
4095.000000 0.000000


==> Plots/NN_HistComparison/hist_est_dnl.dat <==
0.000000 0.054688
1.000000 -0.140625
2.000000 0.054688
3.000000 -0.125000
4.000000 0.062500
5.000000 0.007812
6.000000 -0.070312
7.000000 -0.007812
8.000000 0.031250
9.000000 -0.085938
10.000000 0.000000
11.000000 -0.078125
12.000000 0.015625
13.000000 0.000000
14.000000 -0.031250
15.000000 0.578125
16.000000 -0.015625
17.000000 0.070312
18.000000 -0.046875
19.000000 -0.078125
20.000000 -0.015625
21.000000 -0.007812
22.000000 -0.039062
23.000000 0.031250
24.000000 -0.046875
25.000000 -0.078125
26.000000 0.015625
27.000000 -0.070312
28.000000 0.078125
29.000000 -0.132812
30.000000 0.054688
31.000000 -0.015625
32.000000 -0.031250
33.000000 -0.054688
34.000000 0.062500
35.000000 -0.054688
36.000000 -0.023438
37.000000 0.085938
38.000000 -0.031250
39.000000 -0.132812
40.000000 -0.078125
41.000000 0.000000
42.000000 0.156250
43.000000 -0.062500
44.000000 -0.093750
45.000000 0.023438
46.000000 -0.093750
47.000000 0.578125
48.000000 0.070312
49.000000 -0.007812
50.000000 0.023438
51.000000 -0.093750
52.000000 -0.054688
53.000000 0.007812
54.000000 -0.078125
55.000000 0.140625
56.000000 -0.156250
57.000000 0.007812
58.000000 0.031250
59.000000 -0.031250
60.000000 -0.085938
61.000000 -0.125000
62.000000 0.031250
63.000000 0.210938
64.000000 -0.007812
65.000000 0.031250
66.000000 -0.054688
67.000000 -0.093750
68.000000 -0.007812
69.000000 -0.062500
70.000000 -0.054688
71.000000 0.039062
72.000000 -0.117188
73.000000 -0.085938
74.000000 0.039062
75.000000 0.132812
76.000000 -0.062500
77.000000 0.000000
78.000000 -0.062500
79.000000 0.484375
80.000000 0.046875
81.000000 -0.140625
82.000000 0.015625
83.000000 0.148438
84.000000 -0.085938
85.000000 -0.031250
86.000000 0.062500
87.000000 -0.039062
88.000000 -0.031250
89.000000 0.039062
90.000000 -0.054688
91.000000 -0.039062
92.000000 -0.062500
93.000000 0.054688
94.000000 -0.031250
95.000000 -0.007812
96.000000 -0.039062
97.000000 -0.031250
98.000000 0.046875
99.000000 -0.125000
100.000000 0.109375
101.000000 -0.156250
102.000000 0.031250
103.000000 -0.015625
104.000000 -0.054688
105.000000 0.039062
106.000000 -0.015625
107.000000 0.015625
108.000000 -0.007812
109.000000 -0.046875
110.000000 -0.109375
111.000000 0.460938
112.000000 0.015625
113.000000 0.085938
114.000000 0.007812
115.000000 -0.078125
116.000000 -0.078125
117.000000 0.078125
118.000000 -0.023438
119.000000 -0.007812
120.000000 0.070312
121.000000 0.015625
122.000000 -0.117188
123.000000 0.015625
124.000000 -0.078125
125.000000 -0.062500
126.000000 0.140625
127.000000 0.046875
128.000000 -0.039062
129.000000 -0.007812
130.000000 -0.023438
131.000000 0.109375
132.000000 -0.140625
133.000000 -0.039062
134.000000 0.000000
135.000000 -0.117188
136.000000 0.015625
137.000000 -0.117188
138.000000 0.132812
139.000000 0.078125
140.000000 -0.140625
141.000000 -0.101562
142.000000 0.062500
143.000000 0.570312
144.000000 0.023438
145.000000 -0.046875
146.000000 -0.015625
147.000000 -0.125000
148.000000 -0.015625
149.000000 0.015625
150.000000 0.000000
151.000000 -0.101562
152.000000 -0.046875
153.000000 -0.007812
154.000000 -0.015625
155.000000 0.007812
156.000000 0.054688
157.000000 -0.046875
158.000000 0.015625
159.000000 0.015625
160.000000 0.070312
161.000000 -0.117188
162.000000 -0.132812
163.000000 -0.031250
164.000000 0.015625
165.000000 -0.031250
166.000000 -0.062500
167.000000 0.226562
168.000000 -0.085938
169.000000 -0.023438
170.000000 -0.054688
171.000000 0.031250
172.000000 -0.062500
173.000000 -0.046875
174.000000 0.093750
175.000000 0.429688
176.000000 -0.046875
177.000000 0.039062
178.000000 -0.140625
179.000000 0.015625
180.000000 0.062500
181.000000 -0.039062
182.000000 0.000000
183.000000 0.085938
184.000000 -0.039062
185.000000 -0.046875
186.000000 -0.101562
187.000000 0.078125
188.000000 -0.046875
189.000000 -0.101562
190.000000 -0.070312
191.000000 0.171875
192.000000 0.023438
193.000000 0.078125
194.000000 -0.148438
195.000000 -0.015625
196.000000 -0.031250
197.000000 -0.023438
198.000000 0.000000
199.000000 0.000000
200.000000 0.000000
201.000000 -0.062500
202.000000 -0.007812
203.000000 0.000000
204.000000 -0.015625
205.000000 -0.062500
206.000000 -0.078125
207.000000 0.679688
208.000000 -0.070312
209.000000 -0.062500
210.000000 0.000000
211.000000 0.007812
212.000000 0.015625
213.000000 -0.054688
214.000000 -0.125000
215.000000 0.140625
216.000000 -0.132812
217.000000 0.085938
218.000000 -0.031250
219.000000 -0.046875
220.000000 -0.093750
221.000000 0.007812
222.000000 0.085938
223.000000 0.054688
224.000000 -0.093750
225.000000 -0.046875
226.000000 0.000000
227.000000 0.054688
228.000000 -0.031250
229.000000 -0.062500
230.000000 0.007812
231.000000 -0.039062
232.000000 0.078125
233.000000 -0.101562
234.000000 -0.015625
235.000000 -0.156250
236.000000 -0.007812
237.000000 0.070312
238.000000 -0.164062
239.000000 0.625000
240.000000 0.023438
241.000000 0.140625
242.000000 -0.023438
243.000000 -0.140625
244.000000 0.023438
245.000000 -0.117188
246.000000 0.039062
247.000000 -0.039062
248.000000 -0.007812
249.000000 -0.109375
250.000000 0.125000
251.000000 -0.109375
252.000000 0.125000
253.000000 -0.015625
254.000000 -0.109375
255.000000 0.007812
256.000000 -0.039062
257.000000 -0.031250
258.000000 0.054688
259.000000 -0.007812
260.000000 -0.085938
261.000000 0.031250
262.000000 -0.203125
263.000000 0.156250
264.000000 -0.046875
265.000000 0.101562
266.000000 -0.023438
267.000000 -0.203125
268.000000 0.164062
269.000000 -0.101562
270.000000 -0.093750
271.000000 0.750000
272.000000 -0.148438
273.000000 -0.101562
274.000000 -0.023438
275.000000 0.054688
276.000000 0.078125
277.000000 -0.140625
278.000000 -0.023438
279.000000 0.015625
280.000000 -0.093750
281.000000 -0.093750
282.000000 0.031250
283.000000 0.062500
284.000000 -0.054688
285.000000 0.023438
286.000000 -0.039062
287.000000 0.078125
288.000000 -0.015625
289.000000 0.031250
290.000000 -0.039062
291.000000 -0.062500
292.000000 -0.054688
293.000000 -0.039062
294.000000 0.000000
295.000000 -0.054688
296.000000 0.054688
297.000000 -0.109375
298.000000 0.023438
299.000000 -0.046875
300.000000 0.070312
301.000000 -0.023438
302.000000 -0.054688
303.000000 0.531250
304.000000 -0.101562
305.000000 -0.023438
306.000000 -0.062500
307.000000 0.093750
308.000000 0.000000
309.000000 -0.007812
310.000000 -0.046875
311.000000 -0.039062
312.000000 -0.015625
313.000000 0.000000
314.000000 0.023438
315.000000 0.015625
316.000000 -0.093750
317.000000 -0.023438
318.000000 -0.046875
319.000000 0.125000
320.000000 -0.015625
321.000000 -0.093750
322.000000 -0.046875
323.000000 0.007812
324.000000 0.015625
325.000000 -0.007812
326.000000 0.007812
327.000000 0.085938
328.000000 -0.164062
329.000000 -0.085938
330.000000 0.000000
331.000000 0.039062
332.000000 0.062500
333.000000 -0.031250
334.000000 0.046875
335.000000 0.523438
336.000000 -0.007812
337.000000 -0.070312
338.000000 -0.039062
339.000000 0.039062
340.000000 -0.125000
341.000000 -0.031250
342.000000 -0.078125
343.000000 -0.039062
344.000000 0.164062
345.000000 0.023438
346.000000 0.007812
347.000000 -0.046875
348.000000 -0.234375
349.000000 0.085938
350.000000 -0.085938
351.000000 0.296875
352.000000 -0.187500
353.000000 0.007812
354.000000 -0.093750
355.000000 -0.015625
356.000000 -0.039062
357.000000 0.140625
358.000000 -0.062500
359.000000 0.039062
360.000000 -0.015625
361.000000 -0.101562
362.000000 -0.046875
363.000000 -0.015625
364.000000 -0.046875
365.000000 -0.023438
366.000000 0.062500
367.000000 0.492188
368.000000 -0.101562
369.000000 -0.023438
370.000000 -0.125000
371.000000 0.109375
372.000000 0.085938
373.000000 0.007812
374.000000 -0.085938
375.000000 0.023438
376.000000 -0.132812
377.000000 -0.023438
378.000000 -0.015625
379.000000 0.101562
380.000000 -0.125000
381.000000 -0.039062
382.000000 -0.031250
383.000000 0.203125
384.000000 -0.070312
385.000000 0.117188
386.000000 -0.023438
387.000000 -0.156250
388.000000 0.023438
389.000000 0.023438
390.000000 -0.140625
391.000000 0.023438
392.000000 -0.015625
393.000000 -0.007812
394.000000 -0.070312
395.000000 0.023438
396.000000 0.015625
397.000000 -0.007812
398.000000 0.000000
399.000000 0.539062
400.000000 -0.054688
401.000000 0.062500
402.000000 -0.085938
403.000000 -0.078125
404.000000 0.023438
405.000000 -0.062500
406.000000 -0.007812
407.000000 -0.007812
408.000000 -0.046875
409.000000 -0.046875
410.000000 0.000000
411.000000 -0.039062
412.000000 0.031250
413.000000 -0.062500
414.000000 -0.023438
415.000000 0.031250
416.000000 0.054688
417.000000 -0.109375
418.000000 0.140625
419.000000 -0.101562
420.000000 -0.031250
421.000000 0.101562
422.000000 -0.218750
423.000000 0.031250
424.000000 0.039062
425.000000 0.007812
426.000000 -0.070312
427.000000 0.015625
428.000000 -0.101562
429.000000 0.070312
430.000000 -0.085938
431.000000 0.601562
432.000000 -0.039062
433.000000 -0.085938
434.000000 -0.046875
435.000000 0.054688
436.000000 -0.109375
437.000000 0.117188
438.000000 0.023438
439.000000 -0.125000
440.000000 -0.039062
441.000000 -0.039062
442.000000 0.078125
443.000000 -0.007812
444.000000 -0.117188
445.000000 -0.007812
446.000000 -0.031250
447.000000 0.171875
448.000000 -0.054688
449.000000 0.000000
450.000000 0.000000
451.000000 0.007812
452.000000 -0.039062
453.000000 0.054688
454.000000 -0.156250
455.000000 -0.007812
456.000000 0.007812
457.000000 -0.039062
458.000000 -0.093750
459.000000 -0.031250
460.000000 0.062500
461.000000 -0.007812
462.000000 -0.164062
463.000000 0.734375
464.000000 0.023438
465.000000 -0.156250
466.000000 0.046875
467.000000 0.000000
468.000000 -0.070312
469.000000 -0.078125
470.000000 -0.015625
471.000000 0.171875
472.000000 -0.125000
473.000000 0.015625
474.000000 -0.062500
475.000000 0.054688
476.000000 -0.070312
477.000000 -0.164062
478.000000 0.062500
479.000000 0.171875
480.000000 0.031250
481.000000 -0.179688
482.000000 0.054688
483.000000 -0.132812
484.000000 -0.023438
485.000000 -0.015625
486.000000 0.000000
487.000000 0.070312
488.000000 -0.015625
489.000000 -0.007812
490.000000 0.000000
491.000000 -0.125000
492.000000 -0.023438
493.000000 -0.046875
494.000000 0.070312
495.000000 0.507812
496.000000 0.000000
497.000000 0.023438
498.000000 -0.093750
499.000000 0.039062
500.000000 -0.156250
501.000000 -0.031250
502.000000 0.054688
503.000000 0.015625
504.000000 0.007812
505.000000 -0.093750
506.000000 0.117188
507.000000 -0.078125
508.000000 0.054688
509.000000 -0.062500
510.000000 -0.007812
511.000000 -0.218750
512.000000 -0.062500
513.000000 -0.078125
514.000000 0.039062
515.000000 0.023438
516.000000 -0.046875
517.000000 0.062500
518.000000 0.000000
519.000000 -0.031250
520.000000 -0.070312
521.000000 0.031250
522.000000 -0.132812
523.000000 -0.039062
524.000000 -0.085938
525.000000 0.164062
526.000000 -0.148438
527.000000 0.546875
528.000000 0.031250
529.000000 -0.125000
530.000000 0.031250
531.000000 -0.007812
532.000000 -0.015625
533.000000 -0.062500
534.000000 0.054688
535.000000 -0.171875
536.000000 -0.078125
537.000000 0.078125
538.000000 0.000000
539.000000 0.093750
540.000000 0.015625
541.000000 -0.054688
542.000000 -0.062500
543.000000 0.015625
544.000000 -0.085938
545.000000 0.078125
546.000000 -0.046875
547.000000 -0.046875
548.000000 0.046875
549.000000 -0.062500
550.000000 0.085938
551.000000 -0.156250
552.000000 -0.054688
553.000000 0.148438
554.000000 -0.109375
555.000000 -0.046875
556.000000 -0.023438
557.000000 -0.039062
558.000000 0.093750
559.000000 0.539062
560.000000 -0.093750
561.000000 0.132812
562.000000 -0.117188
563.000000 0.046875
564.000000 -0.093750
565.000000 -0.171875
566.000000 -0.125000
567.000000 0.226562
568.000000 -0.046875
569.000000 0.101562
570.000000 0.007812
571.000000 -0.093750
572.000000 -0.015625
573.000000 -0.054688
574.000000 -0.085938
575.000000 0.179688
576.000000 0.007812
577.000000 -0.007812
578.000000 -0.179688
579.000000 0.078125
580.000000 0.015625
581.000000 -0.031250
582.000000 0.093750
583.000000 -0.078125
584.000000 -0.078125
585.000000 0.023438
586.000000 -0.109375
587.000000 0.132812
588.000000 -0.015625
589.000000 -0.109375
590.000000 -0.054688
591.000000 0.578125
592.000000 -0.062500
593.000000 -0.039062
594.000000 0.062500
595.000000 -0.070312
596.000000 0.007812
597.000000 -0.117188
598.000000 0.023438
599.000000 0.031250
600.000000 -0.062500
601.000000 0.000000
602.000000 -0.109375
603.000000 0.218750
604.000000 -0.015625
605.000000 -0.070312
606.000000 -0.101562
607.000000 0.171875
608.000000 0.031250
609.000000 -0.187500
610.000000 0.078125
611.000000 -0.062500
612.000000 -0.125000
613.000000 -0.039062
614.000000 0.023438
615.000000 0.109375
616.000000 -0.093750
617.000000 -0.070312
618.000000 -0.117188
619.000000 0.179688
620.000000 -0.070312
621.000000 -0.062500
622.000000 0.070312
623.000000 0.523438
624.000000 -0.093750
625.000000 -0.039062
626.000000 0.070312
627.000000 -0.093750
628.000000 0.062500
629.000000 -0.046875
630.000000 -0.101562
631.000000 -0.007812
632.000000 0.078125
633.000000 -0.023438
634.000000 -0.078125
635.000000 -0.054688
636.000000 0.023438
637.000000 0.039062
638.000000 -0.085938
639.000000 0.031250
640.000000 0.093750
641.000000 -0.132812
642.000000 0.164062
643.000000 -0.117188
644.000000 -0.062500
645.000000 -0.078125
646.000000 0.039062
647.000000 -0.015625
648.000000 0.070312
649.000000 -0.023438
650.000000 -0.078125
651.000000 -0.015625
652.000000 -0.132812
653.000000 0.054688
654.000000 0.109375
655.000000 0.421875
656.000000 -0.031250
657.000000 -0.031250
658.000000 0.007812
659.000000 -0.117188
660.000000 0.164062
661.000000 -0.046875
662.000000 -0.148438
663.000000 0.078125
664.000000 0.046875
665.000000 -0.132812
666.000000 0.031250
667.000000 -0.093750
668.000000 0.015625
669.000000 -0.015625
670.000000 -0.085938
671.000000 0.164062
672.000000 0.007812
673.000000 -0.140625
674.000000 -0.023438
675.000000 0.085938
676.000000 0.000000
677.000000 -0.046875
678.000000 -0.132812
679.000000 0.078125
680.000000 -0.007812
681.000000 -0.070312
682.000000 -0.031250
683.000000 0.007812
684.000000 0.039062
685.000000 -0.007812
686.000000 0.000000
687.000000 0.437500
688.000000 0.000000
689.000000 -0.015625
690.000000 0.007812
691.000000 0.039062
692.000000 -0.023438
693.000000 -0.054688
694.000000 0.015625
695.000000 -0.093750
696.000000 0.046875
697.000000 -0.117188
698.000000 0.007812
699.000000 -0.031250
700.000000 -0.093750
701.000000 0.031250
702.000000 -0.078125
703.000000 0.171875
704.000000 0.000000
705.000000 0.031250
706.000000 -0.078125
707.000000 -0.070312
708.000000 -0.023438
709.000000 0.046875
710.000000 -0.078125
711.000000 0.156250
712.000000 -0.054688
713.000000 -0.054688
714.000000 -0.031250
715.000000 -0.070312
716.000000 -0.039062
717.000000 0.070312
718.000000 -0.054688
719.000000 0.476562
720.000000 0.039062
721.000000 -0.070312
722.000000 -0.039062
723.000000 -0.078125
724.000000 0.015625
725.000000 0.007812
726.000000 -0.007812
727.000000 -0.125000
728.000000 0.031250
729.000000 0.046875
730.000000 -0.023438
731.000000 0.046875
732.000000 -0.125000
733.000000 0.132812
734.000000 -0.062500
735.000000 0.101562
736.000000 -0.046875
737.000000 -0.070312
738.000000 -0.054688
739.000000 -0.015625
740.000000 -0.007812
741.000000 -0.039062
742.000000 0.093750
743.000000 -0.023438
744.000000 0.023438
745.000000 -0.007812
746.000000 -0.039062
747.000000 -0.148438
748.000000 -0.187500
749.000000 0.210938
750.000000 -0.078125
751.000000 0.562500
752.000000 0.117188
753.000000 0.007812
754.000000 -0.062500
755.000000 -0.007812
756.000000 -0.062500
757.000000 0.070312
758.000000 -0.125000
759.000000 -0.015625
760.000000 -0.070312
761.000000 0.007812
762.000000 -0.070312
763.000000 0.070312
764.000000 -0.101562
765.000000 -0.023438
766.000000 0.007812
767.000000 -0.054688
768.000000 -0.085938
769.000000 0.140625
770.000000 -0.007812
771.000000 -0.093750
772.000000 0.070312
773.000000 -0.085938
774.000000 -0.070312
775.000000 0.054688
776.000000 0.000000
777.000000 -0.109375
778.000000 -0.015625
779.000000 -0.007812
780.000000 -0.031250
781.000000 0.007812
782.000000 0.000000
783.000000 0.523438
784.000000 0.039062
785.000000 -0.140625
786.000000 -0.085938
787.000000 0.054688
788.000000 0.000000
789.000000 -0.117188
790.000000 0.015625
791.000000 0.125000
792.000000 -0.007812
793.000000 -0.117188
794.000000 0.000000
795.000000 0.023438
796.000000 -0.132812
797.000000 0.156250
798.000000 -0.140625
799.000000 0.179688
800.000000 -0.140625
801.000000 -0.023438
802.000000 -0.015625
803.000000 0.140625
804.000000 -0.140625
805.000000 0.039062
806.000000 -0.093750
807.000000 -0.203125
808.000000 0.148438
809.000000 0.023438
810.000000 0.062500
811.000000 -0.062500
812.000000 -0.023438
813.000000 -0.039062
814.000000 -0.085938
815.000000 0.546875
816.000000 -0.031250
817.000000 0.078125
818.000000 -0.101562
819.000000 0.078125
820.000000 0.000000
821.000000 -0.039062
822.000000 0.023438
823.000000 -0.046875
824.000000 -0.054688
825.000000 -0.078125
826.000000 -0.046875
827.000000 0.000000
828.000000 -0.109375
829.000000 0.085938
830.000000 0.007812
831.000000 0.109375
832.000000 -0.054688
833.000000 0.054688
834.000000 -0.078125
835.000000 -0.039062
836.000000 -0.007812
837.000000 -0.039062
838.000000 0.007812
839.000000 0.046875
840.000000 -0.062500
841.000000 -0.046875
842.000000 -0.039062
843.000000 -0.031250
844.000000 -0.046875
845.000000 0.023438
846.000000 0.054688
847.000000 0.492188
848.000000 -0.054688
849.000000 -0.078125
850.000000 -0.054688
851.000000 0.093750
852.000000 -0.156250
853.000000 0.085938
854.000000 0.078125
855.000000 -0.085938
856.000000 -0.125000
857.000000 0.023438
858.000000 0.054688
859.000000 -0.046875
860.000000 -0.039062
861.000000 -0.007812
862.000000 0.007812
863.000000 -0.101562
864.000000 0.218750
865.000000 -0.093750
866.000000 0.015625
867.000000 -0.070312
868.000000 0.015625
869.000000 0.078125
870.000000 -0.015625
871.000000 0.031250
872.000000 -0.179688
873.000000 -0.062500
874.000000 0.023438
875.000000 -0.179688
876.000000 0.101562
877.000000 -0.101562
878.000000 0.046875
879.000000 0.718750
880.000000 -0.078125
881.000000 -0.015625
882.000000 -0.148438
883.000000 0.031250
884.000000 -0.046875
885.000000 0.078125
886.000000 -0.078125
887.000000 -0.054688
888.000000 0.078125
889.000000 -0.031250
890.000000 -0.164062
891.000000 0.054688
892.000000 0.000000
893.000000 0.125000
894.000000 -0.007812
895.000000 -0.007812
896.000000 0.000000
897.000000 -0.015625
898.000000 -0.117188
899.000000 0.101562
900.000000 -0.015625
901.000000 -0.085938
902.000000 0.156250
903.000000 -0.046875
904.000000 -0.218750
905.000000 -0.015625
906.000000 0.000000
907.000000 -0.007812
908.000000 0.054688
909.000000 -0.109375
910.000000 0.015625
911.000000 0.429688
912.000000 0.062500
913.000000 -0.031250
914.000000 -0.078125
915.000000 -0.046875
916.000000 0.046875
917.000000 -0.078125
918.000000 0.101562
919.000000 -0.101562
920.000000 -0.109375
921.000000 0.000000
922.000000 0.031250
923.000000 0.015625
924.000000 0.054688
925.000000 0.015625
926.000000 -0.078125
927.000000 0.101562
928.000000 -0.039062
929.000000 -0.117188
930.000000 0.007812
931.000000 -0.062500
932.000000 -0.031250
933.000000 0.132812
934.000000 -0.062500
935.000000 -0.023438
936.000000 0.023438
937.000000 -0.070312
938.000000 0.101562
939.000000 -0.265625
940.000000 0.046875
941.000000 -0.046875
942.000000 -0.062500
943.000000 0.617188
944.000000 0.148438
945.000000 -0.156250
946.000000 0.000000
947.000000 -0.007812
948.000000 -0.117188
949.000000 -0.015625
950.000000 -0.007812
951.000000 0.046875
952.000000 -0.171875
953.000000 0.062500
954.000000 0.156250
955.000000 -0.109375
956.000000 -0.125000
957.000000 0.078125
958.000000 -0.023438
959.000000 0.125000
960.000000 -0.062500
961.000000 0.093750
962.000000 -0.039062
963.000000 -0.140625
964.000000 0.000000
965.000000 -0.101562
966.000000 0.015625
967.000000 -0.078125
968.000000 0.148438
969.000000 0.000000
970.000000 -0.078125
971.000000 -0.085938
972.000000 0.062500
973.000000 0.031250
974.000000 -0.007812
975.000000 0.398438
976.000000 -0.007812
977.000000 0.023438
978.000000 -0.046875
979.000000 0.132812
980.000000 -0.078125
981.000000 -0.039062
982.000000 0.070312
983.000000 -0.046875
984.000000 -0.070312
985.000000 -0.054688
986.000000 -0.031250
987.000000 0.000000
988.000000 0.031250
989.000000 -0.031250
990.000000 -0.250000
991.000000 0.257812
992.000000 0.031250
993.000000 -0.046875
994.000000 -0.117188
995.000000 -0.031250
996.000000 -0.093750
997.000000 0.046875
998.000000 0.062500
999.000000 0.031250
1000.000000 -0.031250
1001.000000 -0.070312
1002.000000 -0.148438
1003.000000 0.132812
1004.000000 -0.195312
1005.000000 0.117188
1006.000000 -0.031250
1007.000000 0.609375
1008.000000 0.093750
1009.000000 -0.054688
1010.000000 -0.296875
1011.000000 0.046875
1012.000000 0.031250
1013.000000 -0.015625
1014.000000 0.046875
1015.000000 -0.046875
1016.000000 -0.054688
1017.000000 0.015625
1018.000000 -0.015625
1019.000000 0.007812
1020.000000 -0.023438
1021.000000 -0.070312
1022.000000 -0.039062
1023.000000 -0.460938
1024.000000 0.132812
1025.000000 -0.046875
1026.000000 -0.031250
1027.000000 0.046875
1028.000000 -0.179688
1029.000000 -0.007812
1030.000000 -0.054688
1031.000000 0.117188
1032.000000 -0.109375
1033.000000 0.046875
1034.000000 -0.039062
1035.000000 0.046875
1036.000000 0.007812
1037.000000 -0.023438
1038.000000 -0.023438
1039.000000 0.437500
1040.000000 -0.007812
1041.000000 0.015625
1042.000000 -0.085938
1043.000000 0.039062
1044.000000 0.078125
1045.000000 -0.156250
1046.000000 -0.015625
1047.000000 0.070312
1048.000000 -0.078125
1049.000000 -0.039062
1050.000000 -0.054688
1051.000000 0.054688
1052.000000 0.000000
1053.000000 0.046875
1054.000000 -0.125000
1055.000000 -0.015625
1056.000000 0.085938
1057.000000 0.039062
1058.000000 -0.156250
1059.000000 -0.046875
1060.000000 0.023438
1061.000000 0.070312
1062.000000 -0.156250
1063.000000 -0.007812
1064.000000 0.070312
1065.000000 -0.171875
1066.000000 0.007812
1067.000000 0.093750
1068.000000 0.000000
1069.000000 0.000000
1070.000000 -0.101562
1071.000000 0.632812
1072.000000 -0.070312
1073.000000 -0.023438
1074.000000 -0.031250
1075.000000 -0.015625
1076.000000 0.031250
1077.000000 -0.148438
1078.000000 -0.031250
1079.000000 0.023438
1080.000000 -0.007812
1081.000000 0.039062
1082.000000 -0.039062
1083.000000 -0.015625
1084.000000 -0.015625
1085.000000 0.039062
1086.000000 0.054688
1087.000000 -0.039062
1088.000000 -0.062500
1089.000000 0.000000
1090.000000 -0.039062
1091.000000 0.007812
1092.000000 0.031250
1093.000000 -0.054688
1094.000000 -0.062500
1095.000000 -0.062500
1096.000000 0.085938
1097.000000 0.070312
1098.000000 -0.093750
1099.000000 -0.093750
1100.000000 -0.039062
1101.000000 0.078125
1102.000000 0.007812
1103.000000 0.523438
1104.000000 -0.093750
1105.000000 -0.117188
1106.000000 -0.015625
1107.000000 -0.031250
1108.000000 0.093750
1109.000000 -0.046875
1110.000000 0.070312
1111.000000 -0.070312
1112.000000 0.031250
1113.000000 -0.023438
1114.000000 0.031250
1115.000000 -0.179688
1116.000000 0.054688
1117.000000 0.109375
1118.000000 -0.093750
1119.000000 0.015625
1120.000000 0.015625
1121.000000 -0.039062
1122.000000 -0.046875
1123.000000 -0.117188
1124.000000 0.125000
1125.000000 0.031250
1126.000000 -0.085938
1127.000000 -0.062500
1128.000000 0.023438
1129.000000 -0.117188
1130.000000 0.023438
1131.000000 -0.023438
1132.000000 -0.085938
1133.000000 -0.070312
1134.000000 0.093750
1135.000000 0.750000
1136.000000 -0.093750
1137.000000 -0.085938
1138.000000 -0.132812
1139.000000 -0.015625
1140.000000 0.031250
1141.000000 0.007812
1142.000000 -0.023438
1143.000000 0.054688
1144.000000 -0.109375
1145.000000 0.179688
1146.000000 -0.234375
1147.000000 -0.039062
1148.000000 0.171875
1149.000000 -0.054688
1150.000000 0.000000
1151.000000 -0.039062
1152.000000 -0.015625
1153.000000 0.031250
1154.000000 -0.031250
1155.000000 -0.085938
1156.000000 -0.023438
1157.000000 0.007812
1158.000000 0.015625
1159.000000 -0.031250
1160.000000 -0.179688
1161.000000 0.062500
1162.000000 0.132812
1163.000000 -0.085938
1164.000000 -0.078125
1165.000000 0.039062
1166.000000 -0.023438
1167.000000 0.585938
1168.000000 -0.171875
1169.000000 0.062500
1170.000000 -0.078125
1171.000000 0.062500
1172.000000 0.031250
1173.000000 0.015625
1174.000000 -0.117188
1175.000000 0.023438
1176.000000 0.070312
1177.000000 -0.132812
1178.000000 -0.054688
1179.000000 0.062500
1180.000000 0.062500
1181.000000 -0.023438
1182.000000 -0.187500
1183.000000 -0.039062
1184.000000 0.078125
1185.000000 0.023438
1186.000000 -0.054688
1187.000000 0.031250
1188.000000 -0.054688
1189.000000 -0.062500
1190.000000 -0.164062
1191.000000 0.187500
1192.000000 -0.132812
1193.000000 0.070312
1194.000000 -0.007812
1195.000000 -0.015625
1196.000000 -0.054688
1197.000000 0.093750
1198.000000 -0.015625
1199.000000 0.453125
1200.000000 0.023438
1201.000000 -0.062500
1202.000000 0.000000
1203.000000 -0.109375
1204.000000 -0.117188
1205.000000 0.164062
1206.000000 0.000000
1207.000000 0.031250
1208.000000 -0.148438
1209.000000 -0.015625
1210.000000 0.101562
1211.000000 -0.062500
1212.000000 -0.039062
1213.000000 -0.101562
1214.000000 0.007812
1215.000000 0.296875
1216.000000 -0.093750
1217.000000 0.039062
1218.000000 -0.039062
1219.000000 -0.007812
1220.000000 -0.109375
1221.000000 0.007812
1222.000000 -0.007812
1223.000000 -0.062500
1224.000000 -0.023438
1225.000000 0.007812
1226.000000 -0.093750
1227.000000 -0.062500
1228.000000 0.046875
1229.000000 0.000000
1230.000000 -0.039062
1231.000000 0.554688
1232.000000 0.023438
1233.000000 -0.171875
1234.000000 -0.085938
1235.000000 0.093750
1236.000000 0.132812
1237.000000 -0.117188
1238.000000 0.031250
1239.000000 -0.031250
1240.000000 -0.093750
1241.000000 -0.085938
1242.000000 0.070312
1243.000000 0.007812
1244.000000 -0.046875
1245.000000 -0.023438
1246.000000 0.054688
1247.000000 -0.054688
1248.000000 -0.046875
1249.000000 0.054688
1250.000000 -0.062500
1251.000000 -0.007812
1252.000000 -0.023438
1253.000000 0.101562
1254.000000 -0.078125
1255.000000 -0.007812
1256.000000 0.062500
1257.000000 -0.218750
1258.000000 0.000000
1259.000000 -0.015625
1260.000000 -0.062500
1261.000000 -0.023438
1262.000000 0.031250
1263.000000 0.570312
1264.000000 -0.054688
1265.000000 -0.023438
1266.000000 0.070312
1267.000000 -0.093750
1268.000000 -0.015625
1269.000000 0.046875
1270.000000 -0.093750
1271.000000 0.179688
1272.000000 -0.117188
1273.000000 -0.054688
1274.000000 -0.062500
1275.000000 -0.109375
1276.000000 0.023438
1277.000000 0.062500
1278.000000 -0.078125
1279.000000 -0.046875
1280.000000 0.164062
1281.000000 -0.007812
1282.000000 -0.062500
1283.000000 -0.039062
1284.000000 -0.109375
1285.000000 -0.039062
1286.000000 0.007812
1287.000000 -0.015625
1288.000000 0.046875
1289.000000 -0.007812
1290.000000 -0.007812
1291.000000 -0.132812
1292.000000 0.007812
1293.000000 0.054688
1294.000000 0.000000
1295.000000 0.445312
1296.000000 -0.023438
1297.000000 0.023438
1298.000000 -0.148438
1299.000000 0.195312
1300.000000 -0.023438
1301.000000 0.000000
1302.000000 -0.054688
1303.000000 -0.023438
1304.000000 -0.070312
1305.000000 0.140625
1306.000000 -0.195312
1307.000000 0.031250
1308.000000 0.007812
1309.000000 -0.007812
1310.000000 0.007812
1311.000000 0.031250
1312.000000 0.015625
1313.000000 -0.046875
1314.000000 -0.093750
1315.000000 -0.085938
1316.000000 -0.031250
1317.000000 0.148438
1318.000000 0.062500
1319.000000 0.046875
1320.000000 -0.195312
1321.000000 -0.101562
1322.000000 -0.109375
1323.000000 0.046875
1324.000000 0.023438
1325.000000 -0.023438
1326.000000 -0.101562
1327.000000 0.484375
1328.000000 -0.015625
1329.000000 0.000000
1330.000000 0.117188
1331.000000 -0.101562
1332.000000 -0.078125
1333.000000 0.085938
1334.000000 -0.031250
1335.000000 0.039062
1336.000000 0.054688
1337.000000 -0.140625
1338.000000 -0.023438
1339.000000 -0.015625
1340.000000 -0.062500
1341.000000 0.023438
1342.000000 -0.109375
1343.000000 0.171875
1344.000000 0.015625
1345.000000 -0.031250
1346.000000 -0.085938
1347.000000 0.132812
1348.000000 -0.046875
1349.000000 -0.070312
1350.000000 0.054688
1351.000000 -0.070312
1352.000000 -0.031250
1353.000000 -0.054688
1354.000000 -0.023438
1355.000000 0.132812
1356.000000 -0.023438
1357.000000 -0.085938
1358.000000 0.015625
1359.000000 0.429688
1360.000000 0.031250
1361.000000 0.046875
1362.000000 0.007812
1363.000000 -0.093750
1364.000000 -0.117188
1365.000000 0.031250
1366.000000 0.007812
1367.000000 -0.007812
1368.000000 0.085938
1369.000000 -0.210938
1370.000000 -0.015625
1371.000000 -0.007812
1372.000000 -0.007812
1373.000000 0.140625
1374.000000 -0.125000
1375.000000 -0.054688
1376.000000 0.062500
1377.000000 -0.070312
1378.000000 0.000000
1379.000000 0.070312
1380.000000 -0.156250
1381.000000 -0.007812
1382.000000 0.039062
1383.000000 0.039062
1384.000000 -0.132812
1385.000000 0.148438
1386.000000 -0.062500
1387.000000 0.031250
1388.000000 -0.125000
1389.000000 0.031250
1390.000000 -0.062500
1391.000000 0.703125
1392.000000 -0.070312
1393.000000 -0.101562
1394.000000 -0.015625
1395.000000 -0.125000
1396.000000 0.039062
1397.000000 -0.046875
1398.000000 -0.007812
1399.000000 0.015625
1400.000000 0.039062
1401.000000 -0.015625
1402.000000 -0.039062
1403.000000 -0.039062
1404.000000 0.007812
1405.000000 -0.007812
1406.000000 -0.023438
1407.000000 0.085938
1408.000000 0.062500
1409.000000 -0.023438
1410.000000 -0.015625
1411.000000 -0.093750
1412.000000 -0.257812
1413.000000 0.101562
1414.000000 0.062500
1415.000000 0.023438
1416.000000 0.031250
1417.000000 -0.062500
1418.000000 -0.093750
1419.000000 -0.085938
1420.000000 -0.062500
1421.000000 -0.109375
1422.000000 0.000000
1423.000000 0.601562
1424.000000 0.195312
1425.000000 -0.179688
1426.000000 -0.015625
1427.000000 0.039062
1428.000000 -0.007812
1429.000000 -0.085938
1430.000000 -0.039062
1431.000000 0.007812
1432.000000 -0.054688
1433.000000 0.140625
1434.000000 0.015625
1435.000000 -0.085938
1436.000000 -0.031250
1437.000000 -0.023438
1438.000000 -0.015625
1439.000000 0.054688
1440.000000 -0.140625
1441.000000 0.007812
1442.000000 -0.054688
1443.000000 -0.007812
1444.000000 0.023438
1445.000000 -0.007812
1446.000000 -0.078125
1447.000000 0.070312
1448.000000 -0.039062
1449.000000 -0.062500
1450.000000 0.164062
1451.000000 -0.054688
1452.000000 -0.023438
1453.000000 -0.109375
1454.000000 -0.015625
1455.000000 0.507812
1456.000000 0.031250
1457.000000 0.023438
1458.000000 -0.085938
1459.000000 -0.078125
1460.000000 0.000000
1461.000000 -0.023438
1462.000000 0.062500
1463.000000 0.039062
1464.000000 -0.085938
1465.000000 -0.070312
1466.000000 -0.062500
1467.000000 -0.039062
1468.000000 -0.031250
1469.000000 0.046875
1470.000000 0.000000
1471.000000 0.117188
1472.000000 -0.039062
1473.000000 0.093750
1474.000000 -0.031250
1475.000000 -0.085938
1476.000000 -0.093750
1477.000000 -0.023438
1478.000000 0.093750
1479.000000 -0.085938
1480.000000 0.078125
1481.000000 0.007812
1482.000000 -0.046875
1483.000000 -0.046875
1484.000000 -0.031250
1485.000000 0.062500
1486.000000 -0.140625
1487.000000 0.539062
1488.000000 -0.062500
1489.000000 -0.062500
1490.000000 0.015625
1491.000000 0.070312
1492.000000 -0.062500
1493.000000 -0.062500
1494.000000 -0.007812
1495.000000 -0.031250
1496.000000 0.054688
1497.000000 -0.070312
1498.000000 0.062500
1499.000000 -0.031250
1500.000000 -0.101562
1501.000000 0.031250
1502.000000 -0.062500
1503.000000 0.015625
1504.000000 0.085938
1505.000000 0.000000
1506.000000 0.000000
1507.000000 -0.085938
1508.000000 -0.093750
1509.000000 0.000000
1510.000000 0.039062
1511.000000 -0.039062
1512.000000 0.054688
1513.000000 -0.187500
1514.000000 0.031250
1515.000000 0.015625
1516.000000 -0.031250
1517.000000 -0.039062
1518.000000 0.039062
1519.000000 0.578125
1520.000000 -0.062500
1521.000000 0.070312
1522.000000 -0.179688
1523.000000 0.000000
1524.000000 0.007812
1525.000000 -0.039062
1526.000000 0.125000
1527.000000 -0.015625
1528.000000 -0.101562
1529.000000 -0.140625
1530.000000 0.023438
1531.000000 -0.109375
1532.000000 -0.046875
1533.000000 0.085938
1534.000000 0.039062
1535.000000 -0.093750
1536.000000 -0.148438
1537.000000 -0.007812
1538.000000 0.078125
1539.000000 -0.046875
1540.000000 0.007812
1541.000000 -0.054688
1542.000000 -0.039062
1543.000000 0.039062
1544.000000 -0.062500
1545.000000 -0.132812
1546.000000 -0.125000
1547.000000 0.093750
1548.000000 -0.031250
1549.000000 0.093750
1550.000000 -0.062500
1551.000000 0.398438
1552.000000 0.015625
1553.000000 0.039062
1554.000000 -0.046875
1555.000000 0.039062
1556.000000 -0.039062
1557.000000 -0.054688
1558.000000 -0.062500
1559.000000 0.093750
1560.000000 0.039062
1561.000000 -0.093750
1562.000000 -0.132812
1563.000000 0.070312
1564.000000 -0.085938
1565.000000 -0.054688
1566.000000 0.070312
1567.000000 0.093750
1568.000000 -0.085938
1569.000000 0.007812
1570.000000 0.148438
1571.000000 -0.070312
1572.000000 -0.062500
1573.000000 -0.078125
1574.000000 -0.078125
1575.000000 0.007812
1576.000000 0.156250
1577.000000 -0.062500
1578.000000 -0.054688
1579.000000 0.031250
1580.000000 -0.078125
1581.000000 0.015625
1582.000000 -0.031250
1583.000000 0.390625
1584.000000 -0.015625
1585.000000 0.046875
1586.000000 -0.109375
1587.000000 0.062500
1588.000000 0.015625
1589.000000 0.062500
1590.000000 -0.054688
1591.000000 0.015625
1592.000000 -0.109375
1593.000000 -0.007812
1594.000000 0.062500
1595.000000 -0.156250
1596.000000 0.078125
1597.000000 -0.062500
1598.000000 0.070312
1599.000000 0.070312
1600.000000 -0.101562
1601.000000 -0.007812
1602.000000 0.023438
1603.000000 -0.265625
1604.000000 0.023438
1605.000000 0.015625
1606.000000 0.148438
1607.000000 -0.101562
1608.000000 -0.023438
1609.000000 -0.023438
1610.000000 0.023438
1611.000000 -0.039062
1612.000000 0.070312
1613.000000 -0.085938
1614.000000 -0.039062
1615.000000 0.718750
1616.000000 -0.023438
1617.000000 -0.031250
1618.000000 -0.093750
1619.000000 -0.101562
1620.000000 0.101562
1621.000000 -0.054688
1622.000000 0.007812
1623.000000 -0.132812
1624.000000 -0.007812
1625.000000 0.093750
1626.000000 -0.015625
1627.000000 -0.054688
1628.000000 0.015625
1629.000000 -0.078125
1630.000000 0.039062
1631.000000 0.070312
1632.000000 -0.054688
1633.000000 -0.023438
1634.000000 -0.101562
1635.000000 -0.031250
1636.000000 -0.023438
1637.000000 -0.085938
1638.000000 -0.039062
1639.000000 0.023438
1640.000000 -0.031250
1641.000000 0.015625
1642.000000 -0.125000
1643.000000 0.093750
1644.000000 0.093750
1645.000000 -0.007812
1646.000000 0.000000
1647.000000 0.523438
1648.000000 0.000000
1649.000000 -0.054688
1650.000000 -0.054688
1651.000000 -0.101562
1652.000000 -0.132812
1653.000000 0.085938
1654.000000 0.070312
1655.000000 0.007812
1656.000000 0.023438
1657.000000 0.000000
1658.000000 -0.125000
1659.000000 -0.085938
1660.000000 -0.046875
1661.000000 0.062500
1662.000000 -0.007812
1663.000000 0.062500
1664.000000 -0.085938
1665.000000 0.000000
1666.000000 0.078125
1667.000000 0.015625
1668.000000 -0.101562
1669.000000 0.039062
1670.000000 -0.031250
1671.000000 0.015625
1672.000000 -0.148438
1673.000000 -0.015625
1674.000000 0.031250
1675.000000 -0.101562
1676.000000 0.046875
1677.000000 -0.039062
1678.000000 -0.062500
1679.000000 0.679688
1680.000000 -0.132812
1681.000000 -0.062500
1682.000000 0.000000
1683.000000 0.046875
1684.000000 0.000000
1685.000000 -0.007812
1686.000000 0.007812
1687.000000 -0.109375
1688.000000 0.007812
1689.000000 0.062500
1690.000000 0.015625
1691.000000 -0.007812
1692.000000 -0.046875
1693.000000 0.023438
1694.000000 -0.171875
1695.000000 0.023438
1696.000000 0.007812
1697.000000 -0.007812
1698.000000 -0.015625
1699.000000 -0.101562
1700.000000 0.039062
1701.000000 0.007812
1702.000000 -0.117188
1703.000000 0.093750
1704.000000 -0.046875
1705.000000 0.125000
1706.000000 -0.117188
1707.000000 -0.054688
1708.000000 -0.007812
1709.000000 -0.046875
1710.000000 0.039062
1711.000000 0.625000
1712.000000 -0.148438
1713.000000 -0.039062
1714.000000 -0.070312
1715.000000 0.046875
1716.000000 0.000000
1717.000000 0.015625
1718.000000 -0.070312
1719.000000 0.000000
1720.000000 0.015625
1721.000000 0.015625
1722.000000 -0.007812
1723.000000 -0.007812
1724.000000 -0.078125
1725.000000 -0.054688
1726.000000 -0.101562
1727.000000 0.210938
1728.000000 0.039062
1729.000000 -0.031250
1730.000000 -0.125000
1731.000000 0.085938
1732.000000 0.000000
1733.000000 -0.039062
1734.000000 -0.132812
1735.000000 0.054688
1736.000000 0.007812
1737.000000 0.070312
1738.000000 -0.007812
1739.000000 -0.101562
1740.000000 0.093750
1741.000000 -0.132812
1742.000000 0.007812
1743.000000 0.382812
1744.000000 0.070312
1745.000000 0.015625
1746.000000 -0.140625
1747.000000 -0.023438
1748.000000 0.023438
1749.000000 -0.039062
1750.000000 0.023438
1751.000000 0.046875
1752.000000 -0.085938
1753.000000 -0.125000
1754.000000 0.007812
1755.000000 0.117188
1756.000000 -0.046875
1757.000000 -0.054688
1758.000000 0.000000
1759.000000 0.023438
1760.000000 -0.039062
1761.000000 0.000000
1762.000000 -0.015625
1763.000000 0.093750
1764.000000 -0.054688
1765.000000 -0.031250
1766.000000 -0.085938
1767.000000 0.062500
1768.000000 -0.039062
1769.000000 -0.054688
1770.000000 -0.023438
1771.000000 -0.054688
1772.000000 -0.101562
1773.000000 0.000000
1774.000000 0.085938
1775.000000 0.421875
1776.000000 0.000000
1777.000000 -0.054688
1778.000000 -0.023438
1779.000000 0.039062
1780.000000 0.085938
1781.000000 0.023438
1782.000000 -0.070312
1783.000000 -0.101562
1784.000000 -0.031250
1785.000000 0.046875
1786.000000 -0.023438
1787.000000 0.023438
1788.000000 0.031250
1789.000000 -0.078125
1790.000000 0.023438
1791.000000 -0.046875
1792.000000 0.046875
1793.000000 -0.031250
1794.000000 -0.078125
1795.000000 -0.257812
1796.000000 0.039062
1797.000000 0.140625
1798.000000 -0.164062
1799.000000 0.046875
1800.000000 -0.109375
1801.000000 0.210938
1802.000000 0.039062
1803.000000 -0.039062
1804.000000 -0.062500
1805.000000 0.007812
1806.000000 0.031250
1807.000000 0.429688
1808.000000 -0.046875
1809.000000 0.046875
1810.000000 -0.070312
1811.000000 -0.085938
1812.000000 0.000000
1813.000000 0.140625
1814.000000 -0.046875
1815.000000 -0.054688
1816.000000 0.031250
1817.000000 -0.015625
1818.000000 -0.031250
1819.000000 -0.054688
1820.000000 -0.093750
1821.000000 0.039062
1822.000000 -0.078125
1823.000000 0.078125
1824.000000 -0.109375
1825.000000 -0.015625
1826.000000 0.031250
1827.000000 0.109375
1828.000000 -0.093750
1829.000000 -0.046875
1830.000000 0.054688
1831.000000 -0.039062
1832.000000 -0.031250
1833.000000 0.000000
1834.000000 -0.031250
1835.000000 -0.007812
1836.000000 -0.031250
1837.000000 -0.031250
1838.000000 0.007812
1839.000000 0.585938
1840.000000 -0.179688
1841.000000 0.015625
1842.000000 0.093750
1843.000000 -0.015625
1844.000000 -0.046875
1845.000000 -0.218750
1846.000000 0.078125
1847.000000 0.000000
1848.000000 -0.062500
1849.000000 0.031250
1850.000000 -0.085938
1851.000000 0.000000
1852.000000 0.125000
1853.000000 -0.093750
1854.000000 -0.031250
1855.000000 0.085938
1856.000000 0.031250
1857.000000 -0.085938
1858.000000 -0.039062
1859.000000 -0.023438
1860.000000 0.101562
1861.000000 -0.117188
1862.000000 0.015625
1863.000000 -0.031250
1864.000000 -0.023438
1865.000000 0.031250
1866.000000 -0.093750
1867.000000 -0.007812
1868.000000 0.000000
1869.000000 0.007812
1870.000000 -0.039062
1871.000000 0.546875
1872.000000 -0.007812
1873.000000 -0.015625
1874.000000 -0.031250
1875.000000 -0.070312
1876.000000 0.132812
1877.000000 -0.117188
1878.000000 0.070312
1879.000000 -0.046875
1880.000000 -0.125000
1881.000000 0.000000
1882.000000 0.046875
1883.000000 -0.054688
1884.000000 -0.093750
1885.000000 -0.062500
1886.000000 0.164062
1887.000000 0.031250
1888.000000 -0.062500
1889.000000 -0.117188
1890.000000 0.125000
1891.000000 0.031250
1892.000000 -0.078125
1893.000000 -0.109375
1894.000000 -0.046875
1895.000000 0.054688
1896.000000 0.046875
1897.000000 -0.109375
1898.000000 -0.046875
1899.000000 -0.015625
1900.000000 0.031250
1901.000000 -0.015625
1902.000000 -0.031250
1903.000000 0.562500
1904.000000 0.031250
1905.000000 -0.125000
1906.000000 -0.039062
1907.000000 0.062500
1908.000000 -0.015625
1909.000000 -0.031250
1910.000000 0.054688
1911.000000 0.007812
1912.000000 -0.078125
1913.000000 -0.109375
1914.000000 0.148438
1915.000000 -0.156250
1916.000000 0.007812
1917.000000 -0.062500
1918.000000 0.023438
1919.000000 0.031250
1920.000000 0.054688
1921.000000 -0.148438
1922.000000 0.000000
1923.000000 -0.070312
1924.000000 -0.023438
1925.000000 0.101562
1926.000000 0.015625
1927.000000 -0.046875
1928.000000 -0.039062
1929.000000 0.007812
1930.000000 -0.101562
1931.000000 0.125000
1932.000000 -0.125000
1933.000000 0.046875
1934.000000 -0.007812
1935.000000 0.578125
1936.000000 0.039062
1937.000000 -0.093750
1938.000000 -0.101562
1939.000000 0.054688
1940.000000 -0.156250
1941.000000 0.101562
1942.000000 -0.093750
1943.000000 -0.125000
1944.000000 -0.015625
1945.000000 0.023438
1946.000000 -0.046875
1947.000000 0.031250
1948.000000 0.023438
1949.000000 0.015625
1950.000000 0.015625
1951.000000 0.085938
1952.000000 -0.085938
1953.000000 0.125000
1954.000000 -0.046875
1955.000000 -0.195312
1956.000000 -0.148438
1957.000000 0.156250
1958.000000 -0.031250
1959.000000 -0.031250
1960.000000 -0.023438
1961.000000 -0.023438
1962.000000 -0.062500
1963.000000 0.109375
1964.000000 0.007812
1965.000000 -0.007812
1966.000000 -0.195312
1967.000000 0.531250
1968.000000 0.000000
1969.000000 -0.078125
1970.000000 0.070312
1971.000000 0.015625
1972.000000 -0.046875
1973.000000 -0.023438
1974.000000 -0.031250
1975.000000 0.039062
1976.000000 0.039062
1977.000000 0.015625
1978.000000 -0.054688
1979.000000 -0.007812
1980.000000 -0.148438
1981.000000 0.046875
1982.000000 -0.031250
1983.000000 0.171875
1984.000000 -0.062500
1985.000000 -0.039062
1986.000000 0.000000
1987.000000 -0.070312
1988.000000 -0.093750
1989.000000 0.070312
1990.000000 -0.093750
1991.000000 -0.023438
1992.000000 -0.031250
1993.000000 0.000000
1994.000000 -0.015625
1995.000000 0.117188
1996.000000 -0.109375
1997.000000 0.054688
1998.000000 -0.015625
1999.000000 0.445312
2000.000000 0.062500
2001.000000 -0.039062
2002.000000 0.000000
2003.000000 0.015625
2004.000000 -0.132812
2005.000000 0.031250
2006.000000 0.031250
2007.000000 -0.085938
2008.000000 0.023438
2009.000000 -0.039062
2010.000000 0.046875
2011.000000 0.023438
2012.000000 -0.093750
2013.000000 -0.046875
2014.000000 -0.109375
2015.000000 0.132812
2016.000000 -0.039062
2017.000000 -0.148438
2018.000000 0.062500
2019.000000 0.007812
2020.000000 0.054688
2021.000000 -0.070312
2022.000000 -0.054688
2023.000000 0.125000
2024.000000 -0.046875
2025.000000 -0.078125
2026.000000 -0.062500
2027.000000 -0.156250
2028.000000 0.039062
2029.000000 0.039062
2030.000000 -0.046875
2031.000000 0.625000
2032.000000 -0.023438
2033.000000 -0.054688
2034.000000 -0.023438
2035.000000 0.015625
2036.000000 0.039062
2037.000000 -0.125000
2038.000000 0.085938
2039.000000 -0.101562
2040.000000 -0.070312
2041.000000 0.101562
2042.000000 0.000000
2043.000000 -0.132812
2044.000000 -0.039062
2045.000000 -0.031250
2046.000000 -0.750000
2047.000000 -1.000000
2048.000000 -0.195312
2049.000000 0.117188
2050.000000 0.039062
2051.000000 -0.117188
2052.000000 0.070312
2053.000000 -0.046875
2054.000000 0.062500
2055.000000 -0.101562
2056.000000 0.015625
2057.000000 -0.156250
2058.000000 0.000000
2059.000000 0.023438
2060.000000 0.023438
2061.000000 -0.054688
2062.000000 0.109375
2063.000000 0.492188
2064.000000 -0.031250
2065.000000 -0.062500
2066.000000 -0.031250
2067.000000 0.039062
2068.000000 -0.070312
2069.000000 0.023438
2070.000000 0.054688
2071.000000 -0.140625
2072.000000 -0.125000
2073.000000 0.085938
2074.000000 0.031250
2075.000000 -0.085938
2076.000000 -0.023438
2077.000000 -0.093750
2078.000000 0.125000
2079.000000 -0.015625
2080.000000 -0.023438
2081.000000 0.015625
2082.000000 0.093750
2083.000000 -0.007812
2084.000000 -0.171875
2085.000000 0.070312
2086.000000 0.000000
2087.000000 -0.023438
2088.000000 -0.085938
2089.000000 0.031250
2090.000000 -0.109375
2091.000000 -0.007812
2092.000000 -0.070312
2093.000000 0.000000
2094.000000 -0.078125
2095.000000 0.617188
2096.000000 0.015625
2097.000000 -0.031250
2098.000000 0.101562
2099.000000 -0.109375
2100.000000 0.062500
2101.000000 -0.203125
2102.000000 0.046875
2103.000000 -0.054688
2104.000000 0.007812
2105.000000 0.031250
2106.000000 -0.164062
2107.000000 0.054688
2108.000000 0.039062
2109.000000 0.031250
2110.000000 0.015625
2111.000000 0.093750
2112.000000 -0.078125
2113.000000 0.062500
2114.000000 -0.125000
2115.000000 -0.093750
2116.000000 0.015625
2117.000000 0.000000
2118.000000 -0.187500
2119.000000 0.039062
2120.000000 0.195312
2121.000000 -0.062500
2122.000000 -0.023438
2123.000000 -0.078125
2124.000000 0.039062
2125.000000 -0.046875
2126.000000 -0.101562
2127.000000 0.625000
2128.000000 0.054688
2129.000000 -0.015625
2130.000000 -0.054688
2131.000000 -0.148438
2132.000000 0.039062
2133.000000 0.054688
2134.000000 -0.117188
2135.000000 -0.085938
2136.000000 0.101562
2137.000000 -0.046875
2138.000000 -0.015625
2139.000000 0.062500
2140.000000 -0.140625
2141.000000 -0.031250
2142.000000 -0.007812
2143.000000 0.078125
2144.000000 -0.039062
2145.000000 -0.078125
2146.000000 -0.015625
2147.000000 0.054688
2148.000000 -0.046875
2149.000000 -0.046875
2150.000000 0.046875
2151.000000 -0.046875
2152.000000 -0.062500
2153.000000 0.078125
2154.000000 0.078125
2155.000000 -0.093750
2156.000000 -0.078125
2157.000000 -0.062500
2158.000000 0.070312
2159.000000 0.523438
2160.000000 -0.015625
2161.000000 0.015625
2162.000000 -0.179688
2163.000000 0.039062
2164.000000 0.046875
2165.000000 -0.093750
2166.000000 0.039062
2167.000000 0.031250
2168.000000 0.015625
2169.000000 -0.085938
2170.000000 -0.070312
2171.000000 0.023438
2172.000000 -0.023438
2173.000000 0.007812
2174.000000 -0.085938
2175.000000 0.242188
2176.000000 -0.070312
2177.000000 -0.117188
2178.000000 0.070312
2179.000000 -0.101562
2180.000000 -0.015625
2181.000000 0.078125
2182.000000 -0.046875
2183.000000 -0.070312
2184.000000 -0.070312
2185.000000 0.171875
2186.000000 -0.179688
2187.000000 -0.078125
2188.000000 0.015625
2189.000000 0.070312
2190.000000 -0.039062
2191.000000 0.429688
2192.000000 0.156250
2193.000000 -0.164062
2194.000000 -0.023438
2195.000000 0.015625
2196.000000 0.031250
2197.000000 -0.085938
2198.000000 0.039062
2199.000000 -0.031250
2200.000000 0.031250
2201.000000 -0.101562
2202.000000 -0.015625
2203.000000 -0.093750
2204.000000 -0.070312
2205.000000 0.093750
2206.000000 0.007812
2207.000000 0.109375
2208.000000 -0.179688
2209.000000 0.117188
2210.000000 -0.039062
2211.000000 -0.062500
2212.000000 -0.015625
2213.000000 0.007812
2214.000000 0.031250
2215.000000 0.031250
2216.000000 -0.218750
2217.000000 0.046875
2218.000000 -0.062500
2219.000000 0.046875
2220.000000 -0.015625
2221.000000 -0.007812
2222.000000 -0.023438
2223.000000 0.664062
2224.000000 -0.046875
2225.000000 0.023438
2226.000000 -0.140625
2227.000000 -0.023438
2228.000000 -0.039062
2229.000000 -0.070312
2230.000000 -0.085938
2231.000000 0.148438
2232.000000 -0.054688
2233.000000 -0.085938
2234.000000 0.140625
2235.000000 -0.007812
2236.000000 -0.210938
2237.000000 0.085938
2238.000000 0.054688
2239.000000 0.117188
2240.000000 -0.015625
2241.000000 -0.078125
2242.000000 -0.085938
2243.000000 0.125000
2244.000000 -0.093750
2245.000000 -0.085938
2246.000000 0.015625
2247.000000 -0.054688
2248.000000 0.000000
2249.000000 -0.132812
2250.000000 0.078125
2251.000000 0.007812
2252.000000 -0.054688
2253.000000 0.023438
2254.000000 0.046875
2255.000000 0.546875
2256.000000 -0.031250
2257.000000 0.007812
2258.000000 -0.062500
2259.000000 -0.031250
2260.000000 -0.117188
2261.000000 0.039062
2262.000000 -0.023438
2263.000000 0.031250
2264.000000 -0.007812
2265.000000 -0.164062
2266.000000 0.046875
2267.000000 0.187500
2268.000000 -0.132812
2269.000000 -0.101562
2270.000000 -0.039062
2271.000000 0.031250
2272.000000 0.039062
2273.000000 -0.062500
2274.000000 0.031250
2275.000000 -0.023438
2276.000000 -0.031250
2277.000000 -0.070312
2278.000000 -0.062500
2279.000000 0.023438
2280.000000 0.007812
2281.000000 0.023438
2282.000000 -0.039062
2283.000000 -0.023438
2284.000000 -0.039062
2285.000000 -0.046875
2286.000000 -0.007812
2287.000000 0.664062
2288.000000 -0.187500
2289.000000 0.093750
2290.000000 -0.109375
2291.000000 0.039062
2292.000000 -0.125000
2293.000000 0.101562
2294.000000 -0.039062
2295.000000 -0.015625
2296.000000 -0.046875
2297.000000 -0.039062
2298.000000 0.031250
2299.000000 -0.101562
2300.000000 0.046875
2301.000000 0.148438
2302.000000 -0.242188
2303.000000 0.070312
2304.000000 -0.078125
2305.000000 -0.015625
2306.000000 -0.015625
2307.000000 0.054688
2308.000000 -0.078125
2309.000000 -0.062500
2310.000000 -0.015625
2311.000000 -0.085938
2312.000000 0.023438
2313.000000 -0.007812
2314.000000 -0.015625
2315.000000 0.031250
2316.000000 -0.046875
2317.000000 0.062500
2318.000000 -0.078125
2319.000000 0.578125
2320.000000 0.000000
2321.000000 -0.062500
2322.000000 0.000000
2323.000000 -0.031250
2324.000000 0.078125
2325.000000 0.054688
2326.000000 -0.132812
2327.000000 -0.054688
2328.000000 -0.078125
2329.000000 0.054688
2330.000000 0.000000
2331.000000 -0.070312
2332.000000 0.125000
2333.000000 -0.156250
2334.000000 0.054688
2335.000000 -0.085938
2336.000000 -0.031250
2337.000000 0.031250
2338.000000 0.109375
2339.000000 -0.148438
2340.000000 0.031250
2341.000000 -0.156250
2342.000000 -0.109375
2343.000000 0.054688
2344.000000 0.179688
2345.000000 0.031250
2346.000000 -0.062500
2347.000000 -0.007812
2348.000000 -0.218750
2349.000000 0.109375
2350.000000 0.023438
2351.000000 0.445312
2352.000000 0.015625
2353.000000 -0.054688
2354.000000 0.031250
2355.000000 0.046875
2356.000000 -0.015625
2357.000000 -0.070312
2358.000000 -0.046875
2359.000000 -0.078125
2360.000000 0.148438
2361.000000 -0.132812
2362.000000 -0.070312
2363.000000 0.085938
2364.000000 -0.101562
2365.000000 0.031250
2366.000000 -0.085938
2367.000000 0.140625
2368.000000 0.101562
2369.000000 -0.148438
2370.000000 -0.046875
2371.000000 0.031250
2372.000000 0.000000
2373.000000 0.070312
2374.000000 -0.117188
2375.000000 -0.093750
2376.000000 -0.039062
2377.000000 -0.039062
2378.000000 0.039062
2379.000000 0.046875
2380.000000 -0.031250
2381.000000 -0.109375
2382.000000 0.117188
2383.000000 0.585938
2384.000000 0.015625
2385.000000 0.023438
2386.000000 -0.179688
2387.000000 0.023438
2388.000000 -0.015625
2389.000000 -0.046875
2390.000000 -0.031250
2391.000000 0.015625
2392.000000 0.046875
2393.000000 -0.109375
2394.000000 -0.015625
2395.000000 0.039062
2396.000000 -0.054688
2397.000000 -0.023438
2398.000000 -0.031250
2399.000000 0.000000
2400.000000 -0.117188
2401.000000 0.070312
2402.000000 -0.015625
2403.000000 -0.007812
2404.000000 -0.015625
2405.000000 0.046875
2406.000000 -0.070312
2407.000000 -0.031250
2408.000000 0.023438
2409.000000 0.023438
2410.000000 -0.039062
2411.000000 0.023438
2412.000000 -0.046875
2413.000000 -0.046875
2414.000000 -0.007812
2415.000000 0.453125
2416.000000 0.039062
2417.000000 0.078125
2418.000000 -0.093750
2419.000000 -0.031250
2420.000000 -0.109375
2421.000000 0.046875
2422.000000 -0.070312
2423.000000 -0.031250
2424.000000 -0.156250
2425.000000 0.093750
2426.000000 0.046875
2427.000000 0.007812
2428.000000 -0.046875
2429.000000 -0.031250
2430.000000 -0.039062
2431.000000 0.171875
2432.000000 -0.054688
2433.000000 0.031250
2434.000000 -0.046875
2435.000000 -0.054688
2436.000000 0.078125
2437.000000 -0.101562
2438.000000 -0.140625
2439.000000 -0.031250
2440.000000 0.031250
2441.000000 0.031250
2442.000000 0.117188
2443.000000 -0.171875
2444.000000 0.046875
2445.000000 -0.039062
2446.000000 0.054688
2447.000000 0.539062
2448.000000 0.023438
2449.000000 -0.164062
2450.000000 -0.031250
2451.000000 -0.078125
2452.000000 -0.093750
2453.000000 -0.015625
2454.000000 0.062500
2455.000000 0.000000
2456.000000 -0.031250
2457.000000 -0.054688
2458.000000 0.140625
2459.000000 -0.117188
2460.000000 -0.023438
2461.000000 -0.031250
2462.000000 0.023438
2463.000000 0.039062
2464.000000 -0.085938
2465.000000 0.031250
2466.000000 0.070312
2467.000000 -0.179688
2468.000000 0.078125
2469.000000 -0.046875
2470.000000 -0.007812
2471.000000 -0.015625
2472.000000 0.054688
2473.000000 -0.039062
2474.000000 -0.039062
2475.000000 0.101562
2476.000000 -0.171875
2477.000000 -0.023438
2478.000000 -0.085938
2479.000000 0.578125
2480.000000 -0.015625
2481.000000 0.039062
2482.000000 -0.062500
2483.000000 0.078125
2484.000000 -0.062500
2485.000000 -0.085938
2486.000000 0.046875
2487.000000 0.007812
2488.000000 -0.054688
2489.000000 -0.039062
2490.000000 0.031250
2491.000000 -0.007812
2492.000000 -0.078125
2493.000000 -0.007812
2494.000000 0.054688
2495.000000 0.070312
2496.000000 -0.054688
2497.000000 0.039062
2498.000000 -0.023438
2499.000000 -0.117188
2500.000000 0.062500
2501.000000 -0.109375
2502.000000 -0.046875
2503.000000 -0.156250
2504.000000 0.234375
2505.000000 -0.054688
2506.000000 0.000000
2507.000000 -0.140625
2508.000000 0.062500
2509.000000 -0.046875
2510.000000 -0.039062
2511.000000 0.632812
2512.000000 0.046875
2513.000000 -0.015625
2514.000000 -0.039062
2515.000000 -0.070312
2516.000000 -0.070312
2517.000000 -0.015625
2518.000000 0.070312
2519.000000 -0.046875
2520.000000 -0.062500
2521.000000 -0.101562
2522.000000 -0.054688
2523.000000 0.054688
2524.000000 0.000000
2525.000000 -0.023438
2526.000000 -0.046875
2527.000000 -0.046875
2528.000000 0.187500
2529.000000 -0.156250
2530.000000 0.023438
2531.000000 -0.039062
2532.000000 0.015625
2533.000000 0.015625
2534.000000 -0.015625
2535.000000 -0.070312
2536.000000 -0.023438
2537.000000 0.085938
2538.000000 0.000000
2539.000000 -0.085938
2540.000000 0.015625
2541.000000 -0.078125
2542.000000 0.023438
2543.000000 0.507812
2544.000000 -0.039062
2545.000000 0.031250
2546.000000 -0.070312
2547.000000 -0.062500
2548.000000 -0.007812
2549.000000 -0.031250
2550.000000 0.054688
2551.000000 -0.093750
2552.000000 0.000000
2553.000000 -0.046875
2554.000000 -0.007812
2555.000000 0.078125
2556.000000 0.054688
2557.000000 -0.132812
2558.000000 -0.078125
2559.000000 -0.234375
2560.000000 0.023438
2561.000000 -0.109375
2562.000000 0.023438
2563.000000 0.007812
2564.000000 -0.015625
2565.000000 0.070312
2566.000000 -0.007812
2567.000000 -0.101562
2568.000000 -0.054688
2569.000000 0.117188
2570.000000 -0.164062
2571.000000 0.039062
2572.000000 -0.125000
2573.000000 0.031250
2574.000000 0.054688
2575.000000 0.546875
2576.000000 0.039062
2577.000000 -0.046875
2578.000000 -0.078125
2579.000000 0.031250
2580.000000 0.078125
2581.000000 -0.109375
2582.000000 -0.015625
2583.000000 0.117188
2584.000000 -0.164062
2585.000000 0.007812
2586.000000 -0.031250
2587.000000 -0.054688
2588.000000 -0.085938
2589.000000 -0.062500
2590.000000 -0.039062
2591.000000 0.281250
2592.000000 -0.156250
2593.000000 -0.046875
2594.000000 0.070312
2595.000000 -0.101562
2596.000000 -0.109375
2597.000000 0.015625
2598.000000 0.093750
2599.000000 0.023438
2600.000000 0.046875
2601.000000 -0.125000
2602.000000 -0.031250
2603.000000 -0.015625
2604.000000 -0.070312
2605.000000 -0.015625
2606.000000 -0.078125
2607.000000 0.609375
2608.000000 0.039062
2609.000000 -0.062500
2610.000000 0.125000
2611.000000 -0.101562
2612.000000 -0.101562
2613.000000 -0.085938
2614.000000 0.093750
2615.000000 -0.062500
2616.000000 0.031250
2617.000000 -0.023438
2618.000000 0.007812
2619.000000 0.000000
2620.000000 -0.054688
2621.000000 -0.039062
2622.000000 0.109375
2623.000000 -0.039062
2624.000000 0.015625
2625.000000 0.046875
2626.000000 -0.101562
2627.000000 -0.031250
2628.000000 -0.039062
2629.000000 -0.070312
2630.000000 -0.031250
2631.000000 -0.031250
2632.000000 0.117188
2633.000000 -0.148438
2634.000000 0.109375
2635.000000 0.039062
2636.000000 -0.156250
2637.000000 0.046875
2638.000000 0.070312
2639.000000 0.351562
2640.000000 0.062500
2641.000000 -0.007812
2642.000000 0.015625
2643.000000 -0.132812
2644.000000 -0.007812
2645.000000 -0.085938
2646.000000 0.015625
2647.000000 -0.031250
2648.000000 0.125000
2649.000000 -0.046875
2650.000000 -0.015625
2651.000000 0.078125
2652.000000 -0.046875
2653.000000 -0.070312
2654.000000 -0.132812
2655.000000 0.148438
2656.000000 -0.023438
2657.000000 -0.023438
2658.000000 -0.078125
2659.000000 0.085938
2660.000000 -0.125000
2661.000000 -0.054688
2662.000000 0.117188
2663.000000 0.132812
2664.000000 -0.195312
2665.000000 -0.101562
2666.000000 0.054688
2667.000000 -0.125000
2668.000000 0.062500
2669.000000 -0.015625
2670.000000 0.109375
2671.000000 0.343750
2672.000000 0.007812
2673.000000 0.007812
2674.000000 -0.070312
2675.000000 -0.070312
2676.000000 0.031250
2677.000000 0.109375
2678.000000 -0.046875
2679.000000 0.015625
2680.000000 -0.203125
2681.000000 0.054688
2682.000000 0.039062
2683.000000 -0.007812
2684.000000 0.000000
2685.000000 0.023438
2686.000000 -0.023438
2687.000000 0.101562
2688.000000 -0.031250
2689.000000 -0.023438
2690.000000 -0.007812
2691.000000 -0.109375
2692.000000 0.023438
2693.000000 -0.031250
2694.000000 -0.125000
2695.000000 0.007812
2696.000000 0.101562
2697.000000 -0.007812
2698.000000 -0.156250
2699.000000 0.046875
2700.000000 -0.148438
2701.000000 0.054688
2702.000000 -0.031250
2703.000000 0.515625
2704.000000 0.031250
2705.000000 -0.070312
2706.000000 0.007812
2707.000000 -0.015625
2708.000000 -0.046875
2709.000000 0.015625
2710.000000 0.046875
2711.000000 -0.085938
2712.000000 -0.007812
2713.000000 0.046875
2714.000000 -0.062500
2715.000000 -0.015625
2716.000000 0.031250
2717.000000 -0.007812
2718.000000 -0.109375
2719.000000 0.062500
2720.000000 -0.070312
2721.000000 0.023438
2722.000000 -0.039062
2723.000000 0.000000
2724.000000 -0.101562
2725.000000 0.117188
2726.000000 -0.093750
2727.000000 0.046875
2728.000000 0.093750
2729.000000 -0.015625
2730.000000 -0.164062
2731.000000 -0.007812
2732.000000 -0.054688
2733.000000 0.023438
2734.000000 -0.046875
2735.000000 0.523438
2736.000000 0.031250
2737.000000 -0.093750
2738.000000 0.093750
2739.000000 0.054688
2740.000000 -0.101562
2741.000000 -0.093750
2742.000000 -0.101562
2743.000000 0.125000
2744.000000 -0.062500
2745.000000 0.015625
2746.000000 0.023438
2747.000000 -0.078125
2748.000000 -0.070312
2749.000000 -0.062500
2750.000000 0.023438
2751.000000 0.132812
2752.000000 0.000000
2753.000000 -0.101562
2754.000000 0.070312
2755.000000 -0.062500
2756.000000 -0.078125
2757.000000 0.031250
2758.000000 -0.031250
2759.000000 -0.046875
2760.000000 0.046875
2761.000000 0.023438
2762.000000 -0.039062
2763.000000 0.046875
2764.000000 -0.179688
2765.000000 0.046875
2766.000000 -0.070312
2767.000000 0.585938
2768.000000 0.023438
2769.000000 0.000000
2770.000000 -0.054688
2771.000000 -0.031250
2772.000000 -0.062500
2773.000000 0.140625
2774.000000 -0.148438
2775.000000 -0.007812
2776.000000 0.054688
2777.000000 -0.054688
2778.000000 0.062500
2779.000000 -0.062500
2780.000000 -0.117188
2781.000000 0.000000
2782.000000 -0.179688
2783.000000 0.171875
2784.000000 0.046875
2785.000000 -0.140625
2786.000000 0.101562
2787.000000 -0.078125
2788.000000 0.046875
2789.000000 -0.039062
2790.000000 -0.085938
2791.000000 0.015625
2792.000000 -0.007812
2793.000000 -0.093750
2794.000000 -0.046875
2795.000000 0.109375
2796.000000 -0.101562
2797.000000 0.093750
2798.000000 -0.046875
2799.000000 0.609375
2800.000000 -0.046875
2801.000000 -0.046875
2802.000000 -0.039062
2803.000000 0.039062
2804.000000 -0.171875
2805.000000 0.140625
2806.000000 -0.007812
2807.000000 -0.015625
2808.000000 -0.031250
2809.000000 0.000000
2810.000000 -0.039062
2811.000000 -0.171875
2812.000000 -0.054688
2813.000000 -0.031250
2814.000000 0.039062
2815.000000 0.109375
2816.000000 -0.085938
2817.000000 -0.023438
2818.000000 0.070312
2819.000000 -0.046875
2820.000000 -0.054688
2821.000000 -0.015625
2822.000000 -0.070312
2823.000000 0.023438
2824.000000 0.007812
2825.000000 -0.015625
2826.000000 0.000000
2827.000000 0.054688
2828.000000 -0.101562
2829.000000 -0.023438
2830.000000 -0.054688
2831.000000 0.507812
2832.000000 -0.054688
2833.000000 0.000000
2834.000000 0.031250
2835.000000 -0.062500
2836.000000 -0.101562
2837.000000 0.179688
2838.000000 -0.093750
2839.000000 -0.054688
2840.000000 0.054688
2841.000000 0.007812
2842.000000 -0.007812
2843.000000 -0.070312
2844.000000 -0.007812
2845.000000 -0.023438
2846.000000 -0.031250
2847.000000 0.101562
2848.000000 -0.007812
2849.000000 -0.085938
2850.000000 -0.046875
2851.000000 -0.054688
2852.000000 -0.140625
2853.000000 0.031250
2854.000000 0.085938
2855.000000 -0.015625
2856.000000 -0.007812
2857.000000 0.039062
2858.000000 -0.039062
2859.000000 -0.085938
2860.000000 -0.039062
2861.000000 0.000000
2862.000000 0.031250
2863.000000 0.445312
2864.000000 0.148438
2865.000000 -0.039062
2866.000000 -0.101562
2867.000000 0.015625
2868.000000 0.007812
2869.000000 -0.039062
2870.000000 -0.078125
2871.000000 0.023438
2872.000000 -0.078125
2873.000000 -0.007812
2874.000000 -0.039062
2875.000000 0.046875
2876.000000 -0.101562
2877.000000 0.031250
2878.000000 -0.015625
2879.000000 0.179688
2880.000000 -0.125000
2881.000000 0.046875
2882.000000 -0.007812
2883.000000 0.015625
2884.000000 -0.117188
2885.000000 -0.031250
2886.000000 0.242188
2887.000000 -0.070312
2888.000000 -0.054688
2889.000000 -0.062500
2890.000000 -0.101562
2891.000000 -0.007812
2892.000000 -0.023438
2893.000000 0.062500
2894.000000 -0.117188
2895.000000 0.546875
2896.000000 0.015625
2897.000000 -0.046875
2898.000000 0.054688
2899.000000 -0.054688
2900.000000 0.023438
2901.000000 -0.039062
2902.000000 -0.046875
2903.000000 0.007812
2904.000000 0.007812
2905.000000 0.031250
2906.000000 -0.148438
2907.000000 -0.023438
2908.000000 -0.054688
2909.000000 -0.046875
2910.000000 0.140625
2911.000000 0.093750
2912.000000 0.031250
2913.000000 -0.171875
2914.000000 -0.078125
2915.000000 0.000000
2916.000000 -0.039062
2917.000000 0.007812
2918.000000 0.023438
2919.000000 0.039062
2920.000000 -0.085938
2921.000000 -0.031250
2922.000000 -0.101562
2923.000000 0.031250
2924.000000 0.023438
2925.000000 0.007812
2926.000000 -0.023438
2927.000000 0.593750
2928.000000 -0.054688
2929.000000 -0.164062
2930.000000 0.031250
2931.000000 0.093750
2932.000000 -0.125000
2933.000000 -0.046875
2934.000000 0.031250
2935.000000 -0.031250
2936.000000 0.015625
2937.000000 -0.085938
2938.000000 0.054688
2939.000000 0.148438
2940.000000 -0.242188
2941.000000 -0.031250
2942.000000 0.062500
2943.000000 0.031250
2944.000000 -0.148438
2945.000000 0.078125
2946.000000 -0.023438
2947.000000 -0.015625
2948.000000 -0.039062
2949.000000 -0.039062
2950.000000 0.000000
2951.000000 0.007812
2952.000000 0.085938
2953.000000 0.031250
2954.000000 -0.046875
2955.000000 0.031250
2956.000000 -0.085938
2957.000000 -0.187500
2958.000000 -0.039062
2959.000000 0.742188
2960.000000 0.039062
2961.000000 -0.179688
2962.000000 0.046875
2963.000000 -0.085938
2964.000000 -0.117188
2965.000000 0.062500
2966.000000 -0.062500
2967.000000 0.031250
2968.000000 -0.046875
2969.000000 0.046875
2970.000000 0.101562
2971.000000 -0.007812
2972.000000 -0.140625
2973.000000 -0.046875
2974.000000 -0.109375
2975.000000 0.093750
2976.000000 0.109375
2977.000000 -0.070312
2978.000000 0.031250
2979.000000 -0.039062
2980.000000 -0.085938
2981.000000 -0.078125
2982.000000 -0.007812
2983.000000 -0.023438
2984.000000 -0.078125
2985.000000 0.203125
2986.000000 -0.046875
2987.000000 -0.085938
2988.000000 -0.046875
2989.000000 -0.023438
2990.000000 -0.148438
2991.000000 0.703125
2992.000000 -0.039062
2993.000000 -0.015625
2994.000000 -0.085938
2995.000000 0.000000
2996.000000 -0.054688
2997.000000 0.054688
2998.000000 -0.101562
2999.000000 0.109375
3000.000000 -0.062500
3001.000000 0.070312
3002.000000 -0.140625
3003.000000 0.070312
3004.000000 -0.171875
3005.000000 0.078125
3006.000000 -0.109375
3007.000000 0.226562
3008.000000 0.023438
3009.000000 -0.156250
3010.000000 0.109375
3011.000000 0.007812
3012.000000 0.039062
3013.000000 -0.007812
3014.000000 -0.195312
3015.000000 0.078125
3016.000000 -0.046875
3017.000000 -0.015625
3018.000000 -0.015625
3019.000000 -0.054688
3020.000000 -0.062500
3021.000000 -0.031250
3022.000000 0.000000
3023.000000 0.492188
3024.000000 -0.007812
3025.000000 0.062500
3026.000000 -0.039062
3027.000000 0.007812
3028.000000 -0.062500
3029.000000 -0.125000
3030.000000 0.039062
3031.000000 0.054688
3032.000000 -0.078125
3033.000000 0.054688
3034.000000 0.031250
3035.000000 -0.093750
3036.000000 0.039062
3037.000000 -0.218750
3038.000000 0.023438
3039.000000 0.007812
3040.000000 0.109375
3041.000000 0.093750
3042.000000 -0.101562
3043.000000 -0.015625
3044.000000 0.007812
3045.000000 0.054688
3046.000000 -0.132812
3047.000000 -0.062500
3048.000000 0.031250
3049.000000 -0.062500
3050.000000 0.007812
3051.000000 -0.054688
3052.000000 0.007812
3053.000000 -0.125000
3054.000000 -0.007812
3055.000000 0.656250
3056.000000 -0.070312
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.031250
3060.000000 0.015625
3061.000000 0.023438
3062.000000 0.031250
3063.000000 0.046875
3064.000000 -0.031250
3065.000000 -0.117188
3066.000000 -0.109375
3067.000000 0.085938
3068.000000 -0.015625
3069.000000 -0.101562
3070.000000 0.000000
3071.000000 -0.437500
3072.000000 0.046875
3073.000000 -0.015625
3074.000000 -0.054688
3075.000000 0.054688
3076.000000 0.070312
3077.000000 -0.148438
3078.000000 -0.085938
3079.000000 0.148438
3080.000000 -0.039062
3081.000000 -0.179688
3082.000000 -0.039062
3083.000000 0.054688
3084.000000 0.085938
3085.000000 -0.109375
3086.000000 -0.085938
3087.000000 0.585938
3088.000000 -0.007812
3089.000000 0.031250
3090.000000 -0.015625
3091.000000 -0.148438
3092.000000 0.132812
3093.000000 -0.171875
3094.000000 0.156250
3095.000000 -0.054688
3096.000000 -0.101562
3097.000000 -0.125000
3098.000000 -0.070312
3099.000000 0.085938
3100.000000 0.132812
3101.000000 0.054688
3102.000000 -0.156250
3103.000000 0.046875
3104.000000 0.007812
3105.000000 -0.023438
3106.000000 0.046875
3107.000000 -0.156250
3108.000000 0.023438
3109.000000 0.039062
3110.000000 -0.062500
3111.000000 0.031250
3112.000000 -0.132812
3113.000000 -0.085938
3114.000000 0.093750
3115.000000 -0.085938
3116.000000 -0.031250
3117.000000 0.000000
3118.000000 -0.117188
3119.000000 0.765625
3120.000000 -0.054688
3121.000000 -0.054688
3122.000000 -0.093750
3123.000000 0.054688
3124.000000 0.140625
3125.000000 -0.054688
3126.000000 -0.140625
3127.000000 0.039062
3128.000000 -0.093750
3129.000000 0.007812
3130.000000 -0.117188
3131.000000 0.078125
3132.000000 -0.007812
3133.000000 0.085938
3134.000000 -0.078125
3135.000000 0.171875
3136.000000 -0.093750
3137.000000 -0.023438
3138.000000 0.062500
3139.000000 -0.148438
3140.000000 -0.054688
3141.000000 -0.023438
3142.000000 0.023438
3143.000000 0.007812
3144.000000 -0.062500
3145.000000 -0.046875
3146.000000 0.062500
3147.000000 -0.039062
3148.000000 0.015625
3149.000000 -0.070312
3150.000000 -0.070312
3151.000000 0.757812
3152.000000 -0.203125
3153.000000 0.039062
3154.000000 -0.070312
3155.000000 -0.054688
3156.000000 -0.039062
3157.000000 0.000000
3158.000000 -0.187500
3159.000000 0.117188
3160.000000 0.046875
3161.000000 -0.039062
3162.000000 -0.007812
3163.000000 -0.023438
3164.000000 -0.039062
3165.000000 -0.015625
3166.000000 -0.140625
3167.000000 0.304688
3168.000000 -0.195312
3169.000000 0.046875
3170.000000 0.039062
3171.000000 -0.023438
3172.000000 -0.117188
3173.000000 0.046875
3174.000000 -0.046875
3175.000000 0.031250
3176.000000 -0.125000
3177.000000 -0.007812
3178.000000 -0.054688
3179.000000 0.031250
3180.000000 -0.101562
3181.000000 0.093750
3182.000000 0.039062
3183.000000 0.460938
3184.000000 0.117188
3185.000000 -0.085938
3186.000000 0.070312
3187.000000 -0.085938
3188.000000 -0.101562
3189.000000 -0.078125
3190.000000 0.062500
3191.000000 0.054688
3192.000000 -0.085938
3193.000000 -0.023438
3194.000000 0.023438
3195.000000 0.070312
3196.000000 -0.085938
3197.000000 -0.109375
3198.000000 0.039062
3199.000000 0.023438
3200.000000 -0.039062
3201.000000 -0.023438
3202.000000 0.148438
3203.000000 -0.015625
3204.000000 -0.039062
3205.000000 -0.031250
3206.000000 0.031250
3207.000000 -0.070312
3208.000000 -0.101562
3209.000000 0.023438
3210.000000 -0.203125
3211.000000 0.109375
3212.000000 0.007812
3213.000000 0.078125
3214.000000 -0.148438
3215.000000 0.507812
3216.000000 0.007812
3217.000000 -0.085938
3218.000000 0.093750
3219.000000 -0.187500
3220.000000 0.125000
3221.000000 0.070312
3222.000000 -0.039062
3223.000000 -0.171875
3224.000000 0.085938
3225.000000 -0.148438
3226.000000 0.031250
3227.000000 0.031250
3228.000000 -0.070312
3229.000000 0.015625
3230.000000 0.062500
3231.000000 0.085938
3232.000000 -0.078125
3233.000000 -0.078125
3234.000000 -0.007812
3235.000000 0.007812
3236.000000 -0.093750
3237.000000 0.078125
3238.000000 -0.101562
3239.000000 -0.054688
3240.000000 0.125000
3241.000000 -0.109375
3242.000000 -0.023438
3243.000000 0.046875
3244.000000 -0.015625
3245.000000 -0.078125
3246.000000 -0.078125
3247.000000 0.640625
3248.000000 -0.125000
3249.000000 0.031250
3250.000000 -0.015625
3251.000000 -0.023438
3252.000000 -0.046875
3253.000000 0.023438
3254.000000 0.156250
3255.000000 -0.085938
3256.000000 -0.093750
3257.000000 -0.164062
3258.000000 0.054688
3259.000000 0.031250
3260.000000 -0.078125
3261.000000 0.015625
3262.000000 0.023438
3263.000000 -0.031250
3264.000000 0.109375
3265.000000 -0.031250
3266.000000 -0.031250
3267.000000 -0.039062
3268.000000 -0.054688
3269.000000 0.000000
3270.000000 0.046875
3271.000000 -0.125000
3272.000000 0.078125
3273.000000 0.039062
3274.000000 0.078125
3275.000000 -0.140625
3276.000000 -0.007812
3277.000000 -0.015625
3278.000000 -0.046875
3279.000000 0.515625
3280.000000 -0.054688
3281.000000 0.078125
3282.000000 -0.054688
3283.000000 0.007812
3284.000000 -0.125000
3285.000000 0.046875
3286.000000 0.070312
3287.000000 0.023438
3288.000000 -0.023438
3289.000000 -0.085938
3290.000000 0.039062
3291.000000 -0.078125
3292.000000 -0.101562
3293.000000 -0.054688
3294.000000 0.023438
3295.000000 0.023438
3296.000000 -0.015625
3297.000000 -0.117188
3298.000000 0.007812
3299.000000 0.031250
3300.000000 0.023438
3301.000000 -0.078125
3302.000000 0.023438
3303.000000 0.039062
3304.000000 0.000000
3305.000000 -0.187500
3306.000000 0.046875
3307.000000 0.039062
3308.000000 -0.085938
3309.000000 -0.062500
3310.000000 0.132812
3311.000000 0.539062
3312.000000 -0.140625
3313.000000 0.046875
3314.000000 0.023438
3315.000000 -0.039062
3316.000000 -0.070312
3317.000000 0.046875
3318.000000 -0.132812
3319.000000 -0.046875
3320.000000 0.078125
3321.000000 -0.015625
3322.000000 0.054688
3323.000000 -0.132812
3324.000000 -0.031250
3325.000000 0.070312
3326.000000 -0.125000
3327.000000 0.148438
3328.000000 -0.093750
3329.000000 -0.039062
3330.000000 -0.015625
3331.000000 0.023438
3332.000000 -0.101562
3333.000000 0.039062
3334.000000 -0.031250
3335.000000 -0.015625
3336.000000 0.015625
3337.000000 -0.054688
3338.000000 -0.007812
3339.000000 0.101562
3340.000000 -0.132812
3341.000000 -0.031250
3342.000000 0.023438
3343.000000 0.570312
3344.000000 -0.062500
3345.000000 -0.101562
3346.000000 0.203125
3347.000000 -0.078125
3348.000000 -0.085938
3349.000000 -0.117188
3350.000000 0.046875
3351.000000 0.015625
3352.000000 -0.015625
3353.000000 -0.140625
3354.000000 -0.078125
3355.000000 0.062500
3356.000000 -0.054688
3357.000000 0.007812
3358.000000 0.015625
3359.000000 0.046875
3360.000000 0.023438
3361.000000 -0.039062
3362.000000 -0.015625
3363.000000 -0.046875
3364.000000 -0.015625
3365.000000 -0.039062
3366.000000 0.132812
3367.000000 -0.054688
3368.000000 -0.085938
3369.000000 -0.195312
3370.000000 0.140625
3371.000000 0.000000
3372.000000 -0.062500
3373.000000 0.015625
3374.000000 -0.109375
3375.000000 0.679688
3376.000000 -0.078125
3377.000000 0.031250
3378.000000 -0.070312
3379.000000 0.031250
3380.000000 -0.031250
3381.000000 -0.156250
3382.000000 0.171875
3383.000000 0.023438
3384.000000 -0.132812
3385.000000 -0.046875
3386.000000 0.000000
3387.000000 -0.039062
3388.000000 -0.015625
3389.000000 0.062500
3390.000000 -0.007812
3391.000000 0.015625
3392.000000 0.000000
3393.000000 -0.046875
3394.000000 -0.023438
3395.000000 0.125000
3396.000000 -0.078125
3397.000000 -0.023438
3398.000000 0.031250
3399.000000 0.007812
3400.000000 -0.125000
3401.000000 -0.070312
3402.000000 0.085938
3403.000000 -0.054688
3404.000000 -0.125000
3405.000000 -0.015625
3406.000000 0.039062
3407.000000 0.429688
3408.000000 0.070312
3409.000000 0.015625
3410.000000 0.039062
3411.000000 -0.031250
3412.000000 -0.117188
3413.000000 -0.109375
3414.000000 0.054688
3415.000000 -0.070312
3416.000000 0.101562
3417.000000 0.000000
3418.000000 0.070312
3419.000000 0.015625
3420.000000 -0.070312
3421.000000 -0.093750
3422.000000 -0.007812
3423.000000 0.039062
3424.000000 -0.109375
3425.000000 -0.031250
3426.000000 0.039062
3427.000000 0.046875
3428.000000 0.007812
3429.000000 -0.039062
3430.000000 -0.062500
3431.000000 0.015625
3432.000000 -0.039062
3433.000000 0.070312
3434.000000 -0.062500
3435.000000 -0.078125
3436.000000 -0.031250
3437.000000 -0.054688
3438.000000 -0.132812
3439.000000 0.734375
3440.000000 0.046875
3441.000000 -0.078125
3442.000000 -0.054688
3443.000000 -0.085938
3444.000000 0.054688
3445.000000 -0.085938
3446.000000 -0.007812
3447.000000 0.101562
3448.000000 -0.046875
3449.000000 -0.140625
3450.000000 0.085938
3451.000000 0.039062
3452.000000 -0.218750
3453.000000 0.015625
3454.000000 0.093750
3455.000000 0.054688
3456.000000 -0.039062
3457.000000 -0.007812
3458.000000 0.007812
3459.000000 -0.070312
3460.000000 -0.093750
3461.000000 0.062500
3462.000000 -0.015625
3463.000000 -0.046875
3464.000000 0.023438
3465.000000 0.015625
3466.000000 -0.015625
3467.000000 -0.078125
3468.000000 -0.132812
3469.000000 0.156250
3470.000000 0.062500
3471.000000 0.390625
3472.000000 0.023438
3473.000000 -0.046875
3474.000000 -0.054688
3475.000000 -0.023438
3476.000000 -0.031250
3477.000000 -0.125000
3478.000000 0.046875
3479.000000 0.078125
3480.000000 0.031250
3481.000000 -0.007812
3482.000000 0.031250
3483.000000 -0.054688
3484.000000 -0.109375
3485.000000 -0.070312
3486.000000 0.062500
3487.000000 -0.054688
3488.000000 0.054688
3489.000000 -0.007812
3490.000000 -0.140625
3491.000000 -0.062500
3492.000000 -0.007812
3493.000000 0.093750
3494.000000 -0.085938
3495.000000 0.085938
3496.000000 -0.070312
3497.000000 0.125000
3498.000000 -0.109375
3499.000000 0.015625
3500.000000 -0.070312
3501.000000 0.007812
3502.000000 -0.070312
3503.000000 0.492188
3504.000000 0.046875
3505.000000 0.070312
3506.000000 -0.070312
3507.000000 -0.039062
3508.000000 0.039062
3509.000000 0.015625
3510.000000 -0.039062
3511.000000 -0.117188
3512.000000 0.000000
3513.000000 -0.007812
3514.000000 -0.015625
3515.000000 0.085938
3516.000000 -0.101562
3517.000000 -0.046875
3518.000000 -0.117188
3519.000000 0.132812
3520.000000 -0.039062
3521.000000 -0.007812
3522.000000 0.101562
3523.000000 -0.039062
3524.000000 -0.023438
3525.000000 -0.085938
3526.000000 -0.015625
3527.000000 0.046875
3528.000000 -0.070312
3529.000000 0.000000
3530.000000 0.000000
3531.000000 -0.015625
3532.000000 -0.085938
3533.000000 -0.023438
3534.000000 -0.070312
3535.000000 0.687500
3536.000000 -0.046875
3537.000000 -0.085938
3538.000000 0.085938
3539.000000 0.015625
3540.000000 -0.140625
3541.000000 -0.023438
3542.000000 -0.085938
3543.000000 0.093750
3544.000000 -0.078125
3545.000000 -0.054688
3546.000000 -0.039062
3547.000000 0.046875
3548.000000 -0.015625
3549.000000 0.000000
3550.000000 -0.054688
3551.000000 0.242188
3552.000000 -0.078125
3553.000000 -0.132812
3554.000000 0.007812
3555.000000 0.015625
3556.000000 0.054688
3557.000000 -0.062500
3558.000000 -0.046875
3559.000000 0.007812
3560.000000 -0.054688
3561.000000 -0.054688
3562.000000 -0.015625
3563.000000 0.015625
3564.000000 0.031250
3565.000000 -0.078125
3566.000000 -0.046875
3567.000000 0.453125
3568.000000 0.007812
3569.000000 0.054688
3570.000000 -0.062500
3571.000000 0.039062
3572.000000 -0.054688
3573.000000 -0.031250
3574.000000 -0.054688
3575.000000 0.039062
3576.000000 -0.109375
3577.000000 -0.007812
3578.000000 0.195312
3579.000000 -0.093750
3580.000000 -0.125000
3581.000000 0.046875
3582.000000 0.000000
3583.000000 -0.070312
3584.000000 -0.148438
3585.000000 -0.039062
3586.000000 0.015625
3587.000000 -0.015625
3588.000000 0.015625
3589.000000 -0.156250
3590.000000 -0.054688
3591.000000 -0.023438
3592.000000 0.117188
3593.000000 -0.171875
3594.000000 0.039062
3595.000000 0.125000
3596.000000 -0.085938
3597.000000 -0.039062
3598.000000 0.054688
3599.000000 0.593750
3600.000000 -0.250000
3601.000000 0.015625
3602.000000 0.023438
3603.000000 -0.023438
3604.000000 -0.078125
3605.000000 -0.062500
3606.000000 -0.046875
3607.000000 0.015625
3608.000000 0.210938
3609.000000 -0.226562
3610.000000 0.000000
3611.000000 0.062500
3612.000000 -0.054688
3613.000000 -0.031250
3614.000000 -0.015625
3615.000000 -0.007812
3616.000000 -0.031250
3617.000000 -0.070312
3618.000000 -0.093750
3619.000000 0.125000
3620.000000 0.070312
3621.000000 -0.070312
3622.000000 -0.085938
3623.000000 0.054688
3624.000000 0.007812
3625.000000 -0.039062
3626.000000 -0.023438
3627.000000 0.007812
3628.000000 -0.023438
3629.000000 -0.054688
3630.000000 0.007812
3631.000000 0.515625
3632.000000 -0.039062
3633.000000 -0.031250
3634.000000 0.015625
3635.000000 -0.078125
3636.000000 0.031250
3637.000000 0.218750
3638.000000 -0.062500
3639.000000 -0.125000
3640.000000 -0.031250
3641.000000 -0.078125
3642.000000 -0.007812
3643.000000 0.046875
3644.000000 -0.148438
3645.000000 -0.070312
3646.000000 0.015625
3647.000000 0.187500
3648.000000 0.039062
3649.000000 -0.117188
3650.000000 -0.023438
3651.000000 0.023438
3652.000000 -0.015625
3653.000000 -0.046875
3654.000000 -0.015625
3655.000000 -0.031250
3656.000000 0.023438
3657.000000 -0.015625
3658.000000 -0.039062
3659.000000 0.031250
3660.000000 -0.046875
3661.000000 0.000000
3662.000000 0.023438
3663.000000 0.531250
3664.000000 -0.125000
3665.000000 0.117188
3666.000000 -0.171875
3667.000000 -0.093750
3668.000000 0.187500
3669.000000 -0.085938
3670.000000 0.007812
3671.000000 -0.171875
3672.000000 0.109375
3673.000000 -0.078125
3674.000000 0.031250
3675.000000 -0.085938
3676.000000 0.046875
3677.000000 0.093750
3678.000000 -0.101562
3679.000000 -0.031250
3680.000000 -0.039062
3681.000000 0.078125
3682.000000 -0.039062
3683.000000 -0.039062
3684.000000 -0.093750
3685.000000 0.085938
3686.000000 0.093750
3687.000000 0.000000
3688.000000 -0.109375
3689.000000 -0.171875
3690.000000 -0.023438
3691.000000 -0.117188
3692.000000 -0.007812
3693.000000 0.054688
3694.000000 0.078125
3695.000000 0.632812
3696.000000 0.000000
3697.000000 -0.062500
3698.000000 -0.023438
3699.000000 0.054688
3700.000000 -0.125000
3701.000000 -0.078125
3702.000000 -0.046875
3703.000000 -0.023438
3704.000000 0.023438
3705.000000 -0.054688
3706.000000 0.093750
3707.000000 -0.093750
3708.000000 0.140625
3709.000000 -0.101562
3710.000000 -0.085938
3711.000000 0.132812
3712.000000 0.031250
3713.000000 -0.007812
3714.000000 -0.062500
3715.000000 -0.046875
3716.000000 -0.023438
3717.000000 0.046875
3718.000000 -0.109375
3719.000000 -0.023438
3720.000000 -0.062500
3721.000000 -0.070312
3722.000000 0.039062
3723.000000 0.101562
3724.000000 0.000000
3725.000000 -0.039062
3726.000000 -0.023438
3727.000000 0.515625
3728.000000 -0.007812
3729.000000 -0.093750
3730.000000 -0.015625
3731.000000 0.031250
3732.000000 0.054688
3733.000000 -0.140625
3734.000000 -0.062500
3735.000000 0.023438
3736.000000 0.007812
3737.000000 -0.054688
3738.000000 -0.101562
3739.000000 0.007812
3740.000000 0.000000
3741.000000 -0.023438
3742.000000 0.054688
3743.000000 0.046875
3744.000000 -0.062500
3745.000000 -0.046875
3746.000000 -0.054688
3747.000000 -0.023438
3748.000000 0.015625
3749.000000 0.054688
3750.000000 -0.062500
3751.000000 -0.054688
3752.000000 0.062500
3753.000000 -0.023438
3754.000000 -0.054688
3755.000000 0.078125
3756.000000 -0.140625
3757.000000 -0.007812
3758.000000 0.054688
3759.000000 0.453125
3760.000000 -0.070312
3761.000000 0.195312
3762.000000 -0.054688
3763.000000 -0.015625
3764.000000 -0.132812
3765.000000 -0.101562
3766.000000 -0.023438
3767.000000 0.023438
3768.000000 -0.023438
3769.000000 0.023438
3770.000000 0.039062
3771.000000 -0.140625
3772.000000 0.023438
3773.000000 0.070312
3774.000000 0.031250
3775.000000 0.054688
3776.000000 -0.015625
3777.000000 -0.164062
3778.000000 0.046875
3779.000000 -0.070312
3780.000000 0.023438
3781.000000 0.031250
3782.000000 0.007812
3783.000000 0.023438
3784.000000 -0.078125
3785.000000 0.109375
3786.000000 -0.078125
3787.000000 -0.031250
3788.000000 -0.031250
3789.000000 -0.015625
3790.000000 -0.078125
3791.000000 0.570312
3792.000000 -0.062500
3793.000000 -0.132812
3794.000000 0.117188
3795.000000 -0.070312
3796.000000 0.140625
3797.000000 -0.031250
3798.000000 -0.062500
3799.000000 -0.109375
3800.000000 0.023438
3801.000000 0.015625
3802.000000 -0.109375
3803.000000 0.000000
3804.000000 0.015625
3805.000000 -0.109375
3806.000000 -0.031250
3807.000000 0.250000
3808.000000 -0.078125
3809.000000 -0.015625
3810.000000 -0.031250
3811.000000 -0.109375
3812.000000 0.000000
3813.000000 0.031250
3814.000000 -0.031250
3815.000000 -0.101562
3816.000000 0.117188
3817.000000 -0.125000
3818.000000 0.109375
3819.000000 -0.054688
3820.000000 -0.140625
3821.000000 0.023438
3822.000000 0.007812
3823.000000 0.609375
3824.000000 -0.125000
3825.000000 0.062500
3826.000000 -0.046875
3827.000000 -0.093750
3828.000000 -0.015625
3829.000000 0.046875
3830.000000 0.062500
3831.000000 -0.132812
3832.000000 0.007812
3833.000000 -0.046875
3834.000000 -0.023438
3835.000000 0.101562
3836.000000 0.000000
3837.000000 -0.148438
3838.000000 -0.062500
3839.000000 0.117188
3840.000000 -0.062500
3841.000000 -0.054688
3842.000000 -0.031250
3843.000000 0.054688
3844.000000 -0.125000
3845.000000 0.039062
3846.000000 0.046875
3847.000000 -0.031250
3848.000000 -0.070312
3849.000000 -0.031250
3850.000000 -0.007812
3851.000000 0.015625
3852.000000 0.007812
3853.000000 -0.054688
3854.000000 0.062500
3855.000000 0.554688
3856.000000 -0.070312
3857.000000 -0.007812
3858.000000 -0.054688
3859.000000 -0.125000
3860.000000 0.101562
3861.000000 0.023438
3862.000000 -0.062500
3863.000000 -0.031250
3864.000000 -0.046875
3865.000000 -0.054688
3866.000000 0.093750
3867.000000 -0.125000
3868.000000 -0.054688
3869.000000 -0.164062
3870.000000 -0.023438
3871.000000 0.250000
3872.000000 0.031250
3873.000000 -0.031250
3874.000000 -0.101562
3875.000000 -0.093750
3876.000000 -0.031250
3877.000000 0.117188
3878.000000 -0.031250
3879.000000 -0.218750
3880.000000 0.101562
3881.000000 -0.054688
3882.000000 0.117188
3883.000000 -0.007812
3884.000000 -0.031250
3885.000000 -0.007812
3886.000000 0.023438
3887.000000 0.421875
3888.000000 0.039062
3889.000000 0.031250
3890.000000 -0.093750
3891.000000 -0.054688
3892.000000 0.101562
3893.000000 -0.070312
3894.000000 0.039062
3895.000000 0.023438
3896.000000 -0.007812
3897.000000 -0.078125
3898.000000 -0.179688
3899.000000 0.015625
3900.000000 -0.015625
3901.000000 0.046875
3902.000000 0.062500
3903.000000 0.039062
3904.000000 -0.039062
3905.000000 0.085938
3906.000000 -0.054688
3907.000000 -0.054688
3908.000000 -0.031250
3909.000000 -0.039062
3910.000000 -0.046875
3911.000000 -0.015625
3912.000000 0.093750
3913.000000 -0.125000
3914.000000 -0.031250
3915.000000 0.015625
3916.000000 0.039062
3917.000000 -0.125000
3918.000000 -0.054688
3919.000000 0.640625
3920.000000 -0.085938
3921.000000 0.039062
3922.000000 -0.023438
3923.000000 0.031250
3924.000000 -0.046875
3925.000000 0.015625
3926.000000 0.015625
3927.000000 -0.125000
3928.000000 -0.062500
3929.000000 0.070312
3930.000000 -0.046875
3931.000000 0.117188
3932.000000 -0.125000
3933.000000 -0.023438
3934.000000 -0.015625
3935.000000 -0.039062
3936.000000 0.007812
3937.000000 0.039062
3938.000000 -0.078125
3939.000000 -0.007812
3940.000000 -0.046875
3941.000000 -0.039062
3942.000000 -0.070312
3943.000000 0.109375
3944.000000 0.109375
3945.000000 -0.109375
3946.000000 -0.031250
3947.000000 -0.125000
3948.000000 0.148438
3949.000000 -0.171875
3950.000000 -0.023438
3951.000000 0.601562
3952.000000 -0.023438
3953.000000 -0.148438
3954.000000 0.046875
3955.000000 0.062500
3956.000000 -0.093750
3957.000000 0.039062
3958.000000 -0.093750
3959.000000 0.039062
3960.000000 0.015625
3961.000000 -0.132812
3962.000000 0.039062
3963.000000 -0.132812
3964.000000 -0.023438
3965.000000 0.031250
3966.000000 -0.039062
3967.000000 0.156250
3968.000000 -0.078125
3969.000000 0.054688
3970.000000 0.000000
3971.000000 0.031250
3972.000000 -0.046875
3973.000000 -0.140625
3974.000000 0.023438
3975.000000 0.015625
3976.000000 0.000000
3977.000000 -0.031250
3978.000000 0.015625
3979.000000 0.046875
3980.000000 0.046875
3981.000000 -0.125000
3982.000000 0.000000
3983.000000 0.531250
3984.000000 -0.031250
3985.000000 -0.093750
3986.000000 -0.085938
3987.000000 -0.023438
3988.000000 0.000000
3989.000000 -0.054688
3990.000000 -0.023438
3991.000000 0.062500
3992.000000 -0.046875
3993.000000 0.000000
3994.000000 0.007812
3995.000000 -0.054688
3996.000000 -0.046875
3997.000000 0.070312
3998.000000 -0.039062
3999.000000 0.007812
4000.000000 -0.023438
4001.000000 0.023438
4002.000000 -0.062500
4003.000000 0.000000
4004.000000 0.039062
4005.000000 -0.085938
4006.000000 0.062500
4007.000000 -0.062500
4008.000000 0.007812
4009.000000 -0.046875
4010.000000 -0.031250
4011.000000 -0.132812
4012.000000 0.031250
4013.000000 0.085938
4014.000000 0.046875
4015.000000 0.531250
4016.000000 -0.109375
4017.000000 -0.054688
4018.000000 -0.054688
4019.000000 0.031250
4020.000000 -0.007812
4021.000000 0.007812
4022.000000 0.078125
4023.000000 -0.039062
4024.000000 -0.187500
4025.000000 0.070312
4026.000000 0.015625
4027.000000 -0.085938
4028.000000 -0.054688
4029.000000 0.046875
4030.000000 0.000000
4031.000000 0.093750
4032.000000 0.078125
4033.000000 -0.117188
4034.000000 -0.093750
4035.000000 0.054688
4036.000000 0.007812
4037.000000 -0.007812
4038.000000 -0.007812
4039.000000 -0.054688
4040.000000 -0.101562
4041.000000 0.093750
4042.000000 -0.078125
4043.000000 -0.039062
4044.000000 0.000000
4045.000000 0.031250
4046.000000 -0.109375
4047.000000 0.546875
4048.000000 0.007812
4049.000000 0.125000
4050.000000 -0.265625
4051.000000 0.085938
4052.000000 -0.046875
4053.000000 -0.031250
4054.000000 0.101562
4055.000000 -0.078125
4056.000000 0.023438
4057.000000 -0.023438
4058.000000 -0.156250
4059.000000 0.117188
4060.000000 0.078125
4061.000000 -0.093750
4062.000000 -0.085938
4063.000000 -0.015625
4064.000000 0.101562
4065.000000 -0.125000
4066.000000 -0.039062
4067.000000 -0.015625
4068.000000 -0.015625
4069.000000 0.039062
4070.000000 0.054688
4071.000000 0.007812
4072.000000 0.007812
4073.000000 -0.187500
4074.000000 0.000000
4075.000000 -0.007812
4076.000000 0.015625
4077.000000 -0.015625
4078.000000 0.046875
4079.000000 0.476562
4080.000000 -0.171875
4081.000000 0.101562
4082.000000 0.015625
4083.000000 -0.109375
4084.000000 -0.023438
4085.000000 0.039062
4086.000000 0.007812
4087.000000 -0.070312
4088.000000 0.023438
4089.000000 0.015625
4090.000000 -0.132812
4091.000000 0.007812
4092.000000 -0.015625
4093.000000 -0.101562
4094.000000 -0.085938
4095.000000 0.171875


==> Plots/NN_HistComparison/hist_est_inl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/NN_SingleRun_DNL/diff_dnl.dat <==
0.000000 0.000000
1.000000 0.020900
2.000000 -0.024543
3.000000 0.020900
4.000000 -0.000185
5.000000 0.020900
6.000000 -0.024544
7.000000 0.020901
8.000000 0.006260
9.000000 0.020900
10.000000 -0.024543
11.000000 0.020900
12.000000 -0.000185
13.000000 0.020900
14.000000 -0.024544
15.000000 0.020901
16.000000 -0.130017
17.000000 0.020900
18.000000 -0.024544
19.000000 0.020901
20.000000 -0.000185
21.000000 0.020900
22.000000 -0.024543
23.000000 0.020900
24.000000 0.006260
25.000000 0.020900
26.000000 -0.024544
27.000000 0.020901
28.000000 -0.000185
29.000000 0.020899
30.000000 -0.024542
31.000000 0.020899
32.000000 -0.002853
33.000000 0.020900
34.000000 -0.024544
35.000000 0.020901
36.000000 -0.000186
37.000000 0.020901
38.000000 -0.024544
39.000000 0.020900
40.000000 0.006261
41.000000 0.020900
42.000000 -0.024544
43.000000 0.020901
44.000000 -0.000186
45.000000 0.020901
46.000000 -0.024544
47.000000 0.020900
48.000000 -0.130017
49.000000 0.020901
50.000000 -0.024544
51.000000 0.020900
52.000000 -0.000184
53.000000 0.020900
54.000000 -0.024544
55.000000 0.020901
56.000000 0.006259
57.000000 0.020901
58.000000 -0.024544
59.000000 0.020900
60.000000 -0.000184
61.000000 0.020900
62.000000 -0.024544
63.000000 0.020901
64.000000 -0.017797
65.000000 0.020900
66.000000 -0.024544
67.000000 0.020901
68.000000 -0.000185
69.000000 0.020900
70.000000 -0.024543
71.000000 0.020900
72.000000 0.006260
73.000000 0.020900
74.000000 -0.024544
75.000000 0.020901
76.000000 -0.000185
77.000000 0.020900
78.000000 -0.024543
79.000000 0.020900
80.000000 -0.130017
81.000000 0.020900
82.000000 -0.024543
83.000000 0.020900
84.000000 -0.000185
85.000000 0.020900
86.000000 -0.024544
87.000000 0.020901
88.000000 0.006260
89.000000 0.020901
90.000000 -0.024544
91.000000 0.020900
92.000000 -0.000185
93.000000 0.020900
94.000000 -0.024544
95.000000 0.020901
96.000000 -0.002855
97.000000 0.020901
98.000000 -0.024544
99.000000 0.020900
100.000000 -0.000184
101.000000 0.020900
102.000000 -0.024544
103.000000 0.020901
104.000000 0.006259
105.000000 0.020901
106.000000 -0.024544
107.000000 0.020900
108.000000 -0.000184
109.000000 0.020900
110.000000 -0.024544
111.000000 0.020901
112.000000 -0.130017
113.000000 0.020900
114.000000 -0.024544
115.000000 0.020901
116.000000 -0.000186
117.000000 0.020901
118.000000 -0.024544
119.000000 0.020900
120.000000 0.006261
121.000000 0.020900
122.000000 -0.024543
123.000000 0.020900
124.000000 -0.000186
125.000000 0.020901
126.000000 -0.024544
127.000000 0.020900
128.000000 -0.088285
129.000000 0.020901
130.000000 -0.024544
131.000000 0.020900
132.000000 -0.000185
133.000000 0.020900
134.000000 -0.024543
135.000000 0.020900
136.000000 0.006260
137.000000 0.020900
138.000000 -0.024543
139.000000 0.020899
140.000000 -0.000184
141.000000 0.020900
142.000000 -0.024543
143.000000 0.020900
144.000000 -0.130017
145.000000 0.020900
146.000000 -0.024543
147.000000 0.020900
148.000000 -0.000186
149.000000 0.020901
150.000000 -0.024544
151.000000 0.020900
152.000000 0.006261
153.000000 0.020900
154.000000 -0.024543
155.000000 0.020900
156.000000 -0.000186
157.000000 0.020901
158.000000 -0.024544
159.000000 0.020900
160.000000 -0.002853
161.000000 0.020900
162.000000 -0.024543
163.000000 0.020900
164.000000 -0.000185
165.000000 0.020900
166.000000 -0.024544
167.000000 0.020901
168.000000 0.006260
169.000000 0.020900
170.000000 -0.024543
171.000000 0.020900
172.000000 -0.000185
173.000000 0.020900
174.000000 -0.024544
175.000000 0.020901
176.000000 -0.130017
177.000000 0.020900
178.000000 -0.024544
179.000000 0.020901
180.000000 -0.000185
181.000000 0.020899
182.000000 -0.024542
183.000000 0.020899
184.000000 0.006261
185.000000 0.020900
186.000000 -0.024544
187.000000 0.020901
188.000000 -0.000186
189.000000 0.020901
190.000000 -0.024544
191.000000 0.020900
192.000000 -0.017796
193.000000 0.020900
194.000000 -0.024543
195.000000 0.020900
196.000000 -0.000186
197.000000 0.020901
198.000000 -0.024544
199.000000 0.020900
200.000000 0.006261
201.000000 0.020900
202.000000 -0.024543
203.000000 0.020900
204.000000 -0.000186
205.000000 0.020901
206.000000 -0.024544
207.000000 0.020900
208.000000 -0.130017
209.000000 0.020901
210.000000 -0.024544
211.000000 0.020900
212.000000 -0.000184
213.000000 0.020900
214.000000 -0.024543
215.000000 0.020900
216.000000 0.006260
217.000000 0.020900
218.000000 -0.024544
219.000000 0.020901
220.000000 -0.000185
221.000000 0.020900
222.000000 -0.024543
223.000000 0.020900
224.000000 -0.002854
225.000000 0.020900
226.000000 -0.024544
227.000000 0.020901
228.000000 -0.000185
229.000000 0.020900
230.000000 -0.024543
231.000000 0.020900
232.000000 0.006260
233.000000 0.020900
234.000000 -0.024544
235.000000 0.020901
236.000000 -0.000186
237.000000 0.020901
238.000000 -0.024544
239.000000 0.020900
240.000000 -0.130016
241.000000 0.020901
242.000000 -0.024544
243.000000 0.020900
244.000000 -0.000185
245.000000 0.020900
246.000000 -0.024544
247.000000 0.020901
248.000000 0.006259
249.000000 0.020901
250.000000 -0.024544
251.000000 0.020900
252.000000 -0.000184
253.000000 0.020900
254.000000 -0.024544
255.000000 0.020901
256.000000 -0.024465
257.000000 0.020900
258.000000 -0.024543
259.000000 0.020900
260.000000 -0.000186
261.000000 0.020901
262.000000 -0.024544
263.000000 0.020900
264.000000 0.006260
265.000000 0.020900
266.000000 -0.024543
267.000000 0.020900
268.000000 -0.000185
269.000000 0.020901
270.000000 -0.024544
271.000000 0.020900
272.000000 -0.130017
273.000000 0.020901
274.000000 -0.024544
275.000000 0.020900
276.000000 -0.000185
277.000000 0.020900
278.000000 -0.024543
279.000000 0.020900
280.000000 0.006260
281.000000 0.020901
282.000000 -0.024544
283.000000 0.020900
284.000000 -0.000185
285.000000 0.020900
286.000000 -0.024543
287.000000 0.020900
288.000000 -0.002853
289.000000 0.020900
290.000000 -0.024544
291.000000 0.020901
292.000000 -0.000186
293.000000 0.020900
294.000000 -0.024543
295.000000 0.020900
296.000000 0.006260
297.000000 0.020900
298.000000 -0.024544
299.000000 0.020901
300.000000 -0.000185
301.000000 0.020900
302.000000 -0.024543
303.000000 0.020900
304.000000 -0.130017
305.000000 0.020900
306.000000 -0.024543
307.000000 0.020900
308.000000 -0.000185
309.000000 0.020900
310.000000 -0.024544
311.000000 0.020901
312.000000 0.006260
313.000000 0.020901
314.000000 -0.024544
315.000000 0.020900
316.000000 -0.000185
317.000000 0.020900
318.000000 -0.024544
319.000000 0.020901
320.000000 -0.017797
321.000000 0.020901
322.000000 -0.024544
323.000000 0.020900
324.000000 -0.000185
325.000000 0.020900
326.000000 -0.024543
327.000000 0.020900
328.000000 0.006260
329.000000 0.020901
330.000000 -0.024544
331.000000 0.020900
332.000000 -0.000185
333.000000 0.020900
334.000000 -0.024543
335.000000 0.020900
336.000000 -0.130017
337.000000 0.020900
338.000000 -0.024543
339.000000 0.020900
340.000000 -0.000184
341.000000 0.020900
342.000000 -0.024544
343.000000 0.020901
344.000000 0.006259
345.000000 0.020900
346.000000 -0.024543
347.000000 0.020900
348.000000 -0.000184
349.000000 0.020899
350.000000 -0.024543
351.000000 0.020900
352.000000 -0.002854
353.000000 0.020900
354.000000 -0.024543
355.000000 0.020900
356.000000 -0.000185
357.000000 0.020900
358.000000 -0.024544
359.000000 0.020901
360.000000 0.006260
361.000000 0.020901
362.000000 -0.024544
363.000000 0.020900
364.000000 -0.000185
365.000000 0.020900
366.000000 -0.024544
367.000000 0.020901
368.000000 -0.130017
369.000000 0.020900
370.000000 -0.024544
371.000000 0.020901
372.000000 -0.000185
373.000000 0.020901
374.000000 -0.024544
375.000000 0.020900
376.000000 0.006260
377.000000 0.020900
378.000000 -0.024544
379.000000 0.020901
380.000000 -0.000185
381.000000 0.020901
382.000000 -0.024544
383.000000 0.020900
384.000000 -0.088286
385.000000 0.020901
386.000000 -0.024544
387.000000 0.020900
388.000000 -0.000184
389.000000 0.020900
390.000000 -0.024544
391.000000 0.020901
392.000000 0.006259
393.000000 0.020901
394.000000 -0.024544
395.000000 0.020900
396.000000 -0.000185
397.000000 0.020900
398.000000 -0.024544
399.000000 0.020901
400.000000 -0.130016
401.000000 0.020900
402.000000 -0.024544
403.000000 0.020901
404.000000 -0.000186
405.000000 0.020901
406.000000 -0.024544
407.000000 0.020900
408.000000 0.006260
409.000000 0.020900
410.000000 -0.024544
411.000000 0.020901
412.000000 -0.000185
413.000000 0.020901
414.000000 -0.024544
415.000000 0.020900
416.000000 -0.002854
417.000000 0.020900
418.000000 -0.024543
419.000000 0.020900
420.000000 -0.000185
421.000000 0.020901
422.000000 -0.024544
423.000000 0.020900
424.000000 0.006260
425.000000 0.020900
426.000000 -0.024543
427.000000 0.020900
428.000000 -0.000185
429.000000 0.020901
430.000000 -0.024544
431.000000 0.020900
432.000000 -0.130017
433.000000 0.020901
434.000000 -0.024544
435.000000 0.020900
436.000000 -0.000185
437.000000 0.020900
438.000000 -0.024543
439.000000 0.020900
440.000000 0.006261
441.000000 0.020899
442.000000 -0.024543
443.000000 0.020900
444.000000 -0.000185
445.000000 0.020900
446.000000 -0.024543
447.000000 0.020900
448.000000 -0.017796
449.000000 0.020900
450.000000 -0.024544
451.000000 0.020901
452.000000 -0.000186
453.000000 0.020901
454.000000 -0.024544
455.000000 0.020900
456.000000 0.006261
457.000000 0.020899
458.000000 -0.024543
459.000000 0.020900
460.000000 -0.000185
461.000000 0.020901
462.000000 -0.024544
463.000000 0.020900
464.000000 -0.130017
465.000000 0.020901
466.000000 -0.024544
467.000000 0.020900
468.000000 -0.000185
469.000000 0.020900
470.000000 -0.024543
471.000000 0.020900
472.000000 0.006260
473.000000 0.020901
474.000000 -0.024544
475.000000 0.020900
476.000000 -0.000185
477.000000 0.020900
478.000000 -0.024543
479.000000 0.020900
480.000000 -0.002854
481.000000 0.020901
482.000000 -0.024544
483.000000 0.020900
484.000000 -0.000185
485.000000 0.020900
486.000000 -0.024543
487.000000 0.020900
488.000000 0.006261
489.000000 0.020900
490.000000 -0.024544
491.000000 0.020901
492.000000 -0.000186
493.000000 0.020900
494.000000 -0.024543
495.000000 0.020900
496.000000 -0.130017
497.000000 0.020900
498.000000 -0.024543
499.000000 0.020900
500.000000 -0.000185
501.000000 0.020900
502.000000 -0.024544
503.000000 0.020901
504.000000 0.006260
505.000000 0.020900
506.000000 -0.024543
507.000000 0.020900
508.000000 -0.000185
509.000000 0.020900
510.000000 -0.024544
511.000000 0.020901
512.000000 -0.030413
513.000000 0.020900
514.000000 -0.024544
515.000000 0.020901
516.000000 -0.000186
517.000000 0.020901
518.000000 -0.024544
519.000000 0.020900
520.000000 0.006261
521.000000 0.020900
522.000000 -0.024544
523.000000 0.020901
524.000000 -0.000186
525.000000 0.020901
526.000000 -0.024544
527.000000 0.020900
528.000000 -0.130017
529.000000 0.020901
530.000000 -0.024544
531.000000 0.020900
532.000000 -0.000184
533.000000 0.020900
534.000000 -0.024543
535.000000 0.020900
536.000000 0.006259
537.000000 0.020901
538.000000 -0.024544
539.000000 0.020900
540.000000 -0.000184
541.000000 0.020900
542.000000 -0.024543
543.000000 0.020900
544.000000 -0.002855
545.000000 0.020901
546.000000 -0.024544
547.000000 0.020900
548.000000 -0.000184
549.000000 0.020900
550.000000 -0.024543
551.000000 0.020900
552.000000 0.006260
553.000000 0.020900
554.000000 -0.024544
555.000000 0.020901
556.000000 -0.000186
557.000000 0.020900
558.000000 -0.024543
559.000000 0.020900
560.000000 -0.130016
561.000000 0.020900
562.000000 -0.024543
563.000000 0.020900
564.000000 -0.000185
565.000000 0.020900
566.000000 -0.024544
567.000000 0.020901
568.000000 0.006259
569.000000 0.020900
570.000000 -0.024543
571.000000 0.020900
572.000000 -0.000184
573.000000 0.020900
574.000000 -0.024544
575.000000 0.020901
576.000000 -0.017797
577.000000 0.020900
578.000000 -0.024543
579.000000 0.020899
580.000000 -0.000184
581.000000 0.020900
582.000000 -0.024543
583.000000 0.020900
584.000000 0.006259
585.000000 0.020901
586.000000 -0.024544
587.000000 0.020900
588.000000 -0.000184
589.000000 0.020900
590.000000 -0.024543
591.000000 0.020900
592.000000 -0.130017
593.000000 0.020900
594.000000 -0.024543
595.000000 0.020900
596.000000 -0.000186
597.000000 0.020901
598.000000 -0.024544
599.000000 0.020900
600.000000 0.006261
601.000000 0.020900
602.000000 -0.024543
603.000000 0.020900
604.000000 -0.000186
605.000000 0.020901
606.000000 -0.024544
607.000000 0.020900
608.000000 -0.002853
609.000000 0.020900
610.000000 -0.024543
611.000000 0.020900
612.000000 -0.000185
613.000000 0.020900
614.000000 -0.024544
615.000000 0.020901
616.000000 0.006259
617.000000 0.020900
618.000000 -0.024543
619.000000 0.020900
620.000000 -0.000184
621.000000 0.020900
622.000000 -0.024544
623.000000 0.020901
624.000000 -0.130017
625.000000 0.020900
626.000000 -0.024544
627.000000 0.020901
628.000000 -0.000186
629.000000 0.020900
630.000000 -0.024543
631.000000 0.020900
632.000000 0.006261
633.000000 0.020900
634.000000 -0.024544
635.000000 0.020901
636.000000 -0.000186
637.000000 0.020901
638.000000 -0.024544
639.000000 0.020900
640.000000 -0.088285
641.000000 0.020900
642.000000 -0.024543
643.000000 0.020900
644.000000 -0.000185
645.000000 0.020900
646.000000 -0.024544
647.000000 0.020901
648.000000 0.006260
649.000000 0.020901
650.000000 -0.024544
651.000000 0.020900
652.000000 -0.000185
653.000000 0.020900
654.000000 -0.024544
655.000000 0.020901
656.000000 -0.130017
657.000000 0.020900
658.000000 -0.024544
659.000000 0.020901
660.000000 -0.000185
661.000000 0.020901
662.000000 -0.024544
663.000000 0.020900
664.000000 0.006260
665.000000 0.020900
666.000000 -0.024544
667.000000 0.020901
668.000000 -0.000186
669.000000 0.020901
670.000000 -0.024544
671.000000 0.020900
672.000000 -0.002853
673.000000 0.020900
674.000000 -0.024544
675.000000 0.020901
676.000000 -0.000186
677.000000 0.020901
678.000000 -0.024544
679.000000 0.020900
680.000000 0.006261
681.000000 0.020900
682.000000 -0.024543
683.000000 0.020900
684.000000 -0.000186
685.000000 0.020901
686.000000 -0.024544
687.000000 0.020900
688.000000 -0.130017
689.000000 0.020901
690.000000 -0.024544
691.000000 0.020900
692.000000 -0.000184
693.000000 0.020900
694.000000 -0.024543
695.000000 0.020900
696.000000 0.006259
697.000000 0.020901
698.000000 -0.024544
699.000000 0.020900
700.000000 -0.000185
701.000000 0.020900
702.000000 -0.024543
703.000000 0.020900
704.000000 -0.017796
705.000000 0.020900
706.000000 -0.024544
707.000000 0.020901
708.000000 -0.000185
709.000000 0.020901
710.000000 -0.024544
711.000000 0.020900
712.000000 0.006260
713.000000 0.020900
714.000000 -0.024544
715.000000 0.020901
716.000000 -0.000186
717.000000 0.020901
718.000000 -0.024544
719.000000 0.020900
720.000000 -0.130016
721.000000 0.020901
722.000000 -0.024544
723.000000 0.020900
724.000000 -0.000185
725.000000 0.020900
726.000000 -0.024544
727.000000 0.020901
728.000000 0.006259
729.000000 0.020901
730.000000 -0.024544
731.000000 0.020900
732.000000 -0.000184
733.000000 0.020900
734.000000 -0.024544
735.000000 0.020901
736.000000 -0.002855
737.000000 0.020901
738.000000 -0.024544
739.000000 0.020900
740.000000 -0.000184
741.000000 0.020900
742.000000 -0.024543
743.000000 0.020900
744.000000 0.006259
745.000000 0.020901
746.000000 -0.024544
747.000000 0.020900
748.000000 -0.000184
749.000000 0.020899
750.000000 -0.024542
751.000000 0.020899
752.000000 -0.130016
753.000000 0.020900
754.000000 -0.024543
755.000000 0.020900
756.000000 -0.000186
757.000000 0.020901
758.000000 -0.024544
759.000000 0.020900
760.000000 0.006261
761.000000 0.020899
762.000000 -0.024542
763.000000 0.020899
764.000000 -0.000184
765.000000 0.020900
766.000000 -0.024544
767.000000 0.020901
768.000000 -0.024465
769.000000 0.020900
770.000000 -0.024544
771.000000 0.020901
772.000000 -0.000186
773.000000 0.020901
774.000000 -0.024544
775.000000 0.020900
776.000000 0.006261
777.000000 0.020899
778.000000 -0.024543
779.000000 0.020900
780.000000 -0.000185
781.000000 0.020901
782.000000 -0.024544
783.000000 0.020900
784.000000 -0.130017
785.000000 0.020901
786.000000 -0.024544
787.000000 0.020900
788.000000 -0.000185
789.000000 0.020900
790.000000 -0.024544
791.000000 0.020901
792.000000 0.006260
793.000000 0.020901
794.000000 -0.024544
795.000000 0.020900
796.000000 -0.000185
797.000000 0.020900
798.000000 -0.024544
799.000000 0.020901
800.000000 -0.002854
801.000000 0.020901
802.000000 -0.024544
803.000000 0.020900
804.000000 -0.000185
805.000000 0.020900
806.000000 -0.024543
807.000000 0.020900
808.000000 0.006260
809.000000 0.020901
810.000000 -0.024544
811.000000 0.020900
812.000000 -0.000185
813.000000 0.020900
814.000000 -0.024543
815.000000 0.020900
816.000000 -0.130017
817.000000 0.020900
818.000000 -0.024543
819.000000 0.020900
820.000000 -0.000186
821.000000 0.020901
822.000000 -0.024544
823.000000 0.020900
824.000000 0.006261
825.000000 0.020900
826.000000 -0.024543
827.000000 0.020900
828.000000 -0.000186
829.000000 0.020901
830.000000 -0.024544
831.000000 0.020900
832.000000 -0.017796
833.000000 0.020901
834.000000 -0.024544
835.000000 0.020900
836.000000 -0.000185
837.000000 0.020900
838.000000 -0.024544
839.000000 0.020901
840.000000 0.006260
841.000000 0.020901
842.000000 -0.024544
843.000000 0.020900
844.000000 -0.000185
845.000000 0.020900
846.000000 -0.024544
847.000000 0.020901
848.000000 -0.130017
849.000000 0.020900
850.000000 -0.024544
851.000000 0.020901
852.000000 -0.000185
853.000000 0.020901
854.000000 -0.024544
855.000000 0.020900
856.000000 0.006260
857.000000 0.020900
858.000000 -0.024544
859.000000 0.020901
860.000000 -0.000185
861.000000 0.020901
862.000000 -0.024544
863.000000 0.020900
864.000000 -0.002854
865.000000 0.020900
866.000000 -0.024543
867.000000 0.020900
868.000000 -0.000185
869.000000 0.020901
870.000000 -0.024544
871.000000 0.020900
872.000000 0.006260
873.000000 0.020900
874.000000 -0.024543
875.000000 0.020900
876.000000 -0.000186
877.000000 0.020901
878.000000 -0.024544
879.000000 0.020900
880.000000 -0.130016
881.000000 0.020900
882.000000 -0.024543
883.000000 0.020899
884.000000 -0.000184
885.000000 0.020900
886.000000 -0.024543
887.000000 0.020900
888.000000 0.006260
889.000000 0.020900
890.000000 -0.024544
891.000000 0.020901
892.000000 -0.000185
893.000000 0.020900
894.000000 -0.024543
895.000000 0.020900
896.000000 -0.088286
897.000000 0.020900
898.000000 -0.024543
899.000000 0.020900
900.000000 -0.000185
901.000000 0.020901
902.000000 -0.024544
903.000000 0.020901
904.000000 0.006259
905.000000 0.020900
906.000000 -0.024543
907.000000 0.020900
908.000000 -0.000184
909.000000 0.020900
910.000000 -0.024544
911.000000 0.020901
912.000000 -0.130017
913.000000 0.020900
914.000000 -0.024544
915.000000 0.020901
916.000000 -0.000186
917.000000 0.020900
918.000000 -0.024543
919.000000 0.020900
920.000000 0.006261
921.000000 0.020900
922.000000 -0.024544
923.000000 0.020901
924.000000 -0.000186
925.000000 0.020900
926.000000 -0.024543
927.000000 0.020900
928.000000 -0.002853
929.000000 0.020899
930.000000 -0.024543
931.000000 0.020900
932.000000 -0.000185
933.000000 0.020901
934.000000 -0.024544
935.000000 0.020900
936.000000 0.006260
937.000000 0.020900
938.000000 -0.024544
939.000000 0.020901
940.000000 -0.000185
941.000000 0.020901
942.000000 -0.024544
943.000000 0.020900
944.000000 -0.130017
945.000000 0.020901
946.000000 -0.024544
947.000000 0.020900
948.000000 -0.000185
949.000000 0.020900
950.000000 -0.024544
951.000000 0.020901
952.000000 0.006260
953.000000 0.020901
954.000000 -0.024544
955.000000 0.020900
956.000000 -0.000185
957.000000 0.020900
958.000000 -0.024544
959.000000 0.020901
960.000000 -0.017796
961.000000 0.020900
962.000000 -0.024544
963.000000 0.020901
964.000000 -0.000186
965.000000 0.020900
966.000000 -0.024543
967.000000 0.020900
968.000000 0.006261
969.000000 0.020900
970.000000 -0.024544
971.000000 0.020901
972.000000 -0.000186
973.000000 0.020900
974.000000 -0.024543
975.000000 0.020900
976.000000 -0.130017
977.000000 0.020900
978.000000 -0.024543
979.000000 0.020900
980.000000 -0.000184
981.000000 0.020900
982.000000 -0.024544
983.000000 0.020901
984.000000 0.006259
985.000000 0.020901
986.000000 -0.024544
987.000000 0.020900
988.000000 -0.000185
989.000000 0.020900
990.000000 -0.024544
991.000000 0.020901
992.000000 -0.002854
993.000000 0.020901
994.000000 -0.024544
995.000000 0.020900
996.000000 -0.000185
997.000000 0.020900
998.000000 -0.024544
999.000000 0.020901
1000.000000 0.006260
1001.000000 0.020901
1002.000000 -0.024544
1003.000000 0.020900
1004.000000 -0.000185
1005.000000 0.020900
1006.000000 -0.024544
1007.000000 0.020901
1008.000000 -0.130017
1009.000000 0.020900
1010.000000 -0.024544
1011.000000 0.020901
1012.000000 -0.000185
1013.000000 0.020901
1014.000000 -0.024544
1015.000000 0.020900
1016.000000 0.006260
1017.000000 0.020900
1018.000000 -0.024543
1019.000000 0.020900
1020.000000 -0.000186
1021.000000 0.020901
1022.000000 -0.024544
1023.000000 0.020900
1024.000000 -0.035800
1025.000000 0.020901
1026.000000 -0.024544
1027.000000 0.020900
1028.000000 -0.000184
1029.000000 0.020900
1030.000000 -0.024544
1031.000000 0.020901
1032.000000 0.006259
1033.000000 0.020901
1034.000000 -0.024544
1035.000000 0.020900
1036.000000 -0.000185
1037.000000 0.020900
1038.000000 -0.024544
1039.000000 0.020901
1040.000000 -0.130016
1041.000000 0.020900
1042.000000 -0.024544
1043.000000 0.020901
1044.000000 -0.000186
1045.000000 0.020901
1046.000000 -0.024544
1047.000000 0.020900
1048.000000 0.006260
1049.000000 0.020900
1050.000000 -0.024543
1051.000000 0.020900
1052.000000 -0.000185
1053.000000 0.020901
1054.000000 -0.024544
1055.000000 0.020900
1056.000000 -0.002854
1057.000000 0.020900
1058.000000 -0.024543
1059.000000 0.020900
1060.000000 -0.000185
1061.000000 0.020901
1062.000000 -0.024544
1063.000000 0.020900
1064.000000 0.006260
1065.000000 0.020900
1066.000000 -0.024543
1067.000000 0.020900
1068.000000 -0.000185
1069.000000 0.020901
1070.000000 -0.024544
1071.000000 0.020901
1072.000000 -0.130018
1073.000000 0.020901
1074.000000 -0.024544
1075.000000 0.020901
1076.000000 -0.000186
1077.000000 0.020900
1078.000000 -0.024543
1079.000000 0.020900
1080.000000 0.006261
1081.000000 0.020900
1082.000000 -0.024544
1083.000000 0.020901
1084.000000 -0.000186
1085.000000 0.020900
1086.000000 -0.024543
1087.000000 0.020900
1088.000000 -0.017796
1089.000000 0.020900
1090.000000 -0.024544
1091.000000 0.020901
1092.000000 -0.000186
1093.000000 0.020901
1094.000000 -0.024544
1095.000000 0.020900
1096.000000 0.006261
1097.000000 0.020899
1098.000000 -0.024542
1099.000000 0.020899
1100.000000 -0.000185
1101.000000 0.020901
1102.000000 -0.024544
1103.000000 0.020900
1104.000000 -0.130017
1105.000000 0.020901
1106.000000 -0.024544
1107.000000 0.020900
1108.000000 -0.000185
1109.000000 0.020900
1110.000000 -0.024543
1111.000000 0.020900
1112.000000 0.006260
1113.000000 0.020901
1114.000000 -0.024544
1115.000000 0.020900
1116.000000 -0.000185
1117.000000 0.020900
1118.000000 -0.024543
1119.000000 0.020900
1120.000000 -0.002854
1121.000000 0.020901
1122.000000 -0.024544
1123.000000 0.020901
1124.000000 -0.000186
1125.000000 0.020900
1126.000000 -0.024543
1127.000000 0.020900
1128.000000 0.006261
1129.000000 0.020900
1130.000000 -0.024544
1131.000000 0.020901
1132.000000 -0.000186
1133.000000 0.020900
1134.000000 -0.024543
1135.000000 0.020900
1136.000000 -0.130017
1137.000000 0.020900
1138.000000 -0.024543
1139.000000 0.020900
1140.000000 -0.000185
1141.000000 0.020900
1142.000000 -0.024544
1143.000000 0.020901
1144.000000 0.006260
1145.000000 0.020900
1146.000000 -0.024543
1147.000000 0.020900
1148.000000 -0.000185
1149.000000 0.020900
1150.000000 -0.024544
1151.000000 0.020901
1152.000000 -0.088285
1153.000000 0.020900
1154.000000 -0.024544
1155.000000 0.020901
1156.000000 -0.000186
1157.000000 0.020900
1158.000000 -0.024543
1159.000000 0.020900
1160.000000 0.006261
1161.000000 0.020900
1162.000000 -0.024544
1163.000000 0.020901
1164.000000 -0.000186
1165.000000 0.020900
1166.000000 -0.024543
1167.000000 0.020900
1168.000000 -0.130017
1169.000000 0.020900
1170.000000 -0.024543
1171.000000 0.020900
1172.000000 -0.000184
1173.000000 0.020900
1174.000000 -0.024544
1175.000000 0.020901
1176.000000 0.006259
1177.000000 0.020901
1178.000000 -0.024544
1179.000000 0.020900
1180.000000 -0.000184
1181.000000 0.020900
1182.000000 -0.024544
1183.000000 0.020901
1184.000000 -0.002855
1185.000000 0.020901
1186.000000 -0.024544
1187.000000 0.020900
1188.000000 -0.000185
1189.000000 0.020900
1190.000000 -0.024544
1191.000000 0.020901
1192.000000 0.006260
1193.000000 0.020901
1194.000000 -0.024544
1195.000000 0.020900
1196.000000 -0.000185
1197.000000 0.020900
1198.000000 -0.024544
1199.000000 0.020901
1200.000000 -0.130017
1201.000000 0.020900
1202.000000 -0.024544
1203.000000 0.020901
1204.000000 -0.000185
1205.000000 0.020901
1206.000000 -0.024544
1207.000000 0.020900
1208.000000 0.006260
1209.000000 0.020900
1210.000000 -0.024543
1211.000000 0.020900
1212.000000 -0.000185
1213.000000 0.020901
1214.000000 -0.024544
1215.000000 0.020900
1216.000000 -0.017797
1217.000000 0.020900
1218.000000 -0.024543
1219.000000 0.020900
1220.000000 -0.000184
1221.000000 0.020900
1222.000000 -0.024544
1223.000000 0.020901
1224.000000 0.006259
1225.000000 0.020901
1226.000000 -0.024544
1227.000000 0.020900
1228.000000 -0.000184
1229.000000 0.020900
1230.000000 -0.024544
1231.000000 0.020901
1232.000000 -0.130017
1233.000000 0.020900
1234.000000 -0.024544
1235.000000 0.020901
1236.000000 -0.000186
1237.000000 0.020901
1238.000000 -0.024544
1239.000000 0.020900
1240.000000 0.006261
1241.000000 0.020900
1242.000000 -0.024544
1243.000000 0.020901
1244.000000 -0.000186
1245.000000 0.020901
1246.000000 -0.024544
1247.000000 0.020900
1248.000000 -0.002853
1249.000000 0.020899
1250.000000 -0.024543
1251.000000 0.020900
1252.000000 -0.000185
1253.000000 0.020901
1254.000000 -0.024544
1255.000000 0.020900
1256.000000 0.006260
1257.000000 0.020900
1258.000000 -0.024543
1259.000000 0.020900
1260.000000 -0.000185
1261.000000 0.020901
1262.000000 -0.024544
1263.000000 0.020900
1264.000000 -0.130017
1265.000000 0.020901
1266.000000 -0.024544
1267.000000 0.020900
1268.000000 -0.000185
1269.000000 0.020900
1270.000000 -0.024543
1271.000000 0.020900
1272.000000 0.006260
1273.000000 0.020901
1274.000000 -0.024544
1275.000000 0.020900
1276.000000 -0.000185
1277.000000 0.020900
1278.000000 -0.024543
1279.000000 0.020900
1280.000000 -0.024465
1281.000000 0.020900
1282.000000 -0.024543
1283.000000 0.020900
1284.000000 -0.000185
1285.000000 0.020900
1286.000000 -0.024544
1287.000000 0.020901
1288.000000 0.006260
1289.000000 0.020901
1290.000000 -0.024544
1291.000000 0.020900
1292.000000 -0.000185
1293.000000 0.020900
1294.000000 -0.024544
1295.000000 0.020901
1296.000000 -0.130017
1297.000000 0.020900
1298.000000 -0.024544
1299.000000 0.020901
1300.000000 -0.000185
1301.000000 0.020901
1302.000000 -0.024544
1303.000000 0.020900
1304.000000 0.006260
1305.000000 0.020900
1306.000000 -0.024544
1307.000000 0.020901
1308.000000 -0.000186
1309.000000 0.020901
1310.000000 -0.024544
1311.000000 0.020900
1312.000000 -0.002853
1313.000000 0.020900
1314.000000 -0.024544
1315.000000 0.020901
1316.000000 -0.000186
1317.000000 0.020901
1318.000000 -0.024544
1319.000000 0.020900
1320.000000 0.006261
1321.000000 0.020900
1322.000000 -0.024544
1323.000000 0.020901
1324.000000 -0.000186
1325.000000 0.020901
1326.000000 -0.024544
1327.000000 0.020900
1328.000000 -0.130017
1329.000000 0.020901
1330.000000 -0.024544
1331.000000 0.020900
1332.000000 -0.000184
1333.000000 0.020900
1334.000000 -0.024543
1335.000000 0.020900
1336.000000 0.006259
1337.000000 0.020901
1338.000000 -0.024544
1339.000000 0.020900
1340.000000 -0.000185
1341.000000 0.020900
1342.000000 -0.024543
1343.000000 0.020900
1344.000000 -0.017796
1345.000000 0.020900
1346.000000 -0.024544
1347.000000 0.020901
1348.000000 -0.000185
1349.000000 0.020901
1350.000000 -0.024544
1351.000000 0.020900
1352.000000 0.006260
1353.000000 0.020900
1354.000000 -0.024544
1355.000000 0.020901
1356.000000 -0.000186
1357.000000 0.020901
1358.000000 -0.024544
1359.000000 0.020900
1360.000000 -0.130016
1361.000000 0.020901
1362.000000 -0.024544
1363.000000 0.020900
1364.000000 -0.000185
1365.000000 0.020900
1366.000000 -0.024544
1367.000000 0.020901
1368.000000 0.006259
1369.000000 0.020901
1370.000000 -0.024544
1371.000000 0.020900
1372.000000 -0.000184
1373.000000 0.020900
1374.000000 -0.024544
1375.000000 0.020901
1376.000000 -0.002855
1377.000000 0.020901
1378.000000 -0.024544
1379.000000 0.020900
1380.000000 -0.000184
1381.000000 0.020900
1382.000000 -0.024543
1383.000000 0.020900
1384.000000 0.006259
1385.000000 0.020901
1386.000000 -0.024544
1387.000000 0.020900
1388.000000 -0.000184
1389.000000 0.020899
1390.000000 -0.024542
1391.000000 0.020899
1392.000000 -0.130016
1393.000000 0.020900
1394.000000 -0.024543
1395.000000 0.020900
1396.000000 -0.000186
1397.000000 0.020901
1398.000000 -0.024544
1399.000000 0.020900
1400.000000 0.006261
1401.000000 0.020899
1402.000000 -0.024542
1403.000000 0.020899
1404.000000 -0.000185
1405.000000 0.020901
1406.000000 -0.024544
1407.000000 0.020901
1408.000000 -0.088286
1409.000000 0.020901
1410.000000 -0.024544
1411.000000 0.020900
1412.000000 -0.000185
1413.000000 0.020900
1414.000000 -0.024543
1415.000000 0.020900
1416.000000 0.006259
1417.000000 0.020901
1418.000000 -0.024544
1419.000000 0.020900
1420.000000 -0.000184
1421.000000 0.020900
1422.000000 -0.024543
1423.000000 0.020900
1424.000000 -0.130017
1425.000000 0.020900
1426.000000 -0.024543
1427.000000 0.020900
1428.000000 -0.000185
1429.000000 0.020900
1430.000000 -0.024544
1431.000000 0.020901
1432.000000 0.006260
1433.000000 0.020900
1434.000000 -0.024543
1435.000000 0.020900
1436.000000 -0.000185
1437.000000 0.020900
1438.000000 -0.024544
1439.000000 0.020901
1440.000000 -0.002854
1441.000000 0.020900
1442.000000 -0.024543
1443.000000 0.020900
1444.000000 -0.000185
1445.000000 0.020900
1446.000000 -0.024544
1447.000000 0.020901
1448.000000 0.006260
1449.000000 0.020900
1450.000000 -0.024543
1451.000000 0.020899
1452.000000 -0.000184
1453.000000 0.020900
1454.000000 -0.024544
1455.000000 0.020901
1456.000000 -0.130017
1457.000000 0.020900
1458.000000 -0.024544
1459.000000 0.020901
1460.000000 -0.000186
1461.000000 0.020901
1462.000000 -0.024544
1463.000000 0.020900
1464.000000 0.006261
1465.000000 0.020900
1466.000000 -0.024544
1467.000000 0.020901
1468.000000 -0.000186
1469.000000 0.020901
1470.000000 -0.024544
1471.000000 0.020900
1472.000000 -0.017796
1473.000000 0.020900
1474.000000 -0.024543
1475.000000 0.020900
1476.000000 -0.000185
1477.000000 0.020900
1478.000000 -0.024544
1479.000000 0.020901
1480.000000 0.006260
1481.000000 0.020900
1482.000000 -0.024543
1483.000000 0.020900
1484.000000 -0.000185
1485.000000 0.020900
1486.000000 -0.024544
1487.000000 0.020901
1488.000000 -0.130017
1489.000000 0.020900
1490.000000 -0.024544
1491.000000 0.020901
1492.000000 -0.000185
1493.000000 0.020900
1494.000000 -0.024543
1495.000000 0.020900
1496.000000 0.006260
1497.000000 0.020900
1498.000000 -0.024544
1499.000000 0.020901
1500.000000 -0.000185
1501.000000 0.020899
1502.000000 -0.024542
1503.000000 0.020899
1504.000000 -0.002853
1505.000000 0.020900
1506.000000 -0.024544
1507.000000 0.020901
1508.000000 -0.000186
1509.000000 0.020901
1510.000000 -0.024544
1511.000000 0.020900
1512.000000 0.006261
1513.000000 0.020900
1514.000000 -0.024544
1515.000000 0.020901
1516.000000 -0.000186
1517.000000 0.020901
1518.000000 -0.024544
1519.000000 0.020900
1520.000000 -0.130017
1521.000000 0.020901
1522.000000 -0.024544
1523.000000 0.020900
1524.000000 -0.000184
1525.000000 0.020900
1526.000000 -0.024544
1527.000000 0.020901
1528.000000 0.006259
1529.000000 0.020901
1530.000000 -0.024544
1531.000000 0.020900
1532.000000 -0.000184
1533.000000 0.020900
1534.000000 -0.024544
1535.000000 0.020901
1536.000000 -0.030414
1537.000000 0.020900
1538.000000 -0.024543
1539.000000 0.020900
1540.000000 -0.000184
1541.000000 0.020900
1542.000000 -0.024544
1543.000000 0.020901
1544.000000 0.006259
1545.000000 0.020900
1546.000000 -0.024543
1547.000000 0.020900
1548.000000 -0.000184
1549.000000 0.020900
1550.000000 -0.024544
1551.000000 0.020901
1552.000000 -0.130017
1553.000000 0.020900
1554.000000 -0.024544
1555.000000 0.020901
1556.000000 -0.000186
1557.000000 0.020900
1558.000000 -0.024543
1559.000000 0.020900
1560.000000 0.006261
1561.000000 0.020900
1562.000000 -0.024544
1563.000000 0.020901
1564.000000 -0.000186
1565.000000 0.020901
1566.000000 -0.024544
1567.000000 0.020900
1568.000000 -0.002853
1569.000000 0.020899
1570.000000 -0.024543
1571.000000 0.020900
1572.000000 -0.000185
1573.000000 0.020901
1574.000000 -0.024544
1575.000000 0.020900
1576.000000 0.006260
1577.000000 0.020900
1578.000000 -0.024544
1579.000000 0.020901
1580.000000 -0.000185
1581.000000 0.020901
1582.000000 -0.024544
1583.000000 0.020900
1584.000000 -0.130017
1585.000000 0.020901
1586.000000 -0.024544
1587.000000 0.020900
1588.000000 -0.000185
1589.000000 0.020900
1590.000000 -0.024544
1591.000000 0.020901
1592.000000 0.006260
1593.000000 0.020901
1594.000000 -0.024544
1595.000000 0.020900
1596.000000 -0.000185
1597.000000 0.020900
1598.000000 -0.024544
1599.000000 0.020901
1600.000000 -0.017796
1601.000000 0.020900
1602.000000 -0.024544
1603.000000 0.020901
1604.000000 -0.000186
1605.000000 0.020900
1606.000000 -0.024543
1607.000000 0.020900
1608.000000 0.006261
1609.000000 0.020900
1610.000000 -0.024544
1611.000000 0.020901
1612.000000 -0.000186
1613.000000 0.020900
1614.000000 -0.024543
1615.000000 0.020900
1616.000000 -0.130017
1617.000000 0.020901
1618.000000 -0.024544
1619.000000 0.020900
1620.000000 -0.000184
1621.000000 0.020900
1622.000000 -0.024544
1623.000000 0.020901
1624.000000 0.006259
1625.000000 0.020901
1626.000000 -0.024544
1627.000000 0.020900
1628.000000 -0.000185
1629.000000 0.020900
1630.000000 -0.024544
1631.000000 0.020901
1632.000000 -0.002854
1633.000000 0.020901
1634.000000 -0.024544
1635.000000 0.020900
1636.000000 -0.000185
1637.000000 0.020900
1638.000000 -0.024544
1639.000000 0.020901
1640.000000 0.006260
1641.000000 0.020901
1642.000000 -0.024544
1643.000000 0.020900
1644.000000 -0.000185
1645.000000 0.020900
1646.000000 -0.024544
1647.000000 0.020901
1648.000000 -0.130017
1649.000000 0.020900
1650.000000 -0.024544
1651.000000 0.020901
1652.000000 -0.000185
1653.000000 0.020901
1654.000000 -0.024544
1655.000000 0.020900
1656.000000 0.006260
1657.000000 0.020900
1658.000000 -0.024543
1659.000000 0.020900
1660.000000 -0.000186
1661.000000 0.020901
1662.000000 -0.024544
1663.000000 0.020900
1664.000000 -0.088285
1665.000000 0.020901
1666.000000 -0.024544
1667.000000 0.020900
1668.000000 -0.000184
1669.000000 0.020899
1670.000000 -0.024542
1671.000000 0.020899
1672.000000 0.006260
1673.000000 0.020901
1674.000000 -0.024544
1675.000000 0.020900
1676.000000 -0.000185
1677.000000 0.020900
1678.000000 -0.024543
1679.000000 0.020900
1680.000000 -0.130016
1681.000000 0.020899
1682.000000 -0.024542
1683.000000 0.020899
1684.000000 -0.000185
1685.000000 0.020901
1686.000000 -0.024544
1687.000000 0.020900
1688.000000 0.006260
1689.000000 0.020900
1690.000000 -0.024543
1691.000000 0.020900
1692.000000 -0.000185
1693.000000 0.020901
1694.000000 -0.024544
1695.000000 0.020900
1696.000000 -0.002854
1697.000000 0.020900
1698.000000 -0.024543
1699.000000 0.020900
1700.000000 -0.000184
1701.000000 0.020900
1702.000000 -0.024544
1703.000000 0.020901
1704.000000 0.006259
1705.000000 0.020900
1706.000000 -0.024543
1707.000000 0.020900
1708.000000 -0.000185
1709.000000 0.020900
1710.000000 -0.024544
1711.000000 0.020901
1712.000000 -0.130016
1713.000000 0.020900
1714.000000 -0.024544
1715.000000 0.020901
1716.000000 -0.000186
1717.000000 0.020900
1718.000000 -0.024543
1719.000000 0.020900
1720.000000 0.006260
1721.000000 0.020900
1722.000000 -0.024544
1723.000000 0.020901
1724.000000 -0.000185
1725.000000 0.020901
1726.000000 -0.024544
1727.000000 0.020900
1728.000000 -0.017796
1729.000000 0.020900
1730.000000 -0.024543
1731.000000 0.020900
1732.000000 -0.000186
1733.000000 0.020901
1734.000000 -0.024544
1735.000000 0.020900
1736.000000 0.006260
1737.000000 0.020900
1738.000000 -0.024543
1739.000000 0.020900
1740.000000 -0.000185
1741.000000 0.020901
1742.000000 -0.024544
1743.000000 0.020900
1744.000000 -0.130017
1745.000000 0.020901
1746.000000 -0.024544
1747.000000 0.020900
1748.000000 -0.000185
1749.000000 0.020900
1750.000000 -0.024543
1751.000000 0.020900
1752.000000 0.006261
1753.000000 0.020900
1754.000000 -0.024544
1755.000000 0.020901
1756.000000 -0.000186
1757.000000 0.020900
1758.000000 -0.024543
1759.000000 0.020900
1760.000000 -0.002853
1761.000000 0.020900
1762.000000 -0.024544
1763.000000 0.020901
1764.000000 -0.000186
1765.000000 0.020900
1766.000000 -0.024543
1767.000000 0.020900
1768.000000 0.006260
1769.000000 0.020900
1770.000000 -0.024544
1771.000000 0.020901
1772.000000 -0.000185
1773.000000 0.020901
1774.000000 -0.024544
1775.000000 0.020900
1776.000000 -0.130017
1777.000000 0.020901
1778.000000 -0.024544
1779.000000 0.020900
1780.000000 -0.000185
1781.000000 0.020900
1782.000000 -0.024544
1783.000000 0.020901
1784.000000 0.006260
1785.000000 0.020901
1786.000000 -0.024544
1787.000000 0.020900
1788.000000 -0.000185
1789.000000 0.020900
1790.000000 -0.024544
1791.000000 0.020901
1792.000000 -0.024465
1793.000000 0.020900
1794.000000 -0.024543
1795.000000 0.020900
1796.000000 -0.000186
1797.000000 0.020901
1798.000000 -0.024544
1799.000000 0.020900
1800.000000 0.006261
1801.000000 0.020900
1802.000000 -0.024543
1803.000000 0.020900
1804.000000 -0.000186
1805.000000 0.020901
1806.000000 -0.024544
1807.000000 0.020900
1808.000000 -0.130017
1809.000000 0.020901
1810.000000 -0.024544
1811.000000 0.020900
1812.000000 -0.000184
1813.000000 0.020900
1814.000000 -0.024543
1815.000000 0.020900
1816.000000 0.006259
1817.000000 0.020901
1818.000000 -0.024544
1819.000000 0.020901
1820.000000 -0.000185
1821.000000 0.020900
1822.000000 -0.024543
1823.000000 0.020900
1824.000000 -0.002854
1825.000000 0.020900
1826.000000 -0.024544
1827.000000 0.020901
1828.000000 -0.000186
1829.000000 0.020900
1830.000000 -0.024543
1831.000000 0.020900
1832.000000 0.006261
1833.000000 0.020900
1834.000000 -0.024544
1835.000000 0.020901
1836.000000 -0.000186
1837.000000 0.020900
1838.000000 -0.024543
1839.000000 0.020900
1840.000000 -0.130017
1841.000000 0.020900
1842.000000 -0.024543
1843.000000 0.020900
1844.000000 -0.000184
1845.000000 0.020900
1846.000000 -0.024544
1847.000000 0.020901
1848.000000 0.006259
1849.000000 0.020901
1850.000000 -0.024544
1851.000000 0.020900
1852.000000 -0.000184
1853.000000 0.020900
1854.000000 -0.024544
1855.000000 0.020901
1856.000000 -0.017798
1857.000000 0.020901
1858.000000 -0.024544
1859.000000 0.020900
1860.000000 -0.000184
1861.000000 0.020900
1862.000000 -0.024543
1863.000000 0.020900
1864.000000 0.006259
1865.000000 0.020901
1866.000000 -0.024544
1867.000000 0.020901
1868.000000 -0.000185
1869.000000 0.020900
1870.000000 -0.024543
1871.000000 0.020900
1872.000000 -0.130017
1873.000000 0.020900
1874.000000 -0.024543
1875.000000 0.020900
1876.000000 -0.000185
1877.000000 0.020900
1878.000000 -0.024544
1879.000000 0.020901
1880.000000 0.006260
1881.000000 0.020900
1882.000000 -0.024543
1883.000000 0.020900
1884.000000 -0.000185
1885.000000 0.020900
1886.000000 -0.024544
1887.000000 0.020901
1888.000000 -0.002855
1889.000000 0.020900
1890.000000 -0.024543
1891.000000 0.020900
1892.000000 -0.000184
1893.000000 0.020900
1894.000000 -0.024544
1895.000000 0.020901
1896.000000 0.006259
1897.000000 0.020901
1898.000000 -0.024544
1899.000000 0.020900
1900.000000 -0.000184
1901.000000 0.020900
1902.000000 -0.024544
1903.000000 0.020901
1904.000000 -0.130017
1905.000000 0.020900
1906.000000 -0.024544
1907.000000 0.020901
1908.000000 -0.000186
1909.000000 0.020901
1910.000000 -0.024544
1911.000000 0.020900
1912.000000 0.006261
1913.000000 0.020900
1914.000000 -0.024544
1915.000000 0.020901
1916.000000 -0.000186
1917.000000 0.020901
1918.000000 -0.024544
1919.000000 0.020900
1920.000000 -0.088285
1921.000000 0.020901
1922.000000 -0.024544
1923.000000 0.020900
1924.000000 -0.000185
1925.000000 0.020900
1926.000000 -0.024544
1927.000000 0.020901
1928.000000 0.006260
1929.000000 0.020901
1930.000000 -0.024544
1931.000000 0.020900
1932.000000 -0.000185
1933.000000 0.020900
1934.000000 -0.024544
1935.000000 0.020901
1936.000000 -0.130017
1937.000000 0.020900
1938.000000 -0.024544
1939.000000 0.020901
1940.000000 -0.000186
1941.000000 0.020901
1942.000000 -0.024544
1943.000000 0.020900
1944.000000 0.006261
1945.000000 0.020900
1946.000000 -0.024544
1947.000000 0.020901
1948.000000 -0.000186
1949.000000 0.020901
1950.000000 -0.024544
1951.000000 0.020900
1952.000000 -0.002853
1953.000000 0.020900
1954.000000 -0.024543
1955.000000 0.020900
1956.000000 -0.000186
1957.000000 0.020901
1958.000000 -0.024544
1959.000000 0.020900
1960.000000 0.006261
1961.000000 0.020900
1962.000000 -0.024543
1963.000000 0.020900
1964.000000 -0.000186
1965.000000 0.020901
1966.000000 -0.024544
1967.000000 0.020900
1968.000000 -0.130017
1969.000000 0.020901
1970.000000 -0.024544
1971.000000 0.020900
1972.000000 -0.000184
1973.000000 0.020899
1974.000000 -0.024542
1975.000000 0.020899
1976.000000 0.006261
1977.000000 0.020900
1978.000000 -0.024544
1979.000000 0.020901
1980.000000 -0.000186
1981.000000 0.020900
1982.000000 -0.024543
1983.000000 0.020900
1984.000000 -0.017796
1985.000000 0.020900
1986.000000 -0.024544
1987.000000 0.020901
1988.000000 -0.000185
1989.000000 0.020900
1990.000000 -0.024543
1991.000000 0.020899
1992.000000 0.006261
1993.000000 0.020900
1994.000000 -0.024544
1995.000000 0.020901
1996.000000 -0.000186
1997.000000 0.020901
1998.000000 -0.024544
1999.000000 0.020900
2000.000000 -0.130016
2001.000000 0.020900
2002.000000 -0.024543
2003.000000 0.020899
2004.000000 -0.000184
2005.000000 0.020900
2006.000000 -0.024543
2007.000000 0.020900
2008.000000 0.006259
2009.000000 0.020901
2010.000000 -0.024544
2011.000000 0.020900
2012.000000 -0.000184
2013.000000 0.020900
2014.000000 -0.024543
2015.000000 0.020900
2016.000000 -0.002855
2017.000000 0.020901
2018.000000 -0.024544
2019.000000 0.020900
2020.000000 -0.000184
2021.000000 0.020900
2022.000000 -0.024543
2023.000000 0.020900
2024.000000 0.006260
2025.000000 0.020900
2026.000000 -0.024544
2027.000000 0.020901
2028.000000 -0.000186
2029.000000 0.020900
2030.000000 -0.024543
2031.000000 0.020900
2032.000000 -0.130016
2033.000000 0.020900
2034.000000 -0.024543
2035.000000 0.020900
2036.000000 -0.000185
2037.000000 0.020900
2038.000000 -0.024544
2039.000000 0.020901
2040.000000 0.006259
2041.000000 0.020900
2042.000000 -0.024543
2043.000000 0.020900
2044.000000 -0.000184
2045.000000 0.020900
2046.000000 -0.024544
2047.000000 0.037785
2048.000000 0.000000
2049.000000 0.020901
2050.000000 -0.024544
2051.000000 0.020900
2052.000000 -0.000184
2053.000000 0.020900
2054.000000 -0.024543
2055.000000 0.020900
2056.000000 0.006259
2057.000000 0.020901
2058.000000 -0.024544
2059.000000 0.020900
2060.000000 -0.000185
2061.000000 0.020900
2062.000000 -0.024543
2063.000000 0.020900
2064.000000 -0.130016
2065.000000 0.020900
2066.000000 -0.024543
2067.000000 0.020900
2068.000000 -0.000186
2069.000000 0.020901
2070.000000 -0.024544
2071.000000 0.020900
2072.000000 0.006260
2073.000000 0.020900
2074.000000 -0.024543
2075.000000 0.020900
2076.000000 -0.000184
2077.000000 0.020900
2078.000000 -0.024544
2079.000000 0.020901
2080.000000 -0.002855
2081.000000 0.020900
2082.000000 -0.024543
2083.000000 0.020900
2084.000000 -0.000184
2085.000000 0.020900
2086.000000 -0.024544
2087.000000 0.020901
2088.000000 0.006259
2089.000000 0.020900
2090.000000 -0.024543
2091.000000 0.020900
2092.000000 -0.000184
2093.000000 0.020899
2094.000000 -0.024543
2095.000000 0.020900
2096.000000 -0.130016
2097.000000 0.020900
2098.000000 -0.024544
2099.000000 0.020901
2100.000000 -0.000186
2101.000000 0.020901
2102.000000 -0.024544
2103.000000 0.020900
2104.000000 0.006261
2105.000000 0.020899
2106.000000 -0.024543
2107.000000 0.020900
2108.000000 -0.000185
2109.000000 0.020901
2110.000000 -0.024544
2111.000000 0.020900
2112.000000 -0.017796
2113.000000 0.020900
2114.000000 -0.024543
2115.000000 0.020900
2116.000000 -0.000186
2117.000000 0.020901
2118.000000 -0.024544
2119.000000 0.020900
2120.000000 0.006261
2121.000000 0.020899
2122.000000 -0.024542
2123.000000 0.020899
2124.000000 -0.000184
2125.000000 0.020900
2126.000000 -0.024544
2127.000000 0.020901
2128.000000 -0.130017
2129.000000 0.020900
2130.000000 -0.024544
2131.000000 0.020901
2132.000000 -0.000186
2133.000000 0.020900
2134.000000 -0.024543
2135.000000 0.020900
2136.000000 0.006261
2137.000000 0.020900
2138.000000 -0.024544
2139.000000 0.020901
2140.000000 -0.000186
2141.000000 0.020900
2142.000000 -0.024543
2143.000000 0.020900
2144.000000 -0.002853
2145.000000 0.020900
2146.000000 -0.024544
2147.000000 0.020901
2148.000000 -0.000186
2149.000000 0.020901
2150.000000 -0.024544
2151.000000 0.020900
2152.000000 0.006261
2153.000000 0.020900
2154.000000 -0.024544
2155.000000 0.020901
2156.000000 -0.000186
2157.000000 0.020901
2158.000000 -0.024544
2159.000000 0.020900
2160.000000 -0.130017
2161.000000 0.020901
2162.000000 -0.024544
2163.000000 0.020900
2164.000000 -0.000185
2165.000000 0.020900
2166.000000 -0.024544
2167.000000 0.020901
2168.000000 0.006260
2169.000000 0.020901
2170.000000 -0.024544
2171.000000 0.020900
2172.000000 -0.000185
2173.000000 0.020900
2174.000000 -0.024544
2175.000000 0.020901
2176.000000 -0.088285
2177.000000 0.020900
2178.000000 -0.024544
2179.000000 0.020901
2180.000000 -0.000186
2181.000000 0.020901
2182.000000 -0.024544
2183.000000 0.020900
2184.000000 0.006261
2185.000000 0.020900
2186.000000 -0.024544
2187.000000 0.020901
2188.000000 -0.000186
2189.000000 0.020901
2190.000000 -0.024544
2191.000000 0.020900
2192.000000 -0.130017
2193.000000 0.020901
2194.000000 -0.024544
2195.000000 0.020900
2196.000000 -0.000184
2197.000000 0.020900
2198.000000 -0.024544
2199.000000 0.020901
2200.000000 0.006259
2201.000000 0.020901
2202.000000 -0.024544
2203.000000 0.020900
2204.000000 -0.000184
2205.000000 0.020900
2206.000000 -0.024543
2207.000000 0.020900
2208.000000 -0.002855
2209.000000 0.020901
2210.000000 -0.024544
2211.000000 0.020900
2212.000000 -0.000185
2213.000000 0.020900
2214.000000 -0.024543
2215.000000 0.020900
2216.000000 0.006260
2217.000000 0.020901
2218.000000 -0.024544
2219.000000 0.020900
2220.000000 -0.000185
2221.000000 0.020900
2222.000000 -0.024543
2223.000000 0.020900
2224.000000 -0.130017
2225.000000 0.020900
2226.000000 -0.024543
2227.000000 0.020900
2228.000000 -0.000185
2229.000000 0.020901
2230.000000 -0.024544
2231.000000 0.020901
2232.000000 0.006259
2233.000000 0.020900
2234.000000 -0.024543
2235.000000 0.020900
2236.000000 -0.000184
2237.000000 0.020900
2238.000000 -0.024544
2239.000000 0.020901
2240.000000 -0.017798
2241.000000 0.020901
2242.000000 -0.024544
2243.000000 0.020900
2244.000000 -0.000184
2245.000000 0.020900
2246.000000 -0.024544
2247.000000 0.020901
2248.000000 0.006259
2249.000000 0.020901
2250.000000 -0.024544
2251.000000 0.020900
2252.000000 -0.000184
2253.000000 0.020900
2254.000000 -0.024543
2255.000000 0.020900
2256.000000 -0.130017
2257.000000 0.020900
2258.000000 -0.024543
2259.000000 0.020900
2260.000000 -0.000186
2261.000000 0.020901
2262.000000 -0.024544
2263.000000 0.020900
2264.000000 0.006261
2265.000000 0.020900
2266.000000 -0.024543
2267.000000 0.020900
2268.000000 -0.000186
2269.000000 0.020901
2270.000000 -0.024544
2271.000000 0.020900
2272.000000 -0.002854
2273.000000 0.020900
2274.000000 -0.024543
2275.000000 0.020900
2276.000000 -0.000185
2277.000000 0.020901
2278.000000 -0.024544
2279.000000 0.020901
2280.000000 0.006259
2281.000000 0.020900
2282.000000 -0.024543
2283.000000 0.020900
2284.000000 -0.000184
2285.000000 0.020900
2286.000000 -0.024544
2287.000000 0.020901
2288.000000 -0.130017
2289.000000 0.020900
2290.000000 -0.024544
2291.000000 0.020901
2292.000000 -0.000186
2293.000000 0.020900
2294.000000 -0.024543
2295.000000 0.020900
2296.000000 0.006261
2297.000000 0.020900
2298.000000 -0.024544
2299.000000 0.020901
2300.000000 -0.000186
2301.000000 0.020900
2302.000000 -0.024543
2303.000000 0.020900
2304.000000 -0.024465
2305.000000 0.020901
2306.000000 -0.024544
2307.000000 0.020900
2308.000000 -0.000185
2309.000000 0.020900
2310.000000 -0.024544
2311.000000 0.020901
2312.000000 0.006260
2313.000000 0.020901
2314.000000 -0.024544
2315.000000 0.020900
2316.000000 -0.000185
2317.000000 0.020900
2318.000000 -0.024544
2319.000000 0.020901
2320.000000 -0.130017
2321.000000 0.020900
2322.000000 -0.024544
2323.000000 0.020901
2324.000000 -0.000185
2325.000000 0.020901
2326.000000 -0.024544
2327.000000 0.020900
2328.000000 0.006260
2329.000000 0.020900
2330.000000 -0.024543
2331.000000 0.020900
2332.000000 -0.000186
2333.000000 0.020901
2334.000000 -0.024544
2335.000000 0.020900
2336.000000 -0.002853
2337.000000 0.020900
2338.000000 -0.024543
2339.000000 0.020900
2340.000000 -0.000186
2341.000000 0.020901
2342.000000 -0.024544
2343.000000 0.020900
2344.000000 0.006261
2345.000000 0.020900
2346.000000 -0.024543
2347.000000 0.020900
2348.000000 -0.000185
2349.000000 0.020900
2350.000000 -0.024544
2351.000000 0.020901
2352.000000 -0.130017
2353.000000 0.020900
2354.000000 -0.024544
2355.000000 0.020901
2356.000000 -0.000185
2357.000000 0.020900
2358.000000 -0.024543
2359.000000 0.020900
2360.000000 0.006260
2361.000000 0.020900
2362.000000 -0.024544
2363.000000 0.020901
2364.000000 -0.000186
2365.000000 0.020900
2366.000000 -0.024543
2367.000000 0.020900
2368.000000 -0.017796
2369.000000 0.020900
2370.000000 -0.024544
2371.000000 0.020901
2372.000000 -0.000185
2373.000000 0.020901
2374.000000 -0.024544
2375.000000 0.020900
2376.000000 0.006260
2377.000000 0.020900
2378.000000 -0.024543
2379.000000 0.020900
2380.000000 -0.000186
2381.000000 0.020901
2382.000000 -0.024544
2383.000000 0.020900
2384.000000 -0.130016
2385.000000 0.020901
2386.000000 -0.024544
2387.000000 0.020900
2388.000000 -0.000185
2389.000000 0.020900
2390.000000 -0.024543
2391.000000 0.020900
2392.000000 0.006259
2393.000000 0.020901
2394.000000 -0.024544
2395.000000 0.020900
2396.000000 -0.000184
2397.000000 0.020900
2398.000000 -0.024543
2399.000000 0.020900
2400.000000 -0.002854
2401.000000 0.020900
2402.000000 -0.024544
2403.000000 0.020901
2404.000000 -0.000185
2405.000000 0.020900
2406.000000 -0.024543
2407.000000 0.020900
2408.000000 0.006260
2409.000000 0.020900
2410.000000 -0.024544
2411.000000 0.020901
2412.000000 -0.000185
2413.000000 0.020899
2414.000000 -0.024542
2415.000000 0.020899
2416.000000 -0.130016
2417.000000 0.020900
2418.000000 -0.024543
2419.000000 0.020900
2420.000000 -0.000185
2421.000000 0.020900
2422.000000 -0.024544
2423.000000 0.020901
2424.000000 0.006260
2425.000000 0.020899
2426.000000 -0.024542
2427.000000 0.020899
2428.000000 -0.000184
2429.000000 0.020900
2430.000000 -0.024544
2431.000000 0.020901
2432.000000 -0.088285
2433.000000 0.020900
2434.000000 -0.024544
2435.000000 0.020901
2436.000000 -0.000186
2437.000000 0.020900
2438.000000 -0.024543
2439.000000 0.020900
2440.000000 0.006260
2441.000000 0.020900
2442.000000 -0.024544
2443.000000 0.020901
2444.000000 -0.000185
2445.000000 0.020901
2446.000000 -0.024544
2447.000000 0.020900
2448.000000 -0.130017
2449.000000 0.020901
2450.000000 -0.024544
2451.000000 0.020900
2452.000000 -0.000185
2453.000000 0.020900
2454.000000 -0.024544
2455.000000 0.020901
2456.000000 0.006260
2457.000000 0.020901
2458.000000 -0.024544
2459.000000 0.020900
2460.000000 -0.000185
2461.000000 0.020900
2462.000000 -0.024544
2463.000000 0.020901
2464.000000 -0.002854
2465.000000 0.020901
2466.000000 -0.024544
2467.000000 0.020900
2468.000000 -0.000185
2469.000000 0.020900
2470.000000 -0.024544
2471.000000 0.020901
2472.000000 0.006259
2473.000000 0.020901
2474.000000 -0.024544
2475.000000 0.020900
2476.000000 -0.000184
2477.000000 0.020900
2478.000000 -0.024544
2479.000000 0.020901
2480.000000 -0.130017
2481.000000 0.020900
2482.000000 -0.024543
2483.000000 0.020900
2484.000000 -0.000186
2485.000000 0.020901
2486.000000 -0.024544
2487.000000 0.020900
2488.000000 0.006261
2489.000000 0.020900
2490.000000 -0.024543
2491.000000 0.020900
2492.000000 -0.000186
2493.000000 0.020901
2494.000000 -0.024544
2495.000000 0.020900
2496.000000 -0.017796
2497.000000 0.020901
2498.000000 -0.024544
2499.000000 0.020900
2500.000000 -0.000185
2501.000000 0.020900
2502.000000 -0.024544
2503.000000 0.020901
2504.000000 0.006260
2505.000000 0.020901
2506.000000 -0.024544
2507.000000 0.020900
2508.000000 -0.000185
2509.000000 0.020900
2510.000000 -0.024544
2511.000000 0.020901
2512.000000 -0.130017
2513.000000 0.020900
2514.000000 -0.024544
2515.000000 0.020901
2516.000000 -0.000185
2517.000000 0.020901
2518.000000 -0.024544
2519.000000 0.020900
2520.000000 0.006260
2521.000000 0.020900
2522.000000 -0.024544
2523.000000 0.020901
2524.000000 -0.000185
2525.000000 0.020900
2526.000000 -0.024543
2527.000000 0.020899
2528.000000 -0.002853
2529.000000 0.020900
2530.000000 -0.024544
2531.000000 0.020901
2532.000000 -0.000186
2533.000000 0.020901
2534.000000 -0.024544
2535.000000 0.020900
2536.000000 0.006261
2537.000000 0.020900
2538.000000 -0.024543
2539.000000 0.020900
2540.000000 -0.000186
2541.000000 0.020901
2542.000000 -0.024544
2543.000000 0.020900
2544.000000 -0.130017
2545.000000 0.020901
2546.000000 -0.024544
2547.000000 0.020900
2548.000000 -0.000184
2549.000000 0.020900
2550.000000 -0.024543
2551.000000 0.020900
2552.000000 0.006259
2553.000000 0.020901
2554.000000 -0.024544
2555.000000 0.020900
2556.000000 -0.000184
2557.000000 0.020900
2558.000000 -0.024543
2559.000000 0.020900
2560.000000 -0.030414
2561.000000 0.020901
2562.000000 -0.024544
2563.000000 0.020900
2564.000000 -0.000184
2565.000000 0.020900
2566.000000 -0.024544
2567.000000 0.020901
2568.000000 0.006259
2569.000000 0.020901
2570.000000 -0.024544
2571.000000 0.020900
2572.000000 -0.000184
2573.000000 0.020900
2574.000000 -0.024544
2575.000000 0.020901
2576.000000 -0.130017
2577.000000 0.020900
2578.000000 -0.024544
2579.000000 0.020901
2580.000000 -0.000186
2581.000000 0.020901
2582.000000 -0.024544
2583.000000 0.020900
2584.000000 0.006261
2585.000000 0.020900
2586.000000 -0.024544
2587.000000 0.020901
2588.000000 -0.000186
2589.000000 0.020901
2590.000000 -0.024544
2591.000000 0.020900
2592.000000 -0.002853
2593.000000 0.020899
2594.000000 -0.024542
2595.000000 0.020899
2596.000000 -0.000185
2597.000000 0.020901
2598.000000 -0.024544
2599.000000 0.020900
2600.000000 0.006260
2601.000000 0.020900
2602.000000 -0.024543
2603.000000 0.020900
2604.000000 -0.000185
2605.000000 0.020901
2606.000000 -0.024544
2607.000000 0.020900
2608.000000 -0.130017
2609.000000 0.020901
2610.000000 -0.024544
2611.000000 0.020900
2612.000000 -0.000185
2613.000000 0.020900
2614.000000 -0.024543
2615.000000 0.020900
2616.000000 0.006260
2617.000000 0.020901
2618.000000 -0.024544
2619.000000 0.020900
2620.000000 -0.000185
2621.000000 0.020900
2622.000000 -0.024543
2623.000000 0.020900
2624.000000 -0.017796
2625.000000 0.020900
2626.000000 -0.024544
2627.000000 0.020901
2628.000000 -0.000186
2629.000000 0.020901
2630.000000 -0.024544
2631.000000 0.020900
2632.000000 0.006261
2633.000000 0.020900
2634.000000 -0.024544
2635.000000 0.020901
2636.000000 -0.000186
2637.000000 0.020901
2638.000000 -0.024544
2639.000000 0.020900
2640.000000 -0.130017
2641.000000 0.020901
2642.000000 -0.024544
2643.000000 0.020900
2644.000000 -0.000184
2645.000000 0.020899
2646.000000 -0.024543
2647.000000 0.020900
2648.000000 0.006260
2649.000000 0.020901
2650.000000 -0.024544
2651.000000 0.020900
2652.000000 -0.000185
2653.000000 0.020900
2654.000000 -0.024543
2655.000000 0.020900
2656.000000 -0.002854
2657.000000 0.020901
2658.000000 -0.024544
2659.000000 0.020900
2660.000000 -0.000185
2661.000000 0.020900
2662.000000 -0.024543
2663.000000 0.020900
2664.000000 0.006260
2665.000000 0.020901
2666.000000 -0.024544
2667.000000 0.020900
2668.000000 -0.000185
2669.000000 0.020900
2670.000000 -0.024543
2671.000000 0.020900
2672.000000 -0.130017
2673.000000 0.020900
2674.000000 -0.024543
2675.000000 0.020900
2676.000000 -0.000184
2677.000000 0.020900
2678.000000 -0.024544
2679.000000 0.020901
2680.000000 0.006259
2681.000000 0.020900
2682.000000 -0.024543
2683.000000 0.020900
2684.000000 -0.000185
2685.000000 0.020900
2686.000000 -0.024544
2687.000000 0.020901
2688.000000 -0.088286
2689.000000 0.020901
2690.000000 -0.024544
2691.000000 0.020901
2692.000000 -0.000185
2693.000000 0.020899
2694.000000 -0.024542
2695.000000 0.020899
2696.000000 0.006261
2697.000000 0.020900
2698.000000 -0.024544
2699.000000 0.020901
2700.000000 -0.000186
2701.000000 0.020900
2702.000000 -0.024543
2703.000000 0.020900
2704.000000 -0.130016
2705.000000 0.020899
2706.000000 -0.024542
2707.000000 0.020899
2708.000000 -0.000184
2709.000000 0.020900
2710.000000 -0.024544
2711.000000 0.020901
2712.000000 0.006259
2713.000000 0.020900
2714.000000 -0.024543
2715.000000 0.020900
2716.000000 -0.000184
2717.000000 0.020900
2718.000000 -0.024544
2719.000000 0.020901
2720.000000 -0.002855
2721.000000 0.020901
2722.000000 -0.024544
2723.000000 0.020900
2724.000000 -0.000184
2725.000000 0.020900
2726.000000 -0.024544
2727.000000 0.020901
2728.000000 0.006259
2729.000000 0.020901
2730.000000 -0.024544
2731.000000 0.020900
2732.000000 -0.000185
2733.000000 0.020900
2734.000000 -0.024544
2735.000000 0.020901
2736.000000 -0.130016
2737.000000 0.020900
2738.000000 -0.024544
2739.000000 0.020901
2740.000000 -0.000186
2741.000000 0.020901
2742.000000 -0.024544
2743.000000 0.020900
2744.000000 0.006260
2745.000000 0.020900
2746.000000 -0.024544
2747.000000 0.020901
2748.000000 -0.000185
2749.000000 0.020901
2750.000000 -0.024544
2751.000000 0.020900
2752.000000 -0.017796
2753.000000 0.020900
2754.000000 -0.024543
2755.000000 0.020900
2756.000000 -0.000185
2757.000000 0.020900
2758.000000 -0.024544
2759.000000 0.020901
2760.000000 0.006259
2761.000000 0.020900
2762.000000 -0.024543
2763.000000 0.020900
2764.000000 -0.000184
2765.000000 0.020900
2766.000000 -0.024544
2767.000000 0.020901
2768.000000 -0.130017
2769.000000 0.020900
2770.000000 -0.024544
2771.000000 0.020901
2772.000000 -0.000186
2773.000000 0.020901
2774.000000 -0.024544
2775.000000 0.020900
2776.000000 0.006261
2777.000000 0.020900
2778.000000 -0.024544
2779.000000 0.020901
2780.000000 -0.000186
2781.000000 0.020901
2782.000000 -0.024544
2783.000000 0.020900
2784.000000 -0.002853
2785.000000 0.020900
2786.000000 -0.024544
2787.000000 0.020901
2788.000000 -0.000186
2789.000000 0.020901
2790.000000 -0.024544
2791.000000 0.020900
2792.000000 0.006260
2793.000000 0.020900
2794.000000 -0.024544
2795.000000 0.020901
2796.000000 -0.000185
2797.000000 0.020901
2798.000000 -0.024544
2799.000000 0.020900
2800.000000 -0.130017
2801.000000 0.020901
2802.000000 -0.024544
2803.000000 0.020900
2804.000000 -0.000185
2805.000000 0.020900
2806.000000 -0.024544
2807.000000 0.020901
2808.000000 0.006260
2809.000000 0.020901
2810.000000 -0.024544
2811.000000 0.020900
2812.000000 -0.000185
2813.000000 0.020900
2814.000000 -0.024543
2815.000000 0.020900
2816.000000 -0.024465
2817.000000 0.020900
2818.000000 -0.024543
2819.000000 0.020900
2820.000000 -0.000185
2821.000000 0.020900
2822.000000 -0.024544
2823.000000 0.020901
2824.000000 0.006260
2825.000000 0.020900
2826.000000 -0.024543
2827.000000 0.020900
2828.000000 -0.000185
2829.000000 0.020900
2830.000000 -0.024544
2831.000000 0.020901
2832.000000 -0.130017
2833.000000 0.020900
2834.000000 -0.024544
2835.000000 0.020901
2836.000000 -0.000185
2837.000000 0.020900
2838.000000 -0.024543
2839.000000 0.020900
2840.000000 0.006260
2841.000000 0.020900
2842.000000 -0.024544
2843.000000 0.020901
2844.000000 -0.000185
2845.000000 0.020900
2846.000000 -0.024543
2847.000000 0.020899
2848.000000 -0.002853
2849.000000 0.020900
2850.000000 -0.024544
2851.000000 0.020901
2852.000000 -0.000186
2853.000000 0.020901
2854.000000 -0.024544
2855.000000 0.020900
2856.000000 0.006261
2857.000000 0.020900
2858.000000 -0.024544
2859.000000 0.020901
2860.000000 -0.000186
2861.000000 0.020901
2862.000000 -0.024544
2863.000000 0.020900
2864.000000 -0.130017
2865.000000 0.020901
2866.000000 -0.024544
2867.000000 0.020900
2868.000000 -0.000184
2869.000000 0.020900
2870.000000 -0.024544
2871.000000 0.020901
2872.000000 0.006259
2873.000000 0.020901
2874.000000 -0.024544
2875.000000 0.020900
2876.000000 -0.000184
2877.000000 0.020900
2878.000000 -0.024543
2879.000000 0.020900
2880.000000 -0.017797
2881.000000 0.020900
2882.000000 -0.024544
2883.000000 0.020901
2884.000000 -0.000185
2885.000000 0.020900
2886.000000 -0.024543
2887.000000 0.020900
2888.000000 0.006260
2889.000000 0.020900
2890.000000 -0.024544
2891.000000 0.020901
2892.000000 -0.000185
2893.000000 0.020901
2894.000000 -0.024544
2895.000000 0.020900
2896.000000 -0.130017
2897.000000 0.020901
2898.000000 -0.024544
2899.000000 0.020900
2900.000000 -0.000185
2901.000000 0.020900
2902.000000 -0.024544
2903.000000 0.020901
2904.000000 0.006260
2905.000000 0.020901
2906.000000 -0.024544
2907.000000 0.020900
2908.000000 -0.000185
2909.000000 0.020900
2910.000000 -0.024544
2911.000000 0.020901
2912.000000 -0.002855
2913.000000 0.020901
2914.000000 -0.024544
2915.000000 0.020900
2916.000000 -0.000184
2917.000000 0.020900
2918.000000 -0.024544
2919.000000 0.020901
2920.000000 0.006259
2921.000000 0.020901
2922.000000 -0.024544
2923.000000 0.020900
2924.000000 -0.000184
2925.000000 0.020900
2926.000000 -0.024543
2927.000000 0.020900
2928.000000 -0.130017
2929.000000 0.020900
2930.000000 -0.024543
2931.000000 0.020900
2932.000000 -0.000186
2933.000000 0.020901
2934.000000 -0.024544
2935.000000 0.020900
2936.000000 0.006261
2937.000000 0.020900
2938.000000 -0.024543
2939.000000 0.020900
2940.000000 -0.000186
2941.000000 0.020901
2942.000000 -0.024544
2943.000000 0.020900
2944.000000 -0.088285
2945.000000 0.020901
2946.000000 -0.024544
2947.000000 0.020900
2948.000000 -0.000185
2949.000000 0.020900
2950.000000 -0.024543
2951.000000 0.020900
2952.000000 0.006260
2953.000000 0.020901
2954.000000 -0.024544
2955.000000 0.020900
2956.000000 -0.000185
2957.000000 0.020900
2958.000000 -0.024543
2959.000000 0.020900
2960.000000 -0.130017
2961.000000 0.020900
2962.000000 -0.024543
2963.000000 0.020900
2964.000000 -0.000186
2965.000000 0.020901
2966.000000 -0.024544
2967.000000 0.020900
2968.000000 0.006261
2969.000000 0.020900
2970.000000 -0.024543
2971.000000 0.020900
2972.000000 -0.000186
2973.000000 0.020901
2974.000000 -0.024544
2975.000000 0.020901
2976.000000 -0.002854
2977.000000 0.020900
2978.000000 -0.024543
2979.000000 0.020900
2980.000000 -0.000185
2981.000000 0.020900
2982.000000 -0.024544
2983.000000 0.020901
2984.000000 0.006260
2985.000000 0.020900
2986.000000 -0.024543
2987.000000 0.020900
2988.000000 -0.000185
2989.000000 0.020900
2990.000000 -0.024544
2991.000000 0.020901
2992.000000 -0.130017
2993.000000 0.020900
2994.000000 -0.024544
2995.000000 0.020901
2996.000000 -0.000185
2997.000000 0.020899
2998.000000 -0.024542
2999.000000 0.020899
3000.000000 0.006261
3001.000000 0.020900
3002.000000 -0.024544
3003.000000 0.020901
3004.000000 -0.000186
3005.000000 0.020901
3006.000000 -0.024544
3007.000000 0.020900
3008.000000 -0.017796
3009.000000 0.020900
3010.000000 -0.024543
3011.000000 0.020900
3012.000000 -0.000186
3013.000000 0.020901
3014.000000 -0.024544
3015.000000 0.020900
3016.000000 0.006261
3017.000000 0.020900
3018.000000 -0.024543
3019.000000 0.020900
3020.000000 -0.000186
3021.000000 0.020901
3022.000000 -0.024544
3023.000000 0.020901
3024.000000 -0.130018
3025.000000 0.020901
3026.000000 -0.024544
3027.000000 0.020901
3028.000000 -0.000185
3029.000000 0.020900
3030.000000 -0.024543
3031.000000 0.020900
3032.000000 0.006260
3033.000000 0.020900
3034.000000 -0.024544
3035.000000 0.020901
3036.000000 -0.000185
3037.000000 0.020900
3038.000000 -0.024543
3039.000000 0.020900
3040.000000 -0.002854
3041.000000 0.020900
3042.000000 -0.024544
3043.000000 0.020901
3044.000000 -0.000185
3045.000000 0.020900
3046.000000 -0.024543
3047.000000 0.020900
3048.000000 0.006260
3049.000000 0.020900
3050.000000 -0.024544
3051.000000 0.020901
3052.000000 -0.000186
3053.000000 0.020901
3054.000000 -0.024544
3055.000000 0.020900
3056.000000 -0.130016
3057.000000 0.020901
3058.000000 -0.024544
3059.000000 0.020900
3060.000000 -0.000185
3061.000000 0.020900
3062.000000 -0.024544
3063.000000 0.020901
3064.000000 0.006259
3065.000000 0.020901
3066.000000 -0.024544
3067.000000 0.020900
3068.000000 -0.000184
3069.000000 0.020900
3070.000000 -0.024544
3071.000000 0.020901
3072.000000 -0.035800
3073.000000 0.020900
3074.000000 -0.024544
3075.000000 0.020901
3076.000000 -0.000186
3077.000000 0.020900
3078.000000 -0.024543
3079.000000 0.020900
3080.000000 0.006260
3081.000000 0.020900
3082.000000 -0.024544
3083.000000 0.020901
3084.000000 -0.000185
3085.000000 0.020901
3086.000000 -0.024544
3087.000000 0.020900
3088.000000 -0.130017
3089.000000 0.020901
3090.000000 -0.024544
3091.000000 0.020900
3092.000000 -0.000185
3093.000000 0.020900
3094.000000 -0.024544
3095.000000 0.020901
3096.000000 0.006260
3097.000000 0.020901
3098.000000 -0.024544
3099.000000 0.020900
3100.000000 -0.000185
3101.000000 0.020900
3102.000000 -0.024544
3103.000000 0.020901
3104.000000 -0.002854
3105.000000 0.020901
3106.000000 -0.024544
3107.000000 0.020900
3108.000000 -0.000185
3109.000000 0.020900
3110.000000 -0.024544
3111.000000 0.020901
3112.000000 0.006259
3113.000000 0.020901
3114.000000 -0.024544
3115.000000 0.020900
3116.000000 -0.000184
3117.000000 0.020900
3118.000000 -0.024543
3119.000000 0.020900
3120.000000 -0.130017
3121.000000 0.020900
3122.000000 -0.024543
3123.000000 0.020900
3124.000000 -0.000186
3125.000000 0.020901
3126.000000 -0.024544
3127.000000 0.020900
3128.000000 0.006261
3129.000000 0.020900
3130.000000 -0.024543
3131.000000 0.020900
3132.000000 -0.000186
3133.000000 0.020901
3134.000000 -0.024544
3135.000000 0.020900
3136.000000 -0.017796
3137.000000 0.020901
3138.000000 -0.024544
3139.000000 0.020900
3140.000000 -0.000185
3141.000000 0.020900
3142.000000 -0.024544
3143.000000 0.020901
3144.000000 0.006260
3145.000000 0.020901
3146.000000 -0.024544
3147.000000 0.020900
3148.000000 -0.000185
3149.000000 0.020900
3150.000000 -0.024544
3151.000000 0.020901
3152.000000 -0.130017
3153.000000 0.020900
3154.000000 -0.024544
3155.000000 0.020901
3156.000000 -0.000185
3157.000000 0.020901
3158.000000 -0.024544
3159.000000 0.020900
3160.000000 0.006260
3161.000000 0.020900
3162.000000 -0.024544
3163.000000 0.020901
3164.000000 -0.000185
3165.000000 0.020900
3166.000000 -0.024543
3167.000000 0.020899
3168.000000 -0.002853
3169.000000 0.020900
3170.000000 -0.024543
3171.000000 0.020900
3172.000000 -0.000186
3173.000000 0.020901
3174.000000 -0.024544
3175.000000 0.020900
3176.000000 0.006261
3177.000000 0.020900
3178.000000 -0.024543
3179.000000 0.020900
3180.000000 -0.000186
3181.000000 0.020901
3182.000000 -0.024544
3183.000000 0.020900
3184.000000 -0.130017
3185.000000 0.020901
3186.000000 -0.024544
3187.000000 0.020900
3188.000000 -0.000184
3189.000000 0.020900
3190.000000 -0.024543
3191.000000 0.020900
3192.000000 0.006259
3193.000000 0.020901
3194.000000 -0.024544
3195.000000 0.020901
3196.000000 -0.000185
3197.000000 0.020900
3198.000000 -0.024543
3199.000000 0.020900
3200.000000 -0.088286
3201.000000 0.020900
3202.000000 -0.024543
3203.000000 0.020900
3204.000000 -0.000185
3205.000000 0.020901
3206.000000 -0.024544
3207.000000 0.020900
3208.000000 0.006260
3209.000000 0.020900
3210.000000 -0.024543
3211.000000 0.020900
3212.000000 -0.000184
3213.000000 0.020899
3214.000000 -0.024543
3215.000000 0.020900
3216.000000 -0.130016
3217.000000 0.020900
3218.000000 -0.024544
3219.000000 0.020901
3220.000000 -0.000186
3221.000000 0.020900
3222.000000 -0.024543
3223.000000 0.020900
3224.000000 0.006260
3225.000000 0.020900
3226.000000 -0.024544
3227.000000 0.020901
3228.000000 -0.000185
3229.000000 0.020900
3230.000000 -0.024543
3231.000000 0.020900
3232.000000 -0.002854
3233.000000 0.020900
3234.000000 -0.024544
3235.000000 0.020901
3236.000000 -0.000185
3237.000000 0.020901
3238.000000 -0.024544
3239.000000 0.020900
3240.000000 0.006260
3241.000000 0.020900
3242.000000 -0.024544
3243.000000 0.020901
3244.000000 -0.000185
3245.000000 0.020901
3246.000000 -0.024544
3247.000000 0.020900
3248.000000 -0.130017
3249.000000 0.020901
3250.000000 -0.024544
3251.000000 0.020900
3252.000000 -0.000185
3253.000000 0.020900
3254.000000 -0.024544
3255.000000 0.020901
3256.000000 0.006260
3257.000000 0.020901
3258.000000 -0.024544
3259.000000 0.020900
3260.000000 -0.000185
3261.000000 0.020900
3262.000000 -0.024544
3263.000000 0.020901
3264.000000 -0.017796
3265.000000 0.020900
3266.000000 -0.024544
3267.000000 0.020901
3268.000000 -0.000186
3269.000000 0.020900
3270.000000 -0.024543
3271.000000 0.020900
3272.000000 0.006261
3273.000000 0.020900
3274.000000 -0.024544
3275.000000 0.020901
3276.000000 -0.000186
3277.000000 0.020900
3278.000000 -0.024543
3279.000000 0.020900
3280.000000 -0.130017
3281.000000 0.020900
3282.000000 -0.024543
3283.000000 0.020900
3284.000000 -0.000185
3285.000000 0.020900
3286.000000 -0.024544
3287.000000 0.020901
3288.000000 0.006260
3289.000000 0.020900
3290.000000 -0.024543
3291.000000 0.020900
3292.000000 -0.000185
3293.000000 0.020900
3294.000000 -0.024544
3295.000000 0.020901
3296.000000 -0.002854
3297.000000 0.020901
3298.000000 -0.024544
3299.000000 0.020900
3300.000000 -0.000185
3301.000000 0.020900
3302.000000 -0.024544
3303.000000 0.020901
3304.000000 0.006260
3305.000000 0.020901
3306.000000 -0.024544
3307.000000 0.020900
3308.000000 -0.000185
3309.000000 0.020900
3310.000000 -0.024544
3311.000000 0.020901
3312.000000 -0.130017
3313.000000 0.020900
3314.000000 -0.024544
3315.000000 0.020901
3316.000000 -0.000185
3317.000000 0.020900
3318.000000 -0.024543
3319.000000 0.020899
3320.000000 0.006261
3321.000000 0.020900
3322.000000 -0.024544
3323.000000 0.020901
3324.000000 -0.000186
3325.000000 0.020901
3326.000000 -0.024544
3327.000000 0.020900
3328.000000 -0.024465
3329.000000 0.020901
3330.000000 -0.024544
3331.000000 0.020900
3332.000000 -0.000184
3333.000000 0.020899
3334.000000 -0.024542
3335.000000 0.020899
3336.000000 0.006261
3337.000000 0.020900
3338.000000 -0.024544
3339.000000 0.020901
3340.000000 -0.000186
3341.000000 0.020900
3342.000000 -0.024543
3343.000000 0.020900
3344.000000 -0.130016
3345.000000 0.020899
3346.000000 -0.024542
3347.000000 0.020899
3348.000000 -0.000184
3349.000000 0.020900
3350.000000 -0.024544
3351.000000 0.020901
3352.000000 0.006259
3353.000000 0.020900
3354.000000 -0.024543
3355.000000 0.020900
3356.000000 -0.000184
3357.000000 0.020900
3358.000000 -0.024544
3359.000000 0.020901
3360.000000 -0.002855
3361.000000 0.020901
3362.000000 -0.024544
3363.000000 0.020900
3364.000000 -0.000184
3365.000000 0.020900
3366.000000 -0.024544
3367.000000 0.020901
3368.000000 0.006259
3369.000000 0.020901
3370.000000 -0.024544
3371.000000 0.020900
3372.000000 -0.000185
3373.000000 0.020900
3374.000000 -0.024544
3375.000000 0.020901
3376.000000 -0.130016
3377.000000 0.020900
3378.000000 -0.024544
3379.000000 0.020901
3380.000000 -0.000186
3381.000000 0.020901
3382.000000 -0.024544
3383.000000 0.020900
3384.000000 0.006260
3385.000000 0.020900
3386.000000 -0.024544
3387.000000 0.020901
3388.000000 -0.000185
3389.000000 0.020901
3390.000000 -0.024544
3391.000000 0.020900
3392.000000 -0.017796
3393.000000 0.020900
3394.000000 -0.024543
3395.000000 0.020900
3396.000000 -0.000185
3397.000000 0.020900
3398.000000 -0.024544
3399.000000 0.020901
3400.000000 0.006259
3401.000000 0.020900
3402.000000 -0.024543
3403.000000 0.020900
3404.000000 -0.000184
3405.000000 0.020900
3406.000000 -0.024544
3407.000000 0.020901
3408.000000 -0.130017
3409.000000 0.020900
3410.000000 -0.024544
3411.000000 0.020901
3412.000000 -0.000186
3413.000000 0.020900
3414.000000 -0.024543
3415.000000 0.020900
3416.000000 0.006261
3417.000000 0.020900
3418.000000 -0.024544
3419.000000 0.020901
3420.000000 -0.000186
3421.000000 0.020901
3422.000000 -0.024544
3423.000000 0.020900
3424.000000 -0.002853
3425.000000 0.020900
3426.000000 -0.024544
3427.000000 0.020901
3428.000000 -0.000186
3429.000000 0.020901
3430.000000 -0.024544
3431.000000 0.020900
3432.000000 0.006260
3433.000000 0.020900
3434.000000 -0.024544
3435.000000 0.020901
3436.000000 -0.000185
3437.000000 0.020901
3438.000000 -0.024544
3439.000000 0.020900
3440.000000 -0.130017
3441.000000 0.020901
3442.000000 -0.024544
3443.000000 0.020900
3444.000000 -0.000185
3445.000000 0.020900
3446.000000 -0.024544
3447.000000 0.020901
3448.000000 0.006260
3449.000000 0.020901
3450.000000 -0.024544
3451.000000 0.020900
3452.000000 -0.000185
3453.000000 0.020900
3454.000000 -0.024543
3455.000000 0.020900
3456.000000 -0.088285
3457.000000 0.020900
3458.000000 -0.024544
3459.000000 0.020901
3460.000000 -0.000186
3461.000000 0.020901
3462.000000 -0.024544
3463.000000 0.020900
3464.000000 0.006261
3465.000000 0.020900
3466.000000 -0.024543
3467.000000 0.020900
3468.000000 -0.000186
3469.000000 0.020901
3470.000000 -0.024544
3471.000000 0.020900
3472.000000 -0.130017
3473.000000 0.020901
3474.000000 -0.024544
3475.000000 0.020900
3476.000000 -0.000184
3477.000000 0.020900
3478.000000 -0.024543
3479.000000 0.020900
3480.000000 0.006259
3481.000000 0.020901
3482.000000 -0.024544
3483.000000 0.020900
3484.000000 -0.000185
3485.000000 0.020900
3486.000000 -0.024543
3487.000000 0.020900
3488.000000 -0.002853
3489.000000 0.020900
3490.000000 -0.024544
3491.000000 0.020901
3492.000000 -0.000186
3493.000000 0.020900
3494.000000 -0.024543
3495.000000 0.020900
3496.000000 0.006261
3497.000000 0.020900
3498.000000 -0.024544
3499.000000 0.020901
3500.000000 -0.000186
3501.000000 0.020900
3502.000000 -0.024543
3503.000000 0.020900
3504.000000 -0.130017
3505.000000 0.020900
3506.000000 -0.024543
3507.000000 0.020900
3508.000000 -0.000184
3509.000000 0.020900
3510.000000 -0.024544
3511.000000 0.020901
3512.000000 0.006259
3513.000000 0.020900
3514.000000 -0.024543
3515.000000 0.020900
3516.000000 -0.000184
3517.000000 0.020899
3518.000000 -0.024543
3519.000000 0.020900
3520.000000 -0.017797
3521.000000 0.020901
3522.000000 -0.024544
3523.000000 0.020900
3524.000000 -0.000184
3525.000000 0.020900
3526.000000 -0.024543
3527.000000 0.020900
3528.000000 0.006259
3529.000000 0.020901
3530.000000 -0.024544
3531.000000 0.020900
3532.000000 -0.000185
3533.000000 0.020900
3534.000000 -0.024543
3535.000000 0.020900
3536.000000 -0.130016
3537.000000 0.020900
3538.000000 -0.024543
3539.000000 0.020900
3540.000000 -0.000186
3541.000000 0.020901
3542.000000 -0.024544
3543.000000 0.020900
3544.000000 0.006260
3545.000000 0.020900
3546.000000 -0.024543
3547.000000 0.020900
3548.000000 -0.000184
3549.000000 0.020900
3550.000000 -0.024544
3551.000000 0.020901
3552.000000 -0.002855
3553.000000 0.020900
3554.000000 -0.024543
3555.000000 0.020900
3556.000000 -0.000184
3557.000000 0.020900
3558.000000 -0.024544
3559.000000 0.020901
3560.000000 0.006259
3561.000000 0.020900
3562.000000 -0.024543
3563.000000 0.020900
3564.000000 -0.000184
3565.000000 0.020900
3566.000000 -0.024544
3567.000000 0.020901
3568.000000 -0.130017
3569.000000 0.020900
3570.000000 -0.024544
3571.000000 0.020901
3572.000000 -0.000186
3573.000000 0.020901
3574.000000 -0.024544
3575.000000 0.020900
3576.000000 0.006261
3577.000000 0.020900
3578.000000 -0.024544
3579.000000 0.020901
3580.000000 -0.000186
3581.000000 0.020901
3582.000000 -0.024544
3583.000000 0.020900
3584.000000 -0.030413
3585.000000 0.020901
3586.000000 -0.024544
3587.000000 0.020900
3588.000000 -0.000185
3589.000000 0.020900
3590.000000 -0.024543
3591.000000 0.020900
3592.000000 0.006260
3593.000000 0.020901
3594.000000 -0.024544
3595.000000 0.020900
3596.000000 -0.000185
3597.000000 0.020900
3598.000000 -0.024543
3599.000000 0.020900
3600.000000 -0.130017
3601.000000 0.020900
3602.000000 -0.024543
3603.000000 0.020900
3604.000000 -0.000186
3605.000000 0.020901
3606.000000 -0.024544
3607.000000 0.020900
3608.000000 0.006261
3609.000000 0.020900
3610.000000 -0.024543
3611.000000 0.020900
3612.000000 -0.000185
3613.000000 0.020900
3614.000000 -0.024544
3615.000000 0.020901
3616.000000 -0.002854
3617.000000 0.020900
3618.000000 -0.024543
3619.000000 0.020900
3620.000000 -0.000185
3621.000000 0.020900
3622.000000 -0.024544
3623.000000 0.020901
3624.000000 0.006260
3625.000000 0.020900
3626.000000 -0.024543
3627.000000 0.020900
3628.000000 -0.000185
3629.000000 0.020900
3630.000000 -0.024544
3631.000000 0.020901
3632.000000 -0.130017
3633.000000 0.020900
3634.000000 -0.024544
3635.000000 0.020901
3636.000000 -0.000185
3637.000000 0.020900
3638.000000 -0.024543
3639.000000 0.020899
3640.000000 0.006261
3641.000000 0.020900
3642.000000 -0.024544
3643.000000 0.020901
3644.000000 -0.000186
3645.000000 0.020901
3646.000000 -0.024544
3647.000000 0.020900
3648.000000 -0.017796
3649.000000 0.020900
3650.000000 -0.024543
3651.000000 0.020900
3652.000000 -0.000185
3653.000000 0.020900
3654.000000 -0.024543
3655.000000 0.020899
3656.000000 0.006261
3657.000000 0.020900
3658.000000 -0.024543
3659.000000 0.020900
3660.000000 -0.000185
3661.000000 0.020900
3662.000000 -0.024544
3663.000000 0.020901
3664.000000 -0.130017
3665.000000 0.020900
3666.000000 -0.024544
3667.000000 0.020901
3668.000000 -0.000185
3669.000000 0.020900
3670.000000 -0.024543
3671.000000 0.020900
3672.000000 0.006260
3673.000000 0.020900
3674.000000 -0.024544
3675.000000 0.020901
3676.000000 -0.000185
3677.000000 0.020900
3678.000000 -0.024543
3679.000000 0.020900
3680.000000 -0.002854
3681.000000 0.020900
3682.000000 -0.024544
3683.000000 0.020901
3684.000000 -0.000185
3685.000000 0.020901
3686.000000 -0.024544
3687.000000 0.020900
3688.000000 0.006260
3689.000000 0.020900
3690.000000 -0.024544
3691.000000 0.020901
3692.000000 -0.000186
3693.000000 0.020901
3694.000000 -0.024544
3695.000000 0.020900
3696.000000 -0.130016
3697.000000 0.020901
3698.000000 -0.024544
3699.000000 0.020900
3700.000000 -0.000185
3701.000000 0.020900
3702.000000 -0.024544
3703.000000 0.020901
3704.000000 0.006259
3705.000000 0.020901
3706.000000 -0.024544
3707.000000 0.020900
3708.000000 -0.000184
3709.000000 0.020900
3710.000000 -0.024544
3711.000000 0.020901
3712.000000 -0.088286
3713.000000 0.020900
3714.000000 -0.024544
3715.000000 0.020901
3716.000000 -0.000185
3717.000000 0.020901
3718.000000 -0.024544
3719.000000 0.020900
3720.000000 0.006260
3721.000000 0.020900
3722.000000 -0.024544
3723.000000 0.020901
3724.000000 -0.000185
3725.000000 0.020901
3726.000000 -0.024544
3727.000000 0.020900
3728.000000 -0.130017
3729.000000 0.020901
3730.000000 -0.024544
3731.000000 0.020900
3732.000000 -0.000185
3733.000000 0.020900
3734.000000 -0.024544
3735.000000 0.020901
3736.000000 0.006260
3737.000000 0.020901
3738.000000 -0.024544
3739.000000 0.020900
3740.000000 -0.000185
3741.000000 0.020900
3742.000000 -0.024543
3743.000000 0.020900
3744.000000 -0.002854
3745.000000 0.020900
3746.000000 -0.024543
3747.000000 0.020899
3748.000000 -0.000184
3749.000000 0.020900
3750.000000 -0.024543
3751.000000 0.020900
3752.000000 0.006259
3753.000000 0.020901
3754.000000 -0.024544
3755.000000 0.020900
3756.000000 -0.000184
3757.000000 0.020900
3758.000000 -0.024543
3759.000000 0.020900
3760.000000 -0.130017
3761.000000 0.020900
3762.000000 -0.024543
3763.000000 0.020900
3764.000000 -0.000185
3765.000000 0.020900
3766.000000 -0.024544
3767.000000 0.020901
3768.000000 0.006260
3769.000000 0.020900
3770.000000 -0.024543
3771.000000 0.020900
3772.000000 -0.000185
3773.000000 0.020900
3774.000000 -0.024544
3775.000000 0.020901
3776.000000 -0.017797
3777.000000 0.020901
3778.000000 -0.024544
3779.000000 0.020900
3780.000000 -0.000185
3781.000000 0.020900
3782.000000 -0.024544
3783.000000 0.020901
3784.000000 0.006260
3785.000000 0.020901
3786.000000 -0.024544
3787.000000 0.020900
3788.000000 -0.000185
3789.000000 0.020900
3790.000000 -0.024543
3791.000000 0.020900
3792.000000 -0.130017
3793.000000 0.020900
3794.000000 -0.024543
3795.000000 0.020900
3796.000000 -0.000185
3797.000000 0.020901
3798.000000 -0.024544
3799.000000 0.020900
3800.000000 0.006260
3801.000000 0.020900
3802.000000 -0.024543
3803.000000 0.020900
3804.000000 -0.000186
3805.000000 0.020901
3806.000000 -0.024544
3807.000000 0.020900
3808.000000 -0.002853
3809.000000 0.020900
3810.000000 -0.024543
3811.000000 0.020900
3812.000000 -0.000185
3813.000000 0.020900
3814.000000 -0.024544
3815.000000 0.020901
3816.000000 0.006260
3817.000000 0.020900
3818.000000 -0.024543
3819.000000 0.020900
3820.000000 -0.000185
3821.000000 0.020900
3822.000000 -0.024544
3823.000000 0.020901
3824.000000 -0.130017
3825.000000 0.020900
3826.000000 -0.024544
3827.000000 0.020901
3828.000000 -0.000185
3829.000000 0.020900
3830.000000 -0.024543
3831.000000 0.020900
3832.000000 0.006260
3833.000000 0.020900
3834.000000 -0.024544
3835.000000 0.020901
3836.000000 -0.000186
3837.000000 0.020900
3838.000000 -0.024543
3839.000000 0.020900
3840.000000 -0.024465
3841.000000 0.020901
3842.000000 -0.024544
3843.000000 0.020900
3844.000000 -0.000184
3845.000000 0.020900
3846.000000 -0.024544
3847.000000 0.020901
3848.000000 0.006259
3849.000000 0.020901
3850.000000 -0.024544
3851.000000 0.020900
3852.000000 -0.000185
3853.000000 0.020900
3854.000000 -0.024544
3855.000000 0.020901
3856.000000 -0.130016
3857.000000 0.020900
3858.000000 -0.024544
3859.000000 0.020901
3860.000000 -0.000186
3861.000000 0.020901
3862.000000 -0.024544
3863.000000 0.020900
3864.000000 0.006260
3865.000000 0.020900
3866.000000 -0.024543
3867.000000 0.020900
3868.000000 -0.000185
3869.000000 0.020901
3870.000000 -0.024544
3871.000000 0.020900
3872.000000 -0.002854
3873.000000 0.020900
3874.000000 -0.024543
3875.000000 0.020900
3876.000000 -0.000185
3877.000000 0.020901
3878.000000 -0.024544
3879.000000 0.020900
3880.000000 0.006260
3881.000000 0.020900
3882.000000 -0.024543
3883.000000 0.020900
3884.000000 -0.000184
3885.000000 0.020900
3886.000000 -0.024544
3887.000000 0.020901
3888.000000 -0.130017
3889.000000 0.020900
3890.000000 -0.024544
3891.000000 0.020901
3892.000000 -0.000186
3893.000000 0.020900
3894.000000 -0.024543
3895.000000 0.020900
3896.000000 0.006261
3897.000000 0.020900
3898.000000 -0.024544
3899.000000 0.020901
3900.000000 -0.000186
3901.000000 0.020900
3902.000000 -0.024543
3903.000000 0.020900
3904.000000 -0.017796
3905.000000 0.020900
3906.000000 -0.024544
3907.000000 0.020901
3908.000000 -0.000186
3909.000000 0.020901
3910.000000 -0.024544
3911.000000 0.020900
3912.000000 0.006261
3913.000000 0.020899
3914.000000 -0.024542
3915.000000 0.020899
3916.000000 -0.000185
3917.000000 0.020901
3918.000000 -0.024544
3919.000000 0.020900
3920.000000 -0.130017
3921.000000 0.020901
3922.000000 -0.024544
3923.000000 0.020900
3924.000000 -0.000185
3925.000000 0.020900
3926.000000 -0.024543
3927.000000 0.020900
3928.000000 0.006260
3929.000000 0.020901
3930.000000 -0.024544
3931.000000 0.020900
3932.000000 -0.000185
3933.000000 0.020900
3934.000000 -0.024543
3935.000000 0.020900
3936.000000 -0.002853
3937.000000 0.020900
3938.000000 -0.024544
3939.000000 0.020901
3940.000000 -0.000186
3941.000000 0.020900
3942.000000 -0.024543
3943.000000 0.020900
3944.000000 0.006261
3945.000000 0.020900
3946.000000 -0.024544
3947.000000 0.020901
3948.000000 -0.000186
3949.000000 0.020900
3950.000000 -0.024543
3951.000000 0.020900
3952.000000 -0.130017
3953.000000 0.020900
3954.000000 -0.024543
3955.000000 0.020900
3956.000000 -0.000184
3957.000000 0.020899
3958.000000 -0.024543
3959.000000 0.020900
3960.000000 0.006260
3961.000000 0.020900
3962.000000 -0.024543
3963.000000 0.020900
3964.000000 -0.000185
3965.000000 0.020900
3966.000000 -0.024544
3967.000000 0.020901
3968.000000 -0.088285
3969.000000 0.020900
3970.000000 -0.024544
3971.000000 0.020901
3972.000000 -0.000186
3973.000000 0.020900
3974.000000 -0.024543
3975.000000 0.020900
3976.000000 0.006261
3977.000000 0.020900
3978.000000 -0.024544
3979.000000 0.020901
3980.000000 -0.000186
3981.000000 0.020901
3982.000000 -0.024544
3983.000000 0.020900
3984.000000 -0.130017
3985.000000 0.020901
3986.000000 -0.024544
3987.000000 0.020900
3988.000000 -0.000184
3989.000000 0.020900
3990.000000 -0.024544
3991.000000 0.020901
3992.000000 0.006259
3993.000000 0.020901
3994.000000 -0.024544
3995.000000 0.020900
3996.000000 -0.000184
3997.000000 0.020900
3998.000000 -0.024544
3999.000000 0.020901
4000.000000 -0.002855
4001.000000 0.020901
4002.000000 -0.024544
4003.000000 0.020900
4004.000000 -0.000185
4005.000000 0.020900
4006.000000 -0.024544
4007.000000 0.020901
4008.000000 0.006260
4009.000000 0.020901
4010.000000 -0.024544
4011.000000 0.020900
4012.000000 -0.000185
4013.000000 0.020900
4014.000000 -0.024543
4015.000000 0.020900
4016.000000 -0.130017
4017.000000 0.020900
4018.000000 -0.024543
4019.000000 0.020900
4020.000000 -0.000185
4021.000000 0.020901
4022.000000 -0.024544
4023.000000 0.020900
4024.000000 0.006260
4025.000000 0.020900
4026.000000 -0.024543
4027.000000 0.020900
4028.000000 -0.000185
4029.000000 0.020901
4030.000000 -0.024544
4031.000000 0.020900
4032.000000 -0.017797
4033.000000 0.020901
4034.000000 -0.024544
4035.000000 0.020900
4036.000000 -0.000184
4037.000000 0.020900
4038.000000 -0.024544
4039.000000 0.020901
4040.000000 0.006259
4041.000000 0.020901
4042.000000 -0.024544
4043.000000 0.020900
4044.000000 -0.000184
4045.000000 0.020900
4046.000000 -0.024544
4047.000000 0.020901
4048.000000 -0.130017
4049.000000 0.020900
4050.000000 -0.024544
4051.000000 0.020901
4052.000000 -0.000186
4053.000000 0.020901
4054.000000 -0.024544
4055.000000 0.020900
4056.000000 0.006261
4057.000000 0.020900
4058.000000 -0.024544
4059.000000 0.020901
4060.000000 -0.000186
4061.000000 0.020901
4062.000000 -0.024544
4063.000000 0.020900
4064.000000 -0.002853
4065.000000 0.020899
4066.000000 -0.024542
4067.000000 0.020899
4068.000000 -0.000185
4069.000000 0.020901
4070.000000 -0.024544
4071.000000 0.020900
4072.000000 0.006260
4073.000000 0.020900
4074.000000 -0.024543
4075.000000 0.020900
4076.000000 -0.000185
4077.000000 0.020901
4078.000000 -0.024544
4079.000000 0.020900
4080.000000 -0.130017
4081.000000 0.020901
4082.000000 -0.024544
4083.000000 0.020900
4084.000000 -0.000185
4085.000000 0.020900
4086.000000 -0.024543
4087.000000 0.020900
4088.000000 0.006260
4089.000000 0.020901
4090.000000 -0.024544
4091.000000 0.020900
4092.000000 -0.000185
4093.000000 0.020900
4094.000000 -0.024543
4095.000000 0.020900


==> Plots/NN_SingleRun_DNL/est_dnl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044320
3.000000 -0.000256
4.000000 -0.024682
5.000000 -0.000256
6.000000 -0.044320
7.000000 -0.000256
8.000000 0.003765
9.000000 -0.000256
10.000000 -0.044320
11.000000 -0.000256
12.000000 -0.024682
13.000000 -0.000256
14.000000 -0.044320
15.000000 -0.000256
16.000000 0.417752
17.000000 -0.000256
18.000000 -0.044320
19.000000 -0.000256
20.000000 -0.024681
21.000000 -0.000256
22.000000 -0.044320
23.000000 -0.000256
24.000000 0.003764
25.000000 -0.000256
26.000000 -0.044320
27.000000 -0.000256
28.000000 -0.024681
29.000000 -0.000257
30.000000 -0.044319
31.000000 -0.000257
32.000000 0.061374
33.000000 -0.000256
34.000000 -0.044320
35.000000 -0.000256
36.000000 -0.024682
37.000000 -0.000256
38.000000 -0.044320
39.000000 -0.000256
40.000000 0.003765
41.000000 -0.000256
42.000000 -0.044320
43.000000 -0.000256
44.000000 -0.024682
45.000000 -0.000256
46.000000 -0.044320
47.000000 -0.000256
48.000000 0.417752
49.000000 -0.000256
50.000000 -0.044320
51.000000 -0.000256
52.000000 -0.024681
53.000000 -0.000256
54.000000 -0.044320
55.000000 -0.000256
56.000000 0.003764
57.000000 -0.000256
58.000000 -0.044320
59.000000 -0.000256
60.000000 -0.024681
61.000000 -0.000256
62.000000 -0.044320
63.000000 -0.000256
64.000000 0.109793
65.000000 -0.000256
66.000000 -0.044320
67.000000 -0.000256
68.000000 -0.024681
69.000000 -0.000256
70.000000 -0.044320
71.000000 -0.000256
72.000000 0.003764
73.000000 -0.000256
74.000000 -0.044320
75.000000 -0.000256
76.000000 -0.024681
77.000000 -0.000256
78.000000 -0.044320
79.000000 -0.000256
80.000000 0.417752
81.000000 -0.000256
82.000000 -0.044320
83.000000 -0.000256
84.000000 -0.024682
85.000000 -0.000256
86.000000 -0.044320
87.000000 -0.000256
88.000000 0.003765
89.000000 -0.000256
90.000000 -0.044320
91.000000 -0.000256
92.000000 -0.024682
93.000000 -0.000256
94.000000 -0.044320
95.000000 -0.000256
96.000000 0.061373
97.000000 -0.000256
98.000000 -0.044320
99.000000 -0.000256
100.000000 -0.024681
101.000000 -0.000256
102.000000 -0.044320
103.000000 -0.000256
104.000000 0.003764
105.000000 -0.000256
106.000000 -0.044320
107.000000 -0.000256
108.000000 -0.024681
109.000000 -0.000256
110.000000 -0.044320
111.000000 -0.000256
112.000000 0.417752
113.000000 -0.000256
114.000000 -0.044320
115.000000 -0.000256
116.000000 -0.024682
117.000000 -0.000256
118.000000 -0.044320
119.000000 -0.000256
120.000000 0.003765
121.000000 -0.000256
122.000000 -0.044320
123.000000 -0.000256
124.000000 -0.024682
125.000000 -0.000256
126.000000 -0.044320
127.000000 -0.000256
128.000000 0.012424
129.000000 -0.000256
130.000000 -0.044320
131.000000 -0.000256
132.000000 -0.024682
133.000000 -0.000256
134.000000 -0.044320
135.000000 -0.000256
136.000000 0.003765
137.000000 -0.000257
138.000000 -0.044319
139.000000 -0.000257
140.000000 -0.024681
141.000000 -0.000256
142.000000 -0.044320
143.000000 -0.000256
144.000000 0.417752
145.000000 -0.000256
146.000000 -0.044320
147.000000 -0.000256
148.000000 -0.024682
149.000000 -0.000256
150.000000 -0.044320
151.000000 -0.000256
152.000000 0.003765
153.000000 -0.000256
154.000000 -0.044320
155.000000 -0.000256
156.000000 -0.024682
157.000000 -0.000256
158.000000 -0.044320
159.000000 -0.000256
160.000000 0.061374
161.000000 -0.000256
162.000000 -0.044320
163.000000 -0.000256
164.000000 -0.024682
165.000000 -0.000256
166.000000 -0.044320
167.000000 -0.000256
168.000000 0.003765
169.000000 -0.000256
170.000000 -0.044320
171.000000 -0.000256
172.000000 -0.024682
173.000000 -0.000256
174.000000 -0.044320
175.000000 -0.000256
176.000000 0.417752
177.000000 -0.000256
178.000000 -0.044320
179.000000 -0.000256
180.000000 -0.024681
181.000000 -0.000257
182.000000 -0.044319
183.000000 -0.000257
184.000000 0.003765
185.000000 -0.000256
186.000000 -0.044320
187.000000 -0.000256
188.000000 -0.024682
189.000000 -0.000256
190.000000 -0.044320
191.000000 -0.000256
192.000000 0.109794
193.000000 -0.000256
194.000000 -0.044320
195.000000 -0.000256
196.000000 -0.024682
197.000000 -0.000256
198.000000 -0.044320
199.000000 -0.000256
200.000000 0.003765
201.000000 -0.000256
202.000000 -0.044320
203.000000 -0.000256
204.000000 -0.024682
205.000000 -0.000256
206.000000 -0.044320
207.000000 -0.000256
208.000000 0.417752
209.000000 -0.000256
210.000000 -0.044320
211.000000 -0.000256
212.000000 -0.024681
213.000000 -0.000256
214.000000 -0.044320
215.000000 -0.000256
216.000000 0.003764
217.000000 -0.000256
218.000000 -0.044320
219.000000 -0.000256
220.000000 -0.024681
221.000000 -0.000256
222.000000 -0.044320
223.000000 -0.000256
224.000000 0.061373
225.000000 -0.000256
226.000000 -0.044320
227.000000 -0.000256
228.000000 -0.024681
229.000000 -0.000256
230.000000 -0.044320
231.000000 -0.000256
232.000000 0.003764
233.000000 -0.000256
234.000000 -0.044320
235.000000 -0.000256
236.000000 -0.024682
237.000000 -0.000256
238.000000 -0.044320
239.000000 -0.000256
240.000000 0.417753
241.000000 -0.000256
242.000000 -0.044320
243.000000 -0.000256
244.000000 -0.024682
245.000000 -0.000256
246.000000 -0.044320
247.000000 -0.000256
248.000000 0.003764
249.000000 -0.000256
250.000000 -0.044320
251.000000 -0.000256
252.000000 -0.024681
253.000000 -0.000256
254.000000 -0.044320
255.000000 -0.000256
256.000000 0.004561
257.000000 -0.000256
258.000000 -0.044320
259.000000 -0.000256
260.000000 -0.024682
261.000000 -0.000256
262.000000 -0.044320
263.000000 -0.000256
264.000000 0.003764
265.000000 -0.000256
266.000000 -0.044320
267.000000 -0.000256
268.000000 -0.024681
269.000000 -0.000256
270.000000 -0.044320
271.000000 -0.000256
272.000000 0.417752
273.000000 -0.000256
274.000000 -0.044320
275.000000 -0.000256
276.000000 -0.024682
277.000000 -0.000256
278.000000 -0.044320
279.000000 -0.000256
280.000000 0.003765
281.000000 -0.000256
282.000000 -0.044320
283.000000 -0.000256
284.000000 -0.024682
285.000000 -0.000256
286.000000 -0.044320
287.000000 -0.000256
288.000000 0.061374
289.000000 -0.000256
290.000000 -0.044320
291.000000 -0.000256
292.000000 -0.024682
293.000000 -0.000256
294.000000 -0.044320
295.000000 -0.000256
296.000000 0.003764
297.000000 -0.000256
298.000000 -0.044320
299.000000 -0.000256
300.000000 -0.024681
301.000000 -0.000256
302.000000 -0.044320
303.000000 -0.000256
304.000000 0.417752
305.000000 -0.000256
306.000000 -0.044320
307.000000 -0.000256
308.000000 -0.024682
309.000000 -0.000256
310.000000 -0.044320
311.000000 -0.000256
312.000000 0.003765
313.000000 -0.000256
314.000000 -0.044320
315.000000 -0.000256
316.000000 -0.024682
317.000000 -0.000256
318.000000 -0.044320
319.000000 -0.000256
320.000000 0.109794
321.000000 -0.000256
322.000000 -0.044320
323.000000 -0.000256
324.000000 -0.024682
325.000000 -0.000256
326.000000 -0.044320
327.000000 -0.000256
328.000000 0.003765
329.000000 -0.000256
330.000000 -0.044320
331.000000 -0.000256
332.000000 -0.024682
333.000000 -0.000256
334.000000 -0.044320
335.000000 -0.000256
336.000000 0.417752
337.000000 -0.000256
338.000000 -0.044320
339.000000 -0.000256
340.000000 -0.024681
341.000000 -0.000256
342.000000 -0.044320
343.000000 -0.000256
344.000000 0.003764
345.000000 -0.000256
346.000000 -0.044320
347.000000 -0.000256
348.000000 -0.024681
349.000000 -0.000257
350.000000 -0.044319
351.000000 -0.000257
352.000000 0.061374
353.000000 -0.000256
354.000000 -0.044320
355.000000 -0.000256
356.000000 -0.024682
357.000000 -0.000256
358.000000 -0.044320
359.000000 -0.000256
360.000000 0.003765
361.000000 -0.000256
362.000000 -0.044320
363.000000 -0.000256
364.000000 -0.024682
365.000000 -0.000256
366.000000 -0.044320
367.000000 -0.000256
368.000000 0.417752
369.000000 -0.000256
370.000000 -0.044320
371.000000 -0.000256
372.000000 -0.024681
373.000000 -0.000256
374.000000 -0.044320
375.000000 -0.000256
376.000000 0.003764
377.000000 -0.000256
378.000000 -0.044320
379.000000 -0.000256
380.000000 -0.024681
381.000000 -0.000256
382.000000 -0.044320
383.000000 -0.000256
384.000000 0.012423
385.000000 -0.000256
386.000000 -0.044320
387.000000 -0.000256
388.000000 -0.024681
389.000000 -0.000256
390.000000 -0.044320
391.000000 -0.000256
392.000000 0.003764
393.000000 -0.000256
394.000000 -0.044320
395.000000 -0.000256
396.000000 -0.024682
397.000000 -0.000256
398.000000 -0.044320
399.000000 -0.000256
400.000000 0.417753
401.000000 -0.000256
402.000000 -0.044320
403.000000 -0.000256
404.000000 -0.024682
405.000000 -0.000256
406.000000 -0.044320
407.000000 -0.000256
408.000000 0.003764
409.000000 -0.000256
410.000000 -0.044320
411.000000 -0.000256
412.000000 -0.024681
413.000000 -0.000256
414.000000 -0.044320
415.000000 -0.000256
416.000000 0.061373
417.000000 -0.000256
418.000000 -0.044320
419.000000 -0.000256
420.000000 -0.024681
421.000000 -0.000256
422.000000 -0.044320
423.000000 -0.000256
424.000000 0.003764
425.000000 -0.000256
426.000000 -0.044320
427.000000 -0.000256
428.000000 -0.024681
429.000000 -0.000256
430.000000 -0.044320
431.000000 -0.000256
432.000000 0.417752
433.000000 -0.000256
434.000000 -0.044320
435.000000 -0.000256
436.000000 -0.024682
437.000000 -0.000256
438.000000 -0.044320
439.000000 -0.000256
440.000000 0.003765
441.000000 -0.000257
442.000000 -0.044319
443.000000 -0.000257
444.000000 -0.024681
445.000000 -0.000256
446.000000 -0.044320
447.000000 -0.000256
448.000000 0.109794
449.000000 -0.000256
450.000000 -0.044320
451.000000 -0.000256
452.000000 -0.024682
453.000000 -0.000256
454.000000 -0.044320
455.000000 -0.000256
456.000000 0.003765
457.000000 -0.000257
458.000000 -0.044319
459.000000 -0.000257
460.000000 -0.024681
461.000000 -0.000256
462.000000 -0.044320
463.000000 -0.000256
464.000000 0.417752
465.000000 -0.000256
466.000000 -0.044320
467.000000 -0.000256
468.000000 -0.024682
469.000000 -0.000256
470.000000 -0.044320
471.000000 -0.000256
472.000000 0.003765
473.000000 -0.000256
474.000000 -0.044320
475.000000 -0.000256
476.000000 -0.024682
477.000000 -0.000256
478.000000 -0.044320
479.000000 -0.000256
480.000000 0.061374
481.000000 -0.000256
482.000000 -0.044320
483.000000 -0.000256
484.000000 -0.024682
485.000000 -0.000256
486.000000 -0.044320
487.000000 -0.000256
488.000000 0.003765
489.000000 -0.000256
490.000000 -0.044320
491.000000 -0.000256
492.000000 -0.024682
493.000000 -0.000256
494.000000 -0.044320
495.000000 -0.000256
496.000000 0.417752
497.000000 -0.000256
498.000000 -0.044320
499.000000 -0.000256
500.000000 -0.024682
501.000000 -0.000256
502.000000 -0.044320
503.000000 -0.000256
504.000000 0.003765
505.000000 -0.000256
506.000000 -0.044320
507.000000 -0.000256
508.000000 -0.024682
509.000000 -0.000256
510.000000 -0.044320
511.000000 -0.000256
512.000000 -0.226677
513.000000 -0.000256
514.000000 -0.044320
515.000000 -0.000256
516.000000 -0.024682
517.000000 -0.000256
518.000000 -0.044320
519.000000 -0.000256
520.000000 0.003765
521.000000 -0.000256
522.000000 -0.044320
523.000000 -0.000256
524.000000 -0.024682
525.000000 -0.000256
526.000000 -0.044320
527.000000 -0.000256
528.000000 0.417752
529.000000 -0.000256
530.000000 -0.044320
531.000000 -0.000256
532.000000 -0.024681
533.000000 -0.000256
534.000000 -0.044320
535.000000 -0.000256
536.000000 0.003764
537.000000 -0.000256
538.000000 -0.044320
539.000000 -0.000256
540.000000 -0.024681
541.000000 -0.000256
542.000000 -0.044320
543.000000 -0.000256
544.000000 0.061373
545.000000 -0.000256
546.000000 -0.044320
547.000000 -0.000256
548.000000 -0.024681
549.000000 -0.000256
550.000000 -0.044320
551.000000 -0.000256
552.000000 0.003764
553.000000 -0.000256
554.000000 -0.044320
555.000000 -0.000256
556.000000 -0.024682
557.000000 -0.000256
558.000000 -0.044320
559.000000 -0.000256
560.000000 0.417753
561.000000 -0.000256
562.000000 -0.044320
563.000000 -0.000256
564.000000 -0.024682
565.000000 -0.000256
566.000000 -0.044320
567.000000 -0.000256
568.000000 0.003764
569.000000 -0.000256
570.000000 -0.044320
571.000000 -0.000256
572.000000 -0.024681
573.000000 -0.000256
574.000000 -0.044320
575.000000 -0.000256
576.000000 0.109794
577.000000 -0.000257
578.000000 -0.044319
579.000000 -0.000257
580.000000 -0.024681
581.000000 -0.000256
582.000000 -0.044320
583.000000 -0.000256
584.000000 0.003764
585.000000 -0.000256
586.000000 -0.044320
587.000000 -0.000256
588.000000 -0.024681
589.000000 -0.000256
590.000000 -0.044320
591.000000 -0.000256
592.000000 0.417752
593.000000 -0.000256
594.000000 -0.044320
595.000000 -0.000256
596.000000 -0.024682
597.000000 -0.000256
598.000000 -0.044320
599.000000 -0.000256
600.000000 0.003765
601.000000 -0.000256
602.000000 -0.044320
603.000000 -0.000256
604.000000 -0.024682
605.000000 -0.000256
606.000000 -0.044320
607.000000 -0.000256
608.000000 0.061374
609.000000 -0.000256
610.000000 -0.044320
611.000000 -0.000256
612.000000 -0.024682
613.000000 -0.000256
614.000000 -0.044320
615.000000 -0.000256
616.000000 0.003764
617.000000 -0.000256
618.000000 -0.044320
619.000000 -0.000256
620.000000 -0.024681
621.000000 -0.000256
622.000000 -0.044320
623.000000 -0.000256
624.000000 0.417752
625.000000 -0.000256
626.000000 -0.044320
627.000000 -0.000256
628.000000 -0.024682
629.000000 -0.000256
630.000000 -0.044320
631.000000 -0.000256
632.000000 0.003765
633.000000 -0.000256
634.000000 -0.044320
635.000000 -0.000256
636.000000 -0.024682
637.000000 -0.000256
638.000000 -0.044320
639.000000 -0.000256
640.000000 0.012424
641.000000 -0.000256
642.000000 -0.044320
643.000000 -0.000256
644.000000 -0.024682
645.000000 -0.000256
646.000000 -0.044320
647.000000 -0.000256
648.000000 0.003765
649.000000 -0.000256
650.000000 -0.044320
651.000000 -0.000256
652.000000 -0.024682
653.000000 -0.000256
654.000000 -0.044320
655.000000 -0.000256
656.000000 0.417752
657.000000 -0.000256
658.000000 -0.044320
659.000000 -0.000256
660.000000 -0.024681
661.000000 -0.000256
662.000000 -0.044320
663.000000 -0.000256
664.000000 0.003764
665.000000 -0.000256
666.000000 -0.044320
667.000000 -0.000256
668.000000 -0.024682
669.000000 -0.000256
670.000000 -0.044320
671.000000 -0.000256
672.000000 0.061374
673.000000 -0.000256
674.000000 -0.044320
675.000000 -0.000256
676.000000 -0.024682
677.000000 -0.000256
678.000000 -0.044320
679.000000 -0.000256
680.000000 0.003765
681.000000 -0.000256
682.000000 -0.044320
683.000000 -0.000256
684.000000 -0.024682
685.000000 -0.000256
686.000000 -0.044320
687.000000 -0.000256
688.000000 0.417752
689.000000 -0.000256
690.000000 -0.044320
691.000000 -0.000256
692.000000 -0.024681
693.000000 -0.000256
694.000000 -0.044320
695.000000 -0.000256
696.000000 0.003764
697.000000 -0.000256
698.000000 -0.044320
699.000000 -0.000256
700.000000 -0.024682
701.000000 -0.000256
702.000000 -0.044320
703.000000 -0.000256
704.000000 0.109794
705.000000 -0.000256
706.000000 -0.044320
707.000000 -0.000256
708.000000 -0.024681
709.000000 -0.000256
710.000000 -0.044320
711.000000 -0.000256
712.000000 0.003764
713.000000 -0.000256
714.000000 -0.044320
715.000000 -0.000256
716.000000 -0.024682
717.000000 -0.000256
718.000000 -0.044320
719.000000 -0.000256
720.000000 0.417753
721.000000 -0.000256
722.000000 -0.044320
723.000000 -0.000256
724.000000 -0.024682
725.000000 -0.000256
726.000000 -0.044320
727.000000 -0.000256
728.000000 0.003764
729.000000 -0.000256
730.000000 -0.044320
731.000000 -0.000256
732.000000 -0.024681
733.000000 -0.000256
734.000000 -0.044320
735.000000 -0.000256
736.000000 0.061373
737.000000 -0.000256
738.000000 -0.044320
739.000000 -0.000256
740.000000 -0.024681
741.000000 -0.000256
742.000000 -0.044320
743.000000 -0.000256
744.000000 0.003764
745.000000 -0.000256
746.000000 -0.044320
747.000000 -0.000256
748.000000 -0.024681
749.000000 -0.000257
750.000000 -0.044319
751.000000 -0.000257
752.000000 0.417753
753.000000 -0.000256
754.000000 -0.044320
755.000000 -0.000256
756.000000 -0.024682
757.000000 -0.000256
758.000000 -0.044320
759.000000 -0.000256
760.000000 0.003765
761.000000 -0.000257
762.000000 -0.044319
763.000000 -0.000257
764.000000 -0.024681
765.000000 -0.000256
766.000000 -0.044320
767.000000 -0.000256
768.000000 0.004561
769.000000 -0.000256
770.000000 -0.044320
771.000000 -0.000256
772.000000 -0.024682
773.000000 -0.000256
774.000000 -0.044320
775.000000 -0.000256
776.000000 0.003765
777.000000 -0.000257
778.000000 -0.044319
779.000000 -0.000257
780.000000 -0.024681
781.000000 -0.000256
782.000000 -0.044320
783.000000 -0.000256
784.000000 0.417752
785.000000 -0.000256
786.000000 -0.044320
787.000000 -0.000256
788.000000 -0.024682
789.000000 -0.000256
790.000000 -0.044320
791.000000 -0.000256
792.000000 0.003765
793.000000 -0.000256
794.000000 -0.044320
795.000000 -0.000256
796.000000 -0.024682
797.000000 -0.000256
798.000000 -0.044320
799.000000 -0.000256
800.000000 0.061374
801.000000 -0.000256
802.000000 -0.044320
803.000000 -0.000256
804.000000 -0.024682
805.000000 -0.000256
806.000000 -0.044320
807.000000 -0.000256
808.000000 0.003765
809.000000 -0.000256
810.000000 -0.044320
811.000000 -0.000256
812.000000 -0.024682
813.000000 -0.000256
814.000000 -0.044320
815.000000 -0.000256
816.000000 0.417752
817.000000 -0.000256
818.000000 -0.044320
819.000000 -0.000256
820.000000 -0.024682
821.000000 -0.000256
822.000000 -0.044320
823.000000 -0.000256
824.000000 0.003765
825.000000 -0.000256
826.000000 -0.044320
827.000000 -0.000256
828.000000 -0.024682
829.000000 -0.000256
830.000000 -0.044320
831.000000 -0.000256
832.000000 0.109794
833.000000 -0.000256
834.000000 -0.044320
835.000000 -0.000256
836.000000 -0.024682
837.000000 -0.000256
838.000000 -0.044320
839.000000 -0.000256
840.000000 0.003765
841.000000 -0.000256
842.000000 -0.044320
843.000000 -0.000256
844.000000 -0.024682
845.000000 -0.000256
846.000000 -0.044320
847.000000 -0.000256
848.000000 0.417752
849.000000 -0.000256
850.000000 -0.044320
851.000000 -0.000256
852.000000 -0.024681
853.000000 -0.000256
854.000000 -0.044320
855.000000 -0.000256
856.000000 0.003764
857.000000 -0.000256
858.000000 -0.044320
859.000000 -0.000256
860.000000 -0.024681
861.000000 -0.000256
862.000000 -0.044320
863.000000 -0.000256
864.000000 0.061373
865.000000 -0.000256
866.000000 -0.044320
867.000000 -0.000256
868.000000 -0.024681
869.000000 -0.000256
870.000000 -0.044320
871.000000 -0.000256
872.000000 0.003764
873.000000 -0.000256
874.000000 -0.044320
875.000000 -0.000256
876.000000 -0.024682
877.000000 -0.000256
878.000000 -0.044320
879.000000 -0.000256
880.000000 0.417753
881.000000 -0.000257
882.000000 -0.044319
883.000000 -0.000257
884.000000 -0.024681
885.000000 -0.000256
886.000000 -0.044320
887.000000 -0.000256
888.000000 0.003764
889.000000 -0.000256
890.000000 -0.044320
891.000000 -0.000256
892.000000 -0.024681
893.000000 -0.000256
894.000000 -0.044320
895.000000 -0.000256
896.000000 0.012423
897.000000 -0.000256
898.000000 -0.044320
899.000000 -0.000256
900.000000 -0.024681
901.000000 -0.000256
902.000000 -0.044320
903.000000 -0.000256
904.000000 0.003764
905.000000 -0.000256
906.000000 -0.044320
907.000000 -0.000256
908.000000 -0.024681
909.000000 -0.000256
910.000000 -0.044320
911.000000 -0.000256
912.000000 0.417752
913.000000 -0.000256
914.000000 -0.044320
915.000000 -0.000256
916.000000 -0.024682
917.000000 -0.000256
918.000000 -0.044320
919.000000 -0.000256
920.000000 0.003765
921.000000 -0.000256
922.000000 -0.044320
923.000000 -0.000256
924.000000 -0.024682
925.000000 -0.000256
926.000000 -0.044320
927.000000 -0.000256
928.000000 0.061374
929.000000 -0.000257
930.000000 -0.044319
931.000000 -0.000257
932.000000 -0.024681
933.000000 -0.000256
934.000000 -0.044320
935.000000 -0.000256
936.000000 0.003764
937.000000 -0.000256
938.000000 -0.044320
939.000000 -0.000256
940.000000 -0.024681
941.000000 -0.000256
942.000000 -0.044320
943.000000 -0.000256
944.000000 0.417752
945.000000 -0.000256
946.000000 -0.044320
947.000000 -0.000256
948.000000 -0.024682
949.000000 -0.000256
950.000000 -0.044320
951.000000 -0.000256
952.000000 0.003765
953.000000 -0.000256
954.000000 -0.044320
955.000000 -0.000256
956.000000 -0.024682
957.000000 -0.000256
958.000000 -0.044320
959.000000 -0.000256
960.000000 0.109794
961.000000 -0.000256
962.000000 -0.044320
963.000000 -0.000256
964.000000 -0.024682
965.000000 -0.000256
966.000000 -0.044320
967.000000 -0.000256
968.000000 0.003765
969.000000 -0.000256
970.000000 -0.044320
971.000000 -0.000256
972.000000 -0.024682
973.000000 -0.000256
974.000000 -0.044320
975.000000 -0.000256
976.000000 0.417752
977.000000 -0.000256
978.000000 -0.044320
979.000000 -0.000256
980.000000 -0.024681
981.000000 -0.000256
982.000000 -0.044320
983.000000 -0.000256
984.000000 0.003764
985.000000 -0.000256
986.000000 -0.044320
987.000000 -0.000256
988.000000 -0.024682
989.000000 -0.000256
990.000000 -0.044320
991.000000 -0.000256
992.000000 0.061374
993.000000 -0.000256
994.000000 -0.044320
995.000000 -0.000256
996.000000 -0.024682
997.000000 -0.000256
998.000000 -0.044320
999.000000 -0.000256
1000.000000 0.003765
1001.000000 -0.000256
1002.000000 -0.044320
1003.000000 -0.000256
1004.000000 -0.024682
1005.000000 -0.000256
1006.000000 -0.044320
1007.000000 -0.000256
1008.000000 0.417752
1009.000000 -0.000256
1010.000000 -0.044320
1011.000000 -0.000256
1012.000000 -0.024681
1013.000000 -0.000256
1014.000000 -0.044320
1015.000000 -0.000256
1016.000000 0.003764
1017.000000 -0.000256
1018.000000 -0.044320
1019.000000 -0.000256
1020.000000 -0.024682
1021.000000 -0.000256
1022.000000 -0.044320
1023.000000 -0.000256
1024.000000 -0.426633
1025.000000 -0.000256
1026.000000 -0.044320
1027.000000 -0.000256
1028.000000 -0.024681
1029.000000 -0.000256
1030.000000 -0.044320
1031.000000 -0.000256
1032.000000 0.003764
1033.000000 -0.000256
1034.000000 -0.044320
1035.000000 -0.000256
1036.000000 -0.024682
1037.000000 -0.000256
1038.000000 -0.044320
1039.000000 -0.000256
1040.000000 0.417753
1041.000000 -0.000256
1042.000000 -0.044320
1043.000000 -0.000256
1044.000000 -0.024682
1045.000000 -0.000256
1046.000000 -0.044320
1047.000000 -0.000256
1048.000000 0.003764
1049.000000 -0.000256
1050.000000 -0.044320
1051.000000 -0.000256
1052.000000 -0.024681
1053.000000 -0.000256
1054.000000 -0.044320
1055.000000 -0.000256
1056.000000 0.061373
1057.000000 -0.000256
1058.000000 -0.044320
1059.000000 -0.000256
1060.000000 -0.024681
1061.000000 -0.000256
1062.000000 -0.044320
1063.000000 -0.000256
1064.000000 0.003764
1065.000000 -0.000256
1066.000000 -0.044320
1067.000000 -0.000256
1068.000000 -0.024681
1069.000000 -0.000256
1070.000000 -0.044320
1071.000000 -0.000256
1072.000000 0.417752
1073.000000 -0.000256
1074.000000 -0.044320
1075.000000 -0.000256
1076.000000 -0.024682
1077.000000 -0.000256
1078.000000 -0.044320
1079.000000 -0.000256
1080.000000 0.003765
1081.000000 -0.000256
1082.000000 -0.044320
1083.000000 -0.000256
1084.000000 -0.024682
1085.000000 -0.000256
1086.000000 -0.044320
1087.000000 -0.000256
1088.000000 0.109794
1089.000000 -0.000256
1090.000000 -0.044320
1091.000000 -0.000256
1092.000000 -0.024682
1093.000000 -0.000256
1094.000000 -0.044320
1095.000000 -0.000256
1096.000000 0.003765
1097.000000 -0.000257
1098.000000 -0.044319
1099.000000 -0.000257
1100.000000 -0.024681
1101.000000 -0.000256
1102.000000 -0.044320
1103.000000 -0.000256
1104.000000 0.417752
1105.000000 -0.000256
1106.000000 -0.044320
1107.000000 -0.000256
1108.000000 -0.024682
1109.000000 -0.000256
1110.000000 -0.044320
1111.000000 -0.000256
1112.000000 0.003765
1113.000000 -0.000256
1114.000000 -0.044320
1115.000000 -0.000256
1116.000000 -0.024682
1117.000000 -0.000256
1118.000000 -0.044320
1119.000000 -0.000256
1120.000000 0.061374
1121.000000 -0.000256
1122.000000 -0.044320
1123.000000 -0.000256
1124.000000 -0.024682
1125.000000 -0.000256
1126.000000 -0.044320
1127.000000 -0.000256
1128.000000 0.003765
1129.000000 -0.000256
1130.000000 -0.044320
1131.000000 -0.000256
1132.000000 -0.024682
1133.000000 -0.000256
1134.000000 -0.044320
1135.000000 -0.000256
1136.000000 0.417752
1137.000000 -0.000256
1138.000000 -0.044320
1139.000000 -0.000256
1140.000000 -0.024682
1141.000000 -0.000256
1142.000000 -0.044320
1143.000000 -0.000256
1144.000000 0.003765
1145.000000 -0.000256
1146.000000 -0.044320
1147.000000 -0.000256
1148.000000 -0.024682
1149.000000 -0.000256
1150.000000 -0.044320
1151.000000 -0.000256
1152.000000 0.012424
1153.000000 -0.000256
1154.000000 -0.044320
1155.000000 -0.000256
1156.000000 -0.024682
1157.000000 -0.000256
1158.000000 -0.044320
1159.000000 -0.000256
1160.000000 0.003765
1161.000000 -0.000256
1162.000000 -0.044320
1163.000000 -0.000256
1164.000000 -0.024682
1165.000000 -0.000256
1166.000000 -0.044320
1167.000000 -0.000256
1168.000000 0.417752
1169.000000 -0.000256
1170.000000 -0.044320
1171.000000 -0.000256
1172.000000 -0.024681
1173.000000 -0.000256
1174.000000 -0.044320
1175.000000 -0.000256
1176.000000 0.003764
1177.000000 -0.000256
1178.000000 -0.044320
1179.000000 -0.000256
1180.000000 -0.024681
1181.000000 -0.000256
1182.000000 -0.044320
1183.000000 -0.000256
1184.000000 0.061373
1185.000000 -0.000256
1186.000000 -0.044320
1187.000000 -0.000256
1188.000000 -0.024682
1189.000000 -0.000256
1190.000000 -0.044320
1191.000000 -0.000256
1192.000000 0.003765
1193.000000 -0.000256
1194.000000 -0.044320
1195.000000 -0.000256
1196.000000 -0.024682
1197.000000 -0.000256
1198.000000 -0.044320
1199.000000 -0.000256
1200.000000 0.417752
1201.000000 -0.000256
1202.000000 -0.044320
1203.000000 -0.000256
1204.000000 -0.024681
1205.000000 -0.000256
1206.000000 -0.044320
1207.000000 -0.000256
1208.000000 0.003764
1209.000000 -0.000256
1210.000000 -0.044320
1211.000000 -0.000256
1212.000000 -0.024681
1213.000000 -0.000256
1214.000000 -0.044320
1215.000000 -0.000256
1216.000000 0.109793
1217.000000 -0.000256
1218.000000 -0.044320
1219.000000 -0.000256
1220.000000 -0.024681
1221.000000 -0.000256
1222.000000 -0.044320
1223.000000 -0.000256
1224.000000 0.003764
1225.000000 -0.000256
1226.000000 -0.044320
1227.000000 -0.000256
1228.000000 -0.024681
1229.000000 -0.000256
1230.000000 -0.044320
1231.000000 -0.000256
1232.000000 0.417752
1233.000000 -0.000256
1234.000000 -0.044320
1235.000000 -0.000256
1236.000000 -0.024682
1237.000000 -0.000256
1238.000000 -0.044320
1239.000000 -0.000256
1240.000000 0.003765
1241.000000 -0.000256
1242.000000 -0.044320
1243.000000 -0.000256
1244.000000 -0.024682
1245.000000 -0.000256
1246.000000 -0.044320
1247.000000 -0.000256
1248.000000 0.061374
1249.000000 -0.000257
1250.000000 -0.044319
1251.000000 -0.000257
1252.000000 -0.024681
1253.000000 -0.000256
1254.000000 -0.044320
1255.000000 -0.000256
1256.000000 0.003764
1257.000000 -0.000256
1258.000000 -0.044320
1259.000000 -0.000256
1260.000000 -0.024681
1261.000000 -0.000256
1262.000000 -0.044320
1263.000000 -0.000256
1264.000000 0.417752
1265.000000 -0.000256
1266.000000 -0.044320
1267.000000 -0.000256
1268.000000 -0.024682
1269.000000 -0.000256
1270.000000 -0.044320
1271.000000 -0.000256
1272.000000 0.003765
1273.000000 -0.000256
1274.000000 -0.044320
1275.000000 -0.000256
1276.000000 -0.024682
1277.000000 -0.000256
1278.000000 -0.044320
1279.000000 -0.000256
1280.000000 0.004561
1281.000000 -0.000256
1282.000000 -0.044320
1283.000000 -0.000256
1284.000000 -0.024682
1285.000000 -0.000256
1286.000000 -0.044320
1287.000000 -0.000256
1288.000000 0.003765
1289.000000 -0.000256
1290.000000 -0.044320
1291.000000 -0.000256
1292.000000 -0.024682
1293.000000 -0.000256
1294.000000 -0.044320
1295.000000 -0.000256
1296.000000 0.417752
1297.000000 -0.000256
1298.000000 -0.044320
1299.000000 -0.000256
1300.000000 -0.024681
1301.000000 -0.000256
1302.000000 -0.044320
1303.000000 -0.000256
1304.000000 0.003764
1305.000000 -0.000256
1306.000000 -0.044320
1307.000000 -0.000256
1308.000000 -0.024682
1309.000000 -0.000256
1310.000000 -0.044320
1311.000000 -0.000256
1312.000000 0.061374
1313.000000 -0.000256
1314.000000 -0.044320
1315.000000 -0.000256
1316.000000 -0.024682
1317.000000 -0.000256
1318.000000 -0.044320
1319.000000 -0.000256
1320.000000 0.003765
1321.000000 -0.000256
1322.000000 -0.044320
1323.000000 -0.000256
1324.000000 -0.024682
1325.000000 -0.000256
1326.000000 -0.044320
1327.000000 -0.000256
1328.000000 0.417752
1329.000000 -0.000256
1330.000000 -0.044320
1331.000000 -0.000256
1332.000000 -0.024681
1333.000000 -0.000256
1334.000000 -0.044320
1335.000000 -0.000256
1336.000000 0.003764
1337.000000 -0.000256
1338.000000 -0.044320
1339.000000 -0.000256
1340.000000 -0.024682
1341.000000 -0.000256
1342.000000 -0.044320
1343.000000 -0.000256
1344.000000 0.109794
1345.000000 -0.000256
1346.000000 -0.044320
1347.000000 -0.000256
1348.000000 -0.024681
1349.000000 -0.000256
1350.000000 -0.044320
1351.000000 -0.000256
1352.000000 0.003764
1353.000000 -0.000256
1354.000000 -0.044320
1355.000000 -0.000256
1356.000000 -0.024682
1357.000000 -0.000256
1358.000000 -0.044320
1359.000000 -0.000256
1360.000000 0.417753
1361.000000 -0.000256
1362.000000 -0.044320
1363.000000 -0.000256
1364.000000 -0.024682
1365.000000 -0.000256
1366.000000 -0.044320
1367.000000 -0.000256
1368.000000 0.003764
1369.000000 -0.000256
1370.000000 -0.044320
1371.000000 -0.000256
1372.000000 -0.024681
1373.000000 -0.000256
1374.000000 -0.044320
1375.000000 -0.000256
1376.000000 0.061373
1377.000000 -0.000256
1378.000000 -0.044320
1379.000000 -0.000256
1380.000000 -0.024681
1381.000000 -0.000256
1382.000000 -0.044320
1383.000000 -0.000256
1384.000000 0.003764
1385.000000 -0.000256
1386.000000 -0.044320
1387.000000 -0.000256
1388.000000 -0.024681
1389.000000 -0.000257
1390.000000 -0.044319
1391.000000 -0.000257
1392.000000 0.417753
1393.000000 -0.000256
1394.000000 -0.044320
1395.000000 -0.000256
1396.000000 -0.024682
1397.000000 -0.000256
1398.000000 -0.044320
1399.000000 -0.000256
1400.000000 0.003765
1401.000000 -0.000257
1402.000000 -0.044319
1403.000000 -0.000257
1404.000000 -0.024681
1405.000000 -0.000256
1406.000000 -0.044320
1407.000000 -0.000256
1408.000000 0.012424
1409.000000 -0.000256
1410.000000 -0.044320
1411.000000 -0.000256
1412.000000 -0.024682
1413.000000 -0.000256
1414.000000 -0.044320
1415.000000 -0.000256
1416.000000 0.003764
1417.000000 -0.000256
1418.000000 -0.044320
1419.000000 -0.000256
1420.000000 -0.024681
1421.000000 -0.000256
1422.000000 -0.044320
1423.000000 -0.000256
1424.000000 0.417752
1425.000000 -0.000256
1426.000000 -0.044320
1427.000000 -0.000256
1428.000000 -0.024682
1429.000000 -0.000256
1430.000000 -0.044320
1431.000000 -0.000256
1432.000000 0.003765
1433.000000 -0.000256
1434.000000 -0.044320
1435.000000 -0.000256
1436.000000 -0.024682
1437.000000 -0.000256
1438.000000 -0.044320
1439.000000 -0.000256
1440.000000 0.061374
1441.000000 -0.000256
1442.000000 -0.044320
1443.000000 -0.000256
1444.000000 -0.024682
1445.000000 -0.000256
1446.000000 -0.044320
1447.000000 -0.000256
1448.000000 0.003765
1449.000000 -0.000257
1450.000000 -0.044319
1451.000000 -0.000257
1452.000000 -0.024681
1453.000000 -0.000256
1454.000000 -0.044320
1455.000000 -0.000256
1456.000000 0.417752
1457.000000 -0.000256
1458.000000 -0.044320
1459.000000 -0.000256
1460.000000 -0.024682
1461.000000 -0.000256
1462.000000 -0.044320
1463.000000 -0.000256
1464.000000 0.003765
1465.000000 -0.000256
1466.000000 -0.044320
1467.000000 -0.000256
1468.000000 -0.024682
1469.000000 -0.000256
1470.000000 -0.044320
1471.000000 -0.000256
1472.000000 0.109794
1473.000000 -0.000256
1474.000000 -0.044320
1475.000000 -0.000256
1476.000000 -0.024682
1477.000000 -0.000256
1478.000000 -0.044320
1479.000000 -0.000256
1480.000000 0.003765
1481.000000 -0.000256
1482.000000 -0.044320
1483.000000 -0.000256
1484.000000 -0.024682
1485.000000 -0.000256
1486.000000 -0.044320
1487.000000 -0.000256
1488.000000 0.417752
1489.000000 -0.000256
1490.000000 -0.044320
1491.000000 -0.000256
1492.000000 -0.024681
1493.000000 -0.000256
1494.000000 -0.044320
1495.000000 -0.000256
1496.000000 0.003764
1497.000000 -0.000256
1498.000000 -0.044320
1499.000000 -0.000256
1500.000000 -0.024681
1501.000000 -0.000257
1502.000000 -0.044319
1503.000000 -0.000257
1504.000000 0.061374
1505.000000 -0.000256
1506.000000 -0.044320
1507.000000 -0.000256
1508.000000 -0.024682
1509.000000 -0.000256
1510.000000 -0.044320
1511.000000 -0.000256
1512.000000 0.003765
1513.000000 -0.000256
1514.000000 -0.044320
1515.000000 -0.000256
1516.000000 -0.024682
1517.000000 -0.000256
1518.000000 -0.044320
1519.000000 -0.000256
1520.000000 0.417752
1521.000000 -0.000256
1522.000000 -0.044320
1523.000000 -0.000256
1524.000000 -0.024681
1525.000000 -0.000256
1526.000000 -0.044320
1527.000000 -0.000256
1528.000000 0.003764
1529.000000 -0.000256
1530.000000 -0.044320
1531.000000 -0.000256
1532.000000 -0.024681
1533.000000 -0.000256
1534.000000 -0.044320
1535.000000 -0.000256
1536.000000 -0.226678
1537.000000 -0.000256
1538.000000 -0.044320
1539.000000 -0.000256
1540.000000 -0.024681
1541.000000 -0.000256
1542.000000 -0.044320
1543.000000 -0.000256
1544.000000 0.003764
1545.000000 -0.000256
1546.000000 -0.044320
1547.000000 -0.000256
1548.000000 -0.024681
1549.000000 -0.000256
1550.000000 -0.044320
1551.000000 -0.000256
1552.000000 0.417752
1553.000000 -0.000256
1554.000000 -0.044320
1555.000000 -0.000256
1556.000000 -0.024682
1557.000000 -0.000256
1558.000000 -0.044320
1559.000000 -0.000256
1560.000000 0.003765
1561.000000 -0.000256
1562.000000 -0.044320
1563.000000 -0.000256
1564.000000 -0.024682
1565.000000 -0.000256
1566.000000 -0.044320
1567.000000 -0.000256
1568.000000 0.061374
1569.000000 -0.000257
1570.000000 -0.044319
1571.000000 -0.000257
1572.000000 -0.024681
1573.000000 -0.000256
1574.000000 -0.044320
1575.000000 -0.000256
1576.000000 0.003764
1577.000000 -0.000256
1578.000000 -0.044320
1579.000000 -0.000256
1580.000000 -0.024681
1581.000000 -0.000256
1582.000000 -0.044320
1583.000000 -0.000256
1584.000000 0.417752
1585.000000 -0.000256
1586.000000 -0.044320
1587.000000 -0.000256
1588.000000 -0.024682
1589.000000 -0.000256
1590.000000 -0.044320
1591.000000 -0.000256
1592.000000 0.003765
1593.000000 -0.000256
1594.000000 -0.044320
1595.000000 -0.000256
1596.000000 -0.024682
1597.000000 -0.000256
1598.000000 -0.044320
1599.000000 -0.000256
1600.000000 0.109794
1601.000000 -0.000256
1602.000000 -0.044320
1603.000000 -0.000256
1604.000000 -0.024682
1605.000000 -0.000256
1606.000000 -0.044320
1607.000000 -0.000256
1608.000000 0.003765
1609.000000 -0.000256
1610.000000 -0.044320
1611.000000 -0.000256
1612.000000 -0.024682
1613.000000 -0.000256
1614.000000 -0.044320
1615.000000 -0.000256
1616.000000 0.417752
1617.000000 -0.000256
1618.000000 -0.044320
1619.000000 -0.000256
1620.000000 -0.024681
1621.000000 -0.000256
1622.000000 -0.044320
1623.000000 -0.000256
1624.000000 0.003764
1625.000000 -0.000256
1626.000000 -0.044320
1627.000000 -0.000256
1628.000000 -0.024682
1629.000000 -0.000256
1630.000000 -0.044320
1631.000000 -0.000256
1632.000000 0.061374
1633.000000 -0.000256
1634.000000 -0.044320
1635.000000 -0.000256
1636.000000 -0.024682
1637.000000 -0.000256
1638.000000 -0.044320
1639.000000 -0.000256
1640.000000 0.003765
1641.000000 -0.000256
1642.000000 -0.044320
1643.000000 -0.000256
1644.000000 -0.024682
1645.000000 -0.000256
1646.000000 -0.044320
1647.000000 -0.000256
1648.000000 0.417752
1649.000000 -0.000256
1650.000000 -0.044320
1651.000000 -0.000256
1652.000000 -0.024681
1653.000000 -0.000256
1654.000000 -0.044320
1655.000000 -0.000256
1656.000000 0.003764
1657.000000 -0.000256
1658.000000 -0.044320
1659.000000 -0.000256
1660.000000 -0.024682
1661.000000 -0.000256
1662.000000 -0.044320
1663.000000 -0.000256
1664.000000 0.012424
1665.000000 -0.000256
1666.000000 -0.044320
1667.000000 -0.000256
1668.000000 -0.024681
1669.000000 -0.000257
1670.000000 -0.044319
1671.000000 -0.000257
1672.000000 0.003765
1673.000000 -0.000256
1674.000000 -0.044320
1675.000000 -0.000256
1676.000000 -0.024682
1677.000000 -0.000256
1678.000000 -0.044320
1679.000000 -0.000256
1680.000000 0.417753
1681.000000 -0.000257
1682.000000 -0.044319
1683.000000 -0.000257
1684.000000 -0.024681
1685.000000 -0.000256
1686.000000 -0.044320
1687.000000 -0.000256
1688.000000 0.003764
1689.000000 -0.000256
1690.000000 -0.044320
1691.000000 -0.000256
1692.000000 -0.024681
1693.000000 -0.000256
1694.000000 -0.044320
1695.000000 -0.000256
1696.000000 0.061373
1697.000000 -0.000256
1698.000000 -0.044320
1699.000000 -0.000256
1700.000000 -0.024681
1701.000000 -0.000256
1702.000000 -0.044320
1703.000000 -0.000256
1704.000000 0.003764
1705.000000 -0.000256
1706.000000 -0.044320
1707.000000 -0.000256
1708.000000 -0.024682
1709.000000 -0.000256
1710.000000 -0.044320
1711.000000 -0.000256
1712.000000 0.417753
1713.000000 -0.000256
1714.000000 -0.044320
1715.000000 -0.000256
1716.000000 -0.024682
1717.000000 -0.000256
1718.000000 -0.044320
1719.000000 -0.000256
1720.000000 0.003764
1721.000000 -0.000256
1722.000000 -0.044320
1723.000000 -0.000256
1724.000000 -0.024681
1725.000000 -0.000256
1726.000000 -0.044320
1727.000000 -0.000256
1728.000000 0.109794
1729.000000 -0.000256
1730.000000 -0.044320
1731.000000 -0.000256
1732.000000 -0.024682
1733.000000 -0.000256
1734.000000 -0.044320
1735.000000 -0.000256
1736.000000 0.003764
1737.000000 -0.000256
1738.000000 -0.044320
1739.000000 -0.000256
1740.000000 -0.024681
1741.000000 -0.000256
1742.000000 -0.044320
1743.000000 -0.000256
1744.000000 0.417752
1745.000000 -0.000256
1746.000000 -0.044320
1747.000000 -0.000256
1748.000000 -0.024682
1749.000000 -0.000256
1750.000000 -0.044320
1751.000000 -0.000256
1752.000000 0.003765
1753.000000 -0.000256
1754.000000 -0.044320
1755.000000 -0.000256
1756.000000 -0.024682
1757.000000 -0.000256
1758.000000 -0.044320
1759.000000 -0.000256
1760.000000 0.061374
1761.000000 -0.000256
1762.000000 -0.044320
1763.000000 -0.000256
1764.000000 -0.024682
1765.000000 -0.000256
1766.000000 -0.044320
1767.000000 -0.000256
1768.000000 0.003764
1769.000000 -0.000256
1770.000000 -0.044320
1771.000000 -0.000256
1772.000000 -0.024681
1773.000000 -0.000256
1774.000000 -0.044320
1775.000000 -0.000256
1776.000000 0.417752
1777.000000 -0.000256
1778.000000 -0.044320
1779.000000 -0.000256
1780.000000 -0.024682
1781.000000 -0.000256
1782.000000 -0.044320
1783.000000 -0.000256
1784.000000 0.003765
1785.000000 -0.000256
1786.000000 -0.044320
1787.000000 -0.000256
1788.000000 -0.024682
1789.000000 -0.000256
1790.000000 -0.044320
1791.000000 -0.000256
1792.000000 0.004561
1793.000000 -0.000256
1794.000000 -0.044320
1795.000000 -0.000256
1796.000000 -0.024682
1797.000000 -0.000256
1798.000000 -0.044320
1799.000000 -0.000256
1800.000000 0.003765
1801.000000 -0.000256
1802.000000 -0.044320
1803.000000 -0.000256
1804.000000 -0.024682
1805.000000 -0.000256
1806.000000 -0.044320
1807.000000 -0.000256
1808.000000 0.417752
1809.000000 -0.000256
1810.000000 -0.044320
1811.000000 -0.000256
1812.000000 -0.024681
1813.000000 -0.000256
1814.000000 -0.044320
1815.000000 -0.000256
1816.000000 0.003764
1817.000000 -0.000256
1818.000000 -0.044320
1819.000000 -0.000256
1820.000000 -0.024681
1821.000000 -0.000256
1822.000000 -0.044320
1823.000000 -0.000256
1824.000000 0.061373
1825.000000 -0.000256
1826.000000 -0.044320
1827.000000 -0.000256
1828.000000 -0.024682
1829.000000 -0.000256
1830.000000 -0.044320
1831.000000 -0.000256
1832.000000 0.003765
1833.000000 -0.000256
1834.000000 -0.044320
1835.000000 -0.000256
1836.000000 -0.024682
1837.000000 -0.000256
1838.000000 -0.044320
1839.000000 -0.000256
1840.000000 0.417752
1841.000000 -0.000256
1842.000000 -0.044320
1843.000000 -0.000256
1844.000000 -0.024681
1845.000000 -0.000256
1846.000000 -0.044320
1847.000000 -0.000256
1848.000000 0.003764
1849.000000 -0.000256
1850.000000 -0.044320
1851.000000 -0.000256
1852.000000 -0.024681
1853.000000 -0.000256
1854.000000 -0.044320
1855.000000 -0.000256
1856.000000 0.109793
1857.000000 -0.000256
1858.000000 -0.044320
1859.000000 -0.000256
1860.000000 -0.024681
1861.000000 -0.000256
1862.000000 -0.044320
1863.000000 -0.000256
1864.000000 0.003764
1865.000000 -0.000256
1866.000000 -0.044320
1867.000000 -0.000256
1868.000000 -0.024681
1869.000000 -0.000256
1870.000000 -0.044320
1871.000000 -0.000256
1872.000000 0.417752
1873.000000 -0.000256
1874.000000 -0.044320
1875.000000 -0.000256
1876.000000 -0.024682
1877.000000 -0.000256
1878.000000 -0.044320
1879.000000 -0.000256
1880.000000 0.003765
1881.000000 -0.000256
1882.000000 -0.044320
1883.000000 -0.000256
1884.000000 -0.024682
1885.000000 -0.000256
1886.000000 -0.044320
1887.000000 -0.000256
1888.000000 0.061373
1889.000000 -0.000256
1890.000000 -0.044320
1891.000000 -0.000256
1892.000000 -0.024681
1893.000000 -0.000256
1894.000000 -0.044320
1895.000000 -0.000256
1896.000000 0.003764
1897.000000 -0.000256
1898.000000 -0.044320
1899.000000 -0.000256
1900.000000 -0.024681
1901.000000 -0.000256
1902.000000 -0.044320
1903.000000 -0.000256
1904.000000 0.417752
1905.000000 -0.000256
1906.000000 -0.044320
1907.000000 -0.000256
1908.000000 -0.024682
1909.000000 -0.000256
1910.000000 -0.044320
1911.000000 -0.000256
1912.000000 0.003765
1913.000000 -0.000256
1914.000000 -0.044320
1915.000000 -0.000256
1916.000000 -0.024682
1917.000000 -0.000256
1918.000000 -0.044320
1919.000000 -0.000256
1920.000000 0.012424
1921.000000 -0.000256
1922.000000 -0.044320
1923.000000 -0.000256
1924.000000 -0.024682
1925.000000 -0.000256
1926.000000 -0.044320
1927.000000 -0.000256
1928.000000 0.003765
1929.000000 -0.000256
1930.000000 -0.044320
1931.000000 -0.000256
1932.000000 -0.024682
1933.000000 -0.000256
1934.000000 -0.044320
1935.000000 -0.000256
1936.000000 0.417752
1937.000000 -0.000256
1938.000000 -0.044320
1939.000000 -0.000256
1940.000000 -0.024682
1941.000000 -0.000256
1942.000000 -0.044320
1943.000000 -0.000256
1944.000000 0.003765
1945.000000 -0.000256
1946.000000 -0.044320
1947.000000 -0.000256
1948.000000 -0.024682
1949.000000 -0.000256
1950.000000 -0.044320
1951.000000 -0.000256
1952.000000 0.061374
1953.000000 -0.000256
1954.000000 -0.044320
1955.000000 -0.000256
1956.000000 -0.024682
1957.000000 -0.000256
1958.000000 -0.044320
1959.000000 -0.000256
1960.000000 0.003765
1961.000000 -0.000256
1962.000000 -0.044320
1963.000000 -0.000256
1964.000000 -0.024682
1965.000000 -0.000256
1966.000000 -0.044320
1967.000000 -0.000256
1968.000000 0.417752
1969.000000 -0.000256
1970.000000 -0.044320
1971.000000 -0.000256
1972.000000 -0.024681
1973.000000 -0.000257
1974.000000 -0.044319
1975.000000 -0.000257
1976.000000 0.003765
1977.000000 -0.000256
1978.000000 -0.044320
1979.000000 -0.000256
1980.000000 -0.024682
1981.000000 -0.000256
1982.000000 -0.044320
1983.000000 -0.000256
1984.000000 0.109794
1985.000000 -0.000256
1986.000000 -0.044320
1987.000000 -0.000256
1988.000000 -0.024681
1989.000000 -0.000257
1990.000000 -0.044319
1991.000000 -0.000257
1992.000000 0.003765
1993.000000 -0.000256
1994.000000 -0.044320
1995.000000 -0.000256
1996.000000 -0.024682
1997.000000 -0.000256
1998.000000 -0.044320
1999.000000 -0.000256
2000.000000 0.417753
2001.000000 -0.000257
2002.000000 -0.044319
2003.000000 -0.000257
2004.000000 -0.024681
2005.000000 -0.000256
2006.000000 -0.044320
2007.000000 -0.000256
2008.000000 0.003764
2009.000000 -0.000256
2010.000000 -0.044320
2011.000000 -0.000256
2012.000000 -0.024681
2013.000000 -0.000256
2014.000000 -0.044320
2015.000000 -0.000256
2016.000000 0.061373
2017.000000 -0.000256
2018.000000 -0.044320
2019.000000 -0.000256
2020.000000 -0.024681
2021.000000 -0.000256
2022.000000 -0.044320
2023.000000 -0.000256
2024.000000 0.003764
2025.000000 -0.000256
2026.000000 -0.044320
2027.000000 -0.000256
2028.000000 -0.024682
2029.000000 -0.000256
2030.000000 -0.044320
2031.000000 -0.000256
2032.000000 0.417753
2033.000000 -0.000256
2034.000000 -0.044320
2035.000000 -0.000256
2036.000000 -0.024682
2037.000000 -0.000256
2038.000000 -0.044320
2039.000000 -0.000256
2040.000000 0.003764
2041.000000 -0.000256
2042.000000 -0.044320
2043.000000 -0.000256
2044.000000 -0.024681
2045.000000 -0.000256
2046.000000 -0.044320
2047.000000 -0.807868
2048.000000 -1.000000
2049.000000 -0.000256
2050.000000 -0.044320
2051.000000 -0.000256
2052.000000 -0.024681
2053.000000 -0.000256
2054.000000 -0.044320
2055.000000 -0.000256
2056.000000 0.003764
2057.000000 -0.000256
2058.000000 -0.044320
2059.000000 -0.000256
2060.000000 -0.024682
2061.000000 -0.000256
2062.000000 -0.044320
2063.000000 -0.000256
2064.000000 0.417753
2065.000000 -0.000256
2066.000000 -0.044320
2067.000000 -0.000256
2068.000000 -0.024682
2069.000000 -0.000256
2070.000000 -0.044320
2071.000000 -0.000256
2072.000000 0.003764
2073.000000 -0.000256
2074.000000 -0.044320
2075.000000 -0.000256
2076.000000 -0.024681
2077.000000 -0.000256
2078.000000 -0.044320
2079.000000 -0.000256
2080.000000 0.061373
2081.000000 -0.000256
2082.000000 -0.044320
2083.000000 -0.000256
2084.000000 -0.024681
2085.000000 -0.000256
2086.000000 -0.044320
2087.000000 -0.000256
2088.000000 0.003764
2089.000000 -0.000256
2090.000000 -0.044320
2091.000000 -0.000256
2092.000000 -0.024681
2093.000000 -0.000257
2094.000000 -0.044319
2095.000000 -0.000257
2096.000000 0.417753
2097.000000 -0.000256
2098.000000 -0.044320
2099.000000 -0.000256
2100.000000 -0.024682
2101.000000 -0.000256
2102.000000 -0.044320
2103.000000 -0.000256
2104.000000 0.003765
2105.000000 -0.000257
2106.000000 -0.044319
2107.000000 -0.000257
2108.000000 -0.024681
2109.000000 -0.000256
2110.000000 -0.044320
2111.000000 -0.000256
2112.000000 0.109794
2113.000000 -0.000256
2114.000000 -0.044320
2115.000000 -0.000256
2116.000000 -0.024682
2117.000000 -0.000256
2118.000000 -0.044320
2119.000000 -0.000256
2120.000000 0.003765
2121.000000 -0.000257
2122.000000 -0.044319
2123.000000 -0.000257
2124.000000 -0.024681
2125.000000 -0.000256
2126.000000 -0.044320
2127.000000 -0.000256
2128.000000 0.417752
2129.000000 -0.000256
2130.000000 -0.044320
2131.000000 -0.000256
2132.000000 -0.024682
2133.000000 -0.000256
2134.000000 -0.044320
2135.000000 -0.000256
2136.000000 0.003765
2137.000000 -0.000256
2138.000000 -0.044320
2139.000000 -0.000256
2140.000000 -0.024682
2141.000000 -0.000256
2142.000000 -0.044320
2143.000000 -0.000256
2144.000000 0.061374
2145.000000 -0.000256
2146.000000 -0.044320
2147.000000 -0.000256
2148.000000 -0.024682
2149.000000 -0.000256
2150.000000 -0.044320
2151.000000 -0.000256
2152.000000 0.003765
2153.000000 -0.000256
2154.000000 -0.044320
2155.000000 -0.000256
2156.000000 -0.024682
2157.000000 -0.000256
2158.000000 -0.044320
2159.000000 -0.000256
2160.000000 0.417752
2161.000000 -0.000256
2162.000000 -0.044320
2163.000000 -0.000256
2164.000000 -0.024682
2165.000000 -0.000256
2166.000000 -0.044320
2167.000000 -0.000256
2168.000000 0.003765
2169.000000 -0.000256
2170.000000 -0.044320
2171.000000 -0.000256
2172.000000 -0.024682
2173.000000 -0.000256
2174.000000 -0.044320
2175.000000 -0.000256
2176.000000 0.012424
2177.000000 -0.000256
2178.000000 -0.044320
2179.000000 -0.000256
2180.000000 -0.024682
2181.000000 -0.000256
2182.000000 -0.044320
2183.000000 -0.000256
2184.000000 0.003765
2185.000000 -0.000256
2186.000000 -0.044320
2187.000000 -0.000256
2188.000000 -0.024682
2189.000000 -0.000256
2190.000000 -0.044320
2191.000000 -0.000256
2192.000000 0.417752
2193.000000 -0.000256
2194.000000 -0.044320
2195.000000 -0.000256
2196.000000 -0.024681
2197.000000 -0.000256
2198.000000 -0.044320
2199.000000 -0.000256
2200.000000 0.003764
2201.000000 -0.000256
2202.000000 -0.044320
2203.000000 -0.000256
2204.000000 -0.024681
2205.000000 -0.000256
2206.000000 -0.044320
2207.000000 -0.000256
2208.000000 0.061373
2209.000000 -0.000256
2210.000000 -0.044320
2211.000000 -0.000256
2212.000000 -0.024682
2213.000000 -0.000256
2214.000000 -0.044320
2215.000000 -0.000256
2216.000000 0.003765
2217.000000 -0.000256
2218.000000 -0.044320
2219.000000 -0.000256
2220.000000 -0.024682
2221.000000 -0.000256
2222.000000 -0.044320
2223.000000 -0.000256
2224.000000 0.417752
2225.000000 -0.000256
2226.000000 -0.044320
2227.000000 -0.000256
2228.000000 -0.024681
2229.000000 -0.000256
2230.000000 -0.044320
2231.000000 -0.000256
2232.000000 0.003764
2233.000000 -0.000256
2234.000000 -0.044320
2235.000000 -0.000256
2236.000000 -0.024681
2237.000000 -0.000256
2238.000000 -0.044320
2239.000000 -0.000256
2240.000000 0.109793
2241.000000 -0.000256
2242.000000 -0.044320
2243.000000 -0.000256
2244.000000 -0.024681
2245.000000 -0.000256
2246.000000 -0.044320
2247.000000 -0.000256
2248.000000 0.003764
2249.000000 -0.000256
2250.000000 -0.044320
2251.000000 -0.000256
2252.000000 -0.024681
2253.000000 -0.000256
2254.000000 -0.044320
2255.000000 -0.000256
2256.000000 0.417752
2257.000000 -0.000256
2258.000000 -0.044320
2259.000000 -0.000256
2260.000000 -0.024682
2261.000000 -0.000256
2262.000000 -0.044320
2263.000000 -0.000256
2264.000000 0.003765
2265.000000 -0.000256
2266.000000 -0.044320
2267.000000 -0.000256
2268.000000 -0.024682
2269.000000 -0.000256
2270.000000 -0.044320
2271.000000 -0.000256
2272.000000 0.061373
2273.000000 -0.000256
2274.000000 -0.044320
2275.000000 -0.000256
2276.000000 -0.024681
2277.000000 -0.000256
2278.000000 -0.044320
2279.000000 -0.000256
2280.000000 0.003764
2281.000000 -0.000256
2282.000000 -0.044320
2283.000000 -0.000256
2284.000000 -0.024681
2285.000000 -0.000256
2286.000000 -0.044320
2287.000000 -0.000256
2288.000000 0.417752
2289.000000 -0.000256
2290.000000 -0.044320
2291.000000 -0.000256
2292.000000 -0.024682
2293.000000 -0.000256
2294.000000 -0.044320
2295.000000 -0.000256
2296.000000 0.003765
2297.000000 -0.000256
2298.000000 -0.044320
2299.000000 -0.000256
2300.000000 -0.024682
2301.000000 -0.000256
2302.000000 -0.044320
2303.000000 -0.000256
2304.000000 0.004561
2305.000000 -0.000256
2306.000000 -0.044320
2307.000000 -0.000256
2308.000000 -0.024682
2309.000000 -0.000256
2310.000000 -0.044320
2311.000000 -0.000256
2312.000000 0.003765
2313.000000 -0.000256
2314.000000 -0.044320
2315.000000 -0.000256
2316.000000 -0.024682
2317.000000 -0.000256
2318.000000 -0.044320
2319.000000 -0.000256
2320.000000 0.417752
2321.000000 -0.000256
2322.000000 -0.044320
2323.000000 -0.000256
2324.000000 -0.024681
2325.000000 -0.000256
2326.000000 -0.044320
2327.000000 -0.000256
2328.000000 0.003764
2329.000000 -0.000256
2330.000000 -0.044320
2331.000000 -0.000256
2332.000000 -0.024682
2333.000000 -0.000256
2334.000000 -0.044320
2335.000000 -0.000256
2336.000000 0.061374
2337.000000 -0.000256
2338.000000 -0.044320
2339.000000 -0.000256
2340.000000 -0.024682
2341.000000 -0.000256
2342.000000 -0.044320
2343.000000 -0.000256
2344.000000 0.003765
2345.000000 -0.000256
2346.000000 -0.044320
2347.000000 -0.000256
2348.000000 -0.024682
2349.000000 -0.000256
2350.000000 -0.044320
2351.000000 -0.000256
2352.000000 0.417752
2353.000000 -0.000256
2354.000000 -0.044320
2355.000000 -0.000256
2356.000000 -0.024681
2357.000000 -0.000256
2358.000000 -0.044320
2359.000000 -0.000256
2360.000000 0.003764
2361.000000 -0.000256
2362.000000 -0.044320
2363.000000 -0.000256
2364.000000 -0.024682
2365.000000 -0.000256
2366.000000 -0.044320
2367.000000 -0.000256
2368.000000 0.109794
2369.000000 -0.000256
2370.000000 -0.044320
2371.000000 -0.000256
2372.000000 -0.024681
2373.000000 -0.000256
2374.000000 -0.044320
2375.000000 -0.000256
2376.000000 0.003764
2377.000000 -0.000256
2378.000000 -0.044320
2379.000000 -0.000256
2380.000000 -0.024682
2381.000000 -0.000256
2382.000000 -0.044320
2383.000000 -0.000256
2384.000000 0.417753
2385.000000 -0.000256
2386.000000 -0.044320
2387.000000 -0.000256
2388.000000 -0.024682
2389.000000 -0.000256
2390.000000 -0.044320
2391.000000 -0.000256
2392.000000 0.003764
2393.000000 -0.000256
2394.000000 -0.044320
2395.000000 -0.000256
2396.000000 -0.024681
2397.000000 -0.000256
2398.000000 -0.044320
2399.000000 -0.000256
2400.000000 0.061373
2401.000000 -0.000256
2402.000000 -0.044320
2403.000000 -0.000256
2404.000000 -0.024681
2405.000000 -0.000256
2406.000000 -0.044320
2407.000000 -0.000256
2408.000000 0.003764
2409.000000 -0.000256
2410.000000 -0.044320
2411.000000 -0.000256
2412.000000 -0.024681
2413.000000 -0.000257
2414.000000 -0.044319
2415.000000 -0.000257
2416.000000 0.417753
2417.000000 -0.000256
2418.000000 -0.044320
2419.000000 -0.000256
2420.000000 -0.024682
2421.000000 -0.000256
2422.000000 -0.044320
2423.000000 -0.000256
2424.000000 0.003765
2425.000000 -0.000257
2426.000000 -0.044319
2427.000000 -0.000257
2428.000000 -0.024681
2429.000000 -0.000256
2430.000000 -0.044320
2431.000000 -0.000256
2432.000000 0.012424
2433.000000 -0.000256
2434.000000 -0.044320
2435.000000 -0.000256
2436.000000 -0.024682
2437.000000 -0.000256
2438.000000 -0.044320
2439.000000 -0.000256
2440.000000 0.003764
2441.000000 -0.000256
2442.000000 -0.044320
2443.000000 -0.000256
2444.000000 -0.024681
2445.000000 -0.000256
2446.000000 -0.044320
2447.000000 -0.000256
2448.000000 0.417752
2449.000000 -0.000256
2450.000000 -0.044320
2451.000000 -0.000256
2452.000000 -0.024682
2453.000000 -0.000256
2454.000000 -0.044320
2455.000000 -0.000256
2456.000000 0.003765
2457.000000 -0.000256
2458.000000 -0.044320
2459.000000 -0.000256
2460.000000 -0.024682
2461.000000 -0.000256
2462.000000 -0.044320
2463.000000 -0.000256
2464.000000 0.061374
2465.000000 -0.000256
2466.000000 -0.044320
2467.000000 -0.000256
2468.000000 -0.024682
2469.000000 -0.000256
2470.000000 -0.044320
2471.000000 -0.000256
2472.000000 0.003764
2473.000000 -0.000256
2474.000000 -0.044320
2475.000000 -0.000256
2476.000000 -0.024681
2477.000000 -0.000256
2478.000000 -0.044320
2479.000000 -0.000256
2480.000000 0.417752
2481.000000 -0.000256
2482.000000 -0.044320
2483.000000 -0.000256
2484.000000 -0.024682
2485.000000 -0.000256
2486.000000 -0.044320
2487.000000 -0.000256
2488.000000 0.003765
2489.000000 -0.000256
2490.000000 -0.044320
2491.000000 -0.000256
2492.000000 -0.024682
2493.000000 -0.000256
2494.000000 -0.044320
2495.000000 -0.000256
2496.000000 0.109794
2497.000000 -0.000256
2498.000000 -0.044320
2499.000000 -0.000256
2500.000000 -0.024682
2501.000000 -0.000256
2502.000000 -0.044320
2503.000000 -0.000256
2504.000000 0.003765
2505.000000 -0.000256
2506.000000 -0.044320
2507.000000 -0.000256
2508.000000 -0.024682
2509.000000 -0.000256
2510.000000 -0.044320
2511.000000 -0.000256
2512.000000 0.417752
2513.000000 -0.000256
2514.000000 -0.044320
2515.000000 -0.000256
2516.000000 -0.024681
2517.000000 -0.000256
2518.000000 -0.044320
2519.000000 -0.000256
2520.000000 0.003764
2521.000000 -0.000256
2522.000000 -0.044320
2523.000000 -0.000256
2524.000000 -0.024681
2525.000000 -0.000257
2526.000000 -0.044319
2527.000000 -0.000257
2528.000000 0.061374
2529.000000 -0.000256
2530.000000 -0.044320
2531.000000 -0.000256
2532.000000 -0.024682
2533.000000 -0.000256
2534.000000 -0.044320
2535.000000 -0.000256
2536.000000 0.003765
2537.000000 -0.000256
2538.000000 -0.044320
2539.000000 -0.000256
2540.000000 -0.024682
2541.000000 -0.000256
2542.000000 -0.044320
2543.000000 -0.000256
2544.000000 0.417752
2545.000000 -0.000256
2546.000000 -0.044320
2547.000000 -0.000256
2548.000000 -0.024681
2549.000000 -0.000256
2550.000000 -0.044320
2551.000000 -0.000256
2552.000000 0.003764
2553.000000 -0.000256
2554.000000 -0.044320
2555.000000 -0.000256
2556.000000 -0.024681
2557.000000 -0.000256
2558.000000 -0.044320
2559.000000 -0.000256
2560.000000 -0.226678
2561.000000 -0.000256
2562.000000 -0.044320
2563.000000 -0.000256
2564.000000 -0.024681
2565.000000 -0.000256
2566.000000 -0.044320
2567.000000 -0.000256
2568.000000 0.003764
2569.000000 -0.000256
2570.000000 -0.044320
2571.000000 -0.000256
2572.000000 -0.024681
2573.000000 -0.000256
2574.000000 -0.044320
2575.000000 -0.000256
2576.000000 0.417752
2577.000000 -0.000256
2578.000000 -0.044320
2579.000000 -0.000256
2580.000000 -0.024682
2581.000000 -0.000256
2582.000000 -0.044320
2583.000000 -0.000256
2584.000000 0.003765
2585.000000 -0.000256
2586.000000 -0.044320
2587.000000 -0.000256
2588.000000 -0.024682
2589.000000 -0.000256
2590.000000 -0.044320
2591.000000 -0.000256
2592.000000 0.061374
2593.000000 -0.000257
2594.000000 -0.044319
2595.000000 -0.000257
2596.000000 -0.024681
2597.000000 -0.000256
2598.000000 -0.044320
2599.000000 -0.000256
2600.000000 0.003764
2601.000000 -0.000256
2602.000000 -0.044320
2603.000000 -0.000256
2604.000000 -0.024681
2605.000000 -0.000256
2606.000000 -0.044320
2607.000000 -0.000256
2608.000000 0.417752
2609.000000 -0.000256
2610.000000 -0.044320
2611.000000 -0.000256
2612.000000 -0.024682
2613.000000 -0.000256
2614.000000 -0.044320
2615.000000 -0.000256
2616.000000 0.003765
2617.000000 -0.000256
2618.000000 -0.044320
2619.000000 -0.000256
2620.000000 -0.024682
2621.000000 -0.000256
2622.000000 -0.044320
2623.000000 -0.000256
2624.000000 0.109794
2625.000000 -0.000256
2626.000000 -0.044320
2627.000000 -0.000256
2628.000000 -0.024682
2629.000000 -0.000256
2630.000000 -0.044320
2631.000000 -0.000256
2632.000000 0.003765
2633.000000 -0.000256
2634.000000 -0.044320
2635.000000 -0.000256
2636.000000 -0.024682
2637.000000 -0.000256
2638.000000 -0.044320
2639.000000 -0.000256
2640.000000 0.417752
2641.000000 -0.000256
2642.000000 -0.044320
2643.000000 -0.000256
2644.000000 -0.024681
2645.000000 -0.000257
2646.000000 -0.044319
2647.000000 -0.000257
2648.000000 0.003765
2649.000000 -0.000256
2650.000000 -0.044320
2651.000000 -0.000256
2652.000000 -0.024682
2653.000000 -0.000256
2654.000000 -0.044320
2655.000000 -0.000256
2656.000000 0.061374
2657.000000 -0.000256
2658.000000 -0.044320
2659.000000 -0.000256
2660.000000 -0.024682
2661.000000 -0.000256
2662.000000 -0.044320
2663.000000 -0.000256
2664.000000 0.003765
2665.000000 -0.000256
2666.000000 -0.044320
2667.000000 -0.000256
2668.000000 -0.024682
2669.000000 -0.000256
2670.000000 -0.044320
2671.000000 -0.000256
2672.000000 0.417752
2673.000000 -0.000256
2674.000000 -0.044320
2675.000000 -0.000256
2676.000000 -0.024681
2677.000000 -0.000256
2678.000000 -0.044320
2679.000000 -0.000256
2680.000000 0.003764
2681.000000 -0.000256
2682.000000 -0.044320
2683.000000 -0.000256
2684.000000 -0.024682
2685.000000 -0.000256
2686.000000 -0.044320
2687.000000 -0.000256
2688.000000 0.012424
2689.000000 -0.000256
2690.000000 -0.044320
2691.000000 -0.000256
2692.000000 -0.024681
2693.000000 -0.000257
2694.000000 -0.044319
2695.000000 -0.000257
2696.000000 0.003765
2697.000000 -0.000256
2698.000000 -0.044320
2699.000000 -0.000256
2700.000000 -0.024682
2701.000000 -0.000256
2702.000000 -0.044320
2703.000000 -0.000256
2704.000000 0.417753
2705.000000 -0.000257
2706.000000 -0.044319
2707.000000 -0.000257
2708.000000 -0.024681
2709.000000 -0.000256
2710.000000 -0.044320
2711.000000 -0.000256
2712.000000 0.003764
2713.000000 -0.000256
2714.000000 -0.044320
2715.000000 -0.000256
2716.000000 -0.024681
2717.000000 -0.000256
2718.000000 -0.044320
2719.000000 -0.000256
2720.000000 0.061373
2721.000000 -0.000256
2722.000000 -0.044320
2723.000000 -0.000256
2724.000000 -0.024681
2725.000000 -0.000256
2726.000000 -0.044320
2727.000000 -0.000256
2728.000000 0.003764
2729.000000 -0.000256
2730.000000 -0.044320
2731.000000 -0.000256
2732.000000 -0.024682
2733.000000 -0.000256
2734.000000 -0.044320
2735.000000 -0.000256
2736.000000 0.417753
2737.000000 -0.000256
2738.000000 -0.044320
2739.000000 -0.000256
2740.000000 -0.024682
2741.000000 -0.000256
2742.000000 -0.044320
2743.000000 -0.000256
2744.000000 0.003764
2745.000000 -0.000256
2746.000000 -0.044320
2747.000000 -0.000256
2748.000000 -0.024681
2749.000000 -0.000256
2750.000000 -0.044320
2751.000000 -0.000256
2752.000000 0.109794
2753.000000 -0.000256
2754.000000 -0.044320
2755.000000 -0.000256
2756.000000 -0.024682
2757.000000 -0.000256
2758.000000 -0.044320
2759.000000 -0.000256
2760.000000 0.003764
2761.000000 -0.000256
2762.000000 -0.044320
2763.000000 -0.000256
2764.000000 -0.024681
2765.000000 -0.000256
2766.000000 -0.044320
2767.000000 -0.000256
2768.000000 0.417752
2769.000000 -0.000256
2770.000000 -0.044320
2771.000000 -0.000256
2772.000000 -0.024682
2773.000000 -0.000256
2774.000000 -0.044320
2775.000000 -0.000256
2776.000000 0.003765
2777.000000 -0.000256
2778.000000 -0.044320
2779.000000 -0.000256
2780.000000 -0.024682
2781.000000 -0.000256
2782.000000 -0.044320
2783.000000 -0.000256
2784.000000 0.061374
2785.000000 -0.000256
2786.000000 -0.044320
2787.000000 -0.000256
2788.000000 -0.024682
2789.000000 -0.000256
2790.000000 -0.044320
2791.000000 -0.000256
2792.000000 0.003764
2793.000000 -0.000256
2794.000000 -0.044320
2795.000000 -0.000256
2796.000000 -0.024681
2797.000000 -0.000256
2798.000000 -0.044320
2799.000000 -0.000256
2800.000000 0.417752
2801.000000 -0.000256
2802.000000 -0.044320
2803.000000 -0.000256
2804.000000 -0.024682
2805.000000 -0.000256
2806.000000 -0.044320
2807.000000 -0.000256
2808.000000 0.003765
2809.000000 -0.000256
2810.000000 -0.044320
2811.000000 -0.000256
2812.000000 -0.024682
2813.000000 -0.000256
2814.000000 -0.044320
2815.000000 -0.000256
2816.000000 0.004561
2817.000000 -0.000256
2818.000000 -0.044320
2819.000000 -0.000256
2820.000000 -0.024682
2821.000000 -0.000256
2822.000000 -0.044320
2823.000000 -0.000256
2824.000000 0.003765
2825.000000 -0.000256
2826.000000 -0.044320
2827.000000 -0.000256
2828.000000 -0.024682
2829.000000 -0.000256
2830.000000 -0.044320
2831.000000 -0.000256
2832.000000 0.417752
2833.000000 -0.000256
2834.000000 -0.044320
2835.000000 -0.000256
2836.000000 -0.024681
2837.000000 -0.000256
2838.000000 -0.044320
2839.000000 -0.000256
2840.000000 0.003764
2841.000000 -0.000256
2842.000000 -0.044320
2843.000000 -0.000256
2844.000000 -0.024681
2845.000000 -0.000257
2846.000000 -0.044319
2847.000000 -0.000257
2848.000000 0.061374
2849.000000 -0.000256
2850.000000 -0.044320
2851.000000 -0.000256
2852.000000 -0.024682
2853.000000 -0.000256
2854.000000 -0.044320
2855.000000 -0.000256
2856.000000 0.003765
2857.000000 -0.000256
2858.000000 -0.044320
2859.000000 -0.000256
2860.000000 -0.024682
2861.000000 -0.000256
2862.000000 -0.044320
2863.000000 -0.000256
2864.000000 0.417752
2865.000000 -0.000256
2866.000000 -0.044320
2867.000000 -0.000256
2868.000000 -0.024681
2869.000000 -0.000256
2870.000000 -0.044320
2871.000000 -0.000256
2872.000000 0.003764
2873.000000 -0.000256
2874.000000 -0.044320
2875.000000 -0.000256
2876.000000 -0.024681
2877.000000 -0.000256
2878.000000 -0.044320
2879.000000 -0.000256
2880.000000 0.109793
2881.000000 -0.000256
2882.000000 -0.044320
2883.000000 -0.000256
2884.000000 -0.024681
2885.000000 -0.000256
2886.000000 -0.044320
2887.000000 -0.000256
2888.000000 0.003764
2889.000000 -0.000256
2890.000000 -0.044320
2891.000000 -0.000256
2892.000000 -0.024681
2893.000000 -0.000256
2894.000000 -0.044320
2895.000000 -0.000256
2896.000000 0.417752
2897.000000 -0.000256
2898.000000 -0.044320
2899.000000 -0.000256
2900.000000 -0.024682
2901.000000 -0.000256
2902.000000 -0.044320
2903.000000 -0.000256
2904.000000 0.003765
2905.000000 -0.000256
2906.000000 -0.044320
2907.000000 -0.000256
2908.000000 -0.024682
2909.000000 -0.000256
2910.000000 -0.044320
2911.000000 -0.000256
2912.000000 0.061373
2913.000000 -0.000256
2914.000000 -0.044320
2915.000000 -0.000256
2916.000000 -0.024681
2917.000000 -0.000256
2918.000000 -0.044320
2919.000000 -0.000256
2920.000000 0.003764
2921.000000 -0.000256
2922.000000 -0.044320
2923.000000 -0.000256
2924.000000 -0.024681
2925.000000 -0.000256
2926.000000 -0.044320
2927.000000 -0.000256
2928.000000 0.417752
2929.000000 -0.000256
2930.000000 -0.044320
2931.000000 -0.000256
2932.000000 -0.024682
2933.000000 -0.000256
2934.000000 -0.044320
2935.000000 -0.000256
2936.000000 0.003765
2937.000000 -0.000256
2938.000000 -0.044320
2939.000000 -0.000256
2940.000000 -0.024682
2941.000000 -0.000256
2942.000000 -0.044320
2943.000000 -0.000256
2944.000000 0.012424
2945.000000 -0.000256
2946.000000 -0.044320
2947.000000 -0.000256
2948.000000 -0.024682
2949.000000 -0.000256
2950.000000 -0.044320
2951.000000 -0.000256
2952.000000 0.003765
2953.000000 -0.000256
2954.000000 -0.044320
2955.000000 -0.000256
2956.000000 -0.024682
2957.000000 -0.000256
2958.000000 -0.044320
2959.000000 -0.000256
2960.000000 0.417752
2961.000000 -0.000256
2962.000000 -0.044320
2963.000000 -0.000256
2964.000000 -0.024682
2965.000000 -0.000256
2966.000000 -0.044320
2967.000000 -0.000256
2968.000000 0.003765
2969.000000 -0.000256
2970.000000 -0.044320
2971.000000 -0.000256
2972.000000 -0.024682
2973.000000 -0.000256
2974.000000 -0.044320
2975.000000 -0.000256
2976.000000 0.061374
2977.000000 -0.000256
2978.000000 -0.044320
2979.000000 -0.000256
2980.000000 -0.024682
2981.000000 -0.000256
2982.000000 -0.044320
2983.000000 -0.000256
2984.000000 0.003765
2985.000000 -0.000256
2986.000000 -0.044320
2987.000000 -0.000256
2988.000000 -0.024682
2989.000000 -0.000256
2990.000000 -0.044320
2991.000000 -0.000256
2992.000000 0.417752
2993.000000 -0.000256
2994.000000 -0.044320
2995.000000 -0.000256
2996.000000 -0.024681
2997.000000 -0.000257
2998.000000 -0.044319
2999.000000 -0.000257
3000.000000 0.003765
3001.000000 -0.000256
3002.000000 -0.044320
3003.000000 -0.000256
3004.000000 -0.024682
3005.000000 -0.000256
3006.000000 -0.044320
3007.000000 -0.000256
3008.000000 0.109794
3009.000000 -0.000256
3010.000000 -0.044320
3011.000000 -0.000256
3012.000000 -0.024682
3013.000000 -0.000256
3014.000000 -0.044320
3015.000000 -0.000256
3016.000000 0.003765
3017.000000 -0.000256
3018.000000 -0.044320
3019.000000 -0.000256
3020.000000 -0.024682
3021.000000 -0.000256
3022.000000 -0.044320
3023.000000 -0.000256
3024.000000 0.417752
3025.000000 -0.000256
3026.000000 -0.044320
3027.000000 -0.000256
3028.000000 -0.024681
3029.000000 -0.000256
3030.000000 -0.044320
3031.000000 -0.000256
3032.000000 0.003764
3033.000000 -0.000256
3034.000000 -0.044320
3035.000000 -0.000256
3036.000000 -0.024681
3037.000000 -0.000256
3038.000000 -0.044320
3039.000000 -0.000256
3040.000000 0.061373
3041.000000 -0.000256
3042.000000 -0.044320
3043.000000 -0.000256
3044.000000 -0.024681
3045.000000 -0.000256
3046.000000 -0.044320
3047.000000 -0.000256
3048.000000 0.003764
3049.000000 -0.000256
3050.000000 -0.044320
3051.000000 -0.000256
3052.000000 -0.024682
3053.000000 -0.000256
3054.000000 -0.044320
3055.000000 -0.000256
3056.000000 0.417753
3057.000000 -0.000256
3058.000000 -0.044320
3059.000000 -0.000256
3060.000000 -0.024682
3061.000000 -0.000256
3062.000000 -0.044320
3063.000000 -0.000256
3064.000000 0.003764
3065.000000 -0.000256
3066.000000 -0.044320
3067.000000 -0.000256
3068.000000 -0.024681
3069.000000 -0.000256
3070.000000 -0.044320
3071.000000 -0.000256
3072.000000 -0.426633
3073.000000 -0.000256
3074.000000 -0.044320
3075.000000 -0.000256
3076.000000 -0.024682
3077.000000 -0.000256
3078.000000 -0.044320
3079.000000 -0.000256
3080.000000 0.003764
3081.000000 -0.000256
3082.000000 -0.044320
3083.000000 -0.000256
3084.000000 -0.024681
3085.000000 -0.000256
3086.000000 -0.044320
3087.000000 -0.000256
3088.000000 0.417752
3089.000000 -0.000256
3090.000000 -0.044320
3091.000000 -0.000256
3092.000000 -0.024682
3093.000000 -0.000256
3094.000000 -0.044320
3095.000000 -0.000256
3096.000000 0.003765
3097.000000 -0.000256
3098.000000 -0.044320
3099.000000 -0.000256
3100.000000 -0.024682
3101.000000 -0.000256
3102.000000 -0.044320
3103.000000 -0.000256
3104.000000 0.061374
3105.000000 -0.000256
3106.000000 -0.044320
3107.000000 -0.000256
3108.000000 -0.024682
3109.000000 -0.000256
3110.000000 -0.044320
3111.000000 -0.000256
3112.000000 0.003764
3113.000000 -0.000256
3114.000000 -0.044320
3115.000000 -0.000256
3116.000000 -0.024681
3117.000000 -0.000256
3118.000000 -0.044320
3119.000000 -0.000256
3120.000000 0.417752
3121.000000 -0.000256
3122.000000 -0.044320
3123.000000 -0.000256
3124.000000 -0.024682
3125.000000 -0.000256
3126.000000 -0.044320
3127.000000 -0.000256
3128.000000 0.003765
3129.000000 -0.000256
3130.000000 -0.044320
3131.000000 -0.000256
3132.000000 -0.024682
3133.000000 -0.000256
3134.000000 -0.044320
3135.000000 -0.000256
3136.000000 0.109794
3137.000000 -0.000256
3138.000000 -0.044320
3139.000000 -0.000256
3140.000000 -0.024682
3141.000000 -0.000256
3142.000000 -0.044320
3143.000000 -0.000256
3144.000000 0.003765
3145.000000 -0.000256
3146.000000 -0.044320
3147.000000 -0.000256
3148.000000 -0.024682
3149.000000 -0.000256
3150.000000 -0.044320
3151.000000 -0.000256
3152.000000 0.417752
3153.000000 -0.000256
3154.000000 -0.044320
3155.000000 -0.000256
3156.000000 -0.024681
3157.000000 -0.000256
3158.000000 -0.044320
3159.000000 -0.000256
3160.000000 0.003764
3161.000000 -0.000256
3162.000000 -0.044320
3163.000000 -0.000256
3164.000000 -0.024681
3165.000000 -0.000257
3166.000000 -0.044319
3167.000000 -0.000257
3168.000000 0.061374
3169.000000 -0.000256
3170.000000 -0.044320
3171.000000 -0.000256
3172.000000 -0.024682
3173.000000 -0.000256
3174.000000 -0.044320
3175.000000 -0.000256
3176.000000 0.003765
3177.000000 -0.000256
3178.000000 -0.044320
3179.000000 -0.000256
3180.000000 -0.024682
3181.000000 -0.000256
3182.000000 -0.044320
3183.000000 -0.000256
3184.000000 0.417752
3185.000000 -0.000256
3186.000000 -0.044320
3187.000000 -0.000256
3188.000000 -0.024681
3189.000000 -0.000256
3190.000000 -0.044320
3191.000000 -0.000256
3192.000000 0.003764
3193.000000 -0.000256
3194.000000 -0.044320
3195.000000 -0.000256
3196.000000 -0.024681
3197.000000 -0.000256
3198.000000 -0.044320
3199.000000 -0.000256
3200.000000 0.012423
3201.000000 -0.000256
3202.000000 -0.044320
3203.000000 -0.000256
3204.000000 -0.024681
3205.000000 -0.000256
3206.000000 -0.044320
3207.000000 -0.000256
3208.000000 0.003764
3209.000000 -0.000256
3210.000000 -0.044320
3211.000000 -0.000256
3212.000000 -0.024681
3213.000000 -0.000257
3214.000000 -0.044319
3215.000000 -0.000257
3216.000000 0.417753
3217.000000 -0.000256
3218.000000 -0.044320
3219.000000 -0.000256
3220.000000 -0.024682
3221.000000 -0.000256
3222.000000 -0.044320
3223.000000 -0.000256
3224.000000 0.003764
3225.000000 -0.000256
3226.000000 -0.044320
3227.000000 -0.000256
3228.000000 -0.024681
3229.000000 -0.000256
3230.000000 -0.044320
3231.000000 -0.000256
3232.000000 0.061373
3233.000000 -0.000256
3234.000000 -0.044320
3235.000000 -0.000256
3236.000000 -0.024681
3237.000000 -0.000256
3238.000000 -0.044320
3239.000000 -0.000256
3240.000000 0.003764
3241.000000 -0.000256
3242.000000 -0.044320
3243.000000 -0.000256
3244.000000 -0.024681
3245.000000 -0.000256
3246.000000 -0.044320
3247.000000 -0.000256
3248.000000 0.417752
3249.000000 -0.000256
3250.000000 -0.044320
3251.000000 -0.000256
3252.000000 -0.024682
3253.000000 -0.000256
3254.000000 -0.044320
3255.000000 -0.000256
3256.000000 0.003765
3257.000000 -0.000256
3258.000000 -0.044320
3259.000000 -0.000256
3260.000000 -0.024682
3261.000000 -0.000256
3262.000000 -0.044320
3263.000000 -0.000256
3264.000000 0.109794
3265.000000 -0.000256
3266.000000 -0.044320
3267.000000 -0.000256
3268.000000 -0.024682
3269.000000 -0.000256
3270.000000 -0.044320
3271.000000 -0.000256
3272.000000 0.003765
3273.000000 -0.000256
3274.000000 -0.044320
3275.000000 -0.000256
3276.000000 -0.024682
3277.000000 -0.000256
3278.000000 -0.044320
3279.000000 -0.000256
3280.000000 0.417752
3281.000000 -0.000256
3282.000000 -0.044320
3283.000000 -0.000256
3284.000000 -0.024682
3285.000000 -0.000256
3286.000000 -0.044320
3287.000000 -0.000256
3288.000000 0.003765
3289.000000 -0.000256
3290.000000 -0.044320
3291.000000 -0.000256
3292.000000 -0.024682
3293.000000 -0.000256
3294.000000 -0.044320
3295.000000 -0.000256
3296.000000 0.061374
3297.000000 -0.000256
3298.000000 -0.044320
3299.000000 -0.000256
3300.000000 -0.024682
3301.000000 -0.000256
3302.000000 -0.044320
3303.000000 -0.000256
3304.000000 0.003765
3305.000000 -0.000256
3306.000000 -0.044320
3307.000000 -0.000256
3308.000000 -0.024682
3309.000000 -0.000256
3310.000000 -0.044320
3311.000000 -0.000256
3312.000000 0.417752
3313.000000 -0.000256
3314.000000 -0.044320
3315.000000 -0.000256
3316.000000 -0.024681
3317.000000 -0.000257
3318.000000 -0.044319
3319.000000 -0.000257
3320.000000 0.003765
3321.000000 -0.000256
3322.000000 -0.044320
3323.000000 -0.000256
3324.000000 -0.024682
3325.000000 -0.000256
3326.000000 -0.044320
3327.000000 -0.000256
3328.000000 0.004561
3329.000000 -0.000256
3330.000000 -0.044320
3331.000000 -0.000256
3332.000000 -0.024681
3333.000000 -0.000257
3334.000000 -0.044319
3335.000000 -0.000257
3336.000000 0.003765
3337.000000 -0.000256
3338.000000 -0.044320
3339.000000 -0.000256
3340.000000 -0.024682
3341.000000 -0.000256
3342.000000 -0.044320
3343.000000 -0.000256
3344.000000 0.417753
3345.000000 -0.000257
3346.000000 -0.044319
3347.000000 -0.000257
3348.000000 -0.024681
3349.000000 -0.000256
3350.000000 -0.044320
3351.000000 -0.000256
3352.000000 0.003764
3353.000000 -0.000256
3354.000000 -0.044320
3355.000000 -0.000256
3356.000000 -0.024681
3357.000000 -0.000256
3358.000000 -0.044320
3359.000000 -0.000256
3360.000000 0.061373
3361.000000 -0.000256
3362.000000 -0.044320
3363.000000 -0.000256
3364.000000 -0.024681
3365.000000 -0.000256
3366.000000 -0.044320
3367.000000 -0.000256
3368.000000 0.003764
3369.000000 -0.000256
3370.000000 -0.044320
3371.000000 -0.000256
3372.000000 -0.024682
3373.000000 -0.000256
3374.000000 -0.044320
3375.000000 -0.000256
3376.000000 0.417753
3377.000000 -0.000256
3378.000000 -0.044320
3379.000000 -0.000256
3380.000000 -0.024682
3381.000000 -0.000256
3382.000000 -0.044320
3383.000000 -0.000256
3384.000000 0.003764
3385.000000 -0.000256
3386.000000 -0.044320
3387.000000 -0.000256
3388.000000 -0.024681
3389.000000 -0.000256
3390.000000 -0.044320
3391.000000 -0.000256
3392.000000 0.109794
3393.000000 -0.000256
3394.000000 -0.044320
3395.000000 -0.000256
3396.000000 -0.024682
3397.000000 -0.000256
3398.000000 -0.044320
3399.000000 -0.000256
3400.000000 0.003764
3401.000000 -0.000256
3402.000000 -0.044320
3403.000000 -0.000256
3404.000000 -0.024681
3405.000000 -0.000256
3406.000000 -0.044320
3407.000000 -0.000256
3408.000000 0.417752
3409.000000 -0.000256
3410.000000 -0.044320
3411.000000 -0.000256
3412.000000 -0.024682
3413.000000 -0.000256
3414.000000 -0.044320
3415.000000 -0.000256
3416.000000 0.003765
3417.000000 -0.000256
3418.000000 -0.044320
3419.000000 -0.000256
3420.000000 -0.024682
3421.000000 -0.000256
3422.000000 -0.044320
3423.000000 -0.000256
3424.000000 0.061374
3425.000000 -0.000256
3426.000000 -0.044320
3427.000000 -0.000256
3428.000000 -0.024682
3429.000000 -0.000256
3430.000000 -0.044320
3431.000000 -0.000256
3432.000000 0.003764
3433.000000 -0.000256
3434.000000 -0.044320
3435.000000 -0.000256
3436.000000 -0.024681
3437.000000 -0.000256
3438.000000 -0.044320
3439.000000 -0.000256
3440.000000 0.417752
3441.000000 -0.000256
3442.000000 -0.044320
3443.000000 -0.000256
3444.000000 -0.024682
3445.000000 -0.000256
3446.000000 -0.044320
3447.000000 -0.000256
3448.000000 0.003765
3449.000000 -0.000256
3450.000000 -0.044320
3451.000000 -0.000256
3452.000000 -0.024682
3453.000000 -0.000256
3454.000000 -0.044320
3455.000000 -0.000256
3456.000000 0.012424
3457.000000 -0.000256
3458.000000 -0.044320
3459.000000 -0.000256
3460.000000 -0.024682
3461.000000 -0.000256
3462.000000 -0.044320
3463.000000 -0.000256
3464.000000 0.003765
3465.000000 -0.000256
3466.000000 -0.044320
3467.000000 -0.000256
3468.000000 -0.024682
3469.000000 -0.000256
3470.000000 -0.044320
3471.000000 -0.000256
3472.000000 0.417752
3473.000000 -0.000256
3474.000000 -0.044320
3475.000000 -0.000256
3476.000000 -0.024681
3477.000000 -0.000256
3478.000000 -0.044320
3479.000000 -0.000256
3480.000000 0.003764
3481.000000 -0.000256
3482.000000 -0.044320
3483.000000 -0.000256
3484.000000 -0.024682
3485.000000 -0.000256
3486.000000 -0.044320
3487.000000 -0.000256
3488.000000 0.061374
3489.000000 -0.000256
3490.000000 -0.044320
3491.000000 -0.000256
3492.000000 -0.024682
3493.000000 -0.000256
3494.000000 -0.044320
3495.000000 -0.000256
3496.000000 0.003765
3497.000000 -0.000256
3498.000000 -0.044320
3499.000000 -0.000256
3500.000000 -0.024682
3501.000000 -0.000256
3502.000000 -0.044320
3503.000000 -0.000256
3504.000000 0.417752
3505.000000 -0.000256
3506.000000 -0.044320
3507.000000 -0.000256
3508.000000 -0.024681
3509.000000 -0.000256
3510.000000 -0.044320
3511.000000 -0.000256
3512.000000 0.003764
3513.000000 -0.000256
3514.000000 -0.044320
3515.000000 -0.000256
3516.000000 -0.024681
3517.000000 -0.000257
3518.000000 -0.044319
3519.000000 -0.000257
3520.000000 0.109794
3521.000000 -0.000256
3522.000000 -0.044320
3523.000000 -0.000256
3524.000000 -0.024681
3525.000000 -0.000256
3526.000000 -0.044320
3527.000000 -0.000256
3528.000000 0.003764
3529.000000 -0.000256
3530.000000 -0.044320
3531.000000 -0.000256
3532.000000 -0.024682
3533.000000 -0.000256
3534.000000 -0.044320
3535.000000 -0.000256
3536.000000 0.417753
3537.000000 -0.000256
3538.000000 -0.044320
3539.000000 -0.000256
3540.000000 -0.024682
3541.000000 -0.000256
3542.000000 -0.044320
3543.000000 -0.000256
3544.000000 0.003764
3545.000000 -0.000256
3546.000000 -0.044320
3547.000000 -0.000256
3548.000000 -0.024681
3549.000000 -0.000256
3550.000000 -0.044320
3551.000000 -0.000256
3552.000000 0.061373
3553.000000 -0.000256
3554.000000 -0.044320
3555.000000 -0.000256
3556.000000 -0.024681
3557.000000 -0.000256
3558.000000 -0.044320
3559.000000 -0.000256
3560.000000 0.003764
3561.000000 -0.000256
3562.000000 -0.044320
3563.000000 -0.000256
3564.000000 -0.024681
3565.000000 -0.000256
3566.000000 -0.044320
3567.000000 -0.000256
3568.000000 0.417752
3569.000000 -0.000256
3570.000000 -0.044320
3571.000000 -0.000256
3572.000000 -0.024682
3573.000000 -0.000256
3574.000000 -0.044320
3575.000000 -0.000256
3576.000000 0.003765
3577.000000 -0.000256
3578.000000 -0.044320
3579.000000 -0.000256
3580.000000 -0.024682
3581.000000 -0.000256
3582.000000 -0.044320
3583.000000 -0.000256
3584.000000 -0.226677
3585.000000 -0.000256
3586.000000 -0.044320
3587.000000 -0.000256
3588.000000 -0.024682
3589.000000 -0.000256
3590.000000 -0.044320
3591.000000 -0.000256
3592.000000 0.003765
3593.000000 -0.000256
3594.000000 -0.044320
3595.000000 -0.000256
3596.000000 -0.024682
3597.000000 -0.000256
3598.000000 -0.044320
3599.000000 -0.000256
3600.000000 0.417752
3601.000000 -0.000256
3602.000000 -0.044320
3603.000000 -0.000256
3604.000000 -0.024682
3605.000000 -0.000256
3606.000000 -0.044320
3607.000000 -0.000256
3608.000000 0.003765
3609.000000 -0.000256
3610.000000 -0.044320
3611.000000 -0.000256
3612.000000 -0.024682
3613.000000 -0.000256
3614.000000 -0.044320
3615.000000 -0.000256
3616.000000 0.061374
3617.000000 -0.000256
3618.000000 -0.044320
3619.000000 -0.000256
3620.000000 -0.024682
3621.000000 -0.000256
3622.000000 -0.044320
3623.000000 -0.000256
3624.000000 0.003765
3625.000000 -0.000256
3626.000000 -0.044320
3627.000000 -0.000256
3628.000000 -0.024682
3629.000000 -0.000256
3630.000000 -0.044320
3631.000000 -0.000256
3632.000000 0.417752
3633.000000 -0.000256
3634.000000 -0.044320
3635.000000 -0.000256
3636.000000 -0.024681
3637.000000 -0.000257
3638.000000 -0.044319
3639.000000 -0.000257
3640.000000 0.003765
3641.000000 -0.000256
3642.000000 -0.044320
3643.000000 -0.000256
3644.000000 -0.024682
3645.000000 -0.000256
3646.000000 -0.044320
3647.000000 -0.000256
3648.000000 0.109794
3649.000000 -0.000256
3650.000000 -0.044320
3651.000000 -0.000256
3652.000000 -0.024681
3653.000000 -0.000257
3654.000000 -0.044319
3655.000000 -0.000257
3656.000000 0.003765
3657.000000 -0.000256
3658.000000 -0.044320
3659.000000 -0.000256
3660.000000 -0.024682
3661.000000 -0.000256
3662.000000 -0.044320
3663.000000 -0.000256
3664.000000 0.417752
3665.000000 -0.000256
3666.000000 -0.044320
3667.000000 -0.000256
3668.000000 -0.024681
3669.000000 -0.000256
3670.000000 -0.044320
3671.000000 -0.000256
3672.000000 0.003764
3673.000000 -0.000256
3674.000000 -0.044320
3675.000000 -0.000256
3676.000000 -0.024681
3677.000000 -0.000256
3678.000000 -0.044320
3679.000000 -0.000256
3680.000000 0.061373
3681.000000 -0.000256
3682.000000 -0.044320
3683.000000 -0.000256
3684.000000 -0.024681
3685.000000 -0.000256
3686.000000 -0.044320
3687.000000 -0.000256
3688.000000 0.003764
3689.000000 -0.000256
3690.000000 -0.044320
3691.000000 -0.000256
3692.000000 -0.024682
3693.000000 -0.000256
3694.000000 -0.044320
3695.000000 -0.000256
3696.000000 0.417753
3697.000000 -0.000256
3698.000000 -0.044320
3699.000000 -0.000256
3700.000000 -0.024682
3701.000000 -0.000256
3702.000000 -0.044320
3703.000000 -0.000256
3704.000000 0.003764
3705.000000 -0.000256
3706.000000 -0.044320
3707.000000 -0.000256
3708.000000 -0.024681
3709.000000 -0.000256
3710.000000 -0.044320
3711.000000 -0.000256
3712.000000 0.012423
3713.000000 -0.000256
3714.000000 -0.044320
3715.000000 -0.000256
3716.000000 -0.024681
3717.000000 -0.000256
3718.000000 -0.044320
3719.000000 -0.000256
3720.000000 0.003764
3721.000000 -0.000256
3722.000000 -0.044320
3723.000000 -0.000256
3724.000000 -0.024681
3725.000000 -0.000256
3726.000000 -0.044320
3727.000000 -0.000256
3728.000000 0.417752
3729.000000 -0.000256
3730.000000 -0.044320
3731.000000 -0.000256
3732.000000 -0.024682
3733.000000 -0.000256
3734.000000 -0.044320
3735.000000 -0.000256
3736.000000 0.003765
3737.000000 -0.000256
3738.000000 -0.044320
3739.000000 -0.000256
3740.000000 -0.024682
3741.000000 -0.000256
3742.000000 -0.044320
3743.000000 -0.000256
3744.000000 0.061374
3745.000000 -0.000257
3746.000000 -0.044319
3747.000000 -0.000257
3748.000000 -0.024681
3749.000000 -0.000256
3750.000000 -0.044320
3751.000000 -0.000256
3752.000000 0.003764
3753.000000 -0.000256
3754.000000 -0.044320
3755.000000 -0.000256
3756.000000 -0.024681
3757.000000 -0.000256
3758.000000 -0.044320
3759.000000 -0.000256
3760.000000 0.417752
3761.000000 -0.000256
3762.000000 -0.044320
3763.000000 -0.000256
3764.000000 -0.024682
3765.000000 -0.000256
3766.000000 -0.044320
3767.000000 -0.000256
3768.000000 0.003765
3769.000000 -0.000256
3770.000000 -0.044320
3771.000000 -0.000256
3772.000000 -0.024682
3773.000000 -0.000256
3774.000000 -0.044320
3775.000000 -0.000256
3776.000000 0.109794
3777.000000 -0.000256
3778.000000 -0.044320
3779.000000 -0.000256
3780.000000 -0.024682
3781.000000 -0.000256
3782.000000 -0.044320
3783.000000 -0.000256
3784.000000 0.003765
3785.000000 -0.000256
3786.000000 -0.044320
3787.000000 -0.000256
3788.000000 -0.024682
3789.000000 -0.000256
3790.000000 -0.044320
3791.000000 -0.000256
3792.000000 0.417752
3793.000000 -0.000256
3794.000000 -0.044320
3795.000000 -0.000256
3796.000000 -0.024681
3797.000000 -0.000256
3798.000000 -0.044320
3799.000000 -0.000256
3800.000000 0.003764
3801.000000 -0.000256
3802.000000 -0.044320
3803.000000 -0.000256
3804.000000 -0.024682
3805.000000 -0.000256
3806.000000 -0.044320
3807.000000 -0.000256
3808.000000 0.061374
3809.000000 -0.000256
3810.000000 -0.044320
3811.000000 -0.000256
3812.000000 -0.024682
3813.000000 -0.000256
3814.000000 -0.044320
3815.000000 -0.000256
3816.000000 0.003765
3817.000000 -0.000256
3818.000000 -0.044320
3819.000000 -0.000256
3820.000000 -0.024682
3821.000000 -0.000256
3822.000000 -0.044320
3823.000000 -0.000256
3824.000000 0.417752
3825.000000 -0.000256
3826.000000 -0.044320
3827.000000 -0.000256
3828.000000 -0.024681
3829.000000 -0.000256
3830.000000 -0.044320
3831.000000 -0.000256
3832.000000 0.003764
3833.000000 -0.000256
3834.000000 -0.044320
3835.000000 -0.000256
3836.000000 -0.024682
3837.000000 -0.000256
3838.000000 -0.044320
3839.000000 -0.000256
3840.000000 0.004561
3841.000000 -0.000256
3842.000000 -0.044320
3843.000000 -0.000256
3844.000000 -0.024681
3845.000000 -0.000256
3846.000000 -0.044320
3847.000000 -0.000256
3848.000000 0.003764
3849.000000 -0.000256
3850.000000 -0.044320
3851.000000 -0.000256
3852.000000 -0.024682
3853.000000 -0.000256
3854.000000 -0.044320
3855.000000 -0.000256
3856.000000 0.417753
3857.000000 -0.000256
3858.000000 -0.044320
3859.000000 -0.000256
3860.000000 -0.024682
3861.000000 -0.000256
3862.000000 -0.044320
3863.000000 -0.000256
3864.000000 0.003764
3865.000000 -0.000256
3866.000000 -0.044320
3867.000000 -0.000256
3868.000000 -0.024681
3869.000000 -0.000256
3870.000000 -0.044320
3871.000000 -0.000256
3872.000000 0.061373
3873.000000 -0.000256
3874.000000 -0.044320
3875.000000 -0.000256
3876.000000 -0.024681
3877.000000 -0.000256
3878.000000 -0.044320
3879.000000 -0.000256
3880.000000 0.003764
3881.000000 -0.000256
3882.000000 -0.044320
3883.000000 -0.000256
3884.000000 -0.024681
3885.000000 -0.000256
3886.000000 -0.044320
3887.000000 -0.000256
3888.000000 0.417752
3889.000000 -0.000256
3890.000000 -0.044320
3891.000000 -0.000256
3892.000000 -0.024682
3893.000000 -0.000256
3894.000000 -0.044320
3895.000000 -0.000256
3896.000000 0.003765
3897.000000 -0.000256
3898.000000 -0.044320
3899.000000 -0.000256
3900.000000 -0.024682
3901.000000 -0.000256
3902.000000 -0.044320
3903.000000 -0.000256
3904.000000 0.109794
3905.000000 -0.000256
3906.000000 -0.044320
3907.000000 -0.000256
3908.000000 -0.024682
3909.000000 -0.000256
3910.000000 -0.044320
3911.000000 -0.000256
3912.000000 0.003765
3913.000000 -0.000257
3914.000000 -0.044319
3915.000000 -0.000257
3916.000000 -0.024681
3917.000000 -0.000256
3918.000000 -0.044320
3919.000000 -0.000256
3920.000000 0.417752
3921.000000 -0.000256
3922.000000 -0.044320
3923.000000 -0.000256
3924.000000 -0.024682
3925.000000 -0.000256
3926.000000 -0.044320
3927.000000 -0.000256
3928.000000 0.003765
3929.000000 -0.000256
3930.000000 -0.044320
3931.000000 -0.000256
3932.000000 -0.024682
3933.000000 -0.000256
3934.000000 -0.044320
3935.000000 -0.000256
3936.000000 0.061374
3937.000000 -0.000256
3938.000000 -0.044320
3939.000000 -0.000256
3940.000000 -0.024682
3941.000000 -0.000256
3942.000000 -0.044320
3943.000000 -0.000256
3944.000000 0.003765
3945.000000 -0.000256
3946.000000 -0.044320
3947.000000 -0.000256
3948.000000 -0.024682
3949.000000 -0.000256
3950.000000 -0.044320
3951.000000 -0.000256
3952.000000 0.417752
3953.000000 -0.000256
3954.000000 -0.044320
3955.000000 -0.000256
3956.000000 -0.024681
3957.000000 -0.000257
3958.000000 -0.044319
3959.000000 -0.000257
3960.000000 0.003765
3961.000000 -0.000256
3962.000000 -0.044320
3963.000000 -0.000256
3964.000000 -0.024682
3965.000000 -0.000256
3966.000000 -0.044320
3967.000000 -0.000256
3968.000000 0.012424
3969.000000 -0.000256
3970.000000 -0.044320
3971.000000 -0.000256
3972.000000 -0.024682
3973.000000 -0.000256
3974.000000 -0.044320
3975.000000 -0.000256
3976.000000 0.003765
3977.000000 -0.000256
3978.000000 -0.044320
3979.000000 -0.000256
3980.000000 -0.024682
3981.000000 -0.000256
3982.000000 -0.044320
3983.000000 -0.000256
3984.000000 0.417752
3985.000000 -0.000256
3986.000000 -0.044320
3987.000000 -0.000256
3988.000000 -0.024681
3989.000000 -0.000256
3990.000000 -0.044320
3991.000000 -0.000256
3992.000000 0.003764
3993.000000 -0.000256
3994.000000 -0.044320
3995.000000 -0.000256
3996.000000 -0.024681
3997.000000 -0.000256
3998.000000 -0.044320
3999.000000 -0.000256
4000.000000 0.061373
4001.000000 -0.000256
4002.000000 -0.044320
4003.000000 -0.000256
4004.000000 -0.024682
4005.000000 -0.000256
4006.000000 -0.044320
4007.000000 -0.000256
4008.000000 0.003765
4009.000000 -0.000256
4010.000000 -0.044320
4011.000000 -0.000256
4012.000000 -0.024682
4013.000000 -0.000256
4014.000000 -0.044320
4015.000000 -0.000256
4016.000000 0.417752
4017.000000 -0.000256
4018.000000 -0.044320
4019.000000 -0.000256
4020.000000 -0.024681
4021.000000 -0.000256
4022.000000 -0.044320
4023.000000 -0.000256
4024.000000 0.003764
4025.000000 -0.000256
4026.000000 -0.044320
4027.000000 -0.000256
4028.000000 -0.024681
4029.000000 -0.000256
4030.000000 -0.044320
4031.000000 -0.000256
4032.000000 0.109793
4033.000000 -0.000256
4034.000000 -0.044320
4035.000000 -0.000256
4036.000000 -0.024681
4037.000000 -0.000256
4038.000000 -0.044320
4039.000000 -0.000256
4040.000000 0.003764
4041.000000 -0.000256
4042.000000 -0.044320
4043.000000 -0.000256
4044.000000 -0.024681
4045.000000 -0.000256
4046.000000 -0.044320
4047.000000 -0.000256
4048.000000 0.417752
4049.000000 -0.000256
4050.000000 -0.044320
4051.000000 -0.000256
4052.000000 -0.024682
4053.000000 -0.000256
4054.000000 -0.044320
4055.000000 -0.000256
4056.000000 0.003765
4057.000000 -0.000256
4058.000000 -0.044320
4059.000000 -0.000256
4060.000000 -0.024682
4061.000000 -0.000256
4062.000000 -0.044320
4063.000000 -0.000256
4064.000000 0.061374
4065.000000 -0.000257
4066.000000 -0.044319
4067.000000 -0.000257
4068.000000 -0.024681
4069.000000 -0.000256
4070.000000 -0.044320
4071.000000 -0.000256
4072.000000 0.003764
4073.000000 -0.000256
4074.000000 -0.044320
4075.000000 -0.000256
4076.000000 -0.024681
4077.000000 -0.000256
4078.000000 -0.044320
4079.000000 -0.000256
4080.000000 0.417752
4081.000000 -0.000256
4082.000000 -0.044320
4083.000000 -0.000256
4084.000000 -0.024682
4085.000000 -0.000256
4086.000000 -0.044320
4087.000000 -0.000256
4088.000000 0.003765
4089.000000 -0.000256
4090.000000 -0.044320
4091.000000 -0.000256
4092.000000 -0.024682
4093.000000 -0.000256
4094.000000 -0.044320
4095.000000 -0.000256


==> Plots/NN_SingleRun_DNL/hist_diff_dnl.dat <==
0.000000 0.054688
1.000000 -0.119469
2.000000 0.074464
3.000000 -0.103844
4.000000 0.086997
5.000000 0.028969
6.000000 -0.050537
7.000000 0.013345
8.000000 0.033745
9.000000 -0.064781
10.000000 0.019777
11.000000 -0.056969
12.000000 0.040122
13.000000 0.021156
14.000000 -0.011474
15.000000 0.599282
16.000000 -0.563394
17.000000 0.091469
18.000000 -0.027099
19.000000 -0.056968
20.000000 0.008871
21.000000 0.013344
22.000000 -0.019285
23.000000 0.052406
24.000000 -0.044379
25.000000 -0.056969
26.000000 0.035401
27.000000 -0.049156
28.000000 0.102621
29.000000 -0.111656
30.000000 0.074465
31.000000 0.005531
32.000000 -0.095477
33.000000 -0.033531
34.000000 0.082276
35.000000 -0.033531
36.000000 0.001058
37.000000 0.107095
38.000000 -0.011474
39.000000 -0.111657
40.000000 -0.075629
41.000000 0.021156
42.000000 0.176026
43.000000 -0.041343
44.000000 -0.069254
45.000000 0.044594
46.000000 -0.073974
47.000000 0.599281
48.000000 -0.477456
49.000000 0.013345
50.000000 0.043214
51.000000 -0.072594
52.000000 -0.030190
53.000000 0.028969
54.000000 -0.058349
55.000000 0.161782
56.000000 -0.153755
57.000000 0.028970
58.000000 0.051026
59.000000 -0.010094
60.000000 -0.061440
61.000000 -0.103844
62.000000 0.051026
63.000000 0.232095
64.000000 -0.135403
65.000000 0.052406
66.000000 -0.034911
67.000000 -0.072593
68.000000 0.016684
69.000000 -0.041344
70.000000 -0.034910
71.000000 0.060219
72.000000 -0.114692
73.000000 -0.064782
74.000000 0.058839
75.000000 0.153970
76.000000 -0.038004
77.000000 0.021156
78.000000 -0.042723
79.000000 0.505531
80.000000 -0.500894
81.000000 -0.119469
82.000000 0.035402
83.000000 0.169594
84.000000 -0.061441
85.000000 -0.010094
86.000000 0.082276
87.000000 -0.017905
88.000000 -0.028755
89.000000 0.060220
90.000000 -0.034912
91.000000 -0.017906
92.000000 -0.038003
93.000000 0.075843
94.000000 -0.011474
95.000000 0.013345
96.000000 -0.103291
97.000000 -0.010093
98.000000 0.066651
99.000000 -0.103844
100.000000 0.133872
101.000000 -0.135094
102.000000 0.051026
103.000000 0.005532
104.000000 -0.052193
105.000000 0.060219
106.000000 0.004151
107.000000 0.036781
108.000000 0.016685
109.000000 -0.025719
110.000000 -0.089599
111.000000 0.482094
112.000000 -0.532144
113.000000 0.107094
114.000000 0.027588
115.000000 -0.056968
116.000000 -0.053629
117.000000 0.099282
118.000000 -0.003662
119.000000 0.013344
120.000000 0.072808
121.000000 0.036781
122.000000 -0.097410
123.000000 0.036781
124.000000 -0.053629
125.000000 -0.041343
126.000000 0.160401
127.000000 0.068031
128.000000 -0.139772
129.000000 0.013345
130.000000 -0.003661
131.000000 0.130531
132.000000 -0.116128
133.000000 -0.017906
134.000000 0.019777
135.000000 -0.096031
136.000000 0.018120
137.000000 -0.096031
138.000000 0.152588
139.000000 0.099281
140.000000 -0.116128
141.000000 -0.080406
142.000000 0.082277
143.000000 0.591468
144.000000 -0.524331
145.000000 -0.025719
146.000000 0.004152
147.000000 -0.103844
148.000000 0.008871
149.000000 0.036782
150.000000 0.019776
151.000000 -0.080406
152.000000 -0.044379
153.000000 0.013343
154.000000 0.004152
155.000000 0.028968
156.000000 0.079184
157.000000 -0.025718
158.000000 0.035401
159.000000 0.036781
160.000000 0.006086
161.000000 -0.096031
162.000000 -0.113036
163.000000 -0.010094
164.000000 0.040122
165.000000 -0.010094
166.000000 -0.042724
167.000000 0.247719
168.000000 -0.083443
169.000000 -0.002281
170.000000 -0.034910
171.000000 0.052406
172.000000 -0.038003
173.000000 -0.025719
174.000000 0.113526
175.000000 0.450844
176.000000 -0.594644
177.000000 0.060218
178.000000 -0.120849
179.000000 0.036782
180.000000 0.086996
181.000000 -0.017906
182.000000 0.019777
183.000000 0.107094
184.000000 -0.036567
185.000000 -0.025719
186.000000 -0.081787
187.000000 0.099282
188.000000 -0.022379
189.000000 -0.080405
190.000000 -0.050537
191.000000 0.193031
192.000000 -0.104153
193.000000 0.099281
194.000000 -0.128660
195.000000 0.005531
196.000000 -0.006754
197.000000 -0.002281
198.000000 0.019776
199.000000 0.021156
200.000000 0.002496
201.000000 -0.041344
202.000000 0.011965
203.000000 0.021156
204.000000 0.008871
205.000000 -0.041343
206.000000 -0.058349
207.000000 0.700843
208.000000 -0.618082
209.000000 -0.041343
210.000000 0.019776
211.000000 0.028969
212.000000 0.040122
213.000000 -0.033531
214.000000 -0.105223
215.000000 0.161781
216.000000 -0.130317
217.000000 0.107094
218.000000 -0.011474
219.000000 -0.025718
220.000000 -0.069254
221.000000 0.028969
222.000000 0.105714
223.000000 0.075844
224.000000 -0.157977
225.000000 -0.025719
226.000000 0.019776
227.000000 0.075845
228.000000 -0.006754
229.000000 -0.041344
230.000000 0.027589
231.000000 -0.017906
232.000000 0.080621
233.000000 -0.080407
234.000000 0.004151
235.000000 -0.135093
236.000000 0.016683
237.000000 0.091470
238.000000 -0.144287
239.000000 0.646156
240.000000 -0.524331
241.000000 0.161782
242.000000 -0.003661
243.000000 -0.119469
244.000000 0.047935
245.000000 -0.096032
246.000000 0.058839
247.000000 -0.017905
248.000000 -0.005318
249.000000 -0.088218
250.000000 0.144776
251.000000 -0.088219
252.000000 0.149497
253.000000 0.005531
254.000000 -0.089599
255.000000 0.028970
256.000000 -0.068088
257.000000 -0.010094
258.000000 0.074464
259.000000 0.013344
260.000000 -0.061442
261.000000 0.052407
262.000000 -0.183349
263.000000 0.177406
264.000000 -0.044379
265.000000 0.122719
266.000000 -0.003661
267.000000 -0.181969
268.000000 0.188558
269.000000 -0.080406
270.000000 -0.073974
271.000000 0.771156
272.000000 -0.696206
273.000000 -0.080406
274.000000 -0.003661
275.000000 0.075844
276.000000 0.102622
277.000000 -0.119469
278.000000 -0.003661
279.000000 0.036781
280.000000 -0.091255
281.000000 -0.072593
282.000000 0.051026
283.000000 0.083656
284.000000 -0.030191
285.000000 0.044594
286.000000 -0.019286
287.000000 0.099281
288.000000 -0.079852
289.000000 0.052406
290.000000 -0.019286
291.000000 -0.041343
292.000000 -0.030191
293.000000 -0.017907
294.000000 0.019777
295.000000 -0.033531
296.000000 0.057183
297.000000 -0.088219
298.000000 0.043214
299.000000 -0.025718
300.000000 0.094809
301.000000 -0.002281
302.000000 -0.034910
303.000000 0.552406
304.000000 -0.649332
305.000000 -0.002281
306.000000 -0.042723
307.000000 0.114906
308.000000 0.024497
309.000000 0.013344
310.000000 -0.027099
311.000000 -0.017906
312.000000 -0.013130
313.000000 0.021157
314.000000 0.043214
315.000000 0.036781
316.000000 -0.069253
317.000000 -0.002281
318.000000 -0.027099
319.000000 0.146157
320.000000 -0.143216
321.000000 -0.072593
322.000000 -0.027099
323.000000 0.028969
324.000000 0.040122
325.000000 0.013344
326.000000 0.027589
327.000000 0.107094
328.000000 -0.161568
329.000000 -0.064780
330.000000 0.019776
331.000000 0.060219
332.000000 0.086997
333.000000 -0.010094
334.000000 0.066652
335.000000 0.544593
336.000000 -0.555582
337.000000 -0.049156
338.000000 -0.019286
339.000000 0.060219
340.000000 -0.100503
341.000000 -0.010094
342.000000 -0.058349
343.000000 -0.017905
344.000000 0.166557
345.000000 0.044594
346.000000 0.027589
347.000000 -0.025719
348.000000 -0.209878
349.000000 0.107094
350.000000 -0.066161
351.000000 0.318032
352.000000 -0.251728
353.000000 0.028969
354.000000 -0.073973
355.000000 0.005531
356.000000 -0.014565
357.000000 0.161781
358.000000 -0.042724
359.000000 0.060219
360.000000 -0.013130
361.000000 -0.080405
362.000000 -0.027099
363.000000 0.005531
364.000000 -0.022378
365.000000 -0.002281
366.000000 0.082276
367.000000 0.513344
368.000000 -0.649331
369.000000 -0.002282
370.000000 -0.105224
371.000000 0.130532
372.000000 0.110434
373.000000 0.028970
374.000000 -0.066162
375.000000 0.044594
376.000000 -0.130317
377.000000 -0.002281
378.000000 0.004151
379.000000 0.122719
380.000000 -0.100504
381.000000 -0.017906
382.000000 -0.011474
383.000000 0.224281
384.000000 -0.171021
385.000000 0.138344
386.000000 -0.003661
387.000000 -0.135094
388.000000 0.047934
389.000000 0.044594
390.000000 -0.120849
391.000000 0.044594
392.000000 -0.013130
393.000000 0.013345
394.000000 -0.050536
395.000000 0.044593
396.000000 0.040122
397.000000 0.013343
398.000000 0.019776
399.000000 0.560219
400.000000 -0.602456
401.000000 0.083656
402.000000 -0.066161
403.000000 -0.056968
404.000000 0.047933
405.000000 -0.041343
406.000000 0.011963
407.000000 0.013344
408.000000 -0.044379
409.000000 -0.025719
410.000000 0.019776
411.000000 -0.017905
412.000000 0.055746
413.000000 -0.041343
414.000000 -0.003662
415.000000 0.052406
416.000000 -0.009539
417.000000 -0.088219
418.000000 0.160402
419.000000 -0.080406
420.000000 -0.006754
421.000000 0.122719
422.000000 -0.198974
423.000000 0.052406
424.000000 0.041558
425.000000 0.028969
426.000000 -0.050536
427.000000 0.036781
428.000000 -0.077067
429.000000 0.091470
430.000000 -0.066162
431.000000 0.622718
432.000000 -0.586831
433.000000 -0.064781
434.000000 -0.027099
435.000000 0.075843
436.000000 -0.084878
437.000000 0.138343
438.000000 0.043215
439.000000 -0.103844
440.000000 -0.036567
441.000000 -0.017906
442.000000 0.097901
443.000000 0.013344
444.000000 -0.092691
445.000000 0.013343
446.000000 -0.011473
447.000000 0.193031
448.000000 -0.182278
449.000000 0.021156
450.000000 0.019776
451.000000 0.028969
452.000000 -0.014566
453.000000 0.075844
454.000000 -0.136474
455.000000 0.013344
456.000000 0.010308
457.000000 -0.017906
458.000000 -0.073974
459.000000 -0.010093
460.000000 0.086996
461.000000 0.013344
462.000000 -0.144286
463.000000 0.755531
464.000000 -0.524331
465.000000 -0.135093
466.000000 0.066651
467.000000 0.021156
468.000000 -0.045816
469.000000 -0.056969
470.000000 0.004152
471.000000 0.193031
472.000000 -0.122505
473.000000 0.036782
474.000000 -0.042724
475.000000 0.075844
476.000000 -0.045816
477.000000 -0.142906
478.000000 0.082277
479.000000 0.193031
480.000000 -0.032978
481.000000 -0.158531
482.000000 0.074464
483.000000 -0.111656
484.000000 0.001059
485.000000 0.005531
486.000000 0.019777
487.000000 0.091469
488.000000 -0.013129
489.000000 0.013344
490.000000 0.019776
491.000000 -0.103843
492.000000 0.001058
493.000000 -0.025719
494.000000 0.090089
495.000000 0.528968
496.000000 -0.547769
497.000000 0.044594
498.000000 -0.073973
499.000000 0.060219
500.000000 -0.131753
501.000000 -0.010094
502.000000 0.074464
503.000000 0.036782
504.000000 0.010308
505.000000 -0.072594
506.000000 0.136965
507.000000 -0.056969
508.000000 0.079185
509.000000 -0.041344
510.000000 0.011964
511.000000 -0.197593
512.000000 0.133764
513.000000 -0.056969
514.000000 0.058838
515.000000 0.044595
516.000000 -0.022379
517.000000 0.083657
518.000000 0.019776
519.000000 -0.010094
520.000000 -0.067816
521.000000 0.052406
522.000000 -0.113036
523.000000 -0.017906
524.000000 -0.061442
525.000000 0.185220
526.000000 -0.128662
527.000000 0.568031
528.000000 -0.516519
529.000000 -0.103843
530.000000 0.051026
531.000000 0.013344
532.000000 0.008872
533.000000 -0.041344
534.000000 0.074464
535.000000 -0.150719
536.000000 -0.075630
537.000000 0.099282
538.000000 0.019776
539.000000 0.114906
540.000000 0.040122
541.000000 -0.033532
542.000000 -0.042723
543.000000 0.036781
544.000000 -0.150165
545.000000 0.099282
546.000000 -0.027099
547.000000 -0.025719
548.000000 0.071372
549.000000 -0.041344
550.000000 0.105714
551.000000 -0.135094
552.000000 -0.052192
553.000000 0.169594
554.000000 -0.089599
555.000000 -0.025718
556.000000 0.001059
557.000000 -0.017906
558.000000 0.113527
559.000000 0.560218
560.000000 -0.641519
561.000000 0.153969
562.000000 -0.097410
563.000000 0.068031
564.000000 -0.069253
565.000000 -0.150719
566.000000 -0.105224
567.000000 0.247719
568.000000 -0.044380
569.000000 0.122719
570.000000 0.027589
571.000000 -0.072594
572.000000 0.008872
573.000000 -0.033531
574.000000 -0.066162
575.000000 0.200845
576.000000 -0.119779
577.000000 0.013344
578.000000 -0.159911
579.000000 0.099281
580.000000 0.040122
581.000000 -0.010094
582.000000 0.113527
583.000000 -0.056969
584.000000 -0.075630
585.000000 0.044595
586.000000 -0.089599
587.000000 0.153969
588.000000 0.008872
589.000000 -0.088219
590.000000 -0.034911
591.000000 0.599281
592.000000 -0.610269
593.000000 -0.017906
594.000000 0.082277
595.000000 -0.049156
596.000000 0.032308
597.000000 -0.096030
598.000000 0.043213
599.000000 0.052406
600.000000 -0.060004
601.000000 0.021156
602.000000 -0.089598
603.000000 0.239906
604.000000 0.008871
605.000000 -0.049156
606.000000 -0.081786
607.000000 0.193031
608.000000 -0.032977
609.000000 -0.166344
610.000000 0.097902
611.000000 -0.041344
612.000000 -0.100503
613.000000 -0.017906
614.000000 0.043213
615.000000 0.130532
616.000000 -0.091255
617.000000 -0.049157
618.000000 -0.097410
619.000000 0.200844
620.000000 -0.045815
621.000000 -0.041344
622.000000 0.090089
623.000000 0.544594
624.000000 -0.641519
625.000000 -0.017907
626.000000 0.090089
627.000000 -0.072593
628.000000 0.086996
629.000000 -0.025719
630.000000 -0.081785
631.000000 0.013343
632.000000 0.080621
633.000000 -0.002281
634.000000 -0.058349
635.000000 -0.033531
636.000000 0.047934
637.000000 0.060219
638.000000 -0.066161
639.000000 0.052406
640.000000 -0.006959
641.000000 -0.111656
642.000000 0.183839
643.000000 -0.096031
644.000000 -0.038003
645.000000 -0.056969
646.000000 0.058838
647.000000 0.005532
648.000000 0.072807
649.000000 -0.002281
650.000000 -0.058349
651.000000 0.005531
652.000000 -0.108316
653.000000 0.075843
654.000000 0.129151
655.000000 0.443032
656.000000 -0.579019
657.000000 -0.010094
658.000000 0.027589
659.000000 -0.096031
660.000000 0.188559
661.000000 -0.025718
662.000000 -0.128662
663.000000 0.099281
664.000000 0.049371
665.000000 -0.111656
666.000000 0.051026
667.000000 -0.072593
668.000000 0.040121
669.000000 0.005532
670.000000 -0.066161
671.000000 0.185218
672.000000 -0.056414
673.000000 -0.119469
674.000000 -0.003661
675.000000 0.107094
676.000000 0.024496
677.000000 -0.025718
678.000000 -0.113036
679.000000 0.099281
680.000000 -0.005317
681.000000 -0.049156
682.000000 -0.011473
683.000000 0.028969
684.000000 0.063558
685.000000 0.013345
686.000000 0.019776
687.000000 0.458656
688.000000 -0.547769
689.000000 0.005532
690.000000 0.027589
691.000000 0.060218
692.000000 0.001059
693.000000 -0.033531
694.000000 0.035402
695.000000 -0.072594
696.000000 0.049370
697.000000 -0.096031
698.000000 0.027589
699.000000 -0.010094
700.000000 -0.069253
701.000000 0.052406
702.000000 -0.058348
703.000000 0.193031
704.000000 -0.127590
705.000000 0.052406
706.000000 -0.058349
707.000000 -0.049156
708.000000 0.001059
709.000000 0.068032
710.000000 -0.058349
711.000000 0.177406
712.000000 -0.052192
713.000000 -0.033531
714.000000 -0.011474
715.000000 -0.049155
716.000000 -0.014567
717.000000 0.091470
718.000000 -0.034912
719.000000 0.497719
720.000000 -0.508706
721.000000 -0.049156
722.000000 -0.019286
723.000000 -0.056969
724.000000 0.040122
725.000000 0.028969
726.000000 0.011964
727.000000 -0.103843
728.000000 0.033745
729.000000 0.068032
730.000000 -0.003661
731.000000 0.068031
732.000000 -0.100503
733.000000 0.153969
734.000000 -0.042724
735.000000 0.122719
736.000000 -0.111103
737.000000 -0.049156
738.000000 -0.034911
739.000000 0.005531
740.000000 0.016684
741.000000 -0.017906
742.000000 0.113527
743.000000 -0.002281
744.000000 0.025933
745.000000 0.013344
746.000000 -0.019286
747.000000 -0.127281
748.000000 -0.163003
749.000000 0.232094
750.000000 -0.058348
751.000000 0.583656
752.000000 -0.430582
753.000000 0.028969
754.000000 -0.042723
755.000000 0.013344
756.000000 -0.038004
757.000000 0.091469
758.000000 -0.105224
759.000000 0.005531
760.000000 -0.067817
761.000000 0.028969
762.000000 -0.050536
763.000000 0.091469
764.000000 -0.077066
765.000000 -0.002281
766.000000 0.027589
767.000000 -0.033531
768.000000 -0.114963
769.000000 0.161781
770.000000 0.011964
771.000000 -0.072593
772.000000 0.094809
773.000000 -0.064781
774.000000 -0.050536
775.000000 0.075844
776.000000 0.002496
777.000000 -0.088219
778.000000 0.004151
779.000000 0.013345
780.000000 -0.006754
781.000000 0.028970
782.000000 0.019776
783.000000 0.544593
784.000000 -0.508706
785.000000 -0.119468
786.000000 -0.066161
787.000000 0.075843
788.000000 0.024497
789.000000 -0.096031
790.000000 0.035401
791.000000 0.146157
792.000000 -0.005318
793.000000 -0.096030
794.000000 0.019776
795.000000 0.044594
796.000000 -0.108316
797.000000 0.177406
798.000000 -0.120849
799.000000 0.200845
800.000000 -0.204853
801.000000 -0.002281
802.000000 0.004151
803.000000 0.161781
804.000000 -0.116128
805.000000 0.060219
806.000000 -0.073973
807.000000 -0.181969
808.000000 0.150932
809.000000 0.044595
810.000000 0.082276
811.000000 -0.041344
812.000000 0.001060
813.000000 -0.017906
814.000000 -0.066161
815.000000 0.568031
816.000000 -0.579019
817.000000 0.099281
818.000000 -0.081786
819.000000 0.099281
820.000000 0.024496
821.000000 -0.017906
822.000000 0.043214
823.000000 -0.025719
824.000000 -0.052191
825.000000 -0.056969
826.000000 -0.027098
827.000000 0.021156
828.000000 -0.084879
829.000000 0.107094
830.000000 0.027589
831.000000 0.130531
832.000000 -0.182277
833.000000 0.075844
834.000000 -0.058349
835.000000 -0.017906
836.000000 0.016684
837.000000 -0.017906
838.000000 0.027589
839.000000 0.068032
840.000000 -0.060005
841.000000 -0.025718
842.000000 -0.019286
843.000000 -0.010094
844.000000 -0.022378
845.000000 0.044594
846.000000 0.074463
847.000000 0.513344
848.000000 -0.602457
849.000000 -0.056969
850.000000 -0.034911
851.000000 0.114907
852.000000 -0.131754
853.000000 0.107094
854.000000 0.097901
855.000000 -0.064781
856.000000 -0.122504
857.000000 0.044594
858.000000 0.074463
859.000000 -0.025718
860.000000 -0.014567
861.000000 0.013344
862.000000 0.027589
863.000000 -0.080406
864.000000 0.154523
865.000000 -0.072594
866.000000 0.035402
867.000000 -0.049157
868.000000 0.040121
869.000000 0.099282
870.000000 0.004151
871.000000 0.052406
872.000000 -0.177192
873.000000 -0.041344
874.000000 0.043214
875.000000 -0.158531
876.000000 0.126058
877.000000 -0.080405
878.000000 0.066651
879.000000 0.739906
880.000000 -0.625894
881.000000 0.005532
882.000000 -0.128661
883.000000 0.052406
884.000000 -0.022378
885.000000 0.099281
886.000000 -0.058348
887.000000 -0.033532
888.000000 0.080621
889.000000 -0.010094
890.000000 -0.144286
891.000000 0.075844
892.000000 0.024496
893.000000 0.146156
894.000000 0.011965
895.000000 0.013343
896.000000 -0.100709
897.000000 0.005531
898.000000 -0.097411
899.000000 0.122719
900.000000 0.008871
901.000000 -0.064780
902.000000 0.176026
903.000000 -0.025718
904.000000 -0.216255
905.000000 0.005531
906.000000 0.019777
907.000000 0.013344
908.000000 0.079184
909.000000 -0.088219
910.000000 0.035401
911.000000 0.450844
912.000000 -0.485269
913.000000 -0.010094
914.000000 -0.058349
915.000000 -0.025718
916.000000 0.071371
917.000000 -0.056969
918.000000 0.121340
919.000000 -0.080407
920.000000 -0.106879
921.000000 0.021156
922.000000 0.051026
923.000000 0.036782
924.000000 0.079183
925.000000 0.036781
926.000000 -0.058348
927.000000 0.122719
928.000000 -0.103290
929.000000 -0.096032
930.000000 0.027589
931.000000 -0.041343
932.000000 -0.006754
933.000000 0.153969
934.000000 -0.042724
935.000000 -0.002281
936.000000 0.025933
937.000000 -0.049157
938.000000 0.121339
939.000000 -0.244468
940.000000 0.071371
941.000000 -0.025718
942.000000 -0.042724
943.000000 0.638343
944.000000 -0.399331
945.000000 -0.135093
946.000000 0.019776
947.000000 0.013343
948.000000 -0.092691
949.000000 0.005531
950.000000 0.011963
951.000000 0.068032
952.000000 -0.169380
953.000000 0.083657
954.000000 0.176026
955.000000 -0.088219
956.000000 -0.100503
957.000000 0.099281
958.000000 -0.003661
959.000000 0.146157
960.000000 -0.190090
961.000000 0.114906
962.000000 -0.019287
963.000000 -0.119468
964.000000 0.024496
965.000000 -0.080407
966.000000 0.035402
967.000000 -0.056969
968.000000 0.150934
969.000000 0.021156
970.000000 -0.058349
971.000000 -0.064780
972.000000 0.086996
973.000000 0.052406
974.000000 0.011964
975.000000 0.419594
976.000000 -0.555581
977.000000 0.044593
978.000000 -0.027098
979.000000 0.153968
980.000000 -0.053628
981.000000 -0.017906
982.000000 0.090089
983.000000 -0.025718
984.000000 -0.067818
985.000000 -0.033530
986.000000 -0.011474
987.000000 0.021156
988.000000 0.055747
989.000000 -0.010094
990.000000 -0.230224
991.000000 0.278969
992.000000 -0.032978
993.000000 -0.025718
994.000000 -0.097411
995.000000 -0.010094
996.000000 -0.069253
997.000000 0.068031
998.000000 0.082276
999.000000 0.052407
1000.000000 -0.028755
1001.000000 -0.049156
1002.000000 -0.128661
1003.000000 0.153968
1004.000000 -0.170815
1005.000000 0.138343
1006.000000 -0.011474
1007.000000 0.630532
1008.000000 -0.454019
1009.000000 -0.033531
1010.000000 -0.277099
1011.000000 0.068032
1012.000000 0.055746
1013.000000 0.005532
1014.000000 0.066651
1015.000000 -0.025719
1016.000000 -0.052192
1017.000000 0.036781
1018.000000 0.004152
1019.000000 0.028969
1020.000000 0.001058
1021.000000 -0.049156
1022.000000 -0.019286
1023.000000 -0.439782
1024.000000 0.523645
1025.000000 -0.025718
1026.000000 -0.011474
1027.000000 0.068031
1028.000000 -0.155191
1029.000000 0.013344
1030.000000 -0.034912
1031.000000 0.138345
1032.000000 -0.106880
1033.000000 0.068032
1034.000000 -0.019286
1035.000000 0.068031
1036.000000 0.032309
1037.000000 -0.002281
1038.000000 -0.003662
1039.000000 0.458657
1040.000000 -0.555581
1041.000000 0.036781
1042.000000 -0.066161
1043.000000 0.060219
1044.000000 0.102621
1045.000000 -0.135093
1046.000000 0.004151
1047.000000 0.091469
1048.000000 -0.075629
1049.000000 -0.017906
1050.000000 -0.034911
1051.000000 0.075844
1052.000000 0.024496
1053.000000 0.068032
1054.000000 -0.105224
1055.000000 0.005531
1056.000000 0.021710
1057.000000 0.060219
1058.000000 -0.136473
1059.000000 -0.025719
1060.000000 0.047933
1061.000000 0.091470
1062.000000 -0.136474
1063.000000 0.013343
1064.000000 0.072808
1065.000000 -0.150719
1066.000000 0.027590
1067.000000 0.114906
1068.000000 0.024496
1069.000000 0.021157
1070.000000 -0.081786
1071.000000 0.653969
1072.000000 -0.618082
1073.000000 -0.002281
1074.000000 -0.011474
1075.000000 0.005532
1076.000000 0.055746
1077.000000 -0.127281
1078.000000 -0.011473
1079.000000 0.044594
1080.000000 -0.005317
1081.000000 0.060219
1082.000000 -0.019286
1083.000000 0.005532
1084.000000 0.008871
1085.000000 0.060219
1086.000000 0.074464
1087.000000 -0.017907
1088.000000 -0.190090
1089.000000 0.021156
1090.000000 -0.019286
1091.000000 0.028969
1092.000000 0.055746
1093.000000 -0.033530
1094.000000 -0.042724
1095.000000 -0.041344
1096.000000 0.088433
1097.000000 0.091469
1098.000000 -0.073973
1099.000000 -0.072594
1100.000000 -0.014567
1101.000000 0.099282
1102.000000 0.027589
1103.000000 0.544593
1104.000000 -0.641519
1105.000000 -0.096031
1106.000000 0.004151
1107.000000 -0.010094
1108.000000 0.118247
1109.000000 -0.025719
1110.000000 0.090090
1111.000000 -0.049157
1112.000000 0.033745
1113.000000 -0.002281
1114.000000 0.051026
1115.000000 -0.158531
1116.000000 0.079184
1117.000000 0.130531
1118.000000 -0.073973
1119.000000 0.036781
1120.000000 -0.048603
1121.000000 -0.017906
1122.000000 -0.027099
1123.000000 -0.096030
1124.000000 0.149496
1125.000000 0.052406
1126.000000 -0.066160
1127.000000 -0.041344
1128.000000 0.025933
1129.000000 -0.096031
1130.000000 0.043213
1131.000000 -0.002280
1132.000000 -0.061441
1133.000000 -0.049157
1134.000000 0.113527
1135.000000 0.771156
1136.000000 -0.641519
1137.000000 -0.064781
1138.000000 -0.113036
1139.000000 0.005531
1140.000000 0.055747
1141.000000 0.028968
1142.000000 -0.003661
1143.000000 0.075845
1144.000000 -0.106880
1145.000000 0.200844
1146.000000 -0.214598
1147.000000 -0.017906
1148.000000 0.196372
1149.000000 -0.033531
1150.000000 0.019776
1151.000000 -0.017906
1152.000000 -0.116334
1153.000000 0.052406
1154.000000 -0.011474
1155.000000 -0.064781
1156.000000 0.001059
1157.000000 0.028969
1158.000000 0.035402
1159.000000 -0.010094
1160.000000 -0.177192
1161.000000 0.083656
1162.000000 0.152588
1163.000000 -0.064780
1164.000000 -0.053629
1165.000000 0.060219
1166.000000 -0.003660
1167.000000 0.607093
1168.000000 -0.719644
1169.000000 0.083656
1170.000000 -0.058348
1171.000000 0.083656
1172.000000 0.055747
1173.000000 0.036781
1174.000000 -0.097411
1175.000000 0.044594
1176.000000 0.072808
1177.000000 -0.111656
1178.000000 -0.034911
1179.000000 0.083656
1180.000000 0.086997
1181.000000 -0.002281
1182.000000 -0.167724
1183.000000 -0.017905
1184.000000 0.013897
1185.000000 0.044594
1186.000000 -0.034911
1187.000000 0.052406
1188.000000 -0.030191
1189.000000 -0.041344
1190.000000 -0.144287
1191.000000 0.208657
1192.000000 -0.130318
1193.000000 0.091470
1194.000000 0.011964
1195.000000 0.005531
1196.000000 -0.030191
1197.000000 0.114906
1198.000000 0.004151
1199.000000 0.474282
1200.000000 -0.524331
1201.000000 -0.041344
1202.000000 0.019776
1203.000000 -0.088218
1204.000000 -0.092691
1205.000000 0.185219
1206.000000 0.019776
1207.000000 0.052406
1208.000000 -0.145942
1209.000000 0.005531
1210.000000 0.121339
1211.000000 -0.041344
1212.000000 -0.014566
1213.000000 -0.080406
1214.000000 0.027589
1215.000000 0.318031
1216.000000 -0.221340
1217.000000 0.060219
1218.000000 -0.019286
1219.000000 0.013344
1220.000000 -0.084878
1221.000000 0.028969
1222.000000 0.011964
1223.000000 -0.041343
1224.000000 -0.020942
1225.000000 0.028969
1226.000000 -0.073974
1227.000000 -0.041344
1228.000000 0.071372
1229.000000 0.021156
1230.000000 -0.019286
1231.000000 0.575844
1232.000000 -0.524331
1233.000000 -0.150719
1234.000000 -0.066161
1235.000000 0.114907
1236.000000 0.157309
1237.000000 -0.096031
1238.000000 0.051026
1239.000000 -0.010094
1240.000000 -0.091254
1241.000000 -0.064782
1242.000000 0.090089
1243.000000 0.028969
1244.000000 -0.022379
1245.000000 -0.002280
1246.000000 0.074464
1247.000000 -0.033531
1248.000000 -0.111102
1249.000000 0.075844
1250.000000 -0.042724
1251.000000 0.013344
1252.000000 0.001059
1253.000000 0.122719
1254.000000 -0.058349
1255.000000 0.013344
1256.000000 0.064996
1257.000000 -0.197594
1258.000000 0.019777
1259.000000 0.005531
1260.000000 -0.038004
1261.000000 -0.002280
1262.000000 0.051026
1263.000000 0.591468
1264.000000 -0.602456
1265.000000 -0.002281
1266.000000 0.090089
1267.000000 -0.072594
1268.000000 0.008872
1269.000000 0.068031
1270.000000 -0.073973
1271.000000 0.200844
1272.000000 -0.114693
1273.000000 -0.033530
1274.000000 -0.042724
1275.000000 -0.088219
1276.000000 0.047934
1277.000000 0.083656
1278.000000 -0.058348
1279.000000 -0.025719
1280.000000 0.135037
1281.000000 0.013344
1282.000000 -0.042723
1283.000000 -0.017906
1284.000000 -0.084878
1285.000000 -0.017906
1286.000000 0.027589
1287.000000 0.005532
1288.000000 0.049370
1289.000000 0.013345
1290.000000 0.011963
1291.000000 -0.111656
1292.000000 0.032310
1293.000000 0.075844
1294.000000 0.019776
1295.000000 0.466469
1296.000000 -0.571206
1297.000000 0.044593
1298.000000 -0.128661
1299.000000 0.216469
1300.000000 0.001059
1301.000000 0.021157
1302.000000 -0.034911
1303.000000 -0.002282
1304.000000 -0.067816
1305.000000 0.161781
1306.000000 -0.175536
1307.000000 0.052407
1308.000000 0.032309
1309.000000 0.013344
1310.000000 0.027589
1311.000000 0.052406
1312.000000 -0.048602
1313.000000 -0.025719
1314.000000 -0.073974
1315.000000 -0.064781
1316.000000 -0.006754
1317.000000 0.169594
1318.000000 0.082276
1319.000000 0.068031
1320.000000 -0.192817
1321.000000 -0.080407
1322.000000 -0.089599
1323.000000 0.068032
1324.000000 0.047933
1325.000000 -0.002280
1326.000000 -0.081786
1327.000000 0.505531
1328.000000 -0.563394
1329.000000 0.021157
1330.000000 0.136964
1331.000000 -0.080407
1332.000000 -0.053628
1333.000000 0.107094
1334.000000 -0.011473
1335.000000 0.060219
1336.000000 0.057182
1337.000000 -0.119468
1338.000000 -0.003662
1339.000000 0.005531
1340.000000 -0.038003
1341.000000 0.044594
1342.000000 -0.089598
1343.000000 0.193031
1344.000000 -0.111965
1345.000000 -0.010094
1346.000000 -0.066162
1347.000000 0.153970
1348.000000 -0.022379
1349.000000 -0.049156
1350.000000 0.074464
1351.000000 -0.049156
1352.000000 -0.028754
1353.000000 -0.033531
1354.000000 -0.003662
1355.000000 0.153970
1356.000000 0.001058
1357.000000 -0.064780
1358.000000 0.035401
1359.000000 0.450843
1360.000000 -0.516519
1361.000000 0.068032
1362.000000 0.027589
1363.000000 -0.072594
1364.000000 -0.092691
1365.000000 0.052406
1366.000000 0.027589
1367.000000 0.013344
1368.000000 0.088433
1369.000000 -0.189781
1370.000000 0.004151
1371.000000 0.013343
1372.000000 0.016684
1373.000000 0.161781
1374.000000 -0.105224
1375.000000 -0.033531
1376.000000 -0.001728
1377.000000 -0.049156
1378.000000 0.019776
1379.000000 0.091469
1380.000000 -0.131753
1381.000000 0.013343
1382.000000 0.058839
1383.000000 0.060219
1384.000000 -0.130317
1385.000000 0.169594
1386.000000 -0.042724
1387.000000 0.052406
1388.000000 -0.100503
1389.000000 0.052406
1390.000000 -0.042723
1391.000000 0.724281
1392.000000 -0.618082
1393.000000 -0.080406
1394.000000 0.004152
1395.000000 -0.103844
1396.000000 0.063558
1397.000000 -0.025718
1398.000000 0.011964
1399.000000 0.036781
1400.000000 0.041558
1401.000000 0.005531
1402.000000 -0.019286
1403.000000 -0.017906
1404.000000 0.032308
1405.000000 0.013344
1406.000000 -0.003661
1407.000000 0.107094
1408.000000 -0.038210
1409.000000 -0.002281
1410.000000 0.004151
1411.000000 -0.072594
1412.000000 -0.233316
1413.000000 0.122719
1414.000000 0.082277
1415.000000 0.044594
1416.000000 0.033745
1417.000000 -0.041343
1418.000000 -0.073974
1419.000000 -0.064781
1420.000000 -0.038003
1421.000000 -0.088219
1422.000000 0.019777
1423.000000 0.622718
1424.000000 -0.352456
1425.000000 -0.158531
1426.000000 0.004152
1427.000000 0.060219
1428.000000 0.016684
1429.000000 -0.064782
1430.000000 -0.019286
1431.000000 0.028969
1432.000000 -0.052192
1433.000000 0.161781
1434.000000 0.035402
1435.000000 -0.064782
1436.000000 -0.006753
1437.000000 -0.002281
1438.000000 0.004151
1439.000000 0.075844
1440.000000 -0.204853
1441.000000 0.028969
1442.000000 -0.034911
1443.000000 0.013344
1444.000000 0.047934
1445.000000 0.013343
1446.000000 -0.058349
1447.000000 0.091470
1448.000000 -0.036568
1449.000000 -0.041343
1450.000000 0.183838
1451.000000 -0.033531
1452.000000 0.001059
1453.000000 -0.088219
1454.000000 0.004151
1455.000000 0.528969
1456.000000 -0.516519
1457.000000 0.044593
1458.000000 -0.066161
1459.000000 -0.056968
1460.000000 0.024496
1461.000000 -0.002281
1462.000000 0.082276
1463.000000 0.060218
1464.000000 -0.083442
1465.000000 -0.049156
1466.000000 -0.042724
1467.000000 -0.017906
1468.000000 -0.006754
1469.000000 0.068032
1470.000000 0.019776
1471.000000 0.138344
1472.000000 -0.166652
1473.000000 0.114906
1474.000000 -0.011473
1475.000000 -0.064782
1476.000000 -0.069253
1477.000000 -0.002281
1478.000000 0.113526
1479.000000 -0.064780
1480.000000 0.080620
1481.000000 0.028969
1482.000000 -0.027098
1483.000000 -0.025719
1484.000000 -0.006753
1485.000000 0.083656
1486.000000 -0.120849
1487.000000 0.560220
1488.000000 -0.610269
1489.000000 -0.041344
1490.000000 0.035401
1491.000000 0.091469
1492.000000 -0.038004
1493.000000 -0.041344
1494.000000 0.011965
1495.000000 -0.010094
1496.000000 0.057184
1497.000000 -0.049157
1498.000000 0.082276
1499.000000 -0.010093
1500.000000 -0.077067
1501.000000 0.052406
1502.000000 -0.042723
1503.000000 0.036781
1504.000000 0.021710
1505.000000 0.021156
1506.000000 0.019776
1507.000000 -0.064780
1508.000000 -0.069254
1509.000000 0.021157
1510.000000 0.058839
1511.000000 -0.017907
1512.000000 0.057184
1513.000000 -0.166344
1514.000000 0.051026
1515.000000 0.036782
1516.000000 -0.006754
1517.000000 -0.017905
1518.000000 0.058838
1519.000000 0.599281
1520.000000 -0.610269
1521.000000 0.091469
1522.000000 -0.159911
1523.000000 0.021156
1524.000000 0.032309
1525.000000 -0.017906
1526.000000 0.144776
1527.000000 0.005532
1528.000000 -0.099068
1529.000000 -0.119468
1530.000000 0.043214
1531.000000 -0.088219
1532.000000 -0.022378
1533.000000 0.107093
1534.000000 0.058839
1535.000000 -0.072593
1536.000000 0.047827
1537.000000 0.013344
1538.000000 0.097902
1539.000000 -0.025719
1540.000000 0.032309
1541.000000 -0.033531
1542.000000 -0.019286
1543.000000 0.060219
1544.000000 -0.060005
1545.000000 -0.111657
1546.000000 -0.105223
1547.000000 0.114906
1548.000000 -0.006753
1549.000000 0.114906
1550.000000 -0.042724
1551.000000 0.419594
1552.000000 -0.532144
1553.000000 0.060218
1554.000000 -0.027099
1555.000000 0.060219
1556.000000 -0.014566
1557.000000 -0.033532
1558.000000 -0.042723
1559.000000 0.114906
1560.000000 0.041559
1561.000000 -0.072594
1562.000000 -0.113036
1563.000000 0.091469
1564.000000 -0.061441
1565.000000 -0.033531
1566.000000 0.090089
1567.000000 0.114906
1568.000000 -0.150165
1569.000000 0.028969
1570.000000 0.168214
1571.000000 -0.049156
1572.000000 -0.038004
1573.000000 -0.056968
1574.000000 -0.058349
1575.000000 0.028969
1576.000000 0.158746
1577.000000 -0.041344
1578.000000 -0.034912
1579.000000 0.052407
1580.000000 -0.053629
1581.000000 0.036782
1582.000000 -0.011474
1583.000000 0.411781
1584.000000 -0.563394
1585.000000 0.068032
1586.000000 -0.089599
1587.000000 0.083656
1588.000000 0.040122
1589.000000 0.083656
1590.000000 -0.034911
1591.000000 0.036782
1592.000000 -0.106880
1593.000000 0.013345
1594.000000 0.082276
1595.000000 -0.135094
1596.000000 0.102622
1597.000000 -0.041344
1598.000000 0.090089
1599.000000 0.091469
1600.000000 -0.229153
1601.000000 0.013344
1602.000000 0.043214
1603.000000 -0.244468
1604.000000 0.047933
1605.000000 0.036781
1606.000000 0.168214
1607.000000 -0.080406
1608.000000 -0.020942
1609.000000 -0.002281
1610.000000 0.043214
1611.000000 -0.017906
1612.000000 0.094809
1613.000000 -0.064782
1614.000000 -0.019285
1615.000000 0.739906
1616.000000 -0.571206
1617.000000 -0.010093
1618.000000 -0.073974
1619.000000 -0.080407
1620.000000 0.126059
1621.000000 -0.033531
1622.000000 0.027589
1623.000000 -0.111656
1624.000000 -0.005317
1625.000000 0.114907
1626.000000 0.004151
1627.000000 -0.033532
1628.000000 0.040122
1629.000000 -0.056969
1630.000000 0.058838
1631.000000 0.091470
1632.000000 -0.118916
1633.000000 -0.002281
1634.000000 -0.081786
1635.000000 -0.010094
1636.000000 0.001059
1637.000000 -0.064782
1638.000000 -0.019286
1639.000000 0.044594
1640.000000 -0.028755
1641.000000 0.036782
1642.000000 -0.105224
1643.000000 0.114906
1644.000000 0.118247
1645.000000 0.013344
1646.000000 0.019776
1647.000000 0.544595
1648.000000 -0.547769
1649.000000 -0.033531
1650.000000 -0.034911
1651.000000 -0.080406
1652.000000 -0.108317
1653.000000 0.107094
1654.000000 0.090089
1655.000000 0.028969
1656.000000 0.025933
1657.000000 0.021156
1658.000000 -0.105223
1659.000000 -0.064781
1660.000000 -0.022379
1661.000000 0.083657
1662.000000 0.011964
1663.000000 0.083656
1664.000000 -0.186646
1665.000000 0.021157
1666.000000 0.097901
1667.000000 0.036781
1668.000000 -0.077066
1669.000000 0.060219
1670.000000 -0.011473
1671.000000 0.036781
1672.000000 -0.145943
1673.000000 0.005532
1674.000000 0.051026
1675.000000 -0.080406
1676.000000 0.071372
1677.000000 -0.017906
1678.000000 -0.042723
1679.000000 0.700843
1680.000000 -0.680581
1681.000000 -0.041344
1682.000000 0.019777
1683.000000 0.068031
1684.000000 0.024496
1685.000000 0.013344
1686.000000 0.027589
1687.000000 -0.088219
1688.000000 0.010309
1689.000000 0.083656
1690.000000 0.035402
1691.000000 0.013343
1692.000000 -0.022379
1693.000000 0.044594
1694.000000 -0.152099
1695.000000 0.044593
1696.000000 -0.056415
1697.000000 0.013344
1698.000000 0.004152
1699.000000 -0.080407
1700.000000 0.063559
1701.000000 0.028968
1702.000000 -0.097411
1703.000000 0.114907
1704.000000 -0.044380
1705.000000 0.146156
1706.000000 -0.097410
1707.000000 -0.033532
1708.000000 0.016685
1709.000000 -0.025719
1710.000000 0.058839
1711.000000 0.646157
1712.000000 -0.696206
1713.000000 -0.017907
1714.000000 -0.050536
1715.000000 0.068032
1716.000000 0.024496
1717.000000 0.036781
1718.000000 -0.050535
1719.000000 0.021156
1720.000000 0.018121
1721.000000 0.036781
1722.000000 0.011964
1723.000000 0.013344
1724.000000 -0.053629
1725.000000 -0.033530
1726.000000 -0.081787
1727.000000 0.232094
1728.000000 -0.088527
1729.000000 -0.010094
1730.000000 -0.105223
1731.000000 0.107093
1732.000000 0.024496
1733.000000 -0.017905
1734.000000 -0.113037
1735.000000 0.075844
1736.000000 0.010308
1737.000000 0.091469
1738.000000 0.011964
1739.000000 -0.080406
1740.000000 0.118246
1741.000000 -0.111655
1742.000000 0.027588
1743.000000 0.403969
1744.000000 -0.477456
1745.000000 0.036782
1746.000000 -0.120849
1747.000000 -0.002281
1748.000000 0.047934
1749.000000 -0.017907
1750.000000 0.043215
1751.000000 0.068031
1752.000000 -0.083441
1753.000000 -0.103844
1754.000000 0.027589
1755.000000 0.138344
1756.000000 -0.022379
1757.000000 -0.033531
1758.000000 0.019777
1759.000000 0.044593
1760.000000 -0.103290
1761.000000 0.021156
1762.000000 0.004151
1763.000000 0.114907
1764.000000 -0.030192
1765.000000 -0.010094
1766.000000 -0.066160
1767.000000 0.083656
1768.000000 -0.036566
1769.000000 -0.033532
1770.000000 -0.003661
1771.000000 -0.033531
1772.000000 -0.077066
1773.000000 0.021157
1774.000000 0.105714
1775.000000 0.443031
1776.000000 -0.547769
1777.000000 -0.033531
1778.000000 -0.003661
1779.000000 0.060218
1780.000000 0.110434
1781.000000 0.044594
1782.000000 -0.050536
1783.000000 -0.080406
1784.000000 -0.028755
1785.000000 0.068032
1786.000000 -0.003661
1787.000000 0.044593
1788.000000 0.055747
1789.000000 -0.056969
1790.000000 0.043213
1791.000000 -0.025718
1792.000000 0.017849
1793.000000 -0.010094
1794.000000 -0.058348
1795.000000 -0.236657
1796.000000 0.063558
1797.000000 0.161782
1798.000000 -0.144286
1799.000000 0.068031
1800.000000 -0.106879
1801.000000 0.232094
1802.000000 0.058839
1803.000000 -0.017906
1804.000000 -0.038004
1805.000000 0.028969
1806.000000 0.051026
1807.000000 0.450844
1808.000000 -0.594644
1809.000000 0.068032
1810.000000 -0.050536
1811.000000 -0.064781
1812.000000 0.024497
1813.000000 0.161781
1814.000000 -0.027098
1815.000000 -0.033532
1816.000000 0.033745
1817.000000 0.005532
1818.000000 -0.011474
1819.000000 -0.033531
1820.000000 -0.069254
1821.000000 0.060219
1822.000000 -0.058348
1823.000000 0.099281
1824.000000 -0.173602
1825.000000 0.005531
1826.000000 0.051026
1827.000000 0.130532
1828.000000 -0.069254
1829.000000 -0.025719
1830.000000 0.074465
1831.000000 -0.017907
1832.000000 -0.028754
1833.000000 0.021156
1834.000000 -0.011474
1835.000000 0.013344
1836.000000 -0.006754
1837.000000 -0.010094
1838.000000 0.027589
1839.000000 0.607093
1840.000000 -0.727456
1841.000000 0.036781
1842.000000 0.113527
1843.000000 0.005531
1844.000000 -0.022378
1845.000000 -0.197594
1846.000000 0.097901
1847.000000 0.021157
1848.000000 -0.060005
1849.000000 0.052407
1850.000000 -0.066162
1851.000000 0.021156
1852.000000 0.149497
1853.000000 -0.072594
1854.000000 -0.011474
1855.000000 0.107094
1856.000000 -0.096341
1857.000000 -0.064781
1858.000000 -0.019286
1859.000000 -0.002282
1860.000000 0.126059
1861.000000 -0.096032
1862.000000 0.035402
1863.000000 -0.010094
1864.000000 -0.020942
1865.000000 0.052407
1866.000000 -0.073974
1867.000000 0.013344
1868.000000 0.024496
1869.000000 0.028968
1870.000000 -0.019285
1871.000000 0.568031
1872.000000 -0.555582
1873.000000 0.005531
1874.000000 -0.011473
1875.000000 -0.049157
1876.000000 0.157309
1877.000000 -0.096031
1878.000000 0.090089
1879.000000 -0.025718
1880.000000 -0.122505
1881.000000 0.021156
1882.000000 0.066652
1883.000000 -0.033532
1884.000000 -0.069253
1885.000000 -0.041344
1886.000000 0.183838
1887.000000 0.052407
1888.000000 -0.126728
1889.000000 -0.096031
1890.000000 0.144777
1891.000000 0.052406
1892.000000 -0.053628
1893.000000 -0.088219
1894.000000 -0.027099
1895.000000 0.075844
1896.000000 0.049370
1897.000000 -0.088218
1898.000000 -0.027099
1899.000000 0.005531
1900.000000 0.055747
1901.000000 0.005531
1902.000000 -0.011474
1903.000000 0.583657
1904.000000 -0.516519
1905.000000 -0.103844
1906.000000 -0.019286
1907.000000 0.083657
1908.000000 0.008871
1909.000000 -0.010093
1910.000000 0.074464
1911.000000 0.028969
1912.000000 -0.075629
1913.000000 -0.088219
1914.000000 0.168213
1915.000000 -0.135093
1916.000000 0.032308
1917.000000 -0.041343
1918.000000 0.043214
1919.000000 0.052406
1920.000000 -0.046021
1921.000000 -0.127281
1922.000000 0.019776
1923.000000 -0.049157
1924.000000 0.001059
1925.000000 0.122719
1926.000000 0.035401
1927.000000 -0.025718
1928.000000 -0.036567
1929.000000 0.028969
1930.000000 -0.081786
1931.000000 0.146156
1932.000000 -0.100503
1933.000000 0.068031
1934.000000 0.011963
1935.000000 0.599282
1936.000000 -0.508706
1937.000000 -0.072594
1938.000000 -0.081786
1939.000000 0.075844
1940.000000 -0.131754
1941.000000 0.122720
1942.000000 -0.073974
1943.000000 -0.103844
1944.000000 -0.013129
1945.000000 0.044593
1946.000000 -0.027099
1947.000000 0.052407
1948.000000 0.047934
1949.000000 0.036782
1950.000000 0.035401
1951.000000 0.107093
1952.000000 -0.150165
1953.000000 0.146156
1954.000000 -0.027098
1955.000000 -0.174157
1956.000000 -0.123942
1957.000000 0.177407
1958.000000 -0.011474
1959.000000 -0.010094
1960.000000 -0.020942
1961.000000 -0.002281
1962.000000 -0.042723
1963.000000 0.130531
1964.000000 0.032308
1965.000000 0.013344
1966.000000 -0.175536
1967.000000 0.552406
1968.000000 -0.547769
1969.000000 -0.056968
1970.000000 0.090089
1971.000000 0.036781
1972.000000 -0.022378
1973.000000 -0.002282
1974.000000 -0.011473
1975.000000 0.060218
1976.000000 0.041559
1977.000000 0.036781
1978.000000 -0.034911
1979.000000 0.013344
1980.000000 -0.123942
1981.000000 0.068031
1982.000000 -0.011473
1983.000000 0.193031
1984.000000 -0.190090
1985.000000 -0.017907
1986.000000 0.019776
1987.000000 -0.049156
1988.000000 -0.069254
1989.000000 0.091470
1990.000000 -0.073974
1991.000000 -0.002281
1992.000000 -0.028754
1993.000000 0.021156
1994.000000 0.004151
1995.000000 0.138344
1996.000000 -0.084879
1997.000000 0.075844
1998.000000 0.004151
1999.000000 0.466469
2000.000000 -0.485269
2001.000000 -0.017905
2002.000000 0.019776
2003.000000 0.036781
2004.000000 -0.108316
2005.000000 0.052406
2006.000000 0.051027
2007.000000 -0.064781
2008.000000 0.025932
2009.000000 -0.017905
2010.000000 0.066651
2011.000000 0.044594
2012.000000 -0.069253
2013.000000 -0.025719
2014.000000 -0.089598
2015.000000 0.153969
2016.000000 -0.103291
2017.000000 -0.127280
2018.000000 0.082276
2019.000000 0.028968
2020.000000 0.079184
2021.000000 -0.049157
2022.000000 -0.034910
2023.000000 0.146156
2024.000000 -0.044379
2025.000000 -0.056969
2026.000000 -0.042724
2027.000000 -0.135093
2028.000000 0.063559
2029.000000 0.060218
2030.000000 -0.027098
2031.000000 0.646156
2032.000000 -0.571207
2033.000000 -0.033531
2034.000000 -0.003661
2035.000000 0.036781
2036.000000 0.063559
2037.000000 -0.103844
2038.000000 0.105714
2039.000000 -0.080405
2040.000000 -0.067818
2041.000000 0.122718
2042.000000 0.019777
2043.000000 -0.111657
2044.000000 -0.014566
2045.000000 -0.010094
2046.000000 -0.730224
2047.000000 -0.154347
2048.000000 0.804688
2049.000000 0.138345
2050.000000 0.058838
2051.000000 -0.096031
2052.000000 0.094809
2053.000000 -0.025719
2054.000000 0.082277
2055.000000 -0.080407
2056.000000 0.018120
2057.000000 -0.135093
2058.000000 0.019776
2059.000000 0.044593
2060.000000 0.047934
2061.000000 -0.033532
2062.000000 0.129152
2063.000000 0.513344
2064.000000 -0.579019
2065.000000 -0.041344
2066.000000 -0.011473
2067.000000 0.060218
2068.000000 -0.045816
2069.000000 0.044594
2070.000000 0.074464
2071.000000 -0.119469
2072.000000 -0.122504
2073.000000 0.107093
2074.000000 0.051027
2075.000000 -0.064782
2076.000000 0.001059
2077.000000 -0.072594
2078.000000 0.144776
2079.000000 0.005532
2080.000000 -0.087666
2081.000000 0.036781
2082.000000 0.113527
2083.000000 0.013344
2084.000000 -0.147378
2085.000000 0.091469
2086.000000 0.019776
2087.000000 -0.002280
2088.000000 -0.083443
2089.000000 0.052406
2090.000000 -0.089598
2091.000000 0.013343
2092.000000 -0.045816
2093.000000 0.021156
2094.000000 -0.058349
2095.000000 0.638345
2096.000000 -0.532144
2097.000000 -0.010094
2098.000000 0.121339
2099.000000 -0.088218
2100.000000 0.086996
2101.000000 -0.181968
2102.000000 0.066651
2103.000000 -0.033531
2104.000000 0.010308
2105.000000 0.052406
2106.000000 -0.144287
2107.000000 0.075845
2108.000000 0.063558
2109.000000 0.052407
2110.000000 0.035401
2111.000000 0.114906
2112.000000 -0.205715
2113.000000 0.083656
2114.000000 -0.105223
2115.000000 -0.072594
2116.000000 0.040121
2117.000000 0.021157
2118.000000 -0.167724
2119.000000 0.060218
2120.000000 0.197809
2121.000000 -0.041344
2122.000000 -0.003660
2123.000000 -0.056969
2124.000000 0.063559
2125.000000 -0.025719
2126.000000 -0.081786
2127.000000 0.646157
2128.000000 -0.493081
2129.000000 0.005531
2130.000000 -0.034911
2131.000000 -0.127281
2132.000000 0.063558
2133.000000 0.075844
2134.000000 -0.097411
2135.000000 -0.064781
2136.000000 0.104058
2137.000000 -0.025719
2138.000000 0.004151
2139.000000 0.083657
2140.000000 -0.116129
2141.000000 -0.010094
2142.000000 0.011965
2143.000000 0.099281
2144.000000 -0.103290
2145.000000 -0.056969
2146.000000 0.004151
2147.000000 0.075844
2148.000000 -0.022379
2149.000000 -0.025718
2150.000000 0.066651
2151.000000 -0.025719
2152.000000 -0.060004
2153.000000 0.099281
2154.000000 0.097901
2155.000000 -0.072593
2156.000000 -0.053629
2157.000000 -0.041343
2158.000000 0.090089
2159.000000 0.544593
2160.000000 -0.563394
2161.000000 0.036782
2162.000000 -0.159912
2163.000000 0.060219
2164.000000 0.071372
2165.000000 -0.072594
2166.000000 0.058839
2167.000000 0.052407
2168.000000 0.018120
2169.000000 -0.064781
2170.000000 -0.050536
2171.000000 0.044594
2172.000000 0.001059
2173.000000 0.028968
2174.000000 -0.066161
2175.000000 0.263344
2176.000000 -0.171021
2177.000000 -0.096032
2178.000000 0.090089
2179.000000 -0.080406
2180.000000 0.008871
2181.000000 0.099282
2182.000000 -0.027099
2183.000000 -0.049156
2184.000000 -0.067817
2185.000000 0.193031
2186.000000 -0.159911
2187.000000 -0.056968
2188.000000 0.040121
2189.000000 0.091469
2190.000000 -0.019286
2191.000000 0.450843
2192.000000 -0.391519
2193.000000 -0.142906
2194.000000 -0.003661
2195.000000 0.036781
2196.000000 0.055747
2197.000000 -0.064782
2198.000000 0.058839
2199.000000 -0.010093
2200.000000 0.033745
2201.000000 -0.080406
2202.000000 0.004151
2203.000000 -0.072594
2204.000000 -0.045816
2205.000000 0.114906
2206.000000 0.027589
2207.000000 0.130531
2208.000000 -0.243916
2209.000000 0.138345
2210.000000 -0.019287
2211.000000 -0.041344
2212.000000 0.008872
2213.000000 0.028968
2214.000000 0.051027
2215.000000 0.052406
2216.000000 -0.216255
2217.000000 0.068032
2218.000000 -0.042724
2219.000000 0.068031
2220.000000 0.008872
2221.000000 0.013343
2222.000000 -0.003661
2223.000000 0.685219
2224.000000 -0.594644
2225.000000 0.044593
2226.000000 -0.120848
2227.000000 -0.002282
2228.000000 -0.014566
2229.000000 -0.049156
2230.000000 -0.066161
2231.000000 0.169594
2232.000000 -0.052192
2233.000000 -0.064782
2234.000000 0.160402
2235.000000 0.013343
2236.000000 -0.186441
2237.000000 0.107093
2238.000000 0.074464
2239.000000 0.138344
2240.000000 -0.143216
2241.000000 -0.056968
2242.000000 -0.066161
2243.000000 0.146156
2244.000000 -0.069253
2245.000000 -0.064781
2246.000000 0.035401
2247.000000 -0.033530
2248.000000 0.002495
2249.000000 -0.111655
2250.000000 0.097901
2251.000000 0.028969
2252.000000 -0.030191
2253.000000 0.044593
2254.000000 0.066652
2255.000000 0.568031
2256.000000 -0.579019
2257.000000 0.028969
2258.000000 -0.042723
2259.000000 -0.010094
2260.000000 -0.092691
2261.000000 0.060219
2262.000000 -0.003661
2263.000000 0.052406
2264.000000 -0.005316
2265.000000 -0.142907
2266.000000 0.066652
2267.000000 0.208656
2268.000000 -0.108317
2269.000000 -0.080405
2270.000000 -0.019287
2271.000000 0.052406
2272.000000 -0.025165
2273.000000 -0.041344
2274.000000 0.051027
2275.000000 -0.002281
2276.000000 -0.006754
2277.000000 -0.049156
2278.000000 -0.042724
2279.000000 0.044594
2280.000000 0.010308
2281.000000 0.044593
2282.000000 -0.019285
2283.000000 -0.002282
2284.000000 -0.014566
2285.000000 -0.025719
2286.000000 0.011964
2287.000000 0.685219
2288.000000 -0.735269
2289.000000 0.114906
2290.000000 -0.089599
2291.000000 0.060219
2292.000000 -0.100504
2293.000000 0.122719
2294.000000 -0.019286
2295.000000 0.005531
2296.000000 -0.044379
2297.000000 -0.017906
2298.000000 0.051026
2299.000000 -0.080406
2300.000000 0.071371
2301.000000 0.169593
2302.000000 -0.222410
2303.000000 0.091468
2304.000000 -0.107151
2305.000000 0.005532
2306.000000 0.004151
2307.000000 0.075844
2308.000000 -0.053628
2309.000000 -0.041344
2310.000000 0.004151
2311.000000 -0.064781
2312.000000 0.025933
2313.000000 0.013344
2314.000000 0.004151
2315.000000 0.052406
2316.000000 -0.022378
2317.000000 0.083656
2318.000000 -0.058349
2319.000000 0.599282
2320.000000 -0.547769
2321.000000 -0.041344
2322.000000 0.019776
2323.000000 -0.010093
2324.000000 0.102621
2325.000000 0.075844
2326.000000 -0.113036
2327.000000 -0.033532
2328.000000 -0.075629
2329.000000 0.075843
2330.000000 0.019777
2331.000000 -0.049157
2332.000000 0.149496
2333.000000 -0.135093
2334.000000 0.074464
2335.000000 -0.064781
2336.000000 -0.095477
2337.000000 0.052406
2338.000000 0.129152
2339.000000 -0.127281
2340.000000 0.055746
2341.000000 -0.135093
2342.000000 -0.089599
2343.000000 0.075843
2344.000000 0.182184
2345.000000 0.052406
2346.000000 -0.042723
2347.000000 0.013343
2348.000000 -0.194253
2349.000000 0.130531
2350.000000 0.043214
2351.000000 0.466469
2352.000000 -0.532144
2353.000000 -0.033531
2354.000000 0.051026
2355.000000 0.068032
2356.000000 0.008871
2357.000000 -0.049156
2358.000000 -0.027098
2359.000000 -0.056969
2360.000000 0.150933
2361.000000 -0.111656
2362.000000 -0.050537
2363.000000 0.107095
2364.000000 -0.077067
2365.000000 0.052406
2366.000000 -0.066160
2367.000000 0.161781
2368.000000 -0.026027
2369.000000 -0.127281
2370.000000 -0.027099
2371.000000 0.052407
2372.000000 0.024496
2373.000000 0.091469
2374.000000 -0.097411
2375.000000 -0.072594
2376.000000 -0.036566
2377.000000 -0.017907
2378.000000 0.058840
2379.000000 0.068031
2380.000000 -0.006754
2381.000000 -0.088218
2382.000000 0.136964
2383.000000 0.607093
2384.000000 -0.532144
2385.000000 0.044594
2386.000000 -0.159911
2387.000000 0.044593
2388.000000 0.008872
2389.000000 -0.025719
2390.000000 -0.011473
2391.000000 0.036781
2392.000000 0.049370
2393.000000 -0.088218
2394.000000 0.004151
2395.000000 0.060218
2396.000000 -0.030191
2397.000000 -0.002282
2398.000000 -0.011473
2399.000000 0.021156
2400.000000 -0.181415
2401.000000 0.091468
2402.000000 0.004151
2403.000000 0.013344
2404.000000 0.008871
2405.000000 0.068031
2406.000000 -0.050535
2407.000000 -0.010094
2408.000000 0.025934
2409.000000 0.044593
2410.000000 -0.019286
2411.000000 0.044594
2412.000000 -0.022379
2413.000000 -0.025719
2414.000000 0.011964
2415.000000 0.474281
2416.000000 -0.508706
2417.000000 0.099281
2418.000000 -0.073973
2419.000000 -0.010094
2420.000000 -0.084878
2421.000000 0.068031
2422.000000 -0.050537
2423.000000 -0.010093
2424.000000 -0.153755
2425.000000 0.114906
2426.000000 0.066652
2427.000000 0.028969
2428.000000 -0.022378
2429.000000 -0.010094
2430.000000 -0.019286
2431.000000 0.193032
2432.000000 -0.155396
2433.000000 0.052406
2434.000000 -0.027099
2435.000000 -0.033531
2436.000000 0.102621
2437.000000 -0.080406
2438.000000 -0.120848
2439.000000 -0.010094
2440.000000 0.033746
2441.000000 0.052406
2442.000000 0.136964
2443.000000 -0.150718
2444.000000 0.071371
2445.000000 -0.017906
2446.000000 0.074464
2447.000000 0.560219
2448.000000 -0.524332
2449.000000 -0.142905
2450.000000 -0.011474
2451.000000 -0.056969
2452.000000 -0.069253
2453.000000 0.005531
2454.000000 0.082276
2455.000000 0.021157
2456.000000 -0.028755
2457.000000 -0.033531
2458.000000 0.160401
2459.000000 -0.096032
2460.000000 0.001059
2461.000000 -0.010094
2462.000000 0.043214
2463.000000 0.060219
2464.000000 -0.150166
2465.000000 0.052407
2466.000000 0.090088
2467.000000 -0.158531
2468.000000 0.102622
2469.000000 -0.025719
2470.000000 0.011964
2471.000000 0.005532
2472.000000 0.057183
2473.000000 -0.017906
2474.000000 -0.019286
2475.000000 0.122719
2476.000000 -0.147378
2477.000000 -0.002282
2478.000000 -0.066161
2479.000000 0.599282
2480.000000 -0.563394
2481.000000 0.060219
2482.000000 -0.042723
2483.000000 0.099281
2484.000000 -0.038004
2485.000000 -0.064781
2486.000000 0.066651
2487.000000 0.028969
2488.000000 -0.052192
2489.000000 -0.017906
2490.000000 0.051027
2491.000000 0.013344
2492.000000 -0.053629
2493.000000 0.013344
2494.000000 0.074464
2495.000000 0.091469
2496.000000 -0.182278
2497.000000 0.060219
2498.000000 -0.003661
2499.000000 -0.096031
2500.000000 0.086997
2501.000000 -0.088219
2502.000000 -0.027099
2503.000000 -0.135093
2504.000000 0.236870
2505.000000 -0.033531
2506.000000 0.019776
2507.000000 -0.119469
2508.000000 0.086997
2509.000000 -0.025719
2510.000000 -0.019286
2511.000000 0.653969
2512.000000 -0.500894
2513.000000 0.005531
2514.000000 -0.019286
2515.000000 -0.049155
2516.000000 -0.045817
2517.000000 0.005532
2518.000000 0.090088
2519.000000 -0.025719
2520.000000 -0.060004
2521.000000 -0.080406
2522.000000 -0.034911
2523.000000 0.075844
2524.000000 0.024496
2525.000000 -0.002281
2526.000000 -0.027099
2527.000000 -0.025719
2528.000000 0.123273
2529.000000 -0.135094
2530.000000 0.043214
2531.000000 -0.017906
2532.000000 0.040121
2533.000000 0.036782
2534.000000 0.004151
2535.000000 -0.049157
2536.000000 -0.020941
2537.000000 0.107093
2538.000000 0.019777
2539.000000 -0.064782
2540.000000 0.040121
2541.000000 -0.056968
2542.000000 0.043214
2543.000000 0.528968
2544.000000 -0.586831
2545.000000 0.052407
2546.000000 -0.050537
2547.000000 -0.041344
2548.000000 0.016685
2549.000000 -0.010094
2550.000000 0.074465
2551.000000 -0.072594
2552.000000 0.002495
2553.000000 -0.025718
2554.000000 0.011964
2555.000000 0.099281
2556.000000 0.079184
2557.000000 -0.111656
2558.000000 -0.058348
2559.000000 -0.213219
2560.000000 0.219702
2561.000000 -0.088218
2562.000000 0.043214
2563.000000 0.028968
2564.000000 0.008872
2565.000000 0.091468
2566.000000 0.011964
2567.000000 -0.080405
2568.000000 -0.052193
2569.000000 0.138344
2570.000000 -0.144286
2571.000000 0.060219
2572.000000 -0.100503
2573.000000 0.052406
2574.000000 0.074464
2575.000000 0.568032
2576.000000 -0.508706
2577.000000 -0.025719
2578.000000 -0.058349
2579.000000 0.052407
2580.000000 0.102621
2581.000000 -0.088218
2582.000000 0.004151
2583.000000 0.138343
2584.000000 -0.161566
2585.000000 0.028968
2586.000000 -0.011474
2587.000000 -0.033531
2588.000000 -0.061442
2589.000000 -0.041343
2590.000000 -0.019287
2591.000000 0.302406
2592.000000 -0.220477
2593.000000 -0.025719
2594.000000 0.090089
2595.000000 -0.080406
2596.000000 -0.084879
2597.000000 0.036782
2598.000000 0.113526
2599.000000 0.044593
2600.000000 0.049371
2601.000000 -0.103844
2602.000000 -0.011473
2603.000000 0.005531
2604.000000 -0.045816
2605.000000 0.005532
2606.000000 -0.058349
2607.000000 0.630531
2608.000000 -0.508706
2609.000000 -0.041343
2610.000000 0.144776
2611.000000 -0.080406
2612.000000 -0.077066
2613.000000 -0.064781
2614.000000 0.113527
2615.000000 -0.041344
2616.000000 0.033745
2617.000000 -0.002280
2618.000000 0.027588
2619.000000 0.021156
2620.000000 -0.030191
2621.000000 -0.017907
2622.000000 0.129152
2623.000000 -0.017907
2624.000000 -0.111965
2625.000000 0.068031
2626.000000 -0.081786
2627.000000 -0.010093
2628.000000 -0.014567
2629.000000 -0.049156
2630.000000 -0.011474
2631.000000 -0.010094
2632.000000 0.119683
2633.000000 -0.127282
2634.000000 0.129151
2635.000000 0.060219
2636.000000 -0.131754
2637.000000 0.068032
2638.000000 0.090089
2639.000000 0.372718
2640.000000 -0.485269
2641.000000 0.013344
2642.000000 0.035401
2643.000000 -0.111656
2644.000000 0.016684
2645.000000 -0.064781
2646.000000 0.035401
2647.000000 -0.010093
2648.000000 0.127495
2649.000000 -0.025718
2650.000000 0.004151
2651.000000 0.099281
2652.000000 -0.022378
2653.000000 -0.049156
2654.000000 -0.113036
2655.000000 0.169594
2656.000000 -0.087666
2657.000000 -0.002281
2658.000000 -0.058349
2659.000000 0.107094
2660.000000 -0.100503
2661.000000 -0.033532
2662.000000 0.136965
2663.000000 0.153968
2664.000000 -0.192817
2665.000000 -0.080406
2666.000000 0.074464
2667.000000 -0.103844
2668.000000 0.086997
2669.000000 0.005531
2670.000000 0.129152
2671.000000 0.364906
2672.000000 -0.539956
2673.000000 0.028969
2674.000000 -0.050536
2675.000000 -0.049156
2676.000000 0.055747
2677.000000 0.130531
2678.000000 -0.027099
2679.000000 0.036782
2680.000000 -0.200630
2681.000000 0.075844
2682.000000 0.058839
2683.000000 0.013344
2684.000000 0.024497
2685.000000 0.044593
2686.000000 -0.003661
2687.000000 0.122719
2688.000000 -0.131960
2689.000000 -0.002281
2690.000000 0.011964
2691.000000 -0.088218
2692.000000 0.047933
2693.000000 -0.010094
2694.000000 -0.105223
2695.000000 0.028969
2696.000000 0.104058
2697.000000 0.013344
2698.000000 -0.136474
2699.000000 0.068032
2700.000000 -0.123942
2701.000000 0.075844
2702.000000 -0.011473
2703.000000 0.536781
2704.000000 -0.516519
2705.000000 -0.049156
2706.000000 0.027589
2707.000000 0.005531
2708.000000 -0.022378
2709.000000 0.036781
2710.000000 0.066651
2711.000000 -0.064781
2712.000000 -0.005317
2713.000000 0.068031
2714.000000 -0.042723
2715.000000 0.005531
2716.000000 0.055747
2717.000000 0.013344
2718.000000 -0.089599
2719.000000 0.083657
2720.000000 -0.134540
2721.000000 0.044594
2722.000000 -0.019286
2723.000000 0.021156
2724.000000 -0.077066
2725.000000 0.138343
2726.000000 -0.073974
2727.000000 0.068032
2728.000000 0.096245
2729.000000 0.005532
2730.000000 -0.144286
2731.000000 0.013344
2732.000000 -0.030191
2733.000000 0.044593
2734.000000 -0.027099
2735.000000 0.544594
2736.000000 -0.516519
2737.000000 -0.072594
2738.000000 0.113526
2739.000000 0.075845
2740.000000 -0.077067
2741.000000 -0.072593
2742.000000 -0.081787
2743.000000 0.146156
2744.000000 -0.060004
2745.000000 0.036781
2746.000000 0.043214
2747.000000 -0.056968
2748.000000 -0.045817
2749.000000 -0.041343
2750.000000 0.043213
2751.000000 0.153969
2752.000000 -0.127590
2753.000000 -0.080406
2754.000000 0.090089
2755.000000 -0.041344
2756.000000 -0.053628
2757.000000 0.052406
2758.000000 -0.011474
2759.000000 -0.025718
2760.000000 0.049370
2761.000000 0.044594
2762.000000 -0.019286
2763.000000 0.068031
2764.000000 -0.155191
2765.000000 0.068031
2766.000000 -0.050536
2767.000000 0.607094
2768.000000 -0.524331
2769.000000 0.021156
2770.000000 -0.034911
2771.000000 -0.010093
2772.000000 -0.038004
2773.000000 0.161782
2774.000000 -0.128661
2775.000000 0.013343
2776.000000 0.057183
2777.000000 -0.033531
2778.000000 0.082276
2779.000000 -0.041343
2780.000000 -0.092691
2781.000000 0.021157
2782.000000 -0.159911
2783.000000 0.193031
2784.000000 -0.017352
2785.000000 -0.119469
2786.000000 0.121339
2787.000000 -0.056968
2788.000000 0.071371
2789.000000 -0.017906
2790.000000 -0.066161
2791.000000 0.036781
2792.000000 -0.005316
2793.000000 -0.072594
2794.000000 -0.027099
2795.000000 0.130532
2796.000000 -0.077066
2797.000000 0.114907
2798.000000 -0.027099
2799.000000 0.630531
2800.000000 -0.594644
2801.000000 -0.025718
2802.000000 -0.019287
2803.000000 0.060219
2804.000000 -0.147378
2805.000000 0.161781
2806.000000 0.011963
2807.000000 0.005532
2808.000000 -0.028755
2809.000000 0.021157
2810.000000 -0.019286
2811.000000 -0.150719
2812.000000 -0.030191
2813.000000 -0.010094
2814.000000 0.058839
2815.000000 0.130531
2816.000000 -0.114963
2817.000000 -0.002281
2818.000000 0.090089
2819.000000 -0.025719
2820.000000 -0.030191
2821.000000 0.005531
2822.000000 -0.050536
2823.000000 0.044595
2824.000000 0.010307
2825.000000 0.005531
2826.000000 0.019777
2827.000000 0.075844
2828.000000 -0.077066
2829.000000 -0.002282
2830.000000 -0.034911
2831.000000 0.528969
2832.000000 -0.602456
2833.000000 0.021156
2834.000000 0.051026
2835.000000 -0.041343
2836.000000 -0.077067
2837.000000 0.200844
2838.000000 -0.073973
2839.000000 -0.033531
2840.000000 0.057183
2841.000000 0.028969
2842.000000 0.011964
2843.000000 -0.049156
2844.000000 0.016684
2845.000000 -0.002281
2846.000000 -0.011474
2847.000000 0.122719
2848.000000 -0.072040
2849.000000 -0.064781
2850.000000 -0.027099
2851.000000 -0.033530
2852.000000 -0.116129
2853.000000 0.052407
2854.000000 0.105714
2855.000000 0.005531
2856.000000 -0.005316
2857.000000 0.060218
2858.000000 -0.019286
2859.000000 -0.064781
2860.000000 -0.014566
2861.000000 0.021157
2862.000000 0.051026
2863.000000 0.466468
2864.000000 -0.399331
2865.000000 -0.017906
2866.000000 -0.081786
2867.000000 0.036781
2868.000000 0.032309
2869.000000 -0.017906
2870.000000 -0.058349
2871.000000 0.044594
2872.000000 -0.075630
2873.000000 0.013344
2874.000000 -0.019286
2875.000000 0.068031
2876.000000 -0.077066
2877.000000 0.052406
2878.000000 0.004152
2879.000000 0.200844
2880.000000 -0.252590
2881.000000 0.068031
2882.000000 0.011964
2883.000000 0.036782
2884.000000 -0.092691
2885.000000 -0.010094
2886.000000 0.261964
2887.000000 -0.049156
2888.000000 -0.052192
2889.000000 -0.041344
2890.000000 -0.081786
2891.000000 0.013344
2892.000000 0.001059
2893.000000 0.083657
2894.000000 -0.097411
2895.000000 0.568031
2896.000000 -0.532144
2897.000000 -0.025718
2898.000000 0.074463
2899.000000 -0.033531
2900.000000 0.047934
2901.000000 -0.017906
2902.000000 -0.027099
2903.000000 0.028970
2904.000000 0.010307
2905.000000 0.052407
2906.000000 -0.128662
2907.000000 -0.002281
2908.000000 -0.030191
2909.000000 -0.025719
2910.000000 0.160401
2911.000000 0.114907
2912.000000 -0.032978
2913.000000 -0.150718
2914.000000 -0.058349
2915.000000 0.021156
2916.000000 -0.014566
2917.000000 0.028969
2918.000000 0.043214
2919.000000 0.060219
2920.000000 -0.083442
2921.000000 -0.010093
2922.000000 -0.081786
2923.000000 0.052406
2924.000000 0.047934
2925.000000 0.028969
2926.000000 -0.003661
2927.000000 0.614906
2928.000000 -0.602456
2929.000000 -0.142907
2930.000000 0.051027
2931.000000 0.114906
2932.000000 -0.100504
2933.000000 -0.025718
2934.000000 0.051026
2935.000000 -0.010094
2936.000000 0.018121
2937.000000 -0.064781
2938.000000 0.074464
2939.000000 0.169594
2940.000000 -0.217691
2941.000000 -0.010093
2942.000000 0.082276
2943.000000 0.052406
2944.000000 -0.249146
2945.000000 0.099282
2946.000000 -0.003661
2947.000000 0.005531
2948.000000 -0.014566
2949.000000 -0.017906
2950.000000 0.019777
2951.000000 0.028969
2952.000000 0.088432
2953.000000 0.052407
2954.000000 -0.027099
2955.000000 0.052406
2956.000000 -0.061441
2957.000000 -0.166344
2958.000000 -0.019286
2959.000000 0.763344
2960.000000 -0.508707
2961.000000 -0.158531
2962.000000 0.066652
2963.000000 -0.064782
2964.000000 -0.092691
2965.000000 0.083657
2966.000000 -0.042724
2967.000000 0.052406
2968.000000 -0.044379
2969.000000 0.068031
2970.000000 0.121340
2971.000000 0.013344
2972.000000 -0.116129
2973.000000 -0.025718
2974.000000 -0.089599
2975.000000 0.114907
2976.000000 0.045147
2977.000000 -0.049156
2978.000000 0.051027
2979.000000 -0.017906
2980.000000 -0.061441
2981.000000 -0.056969
2982.000000 0.011964
2983.000000 -0.002281
2984.000000 -0.075630
2985.000000 0.224281
2986.000000 -0.027098
2987.000000 -0.064781
2988.000000 -0.022378
2989.000000 -0.002282
2990.000000 -0.128661
2991.000000 0.724282
2992.000000 -0.586831
2993.000000 0.005531
2994.000000 -0.066161
2995.000000 0.021157
2996.000000 -0.030192
2997.000000 0.075844
2998.000000 -0.081786
2999.000000 0.130531
3000.000000 -0.060004
3001.000000 0.091469
3002.000000 -0.120849
3003.000000 0.091470
3004.000000 -0.147379
3005.000000 0.099282
3006.000000 -0.089599
3007.000000 0.247719
3008.000000 -0.104153
3009.000000 -0.135094
3010.000000 0.129152
3011.000000 0.028969
3012.000000 0.063559
3013.000000 0.013344
3014.000000 -0.175536
3015.000000 0.099281
3016.000000 -0.044379
3017.000000 0.005531
3018.000000 0.004152
3019.000000 -0.033531
3020.000000 -0.038004
3021.000000 -0.010093
3022.000000 0.019776
3023.000000 0.513344
3024.000000 -0.555582
3025.000000 0.083657
3026.000000 -0.019287
3027.000000 0.028970
3028.000000 -0.038004
3029.000000 -0.103844
3030.000000 0.058840
3031.000000 0.075843
3032.000000 -0.075629
3033.000000 0.075843
3034.000000 0.051026
3035.000000 -0.072593
3036.000000 0.063558
3037.000000 -0.197594
3038.000000 0.043214
3039.000000 0.028969
3040.000000 0.045148
3041.000000 0.114906
3042.000000 -0.081787
3043.000000 0.005532
3044.000000 0.032309
3045.000000 0.075844
3046.000000 -0.113036
3047.000000 -0.041344
3048.000000 0.033746
3049.000000 -0.041344
3050.000000 0.027589
3051.000000 -0.033531
3052.000000 0.032309
3053.000000 -0.103843
3054.000000 0.011964
3055.000000 0.677406
3056.000000 -0.618081
3057.000000 0.021157
3058.000000 -0.050536
3059.000000 -0.010094
3060.000000 0.040122
3061.000000 0.044594
3062.000000 0.051026
3063.000000 0.068032
3064.000000 -0.028755
3065.000000 -0.096030
3066.000000 -0.089599
3067.000000 0.107094
3068.000000 0.008872
3069.000000 -0.080406
3070.000000 0.019776
3071.000000 -0.416343
3072.000000 0.437708
3073.000000 0.005531
3074.000000 -0.034911
3075.000000 0.075844
3076.000000 0.094808
3077.000000 -0.127281
3078.000000 -0.066161
3079.000000 0.169594
3080.000000 -0.036567
3081.000000 -0.158531
3082.000000 -0.019286
3083.000000 0.075844
3084.000000 0.110433
3085.000000 -0.088218
3086.000000 -0.066161
3087.000000 0.607094
3088.000000 -0.555582
3089.000000 0.052407
3090.000000 0.004151
3091.000000 -0.127282
3092.000000 0.157310
3093.000000 -0.150719
3094.000000 0.176026
3095.000000 -0.033531
3096.000000 -0.099067
3097.000000 -0.103843
3098.000000 -0.050536
3099.000000 0.107093
3100.000000 0.157310
3101.000000 0.075843
3102.000000 -0.136474
3103.000000 0.068032
3104.000000 -0.056415
3105.000000 -0.002281
3106.000000 0.066651
3107.000000 -0.135094
3108.000000 0.047934
3109.000000 0.060218
3110.000000 -0.042724
3111.000000 0.052407
3112.000000 -0.130318
3113.000000 -0.064781
3114.000000 0.113526
3115.000000 -0.064781
3116.000000 -0.006753
3117.000000 0.021156
3118.000000 -0.097410
3119.000000 0.786781
3120.000000 -0.602456
3121.000000 -0.033531
3122.000000 -0.073973
3123.000000 0.075844
3124.000000 0.165121
3125.000000 -0.033530
3126.000000 -0.120849
3127.000000 0.060218
3128.000000 -0.091254
3129.000000 0.028968
3130.000000 -0.097410
3131.000000 0.099281
3132.000000 0.016683
3133.000000 0.107095
3134.000000 -0.058349
3135.000000 0.193031
3136.000000 -0.221340
3137.000000 -0.002281
3138.000000 0.082276
3139.000000 -0.127282
3140.000000 -0.030191
3141.000000 -0.002281
3142.000000 0.043213
3143.000000 0.028970
3144.000000 -0.060005
3145.000000 -0.025718
3146.000000 0.082276
3147.000000 -0.017906
3148.000000 0.040122
3149.000000 -0.049157
3150.000000 -0.050536
3151.000000 0.778969
3152.000000 -0.750894
3153.000000 0.060219
3154.000000 -0.050536
3155.000000 -0.033531
3156.000000 -0.014566
3157.000000 0.021157
3158.000000 -0.167724
3159.000000 0.138343
3160.000000 0.049371
3161.000000 -0.017906
3162.000000 0.011964
3163.000000 -0.002281
3164.000000 -0.014566
3165.000000 0.005532
3166.000000 -0.120849
3167.000000 0.325843
3168.000000 -0.259540
3169.000000 0.068031
3170.000000 0.058839
3171.000000 -0.002281
3172.000000 -0.092692
3173.000000 0.068032
3174.000000 -0.027099
3175.000000 0.052406
3176.000000 -0.122504
3177.000000 0.013343
3178.000000 -0.034910
3179.000000 0.052406
3180.000000 -0.077066
3181.000000 0.114907
3182.000000 0.058839
3183.000000 0.482093
3184.000000 -0.430581
3185.000000 -0.064781
3186.000000 0.090089
3187.000000 -0.064781
3188.000000 -0.077066
3189.000000 -0.056969
3190.000000 0.082277
3191.000000 0.075844
3192.000000 -0.083443
3193.000000 -0.002280
3194.000000 0.043213
3195.000000 0.091470
3196.000000 -0.061442
3197.000000 -0.088219
3198.000000 0.058839
3199.000000 0.044594
3200.000000 -0.139772
3201.000000 -0.002282
3202.000000 0.168215
3203.000000 0.005531
3204.000000 -0.014566
3205.000000 -0.010093
3206.000000 0.051026
3207.000000 -0.049157
3208.000000 -0.099066
3209.000000 0.044593
3210.000000 -0.183348
3211.000000 0.130531
3212.000000 0.032309
3213.000000 0.099281
3214.000000 -0.128661
3215.000000 0.528969
3216.000000 -0.539956
3217.000000 -0.064781
3218.000000 0.113526
3219.000000 -0.166343
3220.000000 0.149496
3221.000000 0.091469
3222.000000 -0.019286
3223.000000 -0.150719
3224.000000 0.088433
3225.000000 -0.127281
3226.000000 0.051026
3227.000000 0.052407
3228.000000 -0.045816
3229.000000 0.036781
3230.000000 0.082277
3231.000000 0.107093
3232.000000 -0.142352
3233.000000 -0.056969
3234.000000 0.011964
3235.000000 0.028969
3236.000000 -0.069254
3237.000000 0.099282
3238.000000 -0.081787
3239.000000 -0.033531
3240.000000 0.127496
3241.000000 -0.088219
3242.000000 -0.003661
3243.000000 0.068032
3244.000000 0.008871
3245.000000 -0.056968
3246.000000 -0.058349
3247.000000 0.661781
3248.000000 -0.672769
3249.000000 0.052407
3250.000000 0.004151
3251.000000 -0.002281
3252.000000 -0.022378
3253.000000 0.044594
3254.000000 0.176026
3255.000000 -0.064781
3256.000000 -0.091255
3257.000000 -0.142906
3258.000000 0.074464
3259.000000 0.052406
3260.000000 -0.053628
3261.000000 0.036781
3262.000000 0.043214
3263.000000 -0.010093
3264.000000 -0.018215
3265.000000 -0.010094
3266.000000 -0.011474
3267.000000 -0.017906
3268.000000 -0.030191
3269.000000 0.021156
3270.000000 0.066652
3271.000000 -0.103844
3272.000000 0.080621
3273.000000 0.060218
3274.000000 0.097901
3275.000000 -0.119468
3276.000000 0.016683
3277.000000 0.005531
3278.000000 -0.027098
3279.000000 0.536781
3280.000000 -0.602457
3281.000000 0.099281
3282.000000 -0.034911
3283.000000 0.028969
3284.000000 -0.100503
3285.000000 0.068031
3286.000000 0.090088
3287.000000 0.044595
3288.000000 -0.020943
3289.000000 -0.064781
3290.000000 0.058839
3291.000000 -0.056969
3292.000000 -0.077066
3293.000000 -0.033531
3294.000000 0.043214
3295.000000 0.044594
3296.000000 -0.079853
3297.000000 -0.096030
3298.000000 0.027588
3299.000000 0.052406
3300.000000 0.047934
3301.000000 -0.056969
3302.000000 0.043213
3303.000000 0.060220
3304.000000 0.002495
3305.000000 -0.166343
3306.000000 0.066651
3307.000000 0.060219
3308.000000 -0.061441
3309.000000 -0.041344
3310.000000 0.152589
3311.000000 0.560219
3312.000000 -0.688394
3313.000000 0.068031
3314.000000 0.043214
3315.000000 -0.017905
3316.000000 -0.045817
3317.000000 0.068032
3318.000000 -0.113036
3319.000000 -0.025719
3320.000000 0.080621
3321.000000 0.005531
3322.000000 0.074464
3323.000000 -0.111656
3324.000000 -0.006754
3325.000000 0.091469
3326.000000 -0.105224
3327.000000 0.169594
3328.000000 -0.122776
3329.000000 -0.017906
3330.000000 0.004151
3331.000000 0.044594
3332.000000 -0.077066
3333.000000 0.060219
3334.000000 -0.011473
3335.000000 0.005531
3336.000000 0.018121
3337.000000 -0.033531
3338.000000 0.011964
3339.000000 0.122719
3340.000000 -0.108317
3341.000000 -0.010094
3342.000000 0.043214
3343.000000 0.591469
3344.000000 -0.610269
3345.000000 -0.080406
3346.000000 0.222902
3347.000000 -0.056969
3348.000000 -0.061441
3349.000000 -0.096031
3350.000000 0.066651
3351.000000 0.036782
3352.000000 -0.013130
3353.000000 -0.119469
3354.000000 -0.058348
3355.000000 0.083656
3356.000000 -0.030191
3357.000000 0.028969
3358.000000 0.035401
3359.000000 0.068032
3360.000000 -0.040791
3361.000000 -0.017906
3362.000000 0.004151
3363.000000 -0.025719
3364.000000 0.008872
3365.000000 -0.017907
3366.000000 0.152589
3367.000000 -0.033530
3368.000000 -0.083443
3369.000000 -0.174156
3370.000000 0.160401
3371.000000 0.021156
3372.000000 -0.038003
3373.000000 0.036781
3374.000000 -0.089599
3375.000000 0.700844
3376.000000 -0.625894
3377.000000 0.052406
3378.000000 -0.050537
3379.000000 0.052407
3380.000000 -0.006754
3381.000000 -0.135093
3382.000000 0.191651
3383.000000 0.044594
3384.000000 -0.130317
3385.000000 -0.025719
3386.000000 0.019776
3387.000000 -0.017906
3388.000000 0.008871
3389.000000 0.083657
3390.000000 0.011964
3391.000000 0.036781
3392.000000 -0.127590
3393.000000 -0.025719
3394.000000 -0.003661
3395.000000 0.146156
3396.000000 -0.053628
3397.000000 -0.002281
3398.000000 0.051026
3399.000000 0.028969
3400.000000 -0.122505
3401.000000 -0.049156
3402.000000 0.105714
3403.000000 -0.033531
3404.000000 -0.100503
3405.000000 0.005531
3406.000000 0.058839
3407.000000 0.450844
3408.000000 -0.477456
3409.000000 0.036781
3410.000000 0.058839
3411.000000 -0.010093
3412.000000 -0.092692
3413.000000 -0.088219
3414.000000 0.074464
3415.000000 -0.049156
3416.000000 0.104058
3417.000000 0.021156
3418.000000 0.090089
3419.000000 0.036782
3420.000000 -0.045816
3421.000000 -0.072593
3422.000000 0.011964
3423.000000 0.060219
3424.000000 -0.173602
3425.000000 -0.010094
3426.000000 0.058839
3427.000000 0.068032
3428.000000 0.032309
3429.000000 -0.017906
3430.000000 -0.042724
3431.000000 0.036781
3432.000000 -0.036567
3433.000000 0.091469
3434.000000 -0.042724
3435.000000 -0.056968
3436.000000 -0.006754
3437.000000 -0.033531
3438.000000 -0.113036
3439.000000 0.755531
3440.000000 -0.500894
3441.000000 -0.056968
3442.000000 -0.034911
3443.000000 -0.064782
3444.000000 0.079184
3445.000000 -0.064781
3446.000000 0.011964
3447.000000 0.122719
3448.000000 -0.044380
3449.000000 -0.119468
3450.000000 0.105713
3451.000000 0.060219
3452.000000 -0.194253
3453.000000 0.036781
3454.000000 0.113527
3455.000000 0.075844
3456.000000 -0.139771
3457.000000 0.013344
3458.000000 0.027589
3459.000000 -0.049156
3460.000000 -0.069254
3461.000000 0.083657
3462.000000 0.004151
3463.000000 -0.025719
3464.000000 0.025933
3465.000000 0.036781
3466.000000 0.004152
3467.000000 -0.056969
3468.000000 -0.108316
3469.000000 0.177407
3470.000000 0.082276
3471.000000 0.411781
3472.000000 -0.524331
3473.000000 -0.025718
3474.000000 -0.034911
3475.000000 -0.002282
3476.000000 -0.006753
3477.000000 -0.103844
3478.000000 0.066652
3479.000000 0.099281
3480.000000 0.033745
3481.000000 0.013345
3482.000000 0.051026
3483.000000 -0.033531
3484.000000 -0.084878
3485.000000 -0.049156
3486.000000 0.082277
3487.000000 -0.033531
3488.000000 -0.009540
3489.000000 0.013344
3490.000000 -0.120849
3491.000000 -0.041343
3492.000000 0.016684
3493.000000 0.114906
3494.000000 -0.066161
3495.000000 0.107094
3496.000000 -0.067817
3497.000000 0.146156
3498.000000 -0.089599
3499.000000 0.036782
3500.000000 -0.045817
3501.000000 0.028969
3502.000000 -0.050536
3503.000000 0.513344
3504.000000 -0.500894
3505.000000 0.091469
3506.000000 -0.050536
3507.000000 -0.017906
3508.000000 0.063560
3509.000000 0.036781
3510.000000 -0.019286
3511.000000 -0.096030
3512.000000 0.002495
3513.000000 0.013343
3514.000000 0.004152
3515.000000 0.107094
3516.000000 -0.077066
3517.000000 -0.025719
3518.000000 -0.097411
3519.000000 0.153969
3520.000000 -0.166654
3521.000000 0.013345
3522.000000 0.121338
3523.000000 -0.017906
3524.000000 0.001059
3525.000000 -0.064781
3526.000000 0.004152
3527.000000 0.068031
3528.000000 -0.067817
3529.000000 0.021157
3530.000000 0.019776
3531.000000 0.005531
3532.000000 -0.061440
3533.000000 -0.002282
3534.000000 -0.050535
3535.000000 0.708656
3536.000000 -0.594644
3537.000000 -0.064781
3538.000000 0.105715
3539.000000 0.036781
3540.000000 -0.116129
3541.000000 -0.002281
3542.000000 -0.066161
3543.000000 0.114906
3544.000000 -0.075629
3545.000000 -0.033532
3546.000000 -0.019286
3547.000000 0.068031
3548.000000 0.008872
3549.000000 0.021156
3550.000000 -0.034911
3551.000000 0.263344
3552.000000 -0.142353
3553.000000 -0.111657
3554.000000 0.027590
3555.000000 0.036781
3556.000000 0.079184
3557.000000 -0.041344
3558.000000 -0.027099
3559.000000 0.028969
3560.000000 -0.052192
3561.000000 -0.033531
3562.000000 0.004152
3563.000000 0.036781
3564.000000 0.055747
3565.000000 -0.056969
3566.000000 -0.027099
3567.000000 0.474282
3568.000000 -0.539957
3569.000000 0.075844
3570.000000 -0.042724
3571.000000 0.060220
3572.000000 -0.030192
3573.000000 -0.010093
3574.000000 -0.034911
3575.000000 0.060218
3576.000000 -0.106879
3577.000000 0.013343
3578.000000 0.215089
3579.000000 -0.072593
3580.000000 -0.100504
3581.000000 0.068032
3582.000000 0.019776
3583.000000 -0.049156
3584.000000 0.047826
3585.000000 -0.017906
3586.000000 0.035401
3587.000000 0.005531
3588.000000 0.040122
3589.000000 -0.135094
3590.000000 -0.034910
3591.000000 -0.002282
3592.000000 0.119683
3593.000000 -0.150718
3594.000000 0.058839
3595.000000 0.146156
3596.000000 -0.061441
3597.000000 -0.017906
3598.000000 0.074464
3599.000000 0.614906
3600.000000 -0.797769
3601.000000 0.036781
3602.000000 0.043214
3603.000000 -0.002281
3604.000000 -0.053629
3605.000000 -0.041343
3606.000000 -0.027099
3607.000000 0.036781
3608.000000 0.213433
3609.000000 -0.205406
3610.000000 0.019777
3611.000000 0.083656
3612.000000 -0.030191
3613.000000 -0.010094
3614.000000 0.004151
3615.000000 0.013344
3616.000000 -0.095478
3617.000000 -0.049156
3618.000000 -0.073973
3619.000000 0.146156
3620.000000 0.094809
3621.000000 -0.049156
3622.000000 -0.066162
3623.000000 0.075845
3624.000000 0.010307
3625.000000 -0.017906
3626.000000 -0.003661
3627.000000 0.028969
3628.000000 0.001059
3629.000000 -0.033532
3630.000000 0.027589
3631.000000 0.536782
3632.000000 -0.586831
3633.000000 -0.010094
3634.000000 0.035401
3635.000000 -0.056968
3636.000000 0.055746
3637.000000 0.239907
3638.000000 -0.042724
3639.000000 -0.103844
3640.000000 -0.028754
3641.000000 -0.056969
3642.000000 0.011964
3643.000000 0.068032
3644.000000 -0.123941
3645.000000 -0.049156
3646.000000 0.035401
3647.000000 0.208656
3648.000000 -0.088528
3649.000000 -0.096031
3650.000000 -0.003660
3651.000000 0.044593
3652.000000 0.008871
3653.000000 -0.025718
3654.000000 0.004151
3655.000000 -0.010094
3656.000000 0.025933
3657.000000 0.005531
3658.000000 -0.019285
3659.000000 0.052406
3660.000000 -0.022378
3661.000000 0.021156
3662.000000 0.043214
3663.000000 0.552407
3664.000000 -0.672769
3665.000000 0.138344
3666.000000 -0.152099
3667.000000 -0.072593
3668.000000 0.211996
3669.000000 -0.064781
3670.000000 0.027589
3671.000000 -0.150719
3672.000000 0.111871
3673.000000 -0.056969
3674.000000 0.051026
3675.000000 -0.064781
3676.000000 0.071371
3677.000000 0.114906
3678.000000 -0.081786
3679.000000 -0.010094
3680.000000 -0.103289
3681.000000 0.099281
3682.000000 -0.019287
3683.000000 -0.017905
3684.000000 -0.069254
3685.000000 0.107095
3686.000000 0.113526
3687.000000 0.021156
3688.000000 -0.106879
3689.000000 -0.150719
3690.000000 -0.003662
3691.000000 -0.096030
3692.000000 0.016683
3693.000000 0.075844
3694.000000 0.097901
3695.000000 0.653968
3696.000000 -0.547769
3697.000000 -0.041343
3698.000000 -0.003662
3699.000000 0.075843
3700.000000 -0.100503
3701.000000 -0.056969
3702.000000 -0.027099
3703.000000 -0.002280
3704.000000 0.025932
3705.000000 -0.033531
3706.000000 0.113526
3707.000000 -0.072594
3708.000000 0.165122
3709.000000 -0.080406
3710.000000 -0.066161
3711.000000 0.153969
3712.000000 -0.069459
3713.000000 0.013344
3714.000000 -0.042724
3715.000000 -0.025718
3716.000000 0.001059
3717.000000 0.068032
3718.000000 -0.089599
3719.000000 -0.002281
3720.000000 -0.060004
3721.000000 -0.049156
3722.000000 0.058838
3723.000000 0.122720
3724.000000 0.024496
3725.000000 -0.017906
3726.000000 -0.003661
3727.000000 0.536781
3728.000000 -0.555581
3729.000000 -0.072593
3730.000000 0.004151
3731.000000 0.052406
3732.000000 0.079184
3733.000000 -0.119469
3734.000000 -0.042724
3735.000000 0.044595
3736.000000 0.010307
3737.000000 -0.033531
3738.000000 -0.081786
3739.000000 0.028968
3740.000000 0.024497
3741.000000 -0.002281
3742.000000 0.074464
3743.000000 0.068031
3744.000000 -0.126728
3745.000000 -0.025718
3746.000000 -0.034911
3747.000000 -0.002281
3748.000000 0.040122
3749.000000 0.075844
3750.000000 -0.042723
3751.000000 -0.033531
3752.000000 0.064995
3753.000000 -0.002280
3754.000000 -0.034912
3755.000000 0.099281
3756.000000 -0.116128
3757.000000 0.013344
3758.000000 0.074464
3759.000000 0.474281
3760.000000 -0.618082
3761.000000 0.216469
3762.000000 -0.034910
3763.000000 0.005531
3764.000000 -0.108316
3765.000000 -0.080406
3766.000000 -0.003662
3767.000000 0.044595
3768.000000 -0.020943
3769.000000 0.044594
3770.000000 0.058839
3771.000000 -0.119469
3772.000000 0.047934
3773.000000 0.091469
3774.000000 0.051026
3775.000000 0.075844
3776.000000 -0.143216
3777.000000 -0.142905
3778.000000 0.066651
3779.000000 -0.049156
3780.000000 0.047934
3781.000000 0.052406
3782.000000 0.027589
3783.000000 0.044594
3784.000000 -0.075630
3785.000000 0.130532
3786.000000 -0.058349
3787.000000 -0.010094
3788.000000 -0.006753
3789.000000 0.005531
3790.000000 -0.058348
3791.000000 0.591468
3792.000000 -0.610269
3793.000000 -0.111656
3794.000000 0.136964
3795.000000 -0.049156
3796.000000 0.165121
3797.000000 -0.010093
3798.000000 -0.042724
3799.000000 -0.088219
3800.000000 0.025933
3801.000000 0.036781
3802.000000 -0.089598
3803.000000 0.021156
3804.000000 0.040121
3805.000000 -0.088218
3806.000000 -0.011474
3807.000000 0.271156
3808.000000 -0.142352
3809.000000 0.005531
3810.000000 -0.011473
3811.000000 -0.088219
3812.000000 0.024497
3813.000000 0.052406
3814.000000 -0.011474
3815.000000 -0.080406
3816.000000 0.119683
3817.000000 -0.103844
3818.000000 0.129152
3819.000000 -0.033531
3820.000000 -0.116128
3821.000000 0.044594
3822.000000 0.027589
3823.000000 0.630532
3824.000000 -0.672769
3825.000000 0.083656
3826.000000 -0.027099
3827.000000 -0.072593
3828.000000 0.008871
3829.000000 0.068031
3830.000000 0.082277
3831.000000 -0.111656
3832.000000 0.010308
3833.000000 -0.025719
3834.000000 -0.003662
3835.000000 0.122720
3836.000000 0.024496
3837.000000 -0.127281
3838.000000 -0.042723
3839.000000 0.138344
3840.000000 -0.091526
3841.000000 -0.033530
3842.000000 -0.011474
3843.000000 0.075844
3844.000000 -0.100503
3845.000000 0.060219
3846.000000 0.066651
3847.000000 -0.010093
3848.000000 -0.067818
3849.000000 -0.010093
3850.000000 0.011964
3851.000000 0.036781
3852.000000 0.032310
3853.000000 -0.033532
3854.000000 0.082276
3855.000000 0.575844
3856.000000 -0.618081
3857.000000 0.013344
3858.000000 -0.034911
3859.000000 -0.103843
3860.000000 0.126058
3861.000000 0.044595
3862.000000 -0.042724
3863.000000 -0.010094
3864.000000 -0.044379
3865.000000 -0.033531
3866.000000 0.113527
3867.000000 -0.103844
3868.000000 -0.030192
3869.000000 -0.142905
3870.000000 -0.003662
3871.000000 0.271156
3872.000000 -0.032977
3873.000000 -0.010094
3874.000000 -0.081786
3875.000000 -0.072594
3876.000000 -0.006754
3877.000000 0.138344
3878.000000 -0.011474
3879.000000 -0.197594
3880.000000 0.104058
3881.000000 -0.033531
3882.000000 0.136964
3883.000000 0.013344
3884.000000 -0.006753
3885.000000 0.013344
3886.000000 0.043213
3887.000000 0.443032
3888.000000 -0.508707
3889.000000 0.052406
3890.000000 -0.073974
3891.000000 -0.033531
3892.000000 0.126058
3893.000000 -0.049156
3894.000000 0.058840
3895.000000 0.044593
3896.000000 -0.005317
3897.000000 -0.056969
3898.000000 -0.159911
3899.000000 0.036782
3900.000000 0.008871
3901.000000 0.068031
3902.000000 0.082277
3903.000000 0.060219
3904.000000 -0.166653
3905.000000 0.107094
3906.000000 -0.034912
3907.000000 -0.033530
3908.000000 -0.006754
3909.000000 -0.017905
3910.000000 -0.027099
3911.000000 0.005531
3912.000000 0.096246
3913.000000 -0.103844
3914.000000 -0.011473
3915.000000 0.036781
3916.000000 0.063559
3917.000000 -0.103843
3918.000000 -0.034911
3919.000000 0.661781
3920.000000 -0.633706
3921.000000 0.060220
3922.000000 -0.003662
3923.000000 0.052406
3924.000000 -0.022378
3925.000000 0.036781
3926.000000 0.035402
3927.000000 -0.103844
3928.000000 -0.060005
3929.000000 0.091469
3930.000000 -0.027099
3931.000000 0.138344
3932.000000 -0.100503
3933.000000 -0.002282
3934.000000 0.004152
3935.000000 -0.017906
3936.000000 -0.056414
3937.000000 0.060218
3938.000000 -0.058349
3939.000000 0.013345
3940.000000 -0.022379
3941.000000 -0.017907
3942.000000 -0.050535
3943.000000 0.130531
3944.000000 0.111871
3945.000000 -0.088219
3946.000000 -0.011474
3947.000000 -0.103843
3948.000000 0.172934
3949.000000 -0.150719
3950.000000 -0.003661
3951.000000 0.622718
3952.000000 -0.571206
3953.000000 -0.127282
3954.000000 0.066652
3955.000000 0.083656
3956.000000 -0.069253
3957.000000 0.060219
3958.000000 -0.073974
3959.000000 0.060219
3960.000000 0.018120
3961.000000 -0.111656
3962.000000 0.058840
3963.000000 -0.111656
3964.000000 0.001060
3965.000000 0.052406
3966.000000 -0.019286
3967.000000 0.177407
3968.000000 -0.178834
3969.000000 0.075844
3970.000000 0.019776
3971.000000 0.052407
3972.000000 -0.022379
3973.000000 -0.119469
3974.000000 0.043215
3975.000000 0.036781
3976.000000 0.002496
3977.000000 -0.010094
3978.000000 0.035401
3979.000000 0.068032
3980.000000 0.071371
3981.000000 -0.103843
3982.000000 0.019776
3983.000000 0.552406
3984.000000 -0.579019
3985.000000 -0.072593
3986.000000 -0.066161
3987.000000 -0.002282
3988.000000 0.024497
3989.000000 -0.033531
3990.000000 -0.003661
3991.000000 0.083657
3992.000000 -0.044380
3993.000000 0.021157
3994.000000 0.027589
3995.000000 -0.033531
3996.000000 -0.022378
3997.000000 0.091469
3998.000000 -0.019286
3999.000000 0.028969
4000.000000 -0.087666
4001.000000 0.044595
4002.000000 -0.042724
4003.000000 0.021156
4004.000000 0.063560
4005.000000 -0.064781
4006.000000 0.082276
4007.000000 -0.041343
4008.000000 0.010307
4009.000000 -0.025718
4010.000000 -0.011474
4011.000000 -0.111656
4012.000000 0.055747
4013.000000 0.107094
4014.000000 0.066652
4015.000000 0.552406
4016.000000 -0.657144
4017.000000 -0.033531
4018.000000 -0.034911
4019.000000 0.052406
4020.000000 0.016683
4021.000000 0.028970
4022.000000 0.097901
4023.000000 -0.017907
4024.000000 -0.185004
4025.000000 0.091469
4026.000000 0.035402
4027.000000 -0.064781
4028.000000 -0.030191
4029.000000 0.068032
4030.000000 0.019776
4031.000000 0.114906
4032.000000 -0.049465
4033.000000 -0.096030
4034.000000 -0.073974
4035.000000 0.075844
4036.000000 0.032310
4037.000000 0.013343
4038.000000 0.011964
4039.000000 -0.033530
4040.000000 -0.099068
4041.000000 0.114907
4042.000000 -0.058349
4043.000000 -0.017906
4044.000000 0.024497
4045.000000 0.052406
4046.000000 -0.089599
4047.000000 0.568032
4048.000000 -0.539956
4049.000000 0.146156
4050.000000 -0.245849
4051.000000 0.107094
4052.000000 -0.022379
4053.000000 -0.010093
4054.000000 0.121339
4055.000000 -0.056969
4056.000000 0.025933
4057.000000 -0.002282
4058.000000 -0.136474
4059.000000 0.138345
4060.000000 0.102621
4061.000000 -0.072593
4062.000000 -0.066161
4063.000000 0.005531
4064.000000 0.037335
4065.000000 -0.103844
4066.000000 -0.019286
4067.000000 0.005531
4068.000000 0.008871
4069.000000 0.060219
4070.000000 0.074464
4071.000000 0.028969
4072.000000 0.010308
4073.000000 -0.166344
4074.000000 0.019777
4075.000000 0.013344
4076.000000 0.040121
4077.000000 0.005532
4078.000000 0.066651
4079.000000 0.497719
4080.000000 -0.719644
4081.000000 0.122719
4082.000000 0.035401
4083.000000 -0.088219
4084.000000 0.001059
4085.000000 0.060219
4086.000000 0.027589
4087.000000 -0.049156
4088.000000 0.025932
4089.000000 0.036782
4090.000000 -0.113037
4091.000000 0.028969
4092.000000 0.008872
4093.000000 -0.080406
4094.000000 -0.066161
4095.000000 0.193031


==> Plots/NN_SingleRun_DNL/hist_est_dnl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/NN_SingleRun_DNL/true_dnl.dat <==
0.000000 0.000000
1.000000 -0.021156
2.000000 -0.019777
3.000000 -0.021156
4.000000 -0.024497
5.000000 -0.021156
6.000000 -0.019776
7.000000 -0.021157
8.000000 -0.002495
9.000000 -0.021156
10.000000 -0.019777
11.000000 -0.021156
12.000000 -0.024497
13.000000 -0.021156
14.000000 -0.019776
15.000000 -0.021157
16.000000 0.547769
17.000000 -0.021156
18.000000 -0.019776
19.000000 -0.021157
20.000000 -0.024496
21.000000 -0.021156
22.000000 -0.019777
23.000000 -0.021156
24.000000 -0.002496
25.000000 -0.021156
26.000000 -0.019776
27.000000 -0.021157
28.000000 -0.024496
29.000000 -0.021156
30.000000 -0.019777
31.000000 -0.021156
32.000000 0.064227
33.000000 -0.021156
34.000000 -0.019776
35.000000 -0.021157
36.000000 -0.024496
37.000000 -0.021157
38.000000 -0.019776
39.000000 -0.021156
40.000000 -0.002496
41.000000 -0.021156
42.000000 -0.019776
43.000000 -0.021157
44.000000 -0.024496
45.000000 -0.021157
46.000000 -0.019776
47.000000 -0.021156
48.000000 0.547769
49.000000 -0.021157
50.000000 -0.019776
51.000000 -0.021156
52.000000 -0.024497
53.000000 -0.021156
54.000000 -0.019776
55.000000 -0.021157
56.000000 -0.002495
57.000000 -0.021157
58.000000 -0.019776
59.000000 -0.021156
60.000000 -0.024497
61.000000 -0.021156
62.000000 -0.019776
63.000000 -0.021157
64.000000 0.127590
65.000000 -0.021156
66.000000 -0.019776
67.000000 -0.021157
68.000000 -0.024496
69.000000 -0.021156
70.000000 -0.019777
71.000000 -0.021156
72.000000 -0.002496
73.000000 -0.021156
74.000000 -0.019776
75.000000 -0.021157
76.000000 -0.024496
77.000000 -0.021156
78.000000 -0.019777
79.000000 -0.021156
80.000000 0.547769
81.000000 -0.021156
82.000000 -0.019777
83.000000 -0.021156
84.000000 -0.024497
85.000000 -0.021156
86.000000 -0.019776
87.000000 -0.021157
88.000000 -0.002495
89.000000 -0.021157
90.000000 -0.019776
91.000000 -0.021156
92.000000 -0.024497
93.000000 -0.021156
94.000000 -0.019776
95.000000 -0.021157
96.000000 0.064228
97.000000 -0.021157
98.000000 -0.019776
99.000000 -0.021156
100.000000 -0.024497
101.000000 -0.021156
102.000000 -0.019776
103.000000 -0.021157
104.000000 -0.002495
105.000000 -0.021157
106.000000 -0.019776
107.000000 -0.021156
108.000000 -0.024497
109.000000 -0.021156
110.000000 -0.019776
111.000000 -0.021157
112.000000 0.547769
113.000000 -0.021156
114.000000 -0.019776
115.000000 -0.021157
116.000000 -0.024496
117.000000 -0.021157
118.000000 -0.019776
119.000000 -0.021156
120.000000 -0.002496
121.000000 -0.021156
122.000000 -0.019777
123.000000 -0.021156
124.000000 -0.024496
125.000000 -0.021157
126.000000 -0.019776
127.000000 -0.021156
128.000000 0.100709
129.000000 -0.021157
130.000000 -0.019776
131.000000 -0.021156
132.000000 -0.024497
133.000000 -0.021156
134.000000 -0.019777
135.000000 -0.021156
136.000000 -0.002495
137.000000 -0.021157
138.000000 -0.019776
139.000000 -0.021156
140.000000 -0.024497
141.000000 -0.021156
142.000000 -0.019777
143.000000 -0.021156
144.000000 0.547769
145.000000 -0.021156
146.000000 -0.019777
147.000000 -0.021156
148.000000 -0.024496
149.000000 -0.021157
150.000000 -0.019776
151.000000 -0.021156
152.000000 -0.002496
153.000000 -0.021156
154.000000 -0.019777
155.000000 -0.021156
156.000000 -0.024496
157.000000 -0.021157
158.000000 -0.019776
159.000000 -0.021156
160.000000 0.064227
161.000000 -0.021156
162.000000 -0.019777
163.000000 -0.021156
164.000000 -0.024497
165.000000 -0.021156
166.000000 -0.019776
167.000000 -0.021157
168.000000 -0.002495
169.000000 -0.021156
170.000000 -0.019777
171.000000 -0.021156
172.000000 -0.024497
173.000000 -0.021156
174.000000 -0.019776
175.000000 -0.021157
176.000000 0.547769
177.000000 -0.021156
178.000000 -0.019776
179.000000 -0.021157
180.000000 -0.024496
181.000000 -0.021156
182.000000 -0.019777
183.000000 -0.021156
184.000000 -0.002496
185.000000 -0.021156
186.000000 -0.019776
187.000000 -0.021157
188.000000 -0.024496
189.000000 -0.021157
190.000000 -0.019776
191.000000 -0.021156
192.000000 0.127590
193.000000 -0.021156
194.000000 -0.019777
195.000000 -0.021156
196.000000 -0.024496
197.000000 -0.021157
198.000000 -0.019776
199.000000 -0.021156
200.000000 -0.002496
201.000000 -0.021156
202.000000 -0.019777
203.000000 -0.021156
204.000000 -0.024496
205.000000 -0.021157
206.000000 -0.019776
207.000000 -0.021156
208.000000 0.547769
209.000000 -0.021157
210.000000 -0.019776
211.000000 -0.021156
212.000000 -0.024497
213.000000 -0.021156
214.000000 -0.019777
215.000000 -0.021156
216.000000 -0.002496
217.000000 -0.021156
218.000000 -0.019776
219.000000 -0.021157
220.000000 -0.024496
221.000000 -0.021156
222.000000 -0.019777
223.000000 -0.021156
224.000000 0.064227
225.000000 -0.021156
226.000000 -0.019776
227.000000 -0.021157
228.000000 -0.024496
229.000000 -0.021156
230.000000 -0.019777
231.000000 -0.021156
232.000000 -0.002496
233.000000 -0.021156
234.000000 -0.019776
235.000000 -0.021157
236.000000 -0.024496
237.000000 -0.021157
238.000000 -0.019776
239.000000 -0.021156
240.000000 0.547769
241.000000 -0.021157
242.000000 -0.019776
243.000000 -0.021156
244.000000 -0.024497
245.000000 -0.021156
246.000000 -0.019776
247.000000 -0.021157
248.000000 -0.002495
249.000000 -0.021157
250.000000 -0.019776
251.000000 -0.021156
252.000000 -0.024497
253.000000 -0.021156
254.000000 -0.019776
255.000000 -0.021157
256.000000 0.029026
257.000000 -0.021156
258.000000 -0.019777
259.000000 -0.021156
260.000000 -0.024496
261.000000 -0.021157
262.000000 -0.019776
263.000000 -0.021156
264.000000 -0.002496
265.000000 -0.021156
266.000000 -0.019777
267.000000 -0.021156
268.000000 -0.024496
269.000000 -0.021157
270.000000 -0.019776
271.000000 -0.021156
272.000000 0.547769
273.000000 -0.021157
274.000000 -0.019776
275.000000 -0.021156
276.000000 -0.024497
277.000000 -0.021156
278.000000 -0.019777
279.000000 -0.021156
280.000000 -0.002495
281.000000 -0.021157
282.000000 -0.019776
283.000000 -0.021156
284.000000 -0.024497
285.000000 -0.021156
286.000000 -0.019777
287.000000 -0.021156
288.000000 0.064227
289.000000 -0.021156
290.000000 -0.019776
291.000000 -0.021157
292.000000 -0.024496
293.000000 -0.021156
294.000000 -0.019777
295.000000 -0.021156
296.000000 -0.002496
297.000000 -0.021156
298.000000 -0.019776
299.000000 -0.021157
300.000000 -0.024496
301.000000 -0.021156
302.000000 -0.019777
303.000000 -0.021156
304.000000 0.547769
305.000000 -0.021156
306.000000 -0.019777
307.000000 -0.021156
308.000000 -0.024497
309.000000 -0.021156
310.000000 -0.019776
311.000000 -0.021157
312.000000 -0.002495
313.000000 -0.021157
314.000000 -0.019776
315.000000 -0.021156
316.000000 -0.024497
317.000000 -0.021156
318.000000 -0.019776
319.000000 -0.021157
320.000000 0.127591
321.000000 -0.021157
322.000000 -0.019776
323.000000 -0.021156
324.000000 -0.024497
325.000000 -0.021156
326.000000 -0.019777
327.000000 -0.021156
328.000000 -0.002495
329.000000 -0.021157
330.000000 -0.019776
331.000000 -0.021156
332.000000 -0.024497
333.000000 -0.021156
334.000000 -0.019777
335.000000 -0.021156
336.000000 0.547769
337.000000 -0.021156
338.000000 -0.019777
339.000000 -0.021156
340.000000 -0.024497
341.000000 -0.021156
342.000000 -0.019776
343.000000 -0.021157
344.000000 -0.002495
345.000000 -0.021156
346.000000 -0.019777
347.000000 -0.021156
348.000000 -0.024497
349.000000 -0.021156
350.000000 -0.019776
351.000000 -0.021157
352.000000 0.064228
353.000000 -0.021156
354.000000 -0.019777
355.000000 -0.021156
356.000000 -0.024497
357.000000 -0.021156
358.000000 -0.019776
359.000000 -0.021157
360.000000 -0.002495
361.000000 -0.021157
362.000000 -0.019776
363.000000 -0.021156
364.000000 -0.024497
365.000000 -0.021156
366.000000 -0.019776
367.000000 -0.021157
368.000000 0.547769
369.000000 -0.021156
370.000000 -0.019776
371.000000 -0.021157
372.000000 -0.024496
373.000000 -0.021157
374.000000 -0.019776
375.000000 -0.021156
376.000000 -0.002496
377.000000 -0.021156
378.000000 -0.019776
379.000000 -0.021157
380.000000 -0.024496
381.000000 -0.021157
382.000000 -0.019776
383.000000 -0.021156
384.000000 0.100709
385.000000 -0.021157
386.000000 -0.019776
387.000000 -0.021156
388.000000 -0.024497
389.000000 -0.021156
390.000000 -0.019776
391.000000 -0.021157
392.000000 -0.002495
393.000000 -0.021157
394.000000 -0.019776
395.000000 -0.021156
396.000000 -0.024497
397.000000 -0.021156
398.000000 -0.019776
399.000000 -0.021157
400.000000 0.547769
401.000000 -0.021156
402.000000 -0.019776
403.000000 -0.021157
404.000000 -0.024496
405.000000 -0.021157
406.000000 -0.019776
407.000000 -0.021156
408.000000 -0.002496
409.000000 -0.021156
410.000000 -0.019776
411.000000 -0.021157
412.000000 -0.024496
413.000000 -0.021157
414.000000 -0.019776
415.000000 -0.021156
416.000000 0.064227
417.000000 -0.021156
418.000000 -0.019777
419.000000 -0.021156
420.000000 -0.024496
421.000000 -0.021157
422.000000 -0.019776
423.000000 -0.021156
424.000000 -0.002496
425.000000 -0.021156
426.000000 -0.019777
427.000000 -0.021156
428.000000 -0.024496
429.000000 -0.021157
430.000000 -0.019776
431.000000 -0.021156
432.000000 0.547769
433.000000 -0.021157
434.000000 -0.019776
435.000000 -0.021156
436.000000 -0.024497
437.000000 -0.021156
438.000000 -0.019777
439.000000 -0.021156
440.000000 -0.002496
441.000000 -0.021156
442.000000 -0.019776
443.000000 -0.021157
444.000000 -0.024496
445.000000 -0.021156
446.000000 -0.019777
447.000000 -0.021156
448.000000 0.127590
449.000000 -0.021156
450.000000 -0.019776
451.000000 -0.021157
452.000000 -0.024496
453.000000 -0.021157
454.000000 -0.019776
455.000000 -0.021156
456.000000 -0.002496
457.000000 -0.021156
458.000000 -0.019776
459.000000 -0.021157
460.000000 -0.024496
461.000000 -0.021157
462.000000 -0.019776
463.000000 -0.021156
464.000000 0.547769
465.000000 -0.021157
466.000000 -0.019776
467.000000 -0.021156
468.000000 -0.024497
469.000000 -0.021156
470.000000 -0.019777
471.000000 -0.021156
472.000000 -0.002495
473.000000 -0.021157
474.000000 -0.019776
475.000000 -0.021156
476.000000 -0.024497
477.000000 -0.021156
478.000000 -0.019777
479.000000 -0.021156
480.000000 0.064228
481.000000 -0.021157
482.000000 -0.019776
483.000000 -0.021156
484.000000 -0.024497
485.000000 -0.021156
486.000000 -0.019777
487.000000 -0.021156
488.000000 -0.002496
489.000000 -0.021156
490.000000 -0.019776
491.000000 -0.021157
492.000000 -0.024496
493.000000 -0.021156
494.000000 -0.019777
495.000000 -0.021156
496.000000 0.547769
497.000000 -0.021156
498.000000 -0.019777
499.000000 -0.021156
500.000000 -0.024497
501.000000 -0.021156
502.000000 -0.019776
503.000000 -0.021157
504.000000 -0.002495
505.000000 -0.021156
506.000000 -0.019777
507.000000 -0.021156
508.000000 -0.024497
509.000000 -0.021156
510.000000 -0.019776
511.000000 -0.021157
512.000000 -0.196264
513.000000 -0.021156
514.000000 -0.019776
515.000000 -0.021157
516.000000 -0.024496
517.000000 -0.021157
518.000000 -0.019776
519.000000 -0.021156
520.000000 -0.002496
521.000000 -0.021156
522.000000 -0.019776
523.000000 -0.021157
524.000000 -0.024496
525.000000 -0.021157
526.000000 -0.019776
527.000000 -0.021156
528.000000 0.547769
529.000000 -0.021157
530.000000 -0.019776
531.000000 -0.021156
532.000000 -0.024497
533.000000 -0.021156
534.000000 -0.019777
535.000000 -0.021156
536.000000 -0.002495
537.000000 -0.021157
538.000000 -0.019776
539.000000 -0.021156
540.000000 -0.024497
541.000000 -0.021156
542.000000 -0.019777
543.000000 -0.021156
544.000000 0.064228
545.000000 -0.021157
546.000000 -0.019776
547.000000 -0.021156
548.000000 -0.024497
549.000000 -0.021156
550.000000 -0.019777
551.000000 -0.021156
552.000000 -0.002496
553.000000 -0.021156
554.000000 -0.019776
555.000000 -0.021157
556.000000 -0.024496
557.000000 -0.021156
558.000000 -0.019777
559.000000 -0.021156
560.000000 0.547769
561.000000 -0.021156
562.000000 -0.019777
563.000000 -0.021156
564.000000 -0.024497
565.000000 -0.021156
566.000000 -0.019776
567.000000 -0.021157
568.000000 -0.002495
569.000000 -0.021156
570.000000 -0.019777
571.000000 -0.021156
572.000000 -0.024497
573.000000 -0.021156
574.000000 -0.019776
575.000000 -0.021157
576.000000 0.127591
577.000000 -0.021157
578.000000 -0.019776
579.000000 -0.021156
580.000000 -0.024497
581.000000 -0.021156
582.000000 -0.019777
583.000000 -0.021156
584.000000 -0.002495
585.000000 -0.021157
586.000000 -0.019776
587.000000 -0.021156
588.000000 -0.024497
589.000000 -0.021156
590.000000 -0.019777
591.000000 -0.021156
592.000000 0.547769
593.000000 -0.021156
594.000000 -0.019777
595.000000 -0.021156
596.000000 -0.024496
597.000000 -0.021157
598.000000 -0.019776
599.000000 -0.021156
600.000000 -0.002496
601.000000 -0.021156
602.000000 -0.019777
603.000000 -0.021156
604.000000 -0.024496
605.000000 -0.021157
606.000000 -0.019776
607.000000 -0.021156
608.000000 0.064227
609.000000 -0.021156
610.000000 -0.019777
611.000000 -0.021156
612.000000 -0.024497
613.000000 -0.021156
614.000000 -0.019776
615.000000 -0.021157
616.000000 -0.002495
617.000000 -0.021156
618.000000 -0.019777
619.000000 -0.021156
620.000000 -0.024497
621.000000 -0.021156
622.000000 -0.019776
623.000000 -0.021157
624.000000 0.547769
625.000000 -0.021156
626.000000 -0.019776
627.000000 -0.021157
628.000000 -0.024496
629.000000 -0.021156
630.000000 -0.019777
631.000000 -0.021156
632.000000 -0.002496
633.000000 -0.021156
634.000000 -0.019776
635.000000 -0.021157
636.000000 -0.024496
637.000000 -0.021157
638.000000 -0.019776
639.000000 -0.021156
640.000000 0.100709
641.000000 -0.021156
642.000000 -0.019777
643.000000 -0.021156
644.000000 -0.024497
645.000000 -0.021156
646.000000 -0.019776
647.000000 -0.021157
648.000000 -0.002495
649.000000 -0.021157
650.000000 -0.019776
651.000000 -0.021156
652.000000 -0.024497
653.000000 -0.021156
654.000000 -0.019776
655.000000 -0.021157
656.000000 0.547769
657.000000 -0.021156
658.000000 -0.019776
659.000000 -0.021157
660.000000 -0.024496
661.000000 -0.021157
662.000000 -0.019776
663.000000 -0.021156
664.000000 -0.002496
665.000000 -0.021156
666.000000 -0.019776
667.000000 -0.021157
668.000000 -0.024496
669.000000 -0.021157
670.000000 -0.019776
671.000000 -0.021156
672.000000 0.064227
673.000000 -0.021156
674.000000 -0.019776
675.000000 -0.021157
676.000000 -0.024496
677.000000 -0.021157
678.000000 -0.019776
679.000000 -0.021156
680.000000 -0.002496
681.000000 -0.021156
682.000000 -0.019777
683.000000 -0.021156
684.000000 -0.024496
685.000000 -0.021157
686.000000 -0.019776
687.000000 -0.021156
688.000000 0.547769
689.000000 -0.021157
690.000000 -0.019776
691.000000 -0.021156
692.000000 -0.024497
693.000000 -0.021156
694.000000 -0.019777
695.000000 -0.021156
696.000000 -0.002495
697.000000 -0.021157
698.000000 -0.019776
699.000000 -0.021156
700.000000 -0.024497
701.000000 -0.021156
702.000000 -0.019777
703.000000 -0.021156
704.000000 0.127590
705.000000 -0.021156
706.000000 -0.019776
707.000000 -0.021157
708.000000 -0.024496
709.000000 -0.021157
710.000000 -0.019776
711.000000 -0.021156
712.000000 -0.002496
713.000000 -0.021156
714.000000 -0.019776
715.000000 -0.021157
716.000000 -0.024496
717.000000 -0.021157
718.000000 -0.019776
719.000000 -0.021156
720.000000 0.547769
721.000000 -0.021157
722.000000 -0.019776
723.000000 -0.021156
724.000000 -0.024497
725.000000 -0.021156
726.000000 -0.019776
727.000000 -0.021157
728.000000 -0.002495
729.000000 -0.021157
730.000000 -0.019776
731.000000 -0.021156
732.000000 -0.024497
733.000000 -0.021156
734.000000 -0.019776
735.000000 -0.021157
736.000000 0.064228
737.000000 -0.021157
738.000000 -0.019776
739.000000 -0.021156
740.000000 -0.024497
741.000000 -0.021156
742.000000 -0.019777
743.000000 -0.021156
744.000000 -0.002495
745.000000 -0.021157
746.000000 -0.019776
747.000000 -0.021156
748.000000 -0.024497
749.000000 -0.021156
750.000000 -0.019777
751.000000 -0.021156
752.000000 0.547769
753.000000 -0.021156
754.000000 -0.019777
755.000000 -0.021156
756.000000 -0.024496
757.000000 -0.021157
758.000000 -0.019776
759.000000 -0.021156
760.000000 -0.002496
761.000000 -0.021156
762.000000 -0.019777
763.000000 -0.021156
764.000000 -0.024497
765.000000 -0.021156
766.000000 -0.019776
767.000000 -0.021157
768.000000 0.029026
769.000000 -0.021156
770.000000 -0.019776
771.000000 -0.021157
772.000000 -0.024496
773.000000 -0.021157
774.000000 -0.019776
775.000000 -0.021156
776.000000 -0.002496
777.000000 -0.021156
778.000000 -0.019776
779.000000 -0.021157
780.000000 -0.024496
781.000000 -0.021157
782.000000 -0.019776
783.000000 -0.021156
784.000000 0.547769
785.000000 -0.021157
786.000000 -0.019776
787.000000 -0.021156
788.000000 -0.024497
789.000000 -0.021156
790.000000 -0.019776
791.000000 -0.021157
792.000000 -0.002495
793.000000 -0.021157
794.000000 -0.019776
795.000000 -0.021156
796.000000 -0.024497
797.000000 -0.021156
798.000000 -0.019776
799.000000 -0.021157
800.000000 0.064228
801.000000 -0.021157
802.000000 -0.019776
803.000000 -0.021156
804.000000 -0.024497
805.000000 -0.021156
806.000000 -0.019777
807.000000 -0.021156
808.000000 -0.002495
809.000000 -0.021157
810.000000 -0.019776
811.000000 -0.021156
812.000000 -0.024497
813.000000 -0.021156
814.000000 -0.019777
815.000000 -0.021156
816.000000 0.547769
817.000000 -0.021156
818.000000 -0.019777
819.000000 -0.021156
820.000000 -0.024496
821.000000 -0.021157
822.000000 -0.019776
823.000000 -0.021156
824.000000 -0.002496
825.000000 -0.021156
826.000000 -0.019777
827.000000 -0.021156
828.000000 -0.024496
829.000000 -0.021157
830.000000 -0.019776
831.000000 -0.021156
832.000000 0.127590
833.000000 -0.021157
834.000000 -0.019776
835.000000 -0.021156
836.000000 -0.024497
837.000000 -0.021156
838.000000 -0.019776
839.000000 -0.021157
840.000000 -0.002495
841.000000 -0.021157
842.000000 -0.019776
843.000000 -0.021156
844.000000 -0.024497
845.000000 -0.021156
846.000000 -0.019776
847.000000 -0.021157
848.000000 0.547769
849.000000 -0.021156
850.000000 -0.019776
851.000000 -0.021157
852.000000 -0.024496
853.000000 -0.021157
854.000000 -0.019776
855.000000 -0.021156
856.000000 -0.002496
857.000000 -0.021156
858.000000 -0.019776
859.000000 -0.021157
860.000000 -0.024496
861.000000 -0.021157
862.000000 -0.019776
863.000000 -0.021156
864.000000 0.064227
865.000000 -0.021156
866.000000 -0.019777
867.000000 -0.021156
868.000000 -0.024496
869.000000 -0.021157
870.000000 -0.019776
871.000000 -0.021156
872.000000 -0.002496
873.000000 -0.021156
874.000000 -0.019777
875.000000 -0.021156
876.000000 -0.024496
877.000000 -0.021157
878.000000 -0.019776
879.000000 -0.021156
880.000000 0.547769
881.000000 -0.021157
882.000000 -0.019776
883.000000 -0.021156
884.000000 -0.024497
885.000000 -0.021156
886.000000 -0.019777
887.000000 -0.021156
888.000000 -0.002496
889.000000 -0.021156
890.000000 -0.019776
891.000000 -0.021157
892.000000 -0.024496
893.000000 -0.021156
894.000000 -0.019777
895.000000 -0.021156
896.000000 0.100709
897.000000 -0.021156
898.000000 -0.019777
899.000000 -0.021156
900.000000 -0.024496
901.000000 -0.021157
902.000000 -0.019776
903.000000 -0.021157
904.000000 -0.002495
905.000000 -0.021156
906.000000 -0.019777
907.000000 -0.021156
908.000000 -0.024497
909.000000 -0.021156
910.000000 -0.019776
911.000000 -0.021157
912.000000 0.547769
913.000000 -0.021156
914.000000 -0.019776
915.000000 -0.021157
916.000000 -0.024496
917.000000 -0.021156
918.000000 -0.019777
919.000000 -0.021156
920.000000 -0.002496
921.000000 -0.021156
922.000000 -0.019776
923.000000 -0.021157
924.000000 -0.024496
925.000000 -0.021156
926.000000 -0.019777
927.000000 -0.021156
928.000000 0.064227
929.000000 -0.021156
930.000000 -0.019776
931.000000 -0.021157
932.000000 -0.024496
933.000000 -0.021157
934.000000 -0.019776
935.000000 -0.021156
936.000000 -0.002496
937.000000 -0.021156
938.000000 -0.019776
939.000000 -0.021157
940.000000 -0.024496
941.000000 -0.021157
942.000000 -0.019776
943.000000 -0.021156
944.000000 0.547769
945.000000 -0.021157
946.000000 -0.019776
947.000000 -0.021156
948.000000 -0.024497
949.000000 -0.021156
950.000000 -0.019776
951.000000 -0.021157
952.000000 -0.002495
953.000000 -0.021157
954.000000 -0.019776
955.000000 -0.021156
956.000000 -0.024497
957.000000 -0.021156
958.000000 -0.019776
959.000000 -0.021157
960.000000 0.127590
961.000000 -0.021156
962.000000 -0.019776
963.000000 -0.021157
964.000000 -0.024496
965.000000 -0.021156
966.000000 -0.019777
967.000000 -0.021156
968.000000 -0.002496
969.000000 -0.021156
970.000000 -0.019776
971.000000 -0.021157
972.000000 -0.024496
973.000000 -0.021156
974.000000 -0.019777
975.000000 -0.021156
976.000000 0.547769
977.000000 -0.021156
978.000000 -0.019777
979.000000 -0.021156
980.000000 -0.024497
981.000000 -0.021156
982.000000 -0.019776
983.000000 -0.021157
984.000000 -0.002495
985.000000 -0.021157
986.000000 -0.019776
987.000000 -0.021156
988.000000 -0.024497
989.000000 -0.021156
990.000000 -0.019776
991.000000 -0.021157
992.000000 0.064228
993.000000 -0.021157
994.000000 -0.019776
995.000000 -0.021156
996.000000 -0.024497
997.000000 -0.021156
998.000000 -0.019776
999.000000 -0.021157
1000.000000 -0.002495
1001.000000 -0.021157
1002.000000 -0.019776
1003.000000 -0.021156
1004.000000 -0.024497
1005.000000 -0.021156
1006.000000 -0.019776
1007.000000 -0.021157
1008.000000 0.547769
1009.000000 -0.021156
1010.000000 -0.019776
1011.000000 -0.021157
1012.000000 -0.024496
1013.000000 -0.021157
1014.000000 -0.019776
1015.000000 -0.021156
1016.000000 -0.002496
1017.000000 -0.021156
1018.000000 -0.019777
1019.000000 -0.021156
1020.000000 -0.024496
1021.000000 -0.021157
1022.000000 -0.019776
1023.000000 -0.021156
1024.000000 -0.390833
1025.000000 -0.021157
1026.000000 -0.019776
1027.000000 -0.021156
1028.000000 -0.024497
1029.000000 -0.021156
1030.000000 -0.019776
1031.000000 -0.021157
1032.000000 -0.002495
1033.000000 -0.021157
1034.000000 -0.019776
1035.000000 -0.021156
1036.000000 -0.024497
1037.000000 -0.021156
1038.000000 -0.019776
1039.000000 -0.021157
1040.000000 0.547769
1041.000000 -0.021156
1042.000000 -0.019776
1043.000000 -0.021157
1044.000000 -0.024496
1045.000000 -0.021157
1046.000000 -0.019776
1047.000000 -0.021156
1048.000000 -0.002496
1049.000000 -0.021156
1050.000000 -0.019777
1051.000000 -0.021156
1052.000000 -0.024496
1053.000000 -0.021157
1054.000000 -0.019776
1055.000000 -0.021156
1056.000000 0.064227
1057.000000 -0.021156
1058.000000 -0.019777
1059.000000 -0.021156
1060.000000 -0.024496
1061.000000 -0.021157
1062.000000 -0.019776
1063.000000 -0.021156
1064.000000 -0.002496
1065.000000 -0.021156
1066.000000 -0.019777
1067.000000 -0.021156
1068.000000 -0.024496
1069.000000 -0.021157
1070.000000 -0.019776
1071.000000 -0.021157
1072.000000 0.547770
1073.000000 -0.021157
1074.000000 -0.019776
1075.000000 -0.021157
1076.000000 -0.024496
1077.000000 -0.021156
1078.000000 -0.019777
1079.000000 -0.021156
1080.000000 -0.002496
1081.000000 -0.021156
1082.000000 -0.019776
1083.000000 -0.021157
1084.000000 -0.024496
1085.000000 -0.021156
1086.000000 -0.019777
1087.000000 -0.021156
1088.000000 0.127590
1089.000000 -0.021156
1090.000000 -0.019776
1091.000000 -0.021157
1092.000000 -0.024496
1093.000000 -0.021157
1094.000000 -0.019776
1095.000000 -0.021156
1096.000000 -0.002496
1097.000000 -0.021156
1098.000000 -0.019777
1099.000000 -0.021156
1100.000000 -0.024496
1101.000000 -0.021157
1102.000000 -0.019776
1103.000000 -0.021156
1104.000000 0.547769
1105.000000 -0.021157
1106.000000 -0.019776
1107.000000 -0.021156
1108.000000 -0.024497
1109.000000 -0.021156
1110.000000 -0.019777
1111.000000 -0.021156
1112.000000 -0.002495
1113.000000 -0.021157
1114.000000 -0.019776
1115.000000 -0.021156
1116.000000 -0.024497
1117.000000 -0.021156
1118.000000 -0.019777
1119.000000 -0.021156
1120.000000 0.064228
1121.000000 -0.021157
1122.000000 -0.019776
1123.000000 -0.021157
1124.000000 -0.024496
1125.000000 -0.021156
1126.000000 -0.019777
1127.000000 -0.021156
1128.000000 -0.002496
1129.000000 -0.021156
1130.000000 -0.019776
1131.000000 -0.021157
1132.000000 -0.024496
1133.000000 -0.021156
1134.000000 -0.019777
1135.000000 -0.021156
1136.000000 0.547769
1137.000000 -0.021156
1138.000000 -0.019777
1139.000000 -0.021156
1140.000000 -0.024497
1141.000000 -0.021156
1142.000000 -0.019776
1143.000000 -0.021157
1144.000000 -0.002495
1145.000000 -0.021156
1146.000000 -0.019777
1147.000000 -0.021156
1148.000000 -0.024497
1149.000000 -0.021156
1150.000000 -0.019776
1151.000000 -0.021157
1152.000000 0.100709
1153.000000 -0.021156
1154.000000 -0.019776
1155.000000 -0.021157
1156.000000 -0.024496
1157.000000 -0.021156
1158.000000 -0.019777
1159.000000 -0.021156
1160.000000 -0.002496
1161.000000 -0.021156
1162.000000 -0.019776
1163.000000 -0.021157
1164.000000 -0.024496
1165.000000 -0.021156
1166.000000 -0.019777
1167.000000 -0.021156
1168.000000 0.547769
1169.000000 -0.021156
1170.000000 -0.019777
1171.000000 -0.021156
1172.000000 -0.024497
1173.000000 -0.021156
1174.000000 -0.019776
1175.000000 -0.021157
1176.000000 -0.002495
1177.000000 -0.021157
1178.000000 -0.019776
1179.000000 -0.021156
1180.000000 -0.024497
1181.000000 -0.021156
1182.000000 -0.019776
1183.000000 -0.021157
1184.000000 0.064228
1185.000000 -0.021157
1186.000000 -0.019776
1187.000000 -0.021156
1188.000000 -0.024497
1189.000000 -0.021156
1190.000000 -0.019776
1191.000000 -0.021157
1192.000000 -0.002495
1193.000000 -0.021157
1194.000000 -0.019776
1195.000000 -0.021156
1196.000000 -0.024497
1197.000000 -0.021156
1198.000000 -0.019776
1199.000000 -0.021157
1200.000000 0.547769
1201.000000 -0.021156
1202.000000 -0.019776
1203.000000 -0.021157
1204.000000 -0.024496
1205.000000 -0.021157
1206.000000 -0.019776
1207.000000 -0.021156
1208.000000 -0.002496
1209.000000 -0.021156
1210.000000 -0.019777
1211.000000 -0.021156
1212.000000 -0.024496
1213.000000 -0.021157
1214.000000 -0.019776
1215.000000 -0.021156
1216.000000 0.127590
1217.000000 -0.021156
1218.000000 -0.019777
1219.000000 -0.021156
1220.000000 -0.024497
1221.000000 -0.021156
1222.000000 -0.019776
1223.000000 -0.021157
1224.000000 -0.002495
1225.000000 -0.021157
1226.000000 -0.019776
1227.000000 -0.021156
1228.000000 -0.024497
1229.000000 -0.021156
1230.000000 -0.019776
1231.000000 -0.021157
1232.000000 0.547769
1233.000000 -0.021156
1234.000000 -0.019776
1235.000000 -0.021157
1236.000000 -0.024496
1237.000000 -0.021157
1238.000000 -0.019776
1239.000000 -0.021156
1240.000000 -0.002496
1241.000000 -0.021156
1242.000000 -0.019776
1243.000000 -0.021157
1244.000000 -0.024496
1245.000000 -0.021157
1246.000000 -0.019776
1247.000000 -0.021156
1248.000000 0.064227
1249.000000 -0.021156
1250.000000 -0.019776
1251.000000 -0.021157
1252.000000 -0.024496
1253.000000 -0.021157
1254.000000 -0.019776
1255.000000 -0.021156
1256.000000 -0.002496
1257.000000 -0.021156
1258.000000 -0.019777
1259.000000 -0.021156
1260.000000 -0.024496
1261.000000 -0.021157
1262.000000 -0.019776
1263.000000 -0.021156
1264.000000 0.547769
1265.000000 -0.021157
1266.000000 -0.019776
1267.000000 -0.021156
1268.000000 -0.024497
1269.000000 -0.021156
1270.000000 -0.019777
1271.000000 -0.021156
1272.000000 -0.002495
1273.000000 -0.021157
1274.000000 -0.019776
1275.000000 -0.021156
1276.000000 -0.024497
1277.000000 -0.021156
1278.000000 -0.019777
1279.000000 -0.021156
1280.000000 0.029026
1281.000000 -0.021156
1282.000000 -0.019777
1283.000000 -0.021156
1284.000000 -0.024497
1285.000000 -0.021156
1286.000000 -0.019776
1287.000000 -0.021157
1288.000000 -0.002495
1289.000000 -0.021157
1290.000000 -0.019776
1291.000000 -0.021156
1292.000000 -0.024497
1293.000000 -0.021156
1294.000000 -0.019776
1295.000000 -0.021157
1296.000000 0.547769
1297.000000 -0.021156
1298.000000 -0.019776
1299.000000 -0.021157
1300.000000 -0.024496
1301.000000 -0.021157
1302.000000 -0.019776
1303.000000 -0.021156
1304.000000 -0.002496
1305.000000 -0.021156
1306.000000 -0.019776
1307.000000 -0.021157
1308.000000 -0.024496
1309.000000 -0.021157
1310.000000 -0.019776
1311.000000 -0.021156
1312.000000 0.064227
1313.000000 -0.021156
1314.000000 -0.019776
1315.000000 -0.021157
1316.000000 -0.024496
1317.000000 -0.021157
1318.000000 -0.019776
1319.000000 -0.021156
1320.000000 -0.002496
1321.000000 -0.021156
1322.000000 -0.019776
1323.000000 -0.021157
1324.000000 -0.024496
1325.000000 -0.021157
1326.000000 -0.019776
1327.000000 -0.021156
1328.000000 0.547769
1329.000000 -0.021157
1330.000000 -0.019776
1331.000000 -0.021156
1332.000000 -0.024497
1333.000000 -0.021156
1334.000000 -0.019777
1335.000000 -0.021156
1336.000000 -0.002495
1337.000000 -0.021157
1338.000000 -0.019776
1339.000000 -0.021156
1340.000000 -0.024497
1341.000000 -0.021156
1342.000000 -0.019777
1343.000000 -0.021156
1344.000000 0.127590
1345.000000 -0.021156
1346.000000 -0.019776
1347.000000 -0.021157
1348.000000 -0.024496
1349.000000 -0.021157
1350.000000 -0.019776
1351.000000 -0.021156
1352.000000 -0.002496
1353.000000 -0.021156
1354.000000 -0.019776
1355.000000 -0.021157
1356.000000 -0.024496
1357.000000 -0.021157
1358.000000 -0.019776
1359.000000 -0.021156
1360.000000 0.547769
1361.000000 -0.021157
1362.000000 -0.019776
1363.000000 -0.021156
1364.000000 -0.024497
1365.000000 -0.021156
1366.000000 -0.019776
1367.000000 -0.021157
1368.000000 -0.002495
1369.000000 -0.021157
1370.000000 -0.019776
1371.000000 -0.021156
1372.000000 -0.024497
1373.000000 -0.021156
1374.000000 -0.019776
1375.000000 -0.021157
1376.000000 0.064228
1377.000000 -0.021157
1378.000000 -0.019776
1379.000000 -0.021156
1380.000000 -0.024497
1381.000000 -0.021156
1382.000000 -0.019777
1383.000000 -0.021156
1384.000000 -0.002495
1385.000000 -0.021157
1386.000000 -0.019776
1387.000000 -0.021156
1388.000000 -0.024497
1389.000000 -0.021156
1390.000000 -0.019777
1391.000000 -0.021156
1392.000000 0.547769
1393.000000 -0.021156
1394.000000 -0.019777
1395.000000 -0.021156
1396.000000 -0.024496
1397.000000 -0.021157
1398.000000 -0.019776
1399.000000 -0.021156
1400.000000 -0.002496
1401.000000 -0.021156
1402.000000 -0.019777
1403.000000 -0.021156
1404.000000 -0.024496
1405.000000 -0.021157
1406.000000 -0.019776
1407.000000 -0.021157
1408.000000 0.100710
1409.000000 -0.021157
1410.000000 -0.019776
1411.000000 -0.021156
1412.000000 -0.024497
1413.000000 -0.021156
1414.000000 -0.019777
1415.000000 -0.021156
1416.000000 -0.002495
1417.000000 -0.021157
1418.000000 -0.019776
1419.000000 -0.021156
1420.000000 -0.024497
1421.000000 -0.021156
1422.000000 -0.019777
1423.000000 -0.021156
1424.000000 0.547769
1425.000000 -0.021156
1426.000000 -0.019777
1427.000000 -0.021156
1428.000000 -0.024497
1429.000000 -0.021156
1430.000000 -0.019776
1431.000000 -0.021157
1432.000000 -0.002495
1433.000000 -0.021156
1434.000000 -0.019777
1435.000000 -0.021156
1436.000000 -0.024497
1437.000000 -0.021156
1438.000000 -0.019776
1439.000000 -0.021157
1440.000000 0.064228
1441.000000 -0.021156
1442.000000 -0.019777
1443.000000 -0.021156
1444.000000 -0.024497
1445.000000 -0.021156
1446.000000 -0.019776
1447.000000 -0.021157
1448.000000 -0.002495
1449.000000 -0.021157
1450.000000 -0.019776
1451.000000 -0.021156
1452.000000 -0.024497
1453.000000 -0.021156
1454.000000 -0.019776
1455.000000 -0.021157
1456.000000 0.547769
1457.000000 -0.021156
1458.000000 -0.019776
1459.000000 -0.021157
1460.000000 -0.024496
1461.000000 -0.021157
1462.000000 -0.019776
1463.000000 -0.021156
1464.000000 -0.002496
1465.000000 -0.021156
1466.000000 -0.019776
1467.000000 -0.021157
1468.000000 -0.024496
1469.000000 -0.021157
1470.000000 -0.019776
1471.000000 -0.021156
1472.000000 0.127590
1473.000000 -0.021156
1474.000000 -0.019777
1475.000000 -0.021156
1476.000000 -0.024497
1477.000000 -0.021156
1478.000000 -0.019776
1479.000000 -0.021157
1480.000000 -0.002495
1481.000000 -0.021156
1482.000000 -0.019777
1483.000000 -0.021156
1484.000000 -0.024497
1485.000000 -0.021156
1486.000000 -0.019776
1487.000000 -0.021157
1488.000000 0.547769
1489.000000 -0.021156
1490.000000 -0.019776
1491.000000 -0.021157
1492.000000 -0.024496
1493.000000 -0.021156
1494.000000 -0.019777
1495.000000 -0.021156
1496.000000 -0.002496
1497.000000 -0.021156
1498.000000 -0.019776
1499.000000 -0.021157
1500.000000 -0.024496
1501.000000 -0.021156
1502.000000 -0.019777
1503.000000 -0.021156
1504.000000 0.064227
1505.000000 -0.021156
1506.000000 -0.019776
1507.000000 -0.021157
1508.000000 -0.024496
1509.000000 -0.021157
1510.000000 -0.019776
1511.000000 -0.021156
1512.000000 -0.002496
1513.000000 -0.021156
1514.000000 -0.019776
1515.000000 -0.021157
1516.000000 -0.024496
1517.000000 -0.021157
1518.000000 -0.019776
1519.000000 -0.021156
1520.000000 0.547769
1521.000000 -0.021157
1522.000000 -0.019776
1523.000000 -0.021156
1524.000000 -0.024497
1525.000000 -0.021156
1526.000000 -0.019776
1527.000000 -0.021157
1528.000000 -0.002495
1529.000000 -0.021157
1530.000000 -0.019776
1531.000000 -0.021156
1532.000000 -0.024497
1533.000000 -0.021156
1534.000000 -0.019776
1535.000000 -0.021157
1536.000000 -0.196264
1537.000000 -0.021156
1538.000000 -0.019777
1539.000000 -0.021156
1540.000000 -0.024497
1541.000000 -0.021156
1542.000000 -0.019776
1543.000000 -0.021157
1544.000000 -0.002495
1545.000000 -0.021156
1546.000000 -0.019777
1547.000000 -0.021156
1548.000000 -0.024497
1549.000000 -0.021156
1550.000000 -0.019776
1551.000000 -0.021157
1552.000000 0.547769
1553.000000 -0.021156
1554.000000 -0.019776
1555.000000 -0.021157
1556.000000 -0.024496
1557.000000 -0.021156
1558.000000 -0.019777
1559.000000 -0.021156
1560.000000 -0.002496
1561.000000 -0.021156
1562.000000 -0.019776
1563.000000 -0.021157
1564.000000 -0.024496
1565.000000 -0.021157
1566.000000 -0.019776
1567.000000 -0.021156
1568.000000 0.064227
1569.000000 -0.021156
1570.000000 -0.019776
1571.000000 -0.021157
1572.000000 -0.024496
1573.000000 -0.021157
1574.000000 -0.019776
1575.000000 -0.021156
1576.000000 -0.002496
1577.000000 -0.021156
1578.000000 -0.019776
1579.000000 -0.021157
1580.000000 -0.024496
1581.000000 -0.021157
1582.000000 -0.019776
1583.000000 -0.021156
1584.000000 0.547769
1585.000000 -0.021157
1586.000000 -0.019776
1587.000000 -0.021156
1588.000000 -0.024497
1589.000000 -0.021156
1590.000000 -0.019776
1591.000000 -0.021157
1592.000000 -0.002495
1593.000000 -0.021157
1594.000000 -0.019776
1595.000000 -0.021156
1596.000000 -0.024497
1597.000000 -0.021156
1598.000000 -0.019776
1599.000000 -0.021157
1600.000000 0.127590
1601.000000 -0.021156
1602.000000 -0.019776
1603.000000 -0.021157
1604.000000 -0.024496
1605.000000 -0.021156
1606.000000 -0.019777
1607.000000 -0.021156
1608.000000 -0.002496
1609.000000 -0.021156
1610.000000 -0.019776
1611.000000 -0.021157
1612.000000 -0.024496
1613.000000 -0.021156
1614.000000 -0.019777
1615.000000 -0.021156
1616.000000 0.547769
1617.000000 -0.021157
1618.000000 -0.019776
1619.000000 -0.021156
1620.000000 -0.024497
1621.000000 -0.021156
1622.000000 -0.019776
1623.000000 -0.021157
1624.000000 -0.002495
1625.000000 -0.021157
1626.000000 -0.019776
1627.000000 -0.021156
1628.000000 -0.024497
1629.000000 -0.021156
1630.000000 -0.019776
1631.000000 -0.021157
1632.000000 0.064228
1633.000000 -0.021157
1634.000000 -0.019776
1635.000000 -0.021156
1636.000000 -0.024497
1637.000000 -0.021156
1638.000000 -0.019776
1639.000000 -0.021157
1640.000000 -0.002495
1641.000000 -0.021157
1642.000000 -0.019776
1643.000000 -0.021156
1644.000000 -0.024497
1645.000000 -0.021156
1646.000000 -0.019776
1647.000000 -0.021157
1648.000000 0.547769
1649.000000 -0.021156
1650.000000 -0.019776
1651.000000 -0.021157
1652.000000 -0.024496
1653.000000 -0.021157
1654.000000 -0.019776
1655.000000 -0.021156
1656.000000 -0.002496
1657.000000 -0.021156
1658.000000 -0.019777
1659.000000 -0.021156
1660.000000 -0.024496
1661.000000 -0.021157
1662.000000 -0.019776
1663.000000 -0.021156
1664.000000 0.100709
1665.000000 -0.021157
1666.000000 -0.019776
1667.000000 -0.021156
1668.000000 -0.024497
1669.000000 -0.021156
1670.000000 -0.019777
1671.000000 -0.021156
1672.000000 -0.002495
1673.000000 -0.021157
1674.000000 -0.019776
1675.000000 -0.021156
1676.000000 -0.024497
1677.000000 -0.021156
1678.000000 -0.019777
1679.000000 -0.021156
1680.000000 0.547769
1681.000000 -0.021156
1682.000000 -0.019777
1683.000000 -0.021156
1684.000000 -0.024496
1685.000000 -0.021157
1686.000000 -0.019776
1687.000000 -0.021156
1688.000000 -0.002496
1689.000000 -0.021156
1690.000000 -0.019777
1691.000000 -0.021156
1692.000000 -0.024496
1693.000000 -0.021157
1694.000000 -0.019776
1695.000000 -0.021156
1696.000000 0.064227
1697.000000 -0.021156
1698.000000 -0.019777
1699.000000 -0.021156
1700.000000 -0.024497
1701.000000 -0.021156
1702.000000 -0.019776
1703.000000 -0.021157
1704.000000 -0.002495
1705.000000 -0.021156
1706.000000 -0.019777
1707.000000 -0.021156
1708.000000 -0.024497
1709.000000 -0.021156
1710.000000 -0.019776
1711.000000 -0.021157
1712.000000 0.547769
1713.000000 -0.021156
1714.000000 -0.019776
1715.000000 -0.021157
1716.000000 -0.024496
1717.000000 -0.021156
1718.000000 -0.019777
1719.000000 -0.021156
1720.000000 -0.002496
1721.000000 -0.021156
1722.000000 -0.019776
1723.000000 -0.021157
1724.000000 -0.024496
1725.000000 -0.021157
1726.000000 -0.019776
1727.000000 -0.021156
1728.000000 0.127590
1729.000000 -0.021156
1730.000000 -0.019777
1731.000000 -0.021156
1732.000000 -0.024496
1733.000000 -0.021157
1734.000000 -0.019776
1735.000000 -0.021156
1736.000000 -0.002496
1737.000000 -0.021156
1738.000000 -0.019777
1739.000000 -0.021156
1740.000000 -0.024496
1741.000000 -0.021157
1742.000000 -0.019776
1743.000000 -0.021156
1744.000000 0.547769
1745.000000 -0.021157
1746.000000 -0.019776
1747.000000 -0.021156
1748.000000 -0.024497
1749.000000 -0.021156
1750.000000 -0.019777
1751.000000 -0.021156
1752.000000 -0.002496
1753.000000 -0.021156
1754.000000 -0.019776
1755.000000 -0.021157
1756.000000 -0.024496
1757.000000 -0.021156
1758.000000 -0.019777
1759.000000 -0.021156
1760.000000 0.064227
1761.000000 -0.021156
1762.000000 -0.019776
1763.000000 -0.021157
1764.000000 -0.024496
1765.000000 -0.021156
1766.000000 -0.019777
1767.000000 -0.021156
1768.000000 -0.002496
1769.000000 -0.021156
1770.000000 -0.019776
1771.000000 -0.021157
1772.000000 -0.024496
1773.000000 -0.021157
1774.000000 -0.019776
1775.000000 -0.021156
1776.000000 0.547769
1777.000000 -0.021157
1778.000000 -0.019776
1779.000000 -0.021156
1780.000000 -0.024497
1781.000000 -0.021156
1782.000000 -0.019776
1783.000000 -0.021157
1784.000000 -0.002495
1785.000000 -0.021157
1786.000000 -0.019776
1787.000000 -0.021156
1788.000000 -0.024497
1789.000000 -0.021156
1790.000000 -0.019776
1791.000000 -0.021157
1792.000000 0.029026
1793.000000 -0.021156
1794.000000 -0.019777
1795.000000 -0.021156
1796.000000 -0.024496
1797.000000 -0.021157
1798.000000 -0.019776
1799.000000 -0.021156
1800.000000 -0.002496
1801.000000 -0.021156
1802.000000 -0.019777
1803.000000 -0.021156
1804.000000 -0.024496
1805.000000 -0.021157
1806.000000 -0.019776
1807.000000 -0.021156
1808.000000 0.547769
1809.000000 -0.021157
1810.000000 -0.019776
1811.000000 -0.021156
1812.000000 -0.024497
1813.000000 -0.021156
1814.000000 -0.019777
1815.000000 -0.021156
1816.000000 -0.002495
1817.000000 -0.021157
1818.000000 -0.019776
1819.000000 -0.021157
1820.000000 -0.024496
1821.000000 -0.021156
1822.000000 -0.019777
1823.000000 -0.021156
1824.000000 0.064227
1825.000000 -0.021156
1826.000000 -0.019776
1827.000000 -0.021157
1828.000000 -0.024496
1829.000000 -0.021156
1830.000000 -0.019777
1831.000000 -0.021156
1832.000000 -0.002496
1833.000000 -0.021156
1834.000000 -0.019776
1835.000000 -0.021157
1836.000000 -0.024496
1837.000000 -0.021156
1838.000000 -0.019777
1839.000000 -0.021156
1840.000000 0.547769
1841.000000 -0.021156
1842.000000 -0.019777
1843.000000 -0.021156
1844.000000 -0.024497
1845.000000 -0.021156
1846.000000 -0.019776
1847.000000 -0.021157
1848.000000 -0.002495
1849.000000 -0.021157
1850.000000 -0.019776
1851.000000 -0.021156
1852.000000 -0.024497
1853.000000 -0.021156
1854.000000 -0.019776
1855.000000 -0.021157
1856.000000 0.127591
1857.000000 -0.021157
1858.000000 -0.019776
1859.000000 -0.021156
1860.000000 -0.024497
1861.000000 -0.021156
1862.000000 -0.019777
1863.000000 -0.021156
1864.000000 -0.002495
1865.000000 -0.021157
1866.000000 -0.019776
1867.000000 -0.021157
1868.000000 -0.024496
1869.000000 -0.021156
1870.000000 -0.019777
1871.000000 -0.021156
1872.000000 0.547769
1873.000000 -0.021156
1874.000000 -0.019777
1875.000000 -0.021156
1876.000000 -0.024497
1877.000000 -0.021156
1878.000000 -0.019776
1879.000000 -0.021157
1880.000000 -0.002495
1881.000000 -0.021156
1882.000000 -0.019777
1883.000000 -0.021156
1884.000000 -0.024497
1885.000000 -0.021156
1886.000000 -0.019776
1887.000000 -0.021157
1888.000000 0.064228
1889.000000 -0.021156
1890.000000 -0.019777
1891.000000 -0.021156
1892.000000 -0.024497
1893.000000 -0.021156
1894.000000 -0.019776
1895.000000 -0.021157
1896.000000 -0.002495
1897.000000 -0.021157
1898.000000 -0.019776
1899.000000 -0.021156
1900.000000 -0.024497
1901.000000 -0.021156
1902.000000 -0.019776
1903.000000 -0.021157
1904.000000 0.547769
1905.000000 -0.021156
1906.000000 -0.019776
1907.000000 -0.021157
1908.000000 -0.024496
1909.000000 -0.021157
1910.000000 -0.019776
1911.000000 -0.021156
1912.000000 -0.002496
1913.000000 -0.021156
1914.000000 -0.019776
1915.000000 -0.021157
1916.000000 -0.024496
1917.000000 -0.021157
1918.000000 -0.019776
1919.000000 -0.021156
1920.000000 0.100709
1921.000000 -0.021157
1922.000000 -0.019776
1923.000000 -0.021156
1924.000000 -0.024497
1925.000000 -0.021156
1926.000000 -0.019776
1927.000000 -0.021157
1928.000000 -0.002495
1929.000000 -0.021157
1930.000000 -0.019776
1931.000000 -0.021156
1932.000000 -0.024497
1933.000000 -0.021156
1934.000000 -0.019776
1935.000000 -0.021157
1936.000000 0.547769
1937.000000 -0.021156
1938.000000 -0.019776
1939.000000 -0.021157
1940.000000 -0.024496
1941.000000 -0.021157
1942.000000 -0.019776
1943.000000 -0.021156
1944.000000 -0.002496
1945.000000 -0.021156
1946.000000 -0.019776
1947.000000 -0.021157
1948.000000 -0.024496
1949.000000 -0.021157
1950.000000 -0.019776
1951.000000 -0.021156
1952.000000 0.064227
1953.000000 -0.021156
1954.000000 -0.019777
1955.000000 -0.021156
1956.000000 -0.024496
1957.000000 -0.021157
1958.000000 -0.019776
1959.000000 -0.021156
1960.000000 -0.002496
1961.000000 -0.021156
1962.000000 -0.019777
1963.000000 -0.021156
1964.000000 -0.024496
1965.000000 -0.021157
1966.000000 -0.019776
1967.000000 -0.021156
1968.000000 0.547769
1969.000000 -0.021157
1970.000000 -0.019776
1971.000000 -0.021156
1972.000000 -0.024497
1973.000000 -0.021156
1974.000000 -0.019777
1975.000000 -0.021156
1976.000000 -0.002496
1977.000000 -0.021156
1978.000000 -0.019776
1979.000000 -0.021157
1980.000000 -0.024496
1981.000000 -0.021156
1982.000000 -0.019777
1983.000000 -0.021156
1984.000000 0.127590
1985.000000 -0.021156
1986.000000 -0.019776
1987.000000 -0.021157
1988.000000 -0.024496
1989.000000 -0.021157
1990.000000 -0.019776
1991.000000 -0.021156
1992.000000 -0.002496
1993.000000 -0.021156
1994.000000 -0.019776
1995.000000 -0.021157
1996.000000 -0.024496
1997.000000 -0.021157
1998.000000 -0.019776
1999.000000 -0.021156
2000.000000 0.547769
2001.000000 -0.021157
2002.000000 -0.019776
2003.000000 -0.021156
2004.000000 -0.024497
2005.000000 -0.021156
2006.000000 -0.019777
2007.000000 -0.021156
2008.000000 -0.002495
2009.000000 -0.021157
2010.000000 -0.019776
2011.000000 -0.021156
2012.000000 -0.024497
2013.000000 -0.021156
2014.000000 -0.019777
2015.000000 -0.021156
2016.000000 0.064228
2017.000000 -0.021157
2018.000000 -0.019776
2019.000000 -0.021156
2020.000000 -0.024497
2021.000000 -0.021156
2022.000000 -0.019777
2023.000000 -0.021156
2024.000000 -0.002496
2025.000000 -0.021156
2026.000000 -0.019776
2027.000000 -0.021157
2028.000000 -0.024496
2029.000000 -0.021156
2030.000000 -0.019777
2031.000000 -0.021156
2032.000000 0.547769
2033.000000 -0.021156
2034.000000 -0.019777
2035.000000 -0.021156
2036.000000 -0.024497
2037.000000 -0.021156
2038.000000 -0.019776
2039.000000 -0.021157
2040.000000 -0.002495
2041.000000 -0.021156
2042.000000 -0.019777
2043.000000 -0.021156
2044.000000 -0.024497
2045.000000 -0.021156
2046.000000 -0.019776
2047.000000 -0.845653
2048.000000 -1.000000
2049.000000 -0.021157
2050.000000 -0.019776
2051.000000 -0.021156
2052.000000 -0.024497
2053.000000 -0.021156
2054.000000 -0.019777
2055.000000 -0.021156
2056.000000 -0.002495
2057.000000 -0.021157
2058.000000 -0.019776
2059.000000 -0.021156
2060.000000 -0.024497
2061.000000 -0.021156
2062.000000 -0.019777
2063.000000 -0.021156
2064.000000 0.547769
2065.000000 -0.021156
2066.000000 -0.019777
2067.000000 -0.021156
2068.000000 -0.024496
2069.000000 -0.021157
2070.000000 -0.019776
2071.000000 -0.021156
2072.000000 -0.002496
2073.000000 -0.021156
2074.000000 -0.019777
2075.000000 -0.021156
2076.000000 -0.024497
2077.000000 -0.021156
2078.000000 -0.019776
2079.000000 -0.021157
2080.000000 0.064228
2081.000000 -0.021156
2082.000000 -0.019777
2083.000000 -0.021156
2084.000000 -0.024497
2085.000000 -0.021156
2086.000000 -0.019776
2087.000000 -0.021157
2088.000000 -0.002495
2089.000000 -0.021156
2090.000000 -0.019777
2091.000000 -0.021156
2092.000000 -0.024497
2093.000000 -0.021156
2094.000000 -0.019776
2095.000000 -0.021157
2096.000000 0.547769
2097.000000 -0.021156
2098.000000 -0.019776
2099.000000 -0.021157
2100.000000 -0.024496
2101.000000 -0.021157
2102.000000 -0.019776
2103.000000 -0.021156
2104.000000 -0.002496
2105.000000 -0.021156
2106.000000 -0.019776
2107.000000 -0.021157
2108.000000 -0.024496
2109.000000 -0.021157
2110.000000 -0.019776
2111.000000 -0.021156
2112.000000 0.127590
2113.000000 -0.021156
2114.000000 -0.019777
2115.000000 -0.021156
2116.000000 -0.024496
2117.000000 -0.021157
2118.000000 -0.019776
2119.000000 -0.021156
2120.000000 -0.002496
2121.000000 -0.021156
2122.000000 -0.019777
2123.000000 -0.021156
2124.000000 -0.024497
2125.000000 -0.021156
2126.000000 -0.019776
2127.000000 -0.021157
2128.000000 0.547769
2129.000000 -0.021156
2130.000000 -0.019776
2131.000000 -0.021157
2132.000000 -0.024496
2133.000000 -0.021156
2134.000000 -0.019777
2135.000000 -0.021156
2136.000000 -0.002496
2137.000000 -0.021156
2138.000000 -0.019776
2139.000000 -0.021157
2140.000000 -0.024496
2141.000000 -0.021156
2142.000000 -0.019777
2143.000000 -0.021156
2144.000000 0.064227
2145.000000 -0.021156
2146.000000 -0.019776
2147.000000 -0.021157
2148.000000 -0.024496
2149.000000 -0.021157
2150.000000 -0.019776
2151.000000 -0.021156
2152.000000 -0.002496
2153.000000 -0.021156
2154.000000 -0.019776
2155.000000 -0.021157
2156.000000 -0.024496
2157.000000 -0.021157
2158.000000 -0.019776
2159.000000 -0.021156
2160.000000 0.547769
2161.000000 -0.021157
2162.000000 -0.019776
2163.000000 -0.021156
2164.000000 -0.024497
2165.000000 -0.021156
2166.000000 -0.019776
2167.000000 -0.021157
2168.000000 -0.002495
2169.000000 -0.021157
2170.000000 -0.019776
2171.000000 -0.021156
2172.000000 -0.024497
2173.000000 -0.021156
2174.000000 -0.019776
2175.000000 -0.021157
2176.000000 0.100709
2177.000000 -0.021156
2178.000000 -0.019776
2179.000000 -0.021157
2180.000000 -0.024496
2181.000000 -0.021157
2182.000000 -0.019776
2183.000000 -0.021156
2184.000000 -0.002496
2185.000000 -0.021156
2186.000000 -0.019776
2187.000000 -0.021157
2188.000000 -0.024496
2189.000000 -0.021157
2190.000000 -0.019776
2191.000000 -0.021156
2192.000000 0.547769
2193.000000 -0.021157
2194.000000 -0.019776
2195.000000 -0.021156
2196.000000 -0.024497
2197.000000 -0.021156
2198.000000 -0.019776
2199.000000 -0.021157
2200.000000 -0.002495
2201.000000 -0.021157
2202.000000 -0.019776
2203.000000 -0.021156
2204.000000 -0.024497
2205.000000 -0.021156
2206.000000 -0.019777
2207.000000 -0.021156
2208.000000 0.064228
2209.000000 -0.021157
2210.000000 -0.019776
2211.000000 -0.021156
2212.000000 -0.024497
2213.000000 -0.021156
2214.000000 -0.019777
2215.000000 -0.021156
2216.000000 -0.002495
2217.000000 -0.021157
2218.000000 -0.019776
2219.000000 -0.021156
2220.000000 -0.024497
2221.000000 -0.021156
2222.000000 -0.019777
2223.000000 -0.021156
2224.000000 0.547769
2225.000000 -0.021156
2226.000000 -0.019777
2227.000000 -0.021156
2228.000000 -0.024496
2229.000000 -0.021157
2230.000000 -0.019776
2231.000000 -0.021157
2232.000000 -0.002495
2233.000000 -0.021156
2234.000000 -0.019777
2235.000000 -0.021156
2236.000000 -0.024497
2237.000000 -0.021156
2238.000000 -0.019776
2239.000000 -0.021157
2240.000000 0.127591
2241.000000 -0.021157
2242.000000 -0.019776
2243.000000 -0.021156
2244.000000 -0.024497
2245.000000 -0.021156
2246.000000 -0.019776
2247.000000 -0.021157
2248.000000 -0.002495
2249.000000 -0.021157
2250.000000 -0.019776
2251.000000 -0.021156
2252.000000 -0.024497
2253.000000 -0.021156
2254.000000 -0.019777
2255.000000 -0.021156
2256.000000 0.547769
2257.000000 -0.021156
2258.000000 -0.019777
2259.000000 -0.021156
2260.000000 -0.024496
2261.000000 -0.021157
2262.000000 -0.019776
2263.000000 -0.021156
2264.000000 -0.002496
2265.000000 -0.021156
2266.000000 -0.019777
2267.000000 -0.021156
2268.000000 -0.024496
2269.000000 -0.021157
2270.000000 -0.019776
2271.000000 -0.021156
2272.000000 0.064227
2273.000000 -0.021156
2274.000000 -0.019777
2275.000000 -0.021156
2276.000000 -0.024496
2277.000000 -0.021157
2278.000000 -0.019776
2279.000000 -0.021157
2280.000000 -0.002495
2281.000000 -0.021156
2282.000000 -0.019777
2283.000000 -0.021156
2284.000000 -0.024497
2285.000000 -0.021156
2286.000000 -0.019776
2287.000000 -0.021157
2288.000000 0.547769
2289.000000 -0.021156
2290.000000 -0.019776
2291.000000 -0.021157
2292.000000 -0.024496
2293.000000 -0.021156
2294.000000 -0.019777
2295.000000 -0.021156
2296.000000 -0.002496
2297.000000 -0.021156
2298.000000 -0.019776
2299.000000 -0.021157
2300.000000 -0.024496
2301.000000 -0.021156
2302.000000 -0.019777
2303.000000 -0.021156
2304.000000 0.029026
2305.000000 -0.021157
2306.000000 -0.019776
2307.000000 -0.021156
2308.000000 -0.024497
2309.000000 -0.021156
2310.000000 -0.019776
2311.000000 -0.021157
2312.000000 -0.002495
2313.000000 -0.021157
2314.000000 -0.019776
2315.000000 -0.021156
2316.000000 -0.024497
2317.000000 -0.021156
2318.000000 -0.019776
2319.000000 -0.021157
2320.000000 0.547769
2321.000000 -0.021156
2322.000000 -0.019776
2323.000000 -0.021157
2324.000000 -0.024496
2325.000000 -0.021157
2326.000000 -0.019776
2327.000000 -0.021156
2328.000000 -0.002496
2329.000000 -0.021156
2330.000000 -0.019777
2331.000000 -0.021156
2332.000000 -0.024496
2333.000000 -0.021157
2334.000000 -0.019776
2335.000000 -0.021156
2336.000000 0.064227
2337.000000 -0.021156
2338.000000 -0.019777
2339.000000 -0.021156
2340.000000 -0.024496
2341.000000 -0.021157
2342.000000 -0.019776
2343.000000 -0.021156
2344.000000 -0.002496
2345.000000 -0.021156
2346.000000 -0.019777
2347.000000 -0.021156
2348.000000 -0.024497
2349.000000 -0.021156
2350.000000 -0.019776
2351.000000 -0.021157
2352.000000 0.547769
2353.000000 -0.021156
2354.000000 -0.019776
2355.000000 -0.021157
2356.000000 -0.024496
2357.000000 -0.021156
2358.000000 -0.019777
2359.000000 -0.021156
2360.000000 -0.002496
2361.000000 -0.021156
2362.000000 -0.019776
2363.000000 -0.021157
2364.000000 -0.024496
2365.000000 -0.021156
2366.000000 -0.019777
2367.000000 -0.021156
2368.000000 0.127590
2369.000000 -0.021156
2370.000000 -0.019776
2371.000000 -0.021157
2372.000000 -0.024496
2373.000000 -0.021157
2374.000000 -0.019776
2375.000000 -0.021156
2376.000000 -0.002496
2377.000000 -0.021156
2378.000000 -0.019777
2379.000000 -0.021156
2380.000000 -0.024496
2381.000000 -0.021157
2382.000000 -0.019776
2383.000000 -0.021156
2384.000000 0.547769
2385.000000 -0.021157
2386.000000 -0.019776
2387.000000 -0.021156
2388.000000 -0.024497
2389.000000 -0.021156
2390.000000 -0.019777
2391.000000 -0.021156
2392.000000 -0.002495
2393.000000 -0.021157
2394.000000 -0.019776
2395.000000 -0.021156
2396.000000 -0.024497
2397.000000 -0.021156
2398.000000 -0.019777
2399.000000 -0.021156
2400.000000 0.064227
2401.000000 -0.021156
2402.000000 -0.019776
2403.000000 -0.021157
2404.000000 -0.024496
2405.000000 -0.021156
2406.000000 -0.019777
2407.000000 -0.021156
2408.000000 -0.002496
2409.000000 -0.021156
2410.000000 -0.019776
2411.000000 -0.021157
2412.000000 -0.024496
2413.000000 -0.021156
2414.000000 -0.019777
2415.000000 -0.021156
2416.000000 0.547769
2417.000000 -0.021156
2418.000000 -0.019777
2419.000000 -0.021156
2420.000000 -0.024497
2421.000000 -0.021156
2422.000000 -0.019776
2423.000000 -0.021157
2424.000000 -0.002495
2425.000000 -0.021156
2426.000000 -0.019777
2427.000000 -0.021156
2428.000000 -0.024497
2429.000000 -0.021156
2430.000000 -0.019776
2431.000000 -0.021157
2432.000000 0.100709
2433.000000 -0.021156
2434.000000 -0.019776
2435.000000 -0.021157
2436.000000 -0.024496
2437.000000 -0.021156
2438.000000 -0.019777
2439.000000 -0.021156
2440.000000 -0.002496
2441.000000 -0.021156
2442.000000 -0.019776
2443.000000 -0.021157
2444.000000 -0.024496
2445.000000 -0.021157
2446.000000 -0.019776
2447.000000 -0.021156
2448.000000 0.547769
2449.000000 -0.021157
2450.000000 -0.019776
2451.000000 -0.021156
2452.000000 -0.024497
2453.000000 -0.021156
2454.000000 -0.019776
2455.000000 -0.021157
2456.000000 -0.002495
2457.000000 -0.021157
2458.000000 -0.019776
2459.000000 -0.021156
2460.000000 -0.024497
2461.000000 -0.021156
2462.000000 -0.019776
2463.000000 -0.021157
2464.000000 0.064228
2465.000000 -0.021157
2466.000000 -0.019776
2467.000000 -0.021156
2468.000000 -0.024497
2469.000000 -0.021156
2470.000000 -0.019776
2471.000000 -0.021157
2472.000000 -0.002495
2473.000000 -0.021157
2474.000000 -0.019776
2475.000000 -0.021156
2476.000000 -0.024497
2477.000000 -0.021156
2478.000000 -0.019776
2479.000000 -0.021157
2480.000000 0.547769
2481.000000 -0.021156
2482.000000 -0.019777
2483.000000 -0.021156
2484.000000 -0.024496
2485.000000 -0.021157
2486.000000 -0.019776
2487.000000 -0.021156
2488.000000 -0.002496
2489.000000 -0.021156
2490.000000 -0.019777
2491.000000 -0.021156
2492.000000 -0.024496
2493.000000 -0.021157
2494.000000 -0.019776
2495.000000 -0.021156
2496.000000 0.127590
2497.000000 -0.021157
2498.000000 -0.019776
2499.000000 -0.021156
2500.000000 -0.024497
2501.000000 -0.021156
2502.000000 -0.019776
2503.000000 -0.021157
2504.000000 -0.002495
2505.000000 -0.021157
2506.000000 -0.019776
2507.000000 -0.021156
2508.000000 -0.024497
2509.000000 -0.021156
2510.000000 -0.019776
2511.000000 -0.021157
2512.000000 0.547769
2513.000000 -0.021156
2514.000000 -0.019776
2515.000000 -0.021157
2516.000000 -0.024496
2517.000000 -0.021157
2518.000000 -0.019776
2519.000000 -0.021156
2520.000000 -0.002496
2521.000000 -0.021156
2522.000000 -0.019776
2523.000000 -0.021157
2524.000000 -0.024496
2525.000000 -0.021157
2526.000000 -0.019776
2527.000000 -0.021156
2528.000000 0.064227
2529.000000 -0.021156
2530.000000 -0.019776
2531.000000 -0.021157
2532.000000 -0.024496
2533.000000 -0.021157
2534.000000 -0.019776
2535.000000 -0.021156
2536.000000 -0.002496
2537.000000 -0.021156
2538.000000 -0.019777
2539.000000 -0.021156
2540.000000 -0.024496
2541.000000 -0.021157
2542.000000 -0.019776
2543.000000 -0.021156
2544.000000 0.547769
2545.000000 -0.021157
2546.000000 -0.019776
2547.000000 -0.021156
2548.000000 -0.024497
2549.000000 -0.021156
2550.000000 -0.019777
2551.000000 -0.021156
2552.000000 -0.002495
2553.000000 -0.021157
2554.000000 -0.019776
2555.000000 -0.021156
2556.000000 -0.024497
2557.000000 -0.021156
2558.000000 -0.019777
2559.000000 -0.021156
2560.000000 -0.196264
2561.000000 -0.021157
2562.000000 -0.019776
2563.000000 -0.021156
2564.000000 -0.024497
2565.000000 -0.021156
2566.000000 -0.019776
2567.000000 -0.021157
2568.000000 -0.002495
2569.000000 -0.021157
2570.000000 -0.019776
2571.000000 -0.021156
2572.000000 -0.024497
2573.000000 -0.021156
2574.000000 -0.019776
2575.000000 -0.021157
2576.000000 0.547769
2577.000000 -0.021156
2578.000000 -0.019776
2579.000000 -0.021157
2580.000000 -0.024496
2581.000000 -0.021157
2582.000000 -0.019776
2583.000000 -0.021156
2584.000000 -0.002496
2585.000000 -0.021156
2586.000000 -0.019776
2587.000000 -0.021157
2588.000000 -0.024496
2589.000000 -0.021157
2590.000000 -0.019776
2591.000000 -0.021156
2592.000000 0.064227
2593.000000 -0.021156
2594.000000 -0.019777
2595.000000 -0.021156
2596.000000 -0.024496
2597.000000 -0.021157
2598.000000 -0.019776
2599.000000 -0.021156
2600.000000 -0.002496
2601.000000 -0.021156
2602.000000 -0.019777
2603.000000 -0.021156
2604.000000 -0.024496
2605.000000 -0.021157
2606.000000 -0.019776
2607.000000 -0.021156
2608.000000 0.547769
2609.000000 -0.021157
2610.000000 -0.019776
2611.000000 -0.021156
2612.000000 -0.024497
2613.000000 -0.021156
2614.000000 -0.019777
2615.000000 -0.021156
2616.000000 -0.002495
2617.000000 -0.021157
2618.000000 -0.019776
2619.000000 -0.021156
2620.000000 -0.024497
2621.000000 -0.021156
2622.000000 -0.019777
2623.000000 -0.021156
2624.000000 0.127590
2625.000000 -0.021156
2626.000000 -0.019776
2627.000000 -0.021157
2628.000000 -0.024496
2629.000000 -0.021157
2630.000000 -0.019776
2631.000000 -0.021156
2632.000000 -0.002496
2633.000000 -0.021156
2634.000000 -0.019776
2635.000000 -0.021157
2636.000000 -0.024496
2637.000000 -0.021157
2638.000000 -0.019776
2639.000000 -0.021156
2640.000000 0.547769
2641.000000 -0.021157
2642.000000 -0.019776
2643.000000 -0.021156
2644.000000 -0.024497
2645.000000 -0.021156
2646.000000 -0.019776
2647.000000 -0.021157
2648.000000 -0.002495
2649.000000 -0.021157
2650.000000 -0.019776
2651.000000 -0.021156
2652.000000 -0.024497
2653.000000 -0.021156
2654.000000 -0.019777
2655.000000 -0.021156
2656.000000 0.064228
2657.000000 -0.021157
2658.000000 -0.019776
2659.000000 -0.021156
2660.000000 -0.024497
2661.000000 -0.021156
2662.000000 -0.019777
2663.000000 -0.021156
2664.000000 -0.002495
2665.000000 -0.021157
2666.000000 -0.019776
2667.000000 -0.021156
2668.000000 -0.024497
2669.000000 -0.021156
2670.000000 -0.019777
2671.000000 -0.021156
2672.000000 0.547769
2673.000000 -0.021156
2674.000000 -0.019777
2675.000000 -0.021156
2676.000000 -0.024497
2677.000000 -0.021156
2678.000000 -0.019776
2679.000000 -0.021157
2680.000000 -0.002495
2681.000000 -0.021156
2682.000000 -0.019777
2683.000000 -0.021156
2684.000000 -0.024497
2685.000000 -0.021156
2686.000000 -0.019776
2687.000000 -0.021157
2688.000000 0.100710
2689.000000 -0.021157
2690.000000 -0.019776
2691.000000 -0.021157
2692.000000 -0.024496
2693.000000 -0.021156
2694.000000 -0.019777
2695.000000 -0.021156
2696.000000 -0.002496
2697.000000 -0.021156
2698.000000 -0.019776
2699.000000 -0.021157
2700.000000 -0.024496
2701.000000 -0.021156
2702.000000 -0.019777
2703.000000 -0.021156
2704.000000 0.547769
2705.000000 -0.021156
2706.000000 -0.019777
2707.000000 -0.021156
2708.000000 -0.024497
2709.000000 -0.021156
2710.000000 -0.019776
2711.000000 -0.021157
2712.000000 -0.002495
2713.000000 -0.021156
2714.000000 -0.019777
2715.000000 -0.021156
2716.000000 -0.024497
2717.000000 -0.021156
2718.000000 -0.019776
2719.000000 -0.021157
2720.000000 0.064228
2721.000000 -0.021157
2722.000000 -0.019776
2723.000000 -0.021156
2724.000000 -0.024497
2725.000000 -0.021156
2726.000000 -0.019776
2727.000000 -0.021157
2728.000000 -0.002495
2729.000000 -0.021157
2730.000000 -0.019776
2731.000000 -0.021156
2732.000000 -0.024497
2733.000000 -0.021156
2734.000000 -0.019776
2735.000000 -0.021157
2736.000000 0.547769
2737.000000 -0.021156
2738.000000 -0.019776
2739.000000 -0.021157
2740.000000 -0.024496
2741.000000 -0.021157
2742.000000 -0.019776
2743.000000 -0.021156
2744.000000 -0.002496
2745.000000 -0.021156
2746.000000 -0.019776
2747.000000 -0.021157
2748.000000 -0.024496
2749.000000 -0.021157
2750.000000 -0.019776
2751.000000 -0.021156
2752.000000 0.127590
2753.000000 -0.021156
2754.000000 -0.019777
2755.000000 -0.021156
2756.000000 -0.024497
2757.000000 -0.021156
2758.000000 -0.019776
2759.000000 -0.021157
2760.000000 -0.002495
2761.000000 -0.021156
2762.000000 -0.019777
2763.000000 -0.021156
2764.000000 -0.024497
2765.000000 -0.021156
2766.000000 -0.019776
2767.000000 -0.021157
2768.000000 0.547769
2769.000000 -0.021156
2770.000000 -0.019776
2771.000000 -0.021157
2772.000000 -0.024496
2773.000000 -0.021157
2774.000000 -0.019776
2775.000000 -0.021156
2776.000000 -0.002496
2777.000000 -0.021156
2778.000000 -0.019776
2779.000000 -0.021157
2780.000000 -0.024496
2781.000000 -0.021157
2782.000000 -0.019776
2783.000000 -0.021156
2784.000000 0.064227
2785.000000 -0.021156
2786.000000 -0.019776
2787.000000 -0.021157
2788.000000 -0.024496
2789.000000 -0.021157
2790.000000 -0.019776
2791.000000 -0.021156
2792.000000 -0.002496
2793.000000 -0.021156
2794.000000 -0.019776
2795.000000 -0.021157
2796.000000 -0.024496
2797.000000 -0.021157
2798.000000 -0.019776
2799.000000 -0.021156
2800.000000 0.547769
2801.000000 -0.021157
2802.000000 -0.019776
2803.000000 -0.021156
2804.000000 -0.024497
2805.000000 -0.021156
2806.000000 -0.019776
2807.000000 -0.021157
2808.000000 -0.002495
2809.000000 -0.021157
2810.000000 -0.019776
2811.000000 -0.021156
2812.000000 -0.024497
2813.000000 -0.021156
2814.000000 -0.019777
2815.000000 -0.021156
2816.000000 0.029026
2817.000000 -0.021156
2818.000000 -0.019777
2819.000000 -0.021156
2820.000000 -0.024497
2821.000000 -0.021156
2822.000000 -0.019776
2823.000000 -0.021157
2824.000000 -0.002495
2825.000000 -0.021156
2826.000000 -0.019777
2827.000000 -0.021156
2828.000000 -0.024497
2829.000000 -0.021156
2830.000000 -0.019776
2831.000000 -0.021157
2832.000000 0.547769
2833.000000 -0.021156
2834.000000 -0.019776
2835.000000 -0.021157
2836.000000 -0.024496
2837.000000 -0.021156
2838.000000 -0.019777
2839.000000 -0.021156
2840.000000 -0.002496
2841.000000 -0.021156
2842.000000 -0.019776
2843.000000 -0.021157
2844.000000 -0.024496
2845.000000 -0.021157
2846.000000 -0.019776
2847.000000 -0.021156
2848.000000 0.064227
2849.000000 -0.021156
2850.000000 -0.019776
2851.000000 -0.021157
2852.000000 -0.024496
2853.000000 -0.021157
2854.000000 -0.019776
2855.000000 -0.021156
2856.000000 -0.002496
2857.000000 -0.021156
2858.000000 -0.019776
2859.000000 -0.021157
2860.000000 -0.024496
2861.000000 -0.021157
2862.000000 -0.019776
2863.000000 -0.021156
2864.000000 0.547769
2865.000000 -0.021157
2866.000000 -0.019776
2867.000000 -0.021156
2868.000000 -0.024497
2869.000000 -0.021156
2870.000000 -0.019776
2871.000000 -0.021157
2872.000000 -0.002495
2873.000000 -0.021157
2874.000000 -0.019776
2875.000000 -0.021156
2876.000000 -0.024497
2877.000000 -0.021156
2878.000000 -0.019777
2879.000000 -0.021156
2880.000000 0.127590
2881.000000 -0.021156
2882.000000 -0.019776
2883.000000 -0.021157
2884.000000 -0.024496
2885.000000 -0.021156
2886.000000 -0.019777
2887.000000 -0.021156
2888.000000 -0.002496
2889.000000 -0.021156
2890.000000 -0.019776
2891.000000 -0.021157
2892.000000 -0.024496
2893.000000 -0.021157
2894.000000 -0.019776
2895.000000 -0.021156
2896.000000 0.547769
2897.000000 -0.021157
2898.000000 -0.019776
2899.000000 -0.021156
2900.000000 -0.024497
2901.000000 -0.021156
2902.000000 -0.019776
2903.000000 -0.021157
2904.000000 -0.002495
2905.000000 -0.021157
2906.000000 -0.019776
2907.000000 -0.021156
2908.000000 -0.024497
2909.000000 -0.021156
2910.000000 -0.019776
2911.000000 -0.021157
2912.000000 0.064228
2913.000000 -0.021157
2914.000000 -0.019776
2915.000000 -0.021156
2916.000000 -0.024497
2917.000000 -0.021156
2918.000000 -0.019776
2919.000000 -0.021157
2920.000000 -0.002495
2921.000000 -0.021157
2922.000000 -0.019776
2923.000000 -0.021156
2924.000000 -0.024497
2925.000000 -0.021156
2926.000000 -0.019777
2927.000000 -0.021156
2928.000000 0.547769
2929.000000 -0.021156
2930.000000 -0.019777
2931.000000 -0.021156
2932.000000 -0.024496
2933.000000 -0.021157
2934.000000 -0.019776
2935.000000 -0.021156
2936.000000 -0.002496
2937.000000 -0.021156
2938.000000 -0.019777
2939.000000 -0.021156
2940.000000 -0.024496
2941.000000 -0.021157
2942.000000 -0.019776
2943.000000 -0.021156
2944.000000 0.100709
2945.000000 -0.021157
2946.000000 -0.019776
2947.000000 -0.021156
2948.000000 -0.024497
2949.000000 -0.021156
2950.000000 -0.019777
2951.000000 -0.021156
2952.000000 -0.002495
2953.000000 -0.021157
2954.000000 -0.019776
2955.000000 -0.021156
2956.000000 -0.024497
2957.000000 -0.021156
2958.000000 -0.019777
2959.000000 -0.021156
2960.000000 0.547769
2961.000000 -0.021156
2962.000000 -0.019777
2963.000000 -0.021156
2964.000000 -0.024496
2965.000000 -0.021157
2966.000000 -0.019776
2967.000000 -0.021156
2968.000000 -0.002496
2969.000000 -0.021156
2970.000000 -0.019777
2971.000000 -0.021156
2972.000000 -0.024496
2973.000000 -0.021157
2974.000000 -0.019776
2975.000000 -0.021157
2976.000000 0.064228
2977.000000 -0.021156
2978.000000 -0.019777
2979.000000 -0.021156
2980.000000 -0.024497
2981.000000 -0.021156
2982.000000 -0.019776
2983.000000 -0.021157
2984.000000 -0.002495
2985.000000 -0.021156
2986.000000 -0.019777
2987.000000 -0.021156
2988.000000 -0.024497
2989.000000 -0.021156
2990.000000 -0.019776
2991.000000 -0.021157
2992.000000 0.547769
2993.000000 -0.021156
2994.000000 -0.019776
2995.000000 -0.021157
2996.000000 -0.024496
2997.000000 -0.021156
2998.000000 -0.019777
2999.000000 -0.021156
3000.000000 -0.002496
3001.000000 -0.021156
3002.000000 -0.019776
3003.000000 -0.021157
3004.000000 -0.024496
3005.000000 -0.021157
3006.000000 -0.019776
3007.000000 -0.021156
3008.000000 0.127590
3009.000000 -0.021156
3010.000000 -0.019777
3011.000000 -0.021156
3012.000000 -0.024496
3013.000000 -0.021157
3014.000000 -0.019776
3015.000000 -0.021156
3016.000000 -0.002496
3017.000000 -0.021156
3018.000000 -0.019777
3019.000000 -0.021156
3020.000000 -0.024496
3021.000000 -0.021157
3022.000000 -0.019776
3023.000000 -0.021157
3024.000000 0.547770
3025.000000 -0.021157
3026.000000 -0.019776
3027.000000 -0.021157
3028.000000 -0.024496
3029.000000 -0.021156
3030.000000 -0.019777
3031.000000 -0.021156
3032.000000 -0.002496
3033.000000 -0.021156
3034.000000 -0.019776
3035.000000 -0.021157
3036.000000 -0.024496
3037.000000 -0.021156
3038.000000 -0.019777
3039.000000 -0.021156
3040.000000 0.064227
3041.000000 -0.021156
3042.000000 -0.019776
3043.000000 -0.021157
3044.000000 -0.024496
3045.000000 -0.021156
3046.000000 -0.019777
3047.000000 -0.021156
3048.000000 -0.002496
3049.000000 -0.021156
3050.000000 -0.019776
3051.000000 -0.021157
3052.000000 -0.024496
3053.000000 -0.021157
3054.000000 -0.019776
3055.000000 -0.021156
3056.000000 0.547769
3057.000000 -0.021157
3058.000000 -0.019776
3059.000000 -0.021156
3060.000000 -0.024497
3061.000000 -0.021156
3062.000000 -0.019776
3063.000000 -0.021157
3064.000000 -0.002495
3065.000000 -0.021157
3066.000000 -0.019776
3067.000000 -0.021156
3068.000000 -0.024497
3069.000000 -0.021156
3070.000000 -0.019776
3071.000000 -0.021157
3072.000000 -0.390833
3073.000000 -0.021156
3074.000000 -0.019776
3075.000000 -0.021157
3076.000000 -0.024496
3077.000000 -0.021156
3078.000000 -0.019777
3079.000000 -0.021156
3080.000000 -0.002496
3081.000000 -0.021156
3082.000000 -0.019776
3083.000000 -0.021157
3084.000000 -0.024496
3085.000000 -0.021157
3086.000000 -0.019776
3087.000000 -0.021156
3088.000000 0.547769
3089.000000 -0.021157
3090.000000 -0.019776
3091.000000 -0.021156
3092.000000 -0.024497
3093.000000 -0.021156
3094.000000 -0.019776
3095.000000 -0.021157
3096.000000 -0.002495
3097.000000 -0.021157
3098.000000 -0.019776
3099.000000 -0.021156
3100.000000 -0.024497
3101.000000 -0.021156
3102.000000 -0.019776
3103.000000 -0.021157
3104.000000 0.064228
3105.000000 -0.021157
3106.000000 -0.019776
3107.000000 -0.021156
3108.000000 -0.024497
3109.000000 -0.021156
3110.000000 -0.019776
3111.000000 -0.021157
3112.000000 -0.002495
3113.000000 -0.021157
3114.000000 -0.019776
3115.000000 -0.021156
3116.000000 -0.024497
3117.000000 -0.021156
3118.000000 -0.019777
3119.000000 -0.021156
3120.000000 0.547769
3121.000000 -0.021156
3122.000000 -0.019777
3123.000000 -0.021156
3124.000000 -0.024496
3125.000000 -0.021157
3126.000000 -0.019776
3127.000000 -0.021156
3128.000000 -0.002496
3129.000000 -0.021156
3130.000000 -0.019777
3131.000000 -0.021156
3132.000000 -0.024496
3133.000000 -0.021157
3134.000000 -0.019776
3135.000000 -0.021156
3136.000000 0.127590
3137.000000 -0.021157
3138.000000 -0.019776
3139.000000 -0.021156
3140.000000 -0.024497
3141.000000 -0.021156
3142.000000 -0.019776
3143.000000 -0.021157
3144.000000 -0.002495
3145.000000 -0.021157
3146.000000 -0.019776
3147.000000 -0.021156
3148.000000 -0.024497
3149.000000 -0.021156
3150.000000 -0.019776
3151.000000 -0.021157
3152.000000 0.547769
3153.000000 -0.021156
3154.000000 -0.019776
3155.000000 -0.021157
3156.000000 -0.024496
3157.000000 -0.021157
3158.000000 -0.019776
3159.000000 -0.021156
3160.000000 -0.002496
3161.000000 -0.021156
3162.000000 -0.019776
3163.000000 -0.021157
3164.000000 -0.024496
3165.000000 -0.021157
3166.000000 -0.019776
3167.000000 -0.021156
3168.000000 0.064227
3169.000000 -0.021156
3170.000000 -0.019777
3171.000000 -0.021156
3172.000000 -0.024496
3173.000000 -0.021157
3174.000000 -0.019776
3175.000000 -0.021156
3176.000000 -0.002496
3177.000000 -0.021156
3178.000000 -0.019777
3179.000000 -0.021156
3180.000000 -0.024496
3181.000000 -0.021157
3182.000000 -0.019776
3183.000000 -0.021156
3184.000000 0.547769
3185.000000 -0.021157
3186.000000 -0.019776
3187.000000 -0.021156
3188.000000 -0.024497
3189.000000 -0.021156
3190.000000 -0.019777
3191.000000 -0.021156
3192.000000 -0.002495
3193.000000 -0.021157
3194.000000 -0.019776
3195.000000 -0.021157
3196.000000 -0.024496
3197.000000 -0.021156
3198.000000 -0.019777
3199.000000 -0.021156
3200.000000 0.100709
3201.000000 -0.021156
3202.000000 -0.019777
3203.000000 -0.021156
3204.000000 -0.024496
3205.000000 -0.021157
3206.000000 -0.019776
3207.000000 -0.021156
3208.000000 -0.002496
3209.000000 -0.021156
3210.000000 -0.019777
3211.000000 -0.021156
3212.000000 -0.024497
3213.000000 -0.021156
3214.000000 -0.019776
3215.000000 -0.021157
3216.000000 0.547769
3217.000000 -0.021156
3218.000000 -0.019776
3219.000000 -0.021157
3220.000000 -0.024496
3221.000000 -0.021156
3222.000000 -0.019777
3223.000000 -0.021156
3224.000000 -0.002496
3225.000000 -0.021156
3226.000000 -0.019776
3227.000000 -0.021157
3228.000000 -0.024496
3229.000000 -0.021156
3230.000000 -0.019777
3231.000000 -0.021156
3232.000000 0.064227
3233.000000 -0.021156
3234.000000 -0.019776
3235.000000 -0.021157
3236.000000 -0.024496
3237.000000 -0.021157
3238.000000 -0.019776
3239.000000 -0.021156
3240.000000 -0.002496
3241.000000 -0.021156
3242.000000 -0.019776
3243.000000 -0.021157
3244.000000 -0.024496
3245.000000 -0.021157
3246.000000 -0.019776
3247.000000 -0.021156
3248.000000 0.547769
3249.000000 -0.021157
3250.000000 -0.019776
3251.000000 -0.021156
3252.000000 -0.024497
3253.000000 -0.021156
3254.000000 -0.019776
3255.000000 -0.021157
3256.000000 -0.002495
3257.000000 -0.021157
3258.000000 -0.019776
3259.000000 -0.021156
3260.000000 -0.024497
3261.000000 -0.021156
3262.000000 -0.019776
3263.000000 -0.021157
3264.000000 0.127590
3265.000000 -0.021156
3266.000000 -0.019776
3267.000000 -0.021157
3268.000000 -0.024496
3269.000000 -0.021156
3270.000000 -0.019777
3271.000000 -0.021156
3272.000000 -0.002496
3273.000000 -0.021156
3274.000000 -0.019776
3275.000000 -0.021157
3276.000000 -0.024496
3277.000000 -0.021156
3278.000000 -0.019777
3279.000000 -0.021156
3280.000000 0.547769
3281.000000 -0.021156
3282.000000 -0.019777
3283.000000 -0.021156
3284.000000 -0.024497
3285.000000 -0.021156
3286.000000 -0.019776
3287.000000 -0.021157
3288.000000 -0.002495
3289.000000 -0.021156
3290.000000 -0.019777
3291.000000 -0.021156
3292.000000 -0.024497
3293.000000 -0.021156
3294.000000 -0.019776
3295.000000 -0.021157
3296.000000 0.064228
3297.000000 -0.021157
3298.000000 -0.019776
3299.000000 -0.021156
3300.000000 -0.024497
3301.000000 -0.021156
3302.000000 -0.019776
3303.000000 -0.021157
3304.000000 -0.002495
3305.000000 -0.021157
3306.000000 -0.019776
3307.000000 -0.021156
3308.000000 -0.024497
3309.000000 -0.021156
3310.000000 -0.019776
3311.000000 -0.021157
3312.000000 0.547769
3313.000000 -0.021156
3314.000000 -0.019776
3315.000000 -0.021157
3316.000000 -0.024496
3317.000000 -0.021157
3318.000000 -0.019776
3319.000000 -0.021156
3320.000000 -0.002496
3321.000000 -0.021156
3322.000000 -0.019776
3323.000000 -0.021157
3324.000000 -0.024496
3325.000000 -0.021157
3326.000000 -0.019776
3327.000000 -0.021156
3328.000000 0.029026
3329.000000 -0.021157
3330.000000 -0.019776
3331.000000 -0.021156
3332.000000 -0.024497
3333.000000 -0.021156
3334.000000 -0.019777
3335.000000 -0.021156
3336.000000 -0.002496
3337.000000 -0.021156
3338.000000 -0.019776
3339.000000 -0.021157
3340.000000 -0.024496
3341.000000 -0.021156
3342.000000 -0.019777
3343.000000 -0.021156
3344.000000 0.547769
3345.000000 -0.021156
3346.000000 -0.019777
3347.000000 -0.021156
3348.000000 -0.024497
3349.000000 -0.021156
3350.000000 -0.019776
3351.000000 -0.021157
3352.000000 -0.002495
3353.000000 -0.021156
3354.000000 -0.019777
3355.000000 -0.021156
3356.000000 -0.024497
3357.000000 -0.021156
3358.000000 -0.019776
3359.000000 -0.021157
3360.000000 0.064228
3361.000000 -0.021157
3362.000000 -0.019776
3363.000000 -0.021156
3364.000000 -0.024497
3365.000000 -0.021156
3366.000000 -0.019776
3367.000000 -0.021157
3368.000000 -0.002495
3369.000000 -0.021157
3370.000000 -0.019776
3371.000000 -0.021156
3372.000000 -0.024497
3373.000000 -0.021156
3374.000000 -0.019776
3375.000000 -0.021157
3376.000000 0.547769
3377.000000 -0.021156
3378.000000 -0.019776
3379.000000 -0.021157
3380.000000 -0.024496
3381.000000 -0.021157
3382.000000 -0.019776
3383.000000 -0.021156
3384.000000 -0.002496
3385.000000 -0.021156
3386.000000 -0.019776
3387.000000 -0.021157
3388.000000 -0.024496
3389.000000 -0.021157
3390.000000 -0.019776
3391.000000 -0.021156
3392.000000 0.127590
3393.000000 -0.021156
3394.000000 -0.019777
3395.000000 -0.021156
3396.000000 -0.024497
3397.000000 -0.021156
3398.000000 -0.019776
3399.000000 -0.021157
3400.000000 -0.002495
3401.000000 -0.021156
3402.000000 -0.019777
3403.000000 -0.021156
3404.000000 -0.024497
3405.000000 -0.021156
3406.000000 -0.019776
3407.000000 -0.021157
3408.000000 0.547769
3409.000000 -0.021156
3410.000000 -0.019776
3411.000000 -0.021157
3412.000000 -0.024496
3413.000000 -0.021156
3414.000000 -0.019777
3415.000000 -0.021156
3416.000000 -0.002496
3417.000000 -0.021156
3418.000000 -0.019776
3419.000000 -0.021157
3420.000000 -0.024496
3421.000000 -0.021157
3422.000000 -0.019776
3423.000000 -0.021156
3424.000000 0.064227
3425.000000 -0.021156
3426.000000 -0.019776
3427.000000 -0.021157
3428.000000 -0.024496
3429.000000 -0.021157
3430.000000 -0.019776
3431.000000 -0.021156
3432.000000 -0.002496
3433.000000 -0.021156
3434.000000 -0.019776
3435.000000 -0.021157
3436.000000 -0.024496
3437.000000 -0.021157
3438.000000 -0.019776
3439.000000 -0.021156
3440.000000 0.547769
3441.000000 -0.021157
3442.000000 -0.019776
3443.000000 -0.021156
3444.000000 -0.024497
3445.000000 -0.021156
3446.000000 -0.019776
3447.000000 -0.021157
3448.000000 -0.002495
3449.000000 -0.021157
3450.000000 -0.019776
3451.000000 -0.021156
3452.000000 -0.024497
3453.000000 -0.021156
3454.000000 -0.019777
3455.000000 -0.021156
3456.000000 0.100709
3457.000000 -0.021156
3458.000000 -0.019776
3459.000000 -0.021157
3460.000000 -0.024496
3461.000000 -0.021157
3462.000000 -0.019776
3463.000000 -0.021156
3464.000000 -0.002496
3465.000000 -0.021156
3466.000000 -0.019777
3467.000000 -0.021156
3468.000000 -0.024496
3469.000000 -0.021157
3470.000000 -0.019776
3471.000000 -0.021156
3472.000000 0.547769
3473.000000 -0.021157
3474.000000 -0.019776
3475.000000 -0.021156
3476.000000 -0.024497
3477.000000 -0.021156
3478.000000 -0.019777
3479.000000 -0.021156
3480.000000 -0.002495
3481.000000 -0.021157
3482.000000 -0.019776
3483.000000 -0.021156
3484.000000 -0.024497
3485.000000 -0.021156
3486.000000 -0.019777
3487.000000 -0.021156
3488.000000 0.064227
3489.000000 -0.021156
3490.000000 -0.019776
3491.000000 -0.021157
3492.000000 -0.024496
3493.000000 -0.021156
3494.000000 -0.019777
3495.000000 -0.021156
3496.000000 -0.002496
3497.000000 -0.021156
3498.000000 -0.019776
3499.000000 -0.021157
3500.000000 -0.024496
3501.000000 -0.021156
3502.000000 -0.019777
3503.000000 -0.021156
3504.000000 0.547769
3505.000000 -0.021156
3506.000000 -0.019777
3507.000000 -0.021156
3508.000000 -0.024497
3509.000000 -0.021156
3510.000000 -0.019776
3511.000000 -0.021157
3512.000000 -0.002495
3513.000000 -0.021156
3514.000000 -0.019777
3515.000000 -0.021156
3516.000000 -0.024497
3517.000000 -0.021156
3518.000000 -0.019776
3519.000000 -0.021157
3520.000000 0.127591
3521.000000 -0.021157
3522.000000 -0.019776
3523.000000 -0.021156
3524.000000 -0.024497
3525.000000 -0.021156
3526.000000 -0.019777
3527.000000 -0.021156
3528.000000 -0.002495
3529.000000 -0.021157
3530.000000 -0.019776
3531.000000 -0.021156
3532.000000 -0.024497
3533.000000 -0.021156
3534.000000 -0.019777
3535.000000 -0.021156
3536.000000 0.547769
3537.000000 -0.021156
3538.000000 -0.019777
3539.000000 -0.021156
3540.000000 -0.024496
3541.000000 -0.021157
3542.000000 -0.019776
3543.000000 -0.021156
3544.000000 -0.002496
3545.000000 -0.021156
3546.000000 -0.019777
3547.000000 -0.021156
3548.000000 -0.024497
3549.000000 -0.021156
3550.000000 -0.019776
3551.000000 -0.021157
3552.000000 0.064228
3553.000000 -0.021156
3554.000000 -0.019777
3555.000000 -0.021156
3556.000000 -0.024497
3557.000000 -0.021156
3558.000000 -0.019776
3559.000000 -0.021157
3560.000000 -0.002495
3561.000000 -0.021156
3562.000000 -0.019777
3563.000000 -0.021156
3564.000000 -0.024497
3565.000000 -0.021156
3566.000000 -0.019776
3567.000000 -0.021157
3568.000000 0.547769
3569.000000 -0.021156
3570.000000 -0.019776
3571.000000 -0.021157
3572.000000 -0.024496
3573.000000 -0.021157
3574.000000 -0.019776
3575.000000 -0.021156
3576.000000 -0.002496
3577.000000 -0.021156
3578.000000 -0.019776
3579.000000 -0.021157
3580.000000 -0.024496
3581.000000 -0.021157
3582.000000 -0.019776
3583.000000 -0.021156
3584.000000 -0.196264
3585.000000 -0.021157
3586.000000 -0.019776
3587.000000 -0.021156
3588.000000 -0.024497
3589.000000 -0.021156
3590.000000 -0.019777
3591.000000 -0.021156
3592.000000 -0.002495
3593.000000 -0.021157
3594.000000 -0.019776
3595.000000 -0.021156
3596.000000 -0.024497
3597.000000 -0.021156
3598.000000 -0.019777
3599.000000 -0.021156
3600.000000 0.547769
3601.000000 -0.021156
3602.000000 -0.019777
3603.000000 -0.021156
3604.000000 -0.024496
3605.000000 -0.021157
3606.000000 -0.019776
3607.000000 -0.021156
3608.000000 -0.002496
3609.000000 -0.021156
3610.000000 -0.019777
3611.000000 -0.021156
3612.000000 -0.024497
3613.000000 -0.021156
3614.000000 -0.019776
3615.000000 -0.021157
3616.000000 0.064228
3617.000000 -0.021156
3618.000000 -0.019777
3619.000000 -0.021156
3620.000000 -0.024497
3621.000000 -0.021156
3622.000000 -0.019776
3623.000000 -0.021157
3624.000000 -0.002495
3625.000000 -0.021156
3626.000000 -0.019777
3627.000000 -0.021156
3628.000000 -0.024497
3629.000000 -0.021156
3630.000000 -0.019776
3631.000000 -0.021157
3632.000000 0.547769
3633.000000 -0.021156
3634.000000 -0.019776
3635.000000 -0.021157
3636.000000 -0.024496
3637.000000 -0.021157
3638.000000 -0.019776
3639.000000 -0.021156
3640.000000 -0.002496
3641.000000 -0.021156
3642.000000 -0.019776
3643.000000 -0.021157
3644.000000 -0.024496
3645.000000 -0.021157
3646.000000 -0.019776
3647.000000 -0.021156
3648.000000 0.127590
3649.000000 -0.021156
3650.000000 -0.019777
3651.000000 -0.021156
3652.000000 -0.024496
3653.000000 -0.021157
3654.000000 -0.019776
3655.000000 -0.021156
3656.000000 -0.002496
3657.000000 -0.021156
3658.000000 -0.019777
3659.000000 -0.021156
3660.000000 -0.024497
3661.000000 -0.021156
3662.000000 -0.019776
3663.000000 -0.021157
3664.000000 0.547769
3665.000000 -0.021156
3666.000000 -0.019776
3667.000000 -0.021157
3668.000000 -0.024496
3669.000000 -0.021156
3670.000000 -0.019777
3671.000000 -0.021156
3672.000000 -0.002496
3673.000000 -0.021156
3674.000000 -0.019776
3675.000000 -0.021157
3676.000000 -0.024496
3677.000000 -0.021156
3678.000000 -0.019777
3679.000000 -0.021156
3680.000000 0.064227
3681.000000 -0.021156
3682.000000 -0.019776
3683.000000 -0.021157
3684.000000 -0.024496
3685.000000 -0.021157
3686.000000 -0.019776
3687.000000 -0.021156
3688.000000 -0.002496
3689.000000 -0.021156
3690.000000 -0.019776
3691.000000 -0.021157
3692.000000 -0.024496
3693.000000 -0.021157
3694.000000 -0.019776
3695.000000 -0.021156
3696.000000 0.547769
3697.000000 -0.021157
3698.000000 -0.019776
3699.000000 -0.021156
3700.000000 -0.024497
3701.000000 -0.021156
3702.000000 -0.019776
3703.000000 -0.021157
3704.000000 -0.002495
3705.000000 -0.021157
3706.000000 -0.019776
3707.000000 -0.021156
3708.000000 -0.024497
3709.000000 -0.021156
3710.000000 -0.019776
3711.000000 -0.021157
3712.000000 0.100709
3713.000000 -0.021156
3714.000000 -0.019776
3715.000000 -0.021157
3716.000000 -0.024496
3717.000000 -0.021157
3718.000000 -0.019776
3719.000000 -0.021156
3720.000000 -0.002496
3721.000000 -0.021156
3722.000000 -0.019776
3723.000000 -0.021157
3724.000000 -0.024496
3725.000000 -0.021157
3726.000000 -0.019776
3727.000000 -0.021156
3728.000000 0.547769
3729.000000 -0.021157
3730.000000 -0.019776
3731.000000 -0.021156
3732.000000 -0.024497
3733.000000 -0.021156
3734.000000 -0.019776
3735.000000 -0.021157
3736.000000 -0.002495
3737.000000 -0.021157
3738.000000 -0.019776
3739.000000 -0.021156
3740.000000 -0.024497
3741.000000 -0.021156
3742.000000 -0.019777
3743.000000 -0.021156
3744.000000 0.064228
3745.000000 -0.021157
3746.000000 -0.019776
3747.000000 -0.021156
3748.000000 -0.024497
3749.000000 -0.021156
3750.000000 -0.019777
3751.000000 -0.021156
3752.000000 -0.002495
3753.000000 -0.021157
3754.000000 -0.019776
3755.000000 -0.021156
3756.000000 -0.024497
3757.000000 -0.021156
3758.000000 -0.019777
3759.000000 -0.021156
3760.000000 0.547769
3761.000000 -0.021156
3762.000000 -0.019777
3763.000000 -0.021156
3764.000000 -0.024497
3765.000000 -0.021156
3766.000000 -0.019776
3767.000000 -0.021157
3768.000000 -0.002495
3769.000000 -0.021156
3770.000000 -0.019777
3771.000000 -0.021156
3772.000000 -0.024497
3773.000000 -0.021156
3774.000000 -0.019776
3775.000000 -0.021157
3776.000000 0.127591
3777.000000 -0.021157
3778.000000 -0.019776
3779.000000 -0.021156
3780.000000 -0.024497
3781.000000 -0.021156
3782.000000 -0.019776
3783.000000 -0.021157
3784.000000 -0.002495
3785.000000 -0.021157
3786.000000 -0.019776
3787.000000 -0.021156
3788.000000 -0.024497
3789.000000 -0.021156
3790.000000 -0.019777
3791.000000 -0.021156
3792.000000 0.547769
3793.000000 -0.021156
3794.000000 -0.019777
3795.000000 -0.021156
3796.000000 -0.024496
3797.000000 -0.021157
3798.000000 -0.019776
3799.000000 -0.021156
3800.000000 -0.002496
3801.000000 -0.021156
3802.000000 -0.019777
3803.000000 -0.021156
3804.000000 -0.024496
3805.000000 -0.021157
3806.000000 -0.019776
3807.000000 -0.021156
3808.000000 0.064227
3809.000000 -0.021156
3810.000000 -0.019777
3811.000000 -0.021156
3812.000000 -0.024497
3813.000000 -0.021156
3814.000000 -0.019776
3815.000000 -0.021157
3816.000000 -0.002495
3817.000000 -0.021156
3818.000000 -0.019777
3819.000000 -0.021156
3820.000000 -0.024497
3821.000000 -0.021156
3822.000000 -0.019776
3823.000000 -0.021157
3824.000000 0.547769
3825.000000 -0.021156
3826.000000 -0.019776
3827.000000 -0.021157
3828.000000 -0.024496
3829.000000 -0.021156
3830.000000 -0.019777
3831.000000 -0.021156
3832.000000 -0.002496
3833.000000 -0.021156
3834.000000 -0.019776
3835.000000 -0.021157
3836.000000 -0.024496
3837.000000 -0.021156
3838.000000 -0.019777
3839.000000 -0.021156
3840.000000 0.029026
3841.000000 -0.021157
3842.000000 -0.019776
3843.000000 -0.021156
3844.000000 -0.024497
3845.000000 -0.021156
3846.000000 -0.019776
3847.000000 -0.021157
3848.000000 -0.002495
3849.000000 -0.021157
3850.000000 -0.019776
3851.000000 -0.021156
3852.000000 -0.024497
3853.000000 -0.021156
3854.000000 -0.019776
3855.000000 -0.021157
3856.000000 0.547769
3857.000000 -0.021156
3858.000000 -0.019776
3859.000000 -0.021157
3860.000000 -0.024496
3861.000000 -0.021157
3862.000000 -0.019776
3863.000000 -0.021156
3864.000000 -0.002496
3865.000000 -0.021156
3866.000000 -0.019777
3867.000000 -0.021156
3868.000000 -0.024496
3869.000000 -0.021157
3870.000000 -0.019776
3871.000000 -0.021156
3872.000000 0.064227
3873.000000 -0.021156
3874.000000 -0.019777
3875.000000 -0.021156
3876.000000 -0.024496
3877.000000 -0.021157
3878.000000 -0.019776
3879.000000 -0.021156
3880.000000 -0.002496
3881.000000 -0.021156
3882.000000 -0.019777
3883.000000 -0.021156
3884.000000 -0.024497
3885.000000 -0.021156
3886.000000 -0.019776
3887.000000 -0.021157
3888.000000 0.547769
3889.000000 -0.021156
3890.000000 -0.019776
3891.000000 -0.021157
3892.000000 -0.024496
3893.000000 -0.021156
3894.000000 -0.019777
3895.000000 -0.021156
3896.000000 -0.002496
3897.000000 -0.021156
3898.000000 -0.019776
3899.000000 -0.021157
3900.000000 -0.024496
3901.000000 -0.021156
3902.000000 -0.019777
3903.000000 -0.021156
3904.000000 0.127590
3905.000000 -0.021156
3906.000000 -0.019776
3907.000000 -0.021157
3908.000000 -0.024496
3909.000000 -0.021157
3910.000000 -0.019776
3911.000000 -0.021156
3912.000000 -0.002496
3913.000000 -0.021156
3914.000000 -0.019777
3915.000000 -0.021156
3916.000000 -0.024496
3917.000000 -0.021157
3918.000000 -0.019776
3919.000000 -0.021156
3920.000000 0.547769
3921.000000 -0.021157
3922.000000 -0.019776
3923.000000 -0.021156
3924.000000 -0.024497
3925.000000 -0.021156
3926.000000 -0.019777
3927.000000 -0.021156
3928.000000 -0.002495
3929.000000 -0.021157
3930.000000 -0.019776
3931.000000 -0.021156
3932.000000 -0.024497
3933.000000 -0.021156
3934.000000 -0.019777
3935.000000 -0.021156
3936.000000 0.064227
3937.000000 -0.021156
3938.000000 -0.019776
3939.000000 -0.021157
3940.000000 -0.024496
3941.000000 -0.021156
3942.000000 -0.019777
3943.000000 -0.021156
3944.000000 -0.002496
3945.000000 -0.021156
3946.000000 -0.019776
3947.000000 -0.021157
3948.000000 -0.024496
3949.000000 -0.021156
3950.000000 -0.019777
3951.000000 -0.021156
3952.000000 0.547769
3953.000000 -0.021156
3954.000000 -0.019777
3955.000000 -0.021156
3956.000000 -0.024497
3957.000000 -0.021156
3958.000000 -0.019776
3959.000000 -0.021157
3960.000000 -0.002495
3961.000000 -0.021156
3962.000000 -0.019777
3963.000000 -0.021156
3964.000000 -0.024497
3965.000000 -0.021156
3966.000000 -0.019776
3967.000000 -0.021157
3968.000000 0.100709
3969.000000 -0.021156
3970.000000 -0.019776
3971.000000 -0.021157
3972.000000 -0.024496
3973.000000 -0.021156
3974.000000 -0.019777
3975.000000 -0.021156
3976.000000 -0.002496
3977.000000 -0.021156
3978.000000 -0.019776
3979.000000 -0.021157
3980.000000 -0.024496
3981.000000 -0.021157
3982.000000 -0.019776
3983.000000 -0.021156
3984.000000 0.547769
3985.000000 -0.021157
3986.000000 -0.019776
3987.000000 -0.021156
3988.000000 -0.024497
3989.000000 -0.021156
3990.000000 -0.019776
3991.000000 -0.021157
3992.000000 -0.002495
3993.000000 -0.021157
3994.000000 -0.019776
3995.000000 -0.021156
3996.000000 -0.024497
3997.000000 -0.021156
3998.000000 -0.019776
3999.000000 -0.021157
4000.000000 0.064228
4001.000000 -0.021157
4002.000000 -0.019776
4003.000000 -0.021156
4004.000000 -0.024497
4005.000000 -0.021156
4006.000000 -0.019776
4007.000000 -0.021157
4008.000000 -0.002495
4009.000000 -0.021157
4010.000000 -0.019776
4011.000000 -0.021156
4012.000000 -0.024497
4013.000000 -0.021156
4014.000000 -0.019777
4015.000000 -0.021156
4016.000000 0.547769
4017.000000 -0.021156
4018.000000 -0.019777
4019.000000 -0.021156
4020.000000 -0.024496
4021.000000 -0.021157
4022.000000 -0.019776
4023.000000 -0.021156
4024.000000 -0.002496
4025.000000 -0.021156
4026.000000 -0.019777
4027.000000 -0.021156
4028.000000 -0.024496
4029.000000 -0.021157
4030.000000 -0.019776
4031.000000 -0.021156
4032.000000 0.127590
4033.000000 -0.021157
4034.000000 -0.019776
4035.000000 -0.021156
4036.000000 -0.024497
4037.000000 -0.021156
4038.000000 -0.019776
4039.000000 -0.021157
4040.000000 -0.002495
4041.000000 -0.021157
4042.000000 -0.019776
4043.000000 -0.021156
4044.000000 -0.024497
4045.000000 -0.021156
4046.000000 -0.019776
4047.000000 -0.021157
4048.000000 0.547769
4049.000000 -0.021156
4050.000000 -0.019776
4051.000000 -0.021157
4052.000000 -0.024496
4053.000000 -0.021157
4054.000000 -0.019776
4055.000000 -0.021156
4056.000000 -0.002496
4057.000000 -0.021156
4058.000000 -0.019776
4059.000000 -0.021157
4060.000000 -0.024496
4061.000000 -0.021157
4062.000000 -0.019776
4063.000000 -0.021156
4064.000000 0.064227
4065.000000 -0.021156
4066.000000 -0.019777
4067.000000 -0.021156
4068.000000 -0.024496
4069.000000 -0.021157
4070.000000 -0.019776
4071.000000 -0.021156
4072.000000 -0.002496
4073.000000 -0.021156
4074.000000 -0.019777
4075.000000 -0.021156
4076.000000 -0.024496
4077.000000 -0.021157
4078.000000 -0.019776
4079.000000 -0.021156
4080.000000 0.547769
4081.000000 -0.021157
4082.000000 -0.019776
4083.000000 -0.021156
4084.000000 -0.024497
4085.000000 -0.021156
4086.000000 -0.019777
4087.000000 -0.021156
4088.000000 -0.002495
4089.000000 -0.021157
4090.000000 -0.019776
4091.000000 -0.021156
4092.000000 -0.024497
4093.000000 -0.021156
4094.000000 -0.019777
4095.000000 -0.021156


==> Plots/NN_SingleRun_INL/diff_inl.dat <==
0.000000 0.000000
1.000000 0.020900
2.000000 -0.003643
3.000000 0.017257
4.000000 0.017072
5.000000 0.037972
6.000000 0.013428
7.000000 0.034329
8.000000 0.040589
9.000000 0.061489
10.000000 0.036946
11.000000 0.057846
12.000000 0.057661
13.000000 0.078561
14.000000 0.054017
15.000000 0.074918
16.000000 -0.055099
17.000000 -0.034199
18.000000 -0.058743
19.000000 -0.037842
20.000000 -0.038027
21.000000 -0.017127
22.000000 -0.041670
23.000000 -0.020770
24.000000 -0.014510
25.000000 0.006390
26.000000 -0.018154
27.000000 0.002747
28.000000 0.002562
29.000000 0.023461
30.000000 -0.001081
31.000000 0.019818
32.000000 0.016965
33.000000 0.037865
34.000000 0.013321
35.000000 0.034222
36.000000 0.034036
37.000000 0.054937
38.000000 0.030393
39.000000 0.051293
40.000000 0.057554
41.000000 0.078454
42.000000 0.053910
43.000000 0.074811
44.000000 0.074625
45.000000 0.095526
46.000000 0.070982
47.000000 0.091882
48.000000 -0.038135
49.000000 -0.017234
50.000000 -0.041778
51.000000 -0.020878
52.000000 -0.021062
53.000000 -0.000162
54.000000 -0.024706
55.000000 -0.003805
56.000000 0.002454
57.000000 0.023355
58.000000 -0.001189
59.000000 0.019711
60.000000 0.019527
61.000000 0.040427
62.000000 0.015883
63.000000 0.036784
64.000000 0.018987
65.000000 0.039887
66.000000 0.015343
67.000000 0.036244
68.000000 0.036059
69.000000 0.056959
70.000000 0.032416
71.000000 0.053316
72.000000 0.059576
73.000000 0.080476
74.000000 0.055932
75.000000 0.076833
76.000000 0.076648
77.000000 0.097548
78.000000 0.073005
79.000000 0.093905
80.000000 -0.036112
81.000000 -0.015212
82.000000 -0.039755
83.000000 -0.018855
84.000000 -0.019040
85.000000 0.001860
86.000000 -0.022684
87.000000 -0.001783
88.000000 0.004477
89.000000 0.025378
90.000000 0.000834
91.000000 0.021734
92.000000 0.021549
93.000000 0.042449
94.000000 0.017905
95.000000 0.038806
96.000000 0.035951
97.000000 0.056852
98.000000 0.032308
99.000000 0.053208
100.000000 0.053024
101.000000 0.073924
102.000000 0.049380
103.000000 0.070281
104.000000 0.076540
105.000000 0.097441
106.000000 0.072897
107.000000 0.093797
108.000000 0.093613
109.000000 0.114513
110.000000 0.089969
111.000000 0.110870
112.000000 -0.019147
113.000000 0.001753
114.000000 -0.022791
115.000000 -0.001890
116.000000 -0.002076
117.000000 0.018825
118.000000 -0.005719
119.000000 0.015181
120.000000 0.021442
121.000000 0.042342
122.000000 0.017799
123.000000 0.038699
124.000000 0.038513
125.000000 0.059414
126.000000 0.034870
127.000000 0.055770
128.000000 -0.032515
129.000000 -0.011614
130.000000 -0.036158
131.000000 -0.015258
132.000000 -0.015443
133.000000 0.005457
134.000000 -0.019086
135.000000 0.001814
136.000000 0.008074
137.000000 0.028974
138.000000 0.004431
139.000000 0.025330
140.000000 0.025146
141.000000 0.046046
142.000000 0.021503
143.000000 0.042403
144.000000 -0.087614
145.000000 -0.066714
146.000000 -0.091257
147.000000 -0.070357
148.000000 -0.070543
149.000000 -0.049642
150.000000 -0.074186
151.000000 -0.053286
152.000000 -0.047025
153.000000 -0.026125
154.000000 -0.050668
155.000000 -0.029768
156.000000 -0.029954
157.000000 -0.009053
158.000000 -0.033597
159.000000 -0.012697
160.000000 -0.015550
161.000000 0.005350
162.000000 -0.019193
163.000000 0.001707
164.000000 0.001522
165.000000 0.022422
166.000000 -0.002122
167.000000 0.018779
168.000000 0.025039
169.000000 0.045939
170.000000 0.021396
171.000000 0.042296
172.000000 0.042111
173.000000 0.063011
174.000000 0.038467
175.000000 0.059368
176.000000 -0.070649
177.000000 -0.049749
178.000000 -0.074293
179.000000 -0.053392
180.000000 -0.053577
181.000000 -0.032678
182.000000 -0.057220
183.000000 -0.036321
184.000000 -0.030060
185.000000 -0.009160
186.000000 -0.033704
187.000000 -0.012803
188.000000 -0.012989
189.000000 0.007912
190.000000 -0.016632
191.000000 0.004268
192.000000 -0.013528
193.000000 0.007372
194.000000 -0.017171
195.000000 0.003729
196.000000 0.003543
197.000000 0.024444
198.000000 -0.000100
199.000000 0.020800
200.000000 0.027061
201.000000 0.047961
202.000000 0.023418
203.000000 0.044318
204.000000 0.044132
205.000000 0.065033
206.000000 0.040489
207.000000 0.061389
208.000000 -0.068628
209.000000 -0.047727
210.000000 -0.072271
211.000000 -0.051371
212.000000 -0.051555
213.000000 -0.030655
214.000000 -0.055198
215.000000 -0.034298
216.000000 -0.028038
217.000000 -0.007138
218.000000 -0.031682
219.000000 -0.010781
220.000000 -0.010966
221.000000 0.009934
222.000000 -0.014609
223.000000 0.006291
224.000000 0.003437
225.000000 0.024337
226.000000 -0.000207
227.000000 0.020694
228.000000 0.020509
229.000000 0.041409
230.000000 0.016866
231.000000 0.037766
232.000000 0.044026
233.000000 0.064926
234.000000 0.040382
235.000000 0.061283
236.000000 0.061097
237.000000 0.081998
238.000000 0.057454
239.000000 0.078354
240.000000 -0.051662
241.000000 -0.030761
242.000000 -0.055305
243.000000 -0.034405
244.000000 -0.034590
245.000000 -0.013690
246.000000 -0.038234
247.000000 -0.017333
248.000000 -0.011074
249.000000 0.009827
250.000000 -0.014717
251.000000 0.006183
252.000000 0.005999
253.000000 0.026899
254.000000 0.002355
255.000000 0.023256
256.000000 -0.001209
257.000000 0.019691
258.000000 -0.004852
259.000000 0.016048
260.000000 0.015862
261.000000 0.036763
262.000000 0.012219
263.000000 0.033119
264.000000 0.039379
265.000000 0.060279
266.000000 0.035736
267.000000 0.056636
268.000000 0.056451
269.000000 0.077352
270.000000 0.052808
271.000000 0.073708
272.000000 -0.056309
273.000000 -0.035408
274.000000 -0.059952
275.000000 -0.039052
276.000000 -0.039237
277.000000 -0.018337
278.000000 -0.042880
279.000000 -0.021980
280.000000 -0.015720
281.000000 0.005181
282.000000 -0.019363
283.000000 0.001537
284.000000 0.001352
285.000000 0.022252
286.000000 -0.002291
287.000000 0.018609
288.000000 0.015756
289.000000 0.036656
290.000000 0.012112
291.000000 0.033013
292.000000 0.032827
293.000000 0.053727
294.000000 0.029184
295.000000 0.050084
296.000000 0.056344
297.000000 0.077244
298.000000 0.052700
299.000000 0.073601
300.000000 0.073416
301.000000 0.094316
302.000000 0.069773
303.000000 0.090673
304.000000 -0.039344
305.000000 -0.018444
306.000000 -0.042987
307.000000 -0.022087
308.000000 -0.022272
309.000000 -0.001372
310.000000 -0.025916
311.000000 -0.005015
312.000000 0.001245
313.000000 0.022146
314.000000 -0.002398
315.000000 0.018502
316.000000 0.018317
317.000000 0.039217
318.000000 0.014673
319.000000 0.035574
320.000000 0.017777
321.000000 0.038678
322.000000 0.014134
323.000000 0.035034
324.000000 0.034849
325.000000 0.055749
326.000000 0.031206
327.000000 0.052106
328.000000 0.058366
329.000000 0.079267
330.000000 0.054723
331.000000 0.075623
332.000000 0.075438
333.000000 0.096338
334.000000 0.071795
335.000000 0.092695
336.000000 -0.037322
337.000000 -0.016422
338.000000 -0.040965
339.000000 -0.020065
340.000000 -0.020249
341.000000 0.000651
342.000000 -0.023893
343.000000 -0.002992
344.000000 0.003267
345.000000 0.024167
346.000000 -0.000376
347.000000 0.020524
348.000000 0.020340
349.000000 0.041239
350.000000 0.016696
351.000000 0.037596
352.000000 0.034742
353.000000 0.055642
354.000000 0.031099
355.000000 0.051999
356.000000 0.051814
357.000000 0.072714
358.000000 0.048170
359.000000 0.069071
360.000000 0.075331
361.000000 0.096232
362.000000 0.071688
363.000000 0.092588
364.000000 0.092403
365.000000 0.113303
366.000000 0.088759
367.000000 0.109660
368.000000 -0.020357
369.000000 0.000543
370.000000 -0.024001
371.000000 -0.003100
372.000000 -0.003285
373.000000 0.017616
374.000000 -0.006928
375.000000 0.013972
376.000000 0.020232
377.000000 0.041132
378.000000 0.016588
379.000000 0.037489
380.000000 0.037304
381.000000 0.058205
382.000000 0.033661
383.000000 0.054561
384.000000 -0.033725
385.000000 -0.012824
386.000000 -0.037368
387.000000 -0.016468
388.000000 -0.016652
389.000000 0.004248
390.000000 -0.020296
391.000000 0.000605
392.000000 0.006864
393.000000 0.027765
394.000000 0.003221
395.000000 0.024121
396.000000 0.023936
397.000000 0.044836
398.000000 0.020292
399.000000 0.041193
400.000000 -0.088823
401.000000 -0.067923
402.000000 -0.092467
403.000000 -0.071566
404.000000 -0.071752
405.000000 -0.050851
406.000000 -0.075395
407.000000 -0.054495
408.000000 -0.048235
409.000000 -0.027335
410.000000 -0.051879
411.000000 -0.030978
412.000000 -0.031163
413.000000 -0.010262
414.000000 -0.034806
415.000000 -0.013906
416.000000 -0.016760
417.000000 0.004140
418.000000 -0.020403
419.000000 0.000497
420.000000 0.000312
421.000000 0.021213
422.000000 -0.003331
423.000000 0.017569
424.000000 0.023829
425.000000 0.044729
426.000000 0.020186
427.000000 0.041086
428.000000 0.040901
429.000000 0.061802
430.000000 0.037258
431.000000 0.058158
432.000000 -0.071859
433.000000 -0.050958
434.000000 -0.075502
435.000000 -0.054602
436.000000 -0.054787
437.000000 -0.033887
438.000000 -0.058430
439.000000 -0.037530
440.000000 -0.031269
441.000000 -0.010370
442.000000 -0.034913
443.000000 -0.014013
444.000000 -0.014198
445.000000 0.006702
446.000000 -0.017841
447.000000 0.003059
448.000000 -0.014737
449.000000 0.006163
450.000000 -0.018381
451.000000 0.002520
452.000000 0.002334
453.000000 0.023235
454.000000 -0.001309
455.000000 0.019591
456.000000 0.025852
457.000000 0.046751
458.000000 0.022208
459.000000 0.043108
460.000000 0.042923
461.000000 0.063824
462.000000 0.039280
463.000000 0.060180
464.000000 -0.069837
465.000000 -0.048936
466.000000 -0.073480
467.000000 -0.052580
468.000000 -0.052765
469.000000 -0.031865
470.000000 -0.056408
471.000000 -0.035508
472.000000 -0.029248
473.000000 -0.008347
474.000000 -0.032891
475.000000 -0.011991
476.000000 -0.012176
477.000000 0.008724
478.000000 -0.015819
479.000000 0.005081
480.000000 0.002227
481.000000 0.023128
482.000000 -0.001416
483.000000 0.019484
484.000000 0.019299
485.000000 0.040199
486.000000 0.015656
487.000000 0.036556
488.000000 0.042817
489.000000 0.063717
490.000000 0.039173
491.000000 0.060074
492.000000 0.059888
493.000000 0.080788
494.000000 0.056245
495.000000 0.077145
496.000000 -0.052872
497.000000 -0.031972
498.000000 -0.056515
499.000000 -0.035615
500.000000 -0.035800
501.000000 -0.014900
502.000000 -0.039444
503.000000 -0.018543
504.000000 -0.012283
505.000000 0.008617
506.000000 -0.015926
507.000000 0.004974
508.000000 0.004789
509.000000 0.025689
510.000000 0.001145
511.000000 0.022046
512.000000 -0.008367
513.000000 0.012533
514.000000 -0.012011
515.000000 0.008890
516.000000 0.008704
517.000000 0.029605
518.000000 0.005061
519.000000 0.025961
520.000000 0.032222
521.000000 0.053122
522.000000 0.028578
523.000000 0.049479
524.000000 0.049293
525.000000 0.070194
526.000000 0.045650
527.000000 0.066550
528.000000 -0.063467
529.000000 -0.042566
530.000000 -0.067110
531.000000 -0.046210
532.000000 -0.046394
533.000000 -0.025494
534.000000 -0.050037
535.000000 -0.029137
536.000000 -0.022878
537.000000 -0.001977
538.000000 -0.026521
539.000000 -0.005621
540.000000 -0.005805
541.000000 0.015095
542.000000 -0.009448
543.000000 0.011452
544.000000 0.008597
545.000000 0.029498
546.000000 0.004954
547.000000 0.025854
548.000000 0.025670
549.000000 0.046570
550.000000 0.022027
551.000000 0.042927
552.000000 0.049187
553.000000 0.070087
554.000000 0.045543
555.000000 0.066444
556.000000 0.066258
557.000000 0.087158
558.000000 0.062615
559.000000 0.083515
560.000000 -0.046501
561.000000 -0.025601
562.000000 -0.050144
563.000000 -0.029244
564.000000 -0.029429
565.000000 -0.008529
566.000000 -0.033073
567.000000 -0.012172
568.000000 -0.005913
569.000000 0.014987
570.000000 -0.009556
571.000000 0.011344
572.000000 0.011160
573.000000 0.032060
574.000000 0.007516
575.000000 0.028417
576.000000 0.010620
577.000000 0.031520
578.000000 0.006977
579.000000 0.027876
580.000000 0.027692
581.000000 0.048592
582.000000 0.024049
583.000000 0.044949
584.000000 0.051208
585.000000 0.072109
586.000000 0.047565
587.000000 0.068465
588.000000 0.068281
589.000000 0.089181
590.000000 0.064638
591.000000 0.085538
592.000000 -0.044479
593.000000 -0.023579
594.000000 -0.048122
595.000000 -0.027222
596.000000 -0.027408
597.000000 -0.006507
598.000000 -0.031051
599.000000 -0.010151
600.000000 -0.003890
601.000000 0.017010
602.000000 -0.007533
603.000000 0.013367
604.000000 0.013181
605.000000 0.034082
606.000000 0.009538
607.000000 0.030438
608.000000 0.027585
609.000000 0.048485
610.000000 0.023942
611.000000 0.044842
612.000000 0.044657
613.000000 0.065557
614.000000 0.041013
615.000000 0.061914
616.000000 0.068173
617.000000 0.089073
618.000000 0.064530
619.000000 0.085430
620.000000 0.085246
621.000000 0.106146
622.000000 0.081602
623.000000 0.102503
624.000000 -0.027514
625.000000 -0.006614
626.000000 -0.031158
627.000000 -0.010257
628.000000 -0.010443
629.000000 0.010457
630.000000 -0.014086
631.000000 0.006814
632.000000 0.013075
633.000000 0.033975
634.000000 0.009431
635.000000 0.030332
636.000000 0.030146
637.000000 0.051047
638.000000 0.026503
639.000000 0.047403
640.000000 -0.040882
641.000000 -0.019982
642.000000 -0.044525
643.000000 -0.023625
644.000000 -0.023810
645.000000 -0.002910
646.000000 -0.027454
647.000000 -0.006553
648.000000 -0.000293
649.000000 0.020608
650.000000 -0.003936
651.000000 0.016964
652.000000 0.016779
653.000000 0.037679
654.000000 0.013135
655.000000 0.034036
656.000000 -0.095981
657.000000 -0.075081
658.000000 -0.099625
659.000000 -0.078724
660.000000 -0.078909
661.000000 -0.058008
662.000000 -0.082552
663.000000 -0.061652
664.000000 -0.055392
665.000000 -0.034492
666.000000 -0.059036
667.000000 -0.038135
668.000000 -0.038321
669.000000 -0.017420
670.000000 -0.041964
671.000000 -0.021064
672.000000 -0.023917
673.000000 -0.003017
674.000000 -0.027561
675.000000 -0.006660
676.000000 -0.006846
677.000000 0.014055
678.000000 -0.010489
679.000000 0.010411
680.000000 0.016672
681.000000 0.037572
682.000000 0.013029
683.000000 0.033929
684.000000 0.033743
685.000000 0.054644
686.000000 0.030100
687.000000 0.051000
688.000000 -0.079017
689.000000 -0.058116
690.000000 -0.082660
691.000000 -0.061760
692.000000 -0.061944
693.000000 -0.041044
694.000000 -0.065587
695.000000 -0.044687
696.000000 -0.038428
697.000000 -0.017527
698.000000 -0.042071
699.000000 -0.021171
700.000000 -0.021356
701.000000 -0.000456
702.000000 -0.024999
703.000000 -0.004099
704.000000 -0.021895
705.000000 -0.000995
706.000000 -0.025539
707.000000 -0.004638
708.000000 -0.004823
709.000000 0.016078
710.000000 -0.008466
711.000000 0.012434
712.000000 0.018694
713.000000 0.039594
714.000000 0.015050
715.000000 0.035951
716.000000 0.035765
717.000000 0.056666
718.000000 0.032122
719.000000 0.053022
720.000000 -0.076994
721.000000 -0.056093
722.000000 -0.080637
723.000000 -0.059737
724.000000 -0.059922
725.000000 -0.039022
726.000000 -0.063566
727.000000 -0.042665
728.000000 -0.036406
729.000000 -0.015505
730.000000 -0.040049
731.000000 -0.019149
732.000000 -0.019333
733.000000 0.001567
734.000000 -0.022977
735.000000 -0.002076
736.000000 -0.004931
737.000000 0.015970
738.000000 -0.008574
739.000000 0.012326
740.000000 0.012142
741.000000 0.033042
742.000000 0.008499
743.000000 0.029399
744.000000 0.035658
745.000000 0.056559
746.000000 0.032015
747.000000 0.052915
748.000000 0.052731
749.000000 0.073630
750.000000 0.049088
751.000000 0.069987
752.000000 -0.060029
753.000000 -0.039129
754.000000 -0.063672
755.000000 -0.042772
756.000000 -0.042958
757.000000 -0.022057
758.000000 -0.046601
759.000000 -0.025701
760.000000 -0.019440
761.000000 0.001459
762.000000 -0.023083
763.000000 -0.002184
764.000000 -0.002368
765.000000 0.018532
766.000000 -0.006012
767.000000 0.014889
768.000000 -0.009576
769.000000 0.011324
770.000000 -0.013220
771.000000 0.007681
772.000000 0.007495
773.000000 0.028396
774.000000 0.003852
775.000000 0.024752
776.000000 0.031013
777.000000 0.051912
778.000000 0.027369
779.000000 0.048269
780.000000 0.048084
781.000000 0.068985
782.000000 0.044441
783.000000 0.065341
784.000000 -0.064676
785.000000 -0.043775
786.000000 -0.068319
787.000000 -0.047419
788.000000 -0.047604
789.000000 -0.026704
790.000000 -0.051248
791.000000 -0.030347
792.000000 -0.024087
793.000000 -0.003186
794.000000 -0.027730
795.000000 -0.006830
796.000000 -0.007015
797.000000 0.013885
798.000000 -0.010659
799.000000 0.010242
800.000000 0.007388
801.000000 0.028289
802.000000 0.003745
803.000000 0.024645
804.000000 0.024460
805.000000 0.045360
806.000000 0.020817
807.000000 0.041717
808.000000 0.047977
809.000000 0.068878
810.000000 0.044334
811.000000 0.065234
812.000000 0.065049
813.000000 0.085949
814.000000 0.061406
815.000000 0.082306
816.000000 -0.047711
817.000000 -0.026811
818.000000 -0.051354
819.000000 -0.030454
820.000000 -0.030640
821.000000 -0.009739
822.000000 -0.034283
823.000000 -0.013383
824.000000 -0.007122
825.000000 0.013778
826.000000 -0.010765
827.000000 0.010135
828.000000 0.009949
829.000000 0.030850
830.000000 0.006306
831.000000 0.027206
832.000000 0.009410
833.000000 0.030311
834.000000 0.005767
835.000000 0.026667
836.000000 0.026482
837.000000 0.047382
838.000000 0.022838
839.000000 0.043739
840.000000 0.049999
841.000000 0.070900
842.000000 0.046356
843.000000 0.067256
844.000000 0.067071
845.000000 0.087971
846.000000 0.063427
847.000000 0.084328
848.000000 -0.045689
849.000000 -0.024789
850.000000 -0.049333
851.000000 -0.028432
852.000000 -0.028617
853.000000 -0.007716
854.000000 -0.032260
855.000000 -0.011360
856.000000 -0.005100
857.000000 0.015800
858.000000 -0.008744
859.000000 0.012157
860.000000 0.011972
861.000000 0.032873
862.000000 0.008329
863.000000 0.029229
864.000000 0.026375
865.000000 0.047275
866.000000 0.022732
867.000000 0.043632
868.000000 0.043447
869.000000 0.064348
870.000000 0.039804
871.000000 0.060704
872.000000 0.066964
873.000000 0.087864
874.000000 0.063321
875.000000 0.084221
876.000000 0.084035
877.000000 0.104936
878.000000 0.080392
879.000000 0.101292
880.000000 -0.028724
881.000000 -0.007824
882.000000 -0.032367
883.000000 -0.011468
884.000000 -0.011652
885.000000 0.009248
886.000000 -0.015295
887.000000 0.005605
888.000000 0.011865
889.000000 0.032765
890.000000 0.008221
891.000000 0.029122
892.000000 0.028937
893.000000 0.049837
894.000000 0.025294
895.000000 0.046194
896.000000 -0.042092
897.000000 -0.021192
898.000000 -0.045735
899.000000 -0.024835
900.000000 -0.025020
901.000000 -0.004119
902.000000 -0.028663
903.000000 -0.007762
904.000000 -0.001503
905.000000 0.019397
906.000000 -0.005146
907.000000 0.015754
908.000000 0.015570
909.000000 0.036470
910.000000 0.011926
911.000000 0.032827
912.000000 -0.097190
913.000000 -0.076290
914.000000 -0.100834
915.000000 -0.079933
916.000000 -0.080119
917.000000 -0.059219
918.000000 -0.083762
919.000000 -0.062862
920.000000 -0.056601
921.000000 -0.035701
922.000000 -0.060245
923.000000 -0.039344
924.000000 -0.039530
925.000000 -0.018630
926.000000 -0.043173
927.000000 -0.022273
928.000000 -0.025126
929.000000 -0.004227
930.000000 -0.028770
931.000000 -0.007870
932.000000 -0.008055
933.000000 0.012846
934.000000 -0.011698
935.000000 0.009202
936.000000 0.015462
937.000000 0.036362
938.000000 0.011818
939.000000 0.032719
940.000000 0.032534
941.000000 0.053435
942.000000 0.028891
943.000000 0.049791
944.000000 -0.080226
945.000000 -0.059325
946.000000 -0.083869
947.000000 -0.062969
948.000000 -0.063154
949.000000 -0.042254
950.000000 -0.066798
951.000000 -0.045897
952.000000 -0.039637
953.000000 -0.018736
954.000000 -0.043280
955.000000 -0.022380
956.000000 -0.022565
957.000000 -0.001665
958.000000 -0.026209
959.000000 -0.005308
960.000000 -0.023104
961.000000 -0.002204
962.000000 -0.026748
963.000000 -0.005847
964.000000 -0.006033
965.000000 0.014867
966.000000 -0.009676
967.000000 0.011224
968.000000 0.017485
969.000000 0.038385
970.000000 0.013841
971.000000 0.034742
972.000000 0.034556
973.000000 0.055456
974.000000 0.030913
975.000000 0.051813
976.000000 -0.078204
977.000000 -0.057304
978.000000 -0.081847
979.000000 -0.060947
980.000000 -0.061131
981.000000 -0.040231
982.000000 -0.064775
983.000000 -0.043874
984.000000 -0.037615
985.000000 -0.016714
986.000000 -0.041258
987.000000 -0.020358
988.000000 -0.020543
989.000000 0.000357
990.000000 -0.024187
991.000000 -0.003286
992.000000 -0.006140
993.000000 0.014761
994.000000 -0.009783
995.000000 0.011117
996.000000 0.010932
997.000000 0.031832
998.000000 0.007288
999.000000 0.028189
1000.000000 0.034449
1001.000000 0.055350
1002.000000 0.030806
1003.000000 0.051706
1004.000000 0.051521
1005.000000 0.072421
1006.000000 0.047877
1007.000000 0.068778
1008.000000 -0.061239
1009.000000 -0.040339
1010.000000 -0.064883
1011.000000 -0.043982
1012.000000 -0.044167
1013.000000 -0.023266
1014.000000 -0.047810
1015.000000 -0.026910
1016.000000 -0.020650
1017.000000 0.000250
1018.000000 -0.024293
1019.000000 -0.003393
1020.000000 -0.003579
1021.000000 0.017322
1022.000000 -0.007222
1023.000000 0.013678
1024.000000 -0.022122
1025.000000 -0.001221
1026.000000 -0.025765
1027.000000 -0.004865
1028.000000 -0.005049
1029.000000 0.015851
1030.000000 -0.008693
1031.000000 0.012208
1032.000000 0.018467
1033.000000 0.039368
1034.000000 0.014824
1035.000000 0.035724
1036.000000 0.035539
1037.000000 0.056439
1038.000000 0.031895
1039.000000 0.052796
1040.000000 -0.077220
1041.000000 -0.056320
1042.000000 -0.080864
1043.000000 -0.059963
1044.000000 -0.060149
1045.000000 -0.039248
1046.000000 -0.063792
1047.000000 -0.042892
1048.000000 -0.036632
1049.000000 -0.015732
1050.000000 -0.040275
1051.000000 -0.019375
1052.000000 -0.019560
1053.000000 0.001341
1054.000000 -0.023203
1055.000000 -0.002303
1056.000000 -0.005157
1057.000000 0.015743
1058.000000 -0.008800
1059.000000 0.012100
1060.000000 0.011915
1061.000000 0.032816
1062.000000 0.008272
1063.000000 0.029172
1064.000000 0.035432
1065.000000 0.056332
1066.000000 0.031789
1067.000000 0.052689
1068.000000 0.052504
1069.000000 0.073405
1070.000000 0.048861
1071.000000 0.069762
1072.000000 -0.060256
1073.000000 -0.039355
1074.000000 -0.063899
1075.000000 -0.042998
1076.000000 -0.043184
1077.000000 -0.022284
1078.000000 -0.046827
1079.000000 -0.025927
1080.000000 -0.019666
1081.000000 0.001234
1082.000000 -0.023310
1083.000000 -0.002409
1084.000000 -0.002595
1085.000000 0.018305
1086.000000 -0.006238
1087.000000 0.014662
1088.000000 -0.003134
1089.000000 0.017766
1090.000000 -0.006778
1091.000000 0.014123
1092.000000 0.013937
1093.000000 0.034838
1094.000000 0.010294
1095.000000 0.031194
1096.000000 0.037455
1097.000000 0.058354
1098.000000 0.033812
1099.000000 0.054711
1100.000000 0.054526
1101.000000 0.075427
1102.000000 0.050883
1103.000000 0.071783
1104.000000 -0.058234
1105.000000 -0.037333
1106.000000 -0.061877
1107.000000 -0.040977
1108.000000 -0.041162
1109.000000 -0.020262
1110.000000 -0.044805
1111.000000 -0.023905
1112.000000 -0.017645
1113.000000 0.003256
1114.000000 -0.021288
1115.000000 -0.000388
1116.000000 -0.000573
1117.000000 0.020327
1118.000000 -0.004216
1119.000000 0.016684
1120.000000 0.013830
1121.000000 0.034731
1122.000000 0.010187
1123.000000 0.031088
1124.000000 0.030902
1125.000000 0.051802
1126.000000 0.027259
1127.000000 0.048159
1128.000000 0.054420
1129.000000 0.075320
1130.000000 0.050776
1131.000000 0.071677
1132.000000 0.071491
1133.000000 0.092391
1134.000000 0.067848
1135.000000 0.088748
1136.000000 -0.041269
1137.000000 -0.020369
1138.000000 -0.044912
1139.000000 -0.024012
1140.000000 -0.024197
1141.000000 -0.003297
1142.000000 -0.027841
1143.000000 -0.006940
1144.000000 -0.000680
1145.000000 0.020220
1146.000000 -0.004323
1147.000000 0.016577
1148.000000 0.016392
1149.000000 0.037292
1150.000000 0.012748
1151.000000 0.033649
1152.000000 -0.054636
1153.000000 -0.033736
1154.000000 -0.058280
1155.000000 -0.037379
1156.000000 -0.037565
1157.000000 -0.016665
1158.000000 -0.041208
1159.000000 -0.020308
1160.000000 -0.014047
1161.000000 0.006853
1162.000000 -0.017691
1163.000000 0.003210
1164.000000 0.003024
1165.000000 0.023924
1166.000000 -0.000619
1167.000000 0.020281
1168.000000 -0.109736
1169.000000 -0.088836
1170.000000 -0.113379
1171.000000 -0.092479
1172.000000 -0.092663
1173.000000 -0.071763
1174.000000 -0.096307
1175.000000 -0.075406
1176.000000 -0.069147
1177.000000 -0.048246
1178.000000 -0.072790
1179.000000 -0.051890
1180.000000 -0.052074
1181.000000 -0.031174
1182.000000 -0.055718
1183.000000 -0.034817
1184.000000 -0.037672
1185.000000 -0.016771
1186.000000 -0.041315
1187.000000 -0.020415
1188.000000 -0.020600
1189.000000 0.000300
1190.000000 -0.024244
1191.000000 -0.003343
1192.000000 0.002917
1193.000000 0.023818
1194.000000 -0.000726
1195.000000 0.020174
1196.000000 0.019989
1197.000000 0.040889
1198.000000 0.016345
1199.000000 0.037246
1200.000000 -0.092771
1201.000000 -0.071871
1202.000000 -0.096415
1203.000000 -0.075514
1204.000000 -0.075699
1205.000000 -0.054798
1206.000000 -0.079342
1207.000000 -0.058442
1208.000000 -0.052182
1209.000000 -0.031282
1210.000000 -0.055825
1211.000000 -0.034925
1212.000000 -0.035110
1213.000000 -0.014209
1214.000000 -0.038753
1215.000000 -0.017853
1216.000000 -0.035650
1217.000000 -0.014750
1218.000000 -0.039293
1219.000000 -0.018393
1220.000000 -0.018577
1221.000000 0.002323
1222.000000 -0.022221
1223.000000 -0.001320
1224.000000 0.004939
1225.000000 0.025840
1226.000000 0.001296
1227.000000 0.022196
1228.000000 0.022012
1229.000000 0.042912
1230.000000 0.018368
1231.000000 0.039269
1232.000000 -0.090748
1233.000000 -0.069848
1234.000000 -0.094392
1235.000000 -0.073491
1236.000000 -0.073677
1237.000000 -0.052776
1238.000000 -0.077320
1239.000000 -0.056420
1240.000000 -0.050159
1241.000000 -0.029259
1242.000000 -0.053803
1243.000000 -0.032902
1244.000000 -0.033088
1245.000000 -0.012187
1246.000000 -0.036731
1247.000000 -0.015831
1248.000000 -0.018684
1249.000000 0.002215
1250.000000 -0.022328
1251.000000 -0.001428
1252.000000 -0.001613
1253.000000 0.019288
1254.000000 -0.005256
1255.000000 0.015644
1256.000000 0.021904
1257.000000 0.042804
1258.000000 0.018261
1259.000000 0.039161
1260.000000 0.038976
1261.000000 0.059877
1262.000000 0.035333
1263.000000 0.056233
1264.000000 -0.073784
1265.000000 -0.052883
1266.000000 -0.077427
1267.000000 -0.056527
1268.000000 -0.056712
1269.000000 -0.035812
1270.000000 -0.060355
1271.000000 -0.039455
1272.000000 -0.033195
1273.000000 -0.012294
1274.000000 -0.036838
1275.000000 -0.015938
1276.000000 -0.016123
1277.000000 0.004777
1278.000000 -0.019766
1279.000000 0.001134
1280.000000 -0.023331
1281.000000 -0.002431
1282.000000 -0.026974
1283.000000 -0.006074
1284.000000 -0.006259
1285.000000 0.014641
1286.000000 -0.009903
1287.000000 0.010998
1288.000000 0.017258
1289.000000 0.038159
1290.000000 0.013615
1291.000000 0.034515
1292.000000 0.034330
1293.000000 0.055230
1294.000000 0.030686
1295.000000 0.051587
1296.000000 -0.078430
1297.000000 -0.057530
1298.000000 -0.082074
1299.000000 -0.061173
1300.000000 -0.061358
1301.000000 -0.040457
1302.000000 -0.065001
1303.000000 -0.044101
1304.000000 -0.037841
1305.000000 -0.016941
1306.000000 -0.041485
1307.000000 -0.020584
1308.000000 -0.020770
1309.000000 0.000131
1310.000000 -0.024413
1311.000000 -0.003513
1312.000000 -0.006366
1313.000000 0.014534
1314.000000 -0.010010
1315.000000 0.010891
1316.000000 0.010705
1317.000000 0.031606
1318.000000 0.007062
1319.000000 0.027962
1320.000000 0.034223
1321.000000 0.055123
1322.000000 0.030579
1323.000000 0.051480
1324.000000 0.051294
1325.000000 0.072195
1326.000000 0.047651
1327.000000 0.068551
1328.000000 -0.061466
1329.000000 -0.040565
1330.000000 -0.065109
1331.000000 -0.044209
1332.000000 -0.044393
1333.000000 -0.023493
1334.000000 -0.048036
1335.000000 -0.027136
1336.000000 -0.020877
1337.000000 0.000024
1338.000000 -0.024520
1339.000000 -0.003620
1340.000000 -0.003805
1341.000000 0.017095
1342.000000 -0.007448
1343.000000 0.013452
1344.000000 -0.004344
1345.000000 0.016556
1346.000000 -0.007988
1347.000000 0.012913
1348.000000 0.012728
1349.000000 0.033629
1350.000000 0.009085
1351.000000 0.029985
1352.000000 0.036245
1353.000000 0.057145
1354.000000 0.032601
1355.000000 0.053502
1356.000000 0.053316
1357.000000 0.074217
1358.000000 0.049673
1359.000000 0.070573
1360.000000 -0.059443
1361.000000 -0.038542
1362.000000 -0.063086
1363.000000 -0.042186
1364.000000 -0.042371
1365.000000 -0.021471
1366.000000 -0.046015
1367.000000 -0.025114
1368.000000 -0.018855
1369.000000 0.002046
1370.000000 -0.022498
1371.000000 -0.001598
1372.000000 -0.001782
1373.000000 0.019118
1374.000000 -0.005426
1375.000000 0.015475
1376.000000 0.012620
1377.000000 0.033521
1378.000000 0.008977
1379.000000 0.029877
1380.000000 0.029693
1381.000000 0.050593
1382.000000 0.026050
1383.000000 0.046950
1384.000000 0.053209
1385.000000 0.074110
1386.000000 0.049566
1387.000000 0.070466
1388.000000 0.070282
1389.000000 0.091181
1390.000000 0.066639
1391.000000 0.087538
1392.000000 -0.042478
1393.000000 -0.021578
1394.000000 -0.046121
1395.000000 -0.025221
1396.000000 -0.025407
1397.000000 -0.004506
1398.000000 -0.029050
1399.000000 -0.008150
1400.000000 -0.001889
1401.000000 0.019010
1402.000000 -0.005532
1403.000000 0.015367
1404.000000 0.015182
1405.000000 0.036083
1406.000000 0.011539
1407.000000 0.032440
1408.000000 -0.055846
1409.000000 -0.034945
1410.000000 -0.059489
1411.000000 -0.038589
1412.000000 -0.038774
1413.000000 -0.017874
1414.000000 -0.042417
1415.000000 -0.021517
1416.000000 -0.015258
1417.000000 0.005643
1418.000000 -0.018901
1419.000000 0.001999
1420.000000 0.001815
1421.000000 0.022715
1422.000000 -0.001828
1423.000000 0.019072
1424.000000 -0.110945
1425.000000 -0.090045
1426.000000 -0.114588
1427.000000 -0.093688
1428.000000 -0.093873
1429.000000 -0.072973
1430.000000 -0.097517
1431.000000 -0.076616
1432.000000 -0.070356
1433.000000 -0.049456
1434.000000 -0.073999
1435.000000 -0.053099
1436.000000 -0.053284
1437.000000 -0.032384
1438.000000 -0.056928
1439.000000 -0.036027
1440.000000 -0.038881
1441.000000 -0.017981
1442.000000 -0.042524
1443.000000 -0.021624
1444.000000 -0.021809
1445.000000 -0.000909
1446.000000 -0.025453
1447.000000 -0.004552
1448.000000 0.001708
1449.000000 0.022608
1450.000000 -0.001935
1451.000000 0.018964
1452.000000 0.018780
1453.000000 0.039680
1454.000000 0.015136
1455.000000 0.036037
1456.000000 -0.093980
1457.000000 -0.073080
1458.000000 -0.097624
1459.000000 -0.076723
1460.000000 -0.076909
1461.000000 -0.056008
1462.000000 -0.080552
1463.000000 -0.059652
1464.000000 -0.053391
1465.000000 -0.032491
1466.000000 -0.057035
1467.000000 -0.036134
1468.000000 -0.036320
1469.000000 -0.015419
1470.000000 -0.039963
1471.000000 -0.019063
1472.000000 -0.036859
1473.000000 -0.015959
1474.000000 -0.040502
1475.000000 -0.019602
1476.000000 -0.019787
1477.000000 0.001113
1478.000000 -0.023431
1479.000000 -0.002530
1480.000000 0.003730
1481.000000 0.024630
1482.000000 0.000087
1483.000000 0.020987
1484.000000 0.020802
1485.000000 0.041702
1486.000000 0.017158
1487.000000 0.038059
1488.000000 -0.091958
1489.000000 -0.071058
1490.000000 -0.095602
1491.000000 -0.074701
1492.000000 -0.074886
1493.000000 -0.053986
1494.000000 -0.078529
1495.000000 -0.057629
1496.000000 -0.051369
1497.000000 -0.030469
1498.000000 -0.055013
1499.000000 -0.034112
1500.000000 -0.034297
1501.000000 -0.013398
1502.000000 -0.037940
1503.000000 -0.017041
1504.000000 -0.019894
1505.000000 0.001006
1506.000000 -0.023538
1507.000000 -0.002637
1508.000000 -0.002823
1509.000000 0.018078
1510.000000 -0.006466
1511.000000 0.014434
1512.000000 0.020695
1513.000000 0.041595
1514.000000 0.017051
1515.000000 0.037952
1516.000000 0.037766
1517.000000 0.058667
1518.000000 0.034123
1519.000000 0.055023
1520.000000 -0.074994
1521.000000 -0.054093
1522.000000 -0.078637
1523.000000 -0.057737
1524.000000 -0.057921
1525.000000 -0.037021
1526.000000 -0.061565
1527.000000 -0.040664
1528.000000 -0.034405
1529.000000 -0.013504
1530.000000 -0.038048
1531.000000 -0.017148
1532.000000 -0.017332
1533.000000 0.003568
1534.000000 -0.020976
1535.000000 -0.000075
1536.000000 -0.030489
1537.000000 -0.009589
1538.000000 -0.034132
1539.000000 -0.013232
1540.000000 -0.013416
1541.000000 0.007484
1542.000000 -0.017060
1543.000000 0.003841
1544.000000 0.010100
1545.000000 0.031000
1546.000000 0.006457
1547.000000 0.027357
1548.000000 0.027173
1549.000000 0.048073
1550.000000 0.023529
1551.000000 0.044430
1552.000000 -0.085587
1553.000000 -0.064687
1554.000000 -0.089231
1555.000000 -0.068330
1556.000000 -0.068516
1557.000000 -0.047616
1558.000000 -0.072159
1559.000000 -0.051259
1560.000000 -0.044998
1561.000000 -0.024098
1562.000000 -0.048642
1563.000000 -0.027741
1564.000000 -0.027927
1565.000000 -0.007026
1566.000000 -0.031570
1567.000000 -0.010670
1568.000000 -0.013523
1569.000000 0.007376
1570.000000 -0.017167
1571.000000 0.003733
1572.000000 0.003548
1573.000000 0.024449
1574.000000 -0.000095
1575.000000 0.020805
1576.000000 0.027065
1577.000000 0.047965
1578.000000 0.023421
1579.000000 0.044322
1580.000000 0.044137
1581.000000 0.065038
1582.000000 0.040494
1583.000000 0.061394
1584.000000 -0.068623
1585.000000 -0.047722
1586.000000 -0.072266
1587.000000 -0.051366
1588.000000 -0.051551
1589.000000 -0.030651
1590.000000 -0.055195
1591.000000 -0.034294
1592.000000 -0.028034
1593.000000 -0.007133
1594.000000 -0.031677
1595.000000 -0.010777
1596.000000 -0.010962
1597.000000 0.009938
1598.000000 -0.014606
1599.000000 0.006295
1600.000000 -0.011501
1601.000000 0.009399
1602.000000 -0.015145
1603.000000 0.005756
1604.000000 0.005570
1605.000000 0.026470
1606.000000 0.001927
1607.000000 0.022827
1608.000000 0.029088
1609.000000 0.049988
1610.000000 0.025444
1611.000000 0.046345
1612.000000 0.046159
1613.000000 0.067059
1614.000000 0.042516
1615.000000 0.063416
1616.000000 -0.066601
1617.000000 -0.045700
1618.000000 -0.070244
1619.000000 -0.049344
1620.000000 -0.049528
1621.000000 -0.028628
1622.000000 -0.053172
1623.000000 -0.032271
1624.000000 -0.026012
1625.000000 -0.005111
1626.000000 -0.029655
1627.000000 -0.008755
1628.000000 -0.008940
1629.000000 0.011960
1630.000000 -0.012584
1631.000000 0.008317
1632.000000 0.005463
1633.000000 0.026364
1634.000000 0.001820
1635.000000 0.022720
1636.000000 0.022535
1637.000000 0.043435
1638.000000 0.018891
1639.000000 0.039792
1640.000000 0.046052
1641.000000 0.066953
1642.000000 0.042409
1643.000000 0.063309
1644.000000 0.063124
1645.000000 0.084024
1646.000000 0.059480
1647.000000 0.080381
1648.000000 -0.049636
1649.000000 -0.028736
1650.000000 -0.053280
1651.000000 -0.032379
1652.000000 -0.032564
1653.000000 -0.011663
1654.000000 -0.036207
1655.000000 -0.015307
1656.000000 -0.009047
1657.000000 0.011853
1658.000000 -0.012690
1659.000000 0.008210
1660.000000 0.008024
1661.000000 0.028925
1662.000000 0.004381
1663.000000 0.025281
1664.000000 -0.063004
1665.000000 -0.042103
1666.000000 -0.066647
1667.000000 -0.045747
1668.000000 -0.045931
1669.000000 -0.025032
1670.000000 -0.049574
1671.000000 -0.028675
1672.000000 -0.022415
1673.000000 -0.001514
1674.000000 -0.026058
1675.000000 -0.005158
1676.000000 -0.005343
1677.000000 0.015557
1678.000000 -0.008986
1679.000000 0.011914
1680.000000 -0.118102
1681.000000 -0.097203
1682.000000 -0.121745
1683.000000 -0.100846
1684.000000 -0.101031
1685.000000 -0.080130
1686.000000 -0.104674
1687.000000 -0.083774
1688.000000 -0.077514
1689.000000 -0.056614
1690.000000 -0.081157
1691.000000 -0.060257
1692.000000 -0.060442
1693.000000 -0.039541
1694.000000 -0.064085
1695.000000 -0.043185
1696.000000 -0.046039
1697.000000 -0.025139
1698.000000 -0.049682
1699.000000 -0.028782
1700.000000 -0.028966
1701.000000 -0.008066
1702.000000 -0.032610
1703.000000 -0.011709
1704.000000 -0.005450
1705.000000 0.015450
1706.000000 -0.009093
1707.000000 0.011807
1708.000000 0.011622
1709.000000 0.032522
1710.000000 0.007978
1711.000000 0.028879
1712.000000 -0.101137
1713.000000 -0.080237
1714.000000 -0.104781
1715.000000 -0.083880
1716.000000 -0.084066
1717.000000 -0.063166
1718.000000 -0.087709
1719.000000 -0.066809
1720.000000 -0.060549
1721.000000 -0.039649
1722.000000 -0.064193
1723.000000 -0.043292
1724.000000 -0.043477
1725.000000 -0.022576
1726.000000 -0.047120
1727.000000 -0.026220
1728.000000 -0.044016
1729.000000 -0.023116
1730.000000 -0.047659
1731.000000 -0.026759
1732.000000 -0.026945
1733.000000 -0.006044
1734.000000 -0.030588
1735.000000 -0.009688
1736.000000 -0.003428
1737.000000 0.017472
1738.000000 -0.007071
1739.000000 0.013829
1740.000000 0.013644
1741.000000 0.034545
1742.000000 0.010001
1743.000000 0.030901
1744.000000 -0.099116
1745.000000 -0.078215
1746.000000 -0.102759
1747.000000 -0.081859
1748.000000 -0.082044
1749.000000 -0.061144
1750.000000 -0.085687
1751.000000 -0.064787
1752.000000 -0.058526
1753.000000 -0.037626
1754.000000 -0.062170
1755.000000 -0.041269
1756.000000 -0.041455
1757.000000 -0.020555
1758.000000 -0.045098
1759.000000 -0.024198
1760.000000 -0.027051
1761.000000 -0.006151
1762.000000 -0.030695
1763.000000 -0.009794
1764.000000 -0.009980
1765.000000 0.010920
1766.000000 -0.013623
1767.000000 0.007277
1768.000000 0.013537
1769.000000 0.034437
1770.000000 0.009893
1771.000000 0.030794
1772.000000 0.030609
1773.000000 0.051510
1774.000000 0.026966
1775.000000 0.047866
1776.000000 -0.082151
1777.000000 -0.061250
1778.000000 -0.085794
1779.000000 -0.064894
1780.000000 -0.065079
1781.000000 -0.044179
1782.000000 -0.068723
1783.000000 -0.047822
1784.000000 -0.041562
1785.000000 -0.020661
1786.000000 -0.045205
1787.000000 -0.024305
1788.000000 -0.024490
1789.000000 -0.003590
1790.000000 -0.028134
1791.000000 -0.007233
1792.000000 -0.031698
1793.000000 -0.010798
1794.000000 -0.035341
1795.000000 -0.014441
1796.000000 -0.014627
1797.000000 0.006274
1798.000000 -0.018270
1799.000000 0.002630
1800.000000 0.008891
1801.000000 0.029791
1802.000000 0.005248
1803.000000 0.026148
1804.000000 0.025962
1805.000000 0.046863
1806.000000 0.022319
1807.000000 0.043219
1808.000000 -0.086798
1809.000000 -0.065897
1810.000000 -0.090441
1811.000000 -0.069541
1812.000000 -0.069725
1813.000000 -0.048825
1814.000000 -0.073368
1815.000000 -0.052468
1816.000000 -0.046209
1817.000000 -0.025308
1818.000000 -0.049852
1819.000000 -0.028951
1820.000000 -0.029136
1821.000000 -0.008236
1822.000000 -0.032779
1823.000000 -0.011879
1824.000000 -0.014733
1825.000000 0.006167
1826.000000 -0.018377
1827.000000 0.002524
1828.000000 0.002338
1829.000000 0.023238
1830.000000 -0.001305
1831.000000 0.019595
1832.000000 0.025856
1833.000000 0.046756
1834.000000 0.022212
1835.000000 0.043113
1836.000000 0.042927
1837.000000 0.063827
1838.000000 0.039284
1839.000000 0.060184
1840.000000 -0.069833
1841.000000 -0.048933
1842.000000 -0.073476
1843.000000 -0.052576
1844.000000 -0.052760
1845.000000 -0.031860
1846.000000 -0.056404
1847.000000 -0.035503
1848.000000 -0.029244
1849.000000 -0.008343
1850.000000 -0.032887
1851.000000 -0.011987
1852.000000 -0.012171
1853.000000 0.008729
1854.000000 -0.015815
1855.000000 0.005086
1856.000000 -0.012712
1857.000000 0.008189
1858.000000 -0.016355
1859.000000 0.004545
1860.000000 0.004361
1861.000000 0.025261
1862.000000 0.000718
1863.000000 0.021618
1864.000000 0.027877
1865.000000 0.048778
1866.000000 0.024234
1867.000000 0.045135
1868.000000 0.044950
1869.000000 0.065850
1870.000000 0.041307
1871.000000 0.062207
1872.000000 -0.067810
1873.000000 -0.046910
1874.000000 -0.071453
1875.000000 -0.050553
1876.000000 -0.050738
1877.000000 -0.029838
1878.000000 -0.054382
1879.000000 -0.033481
1880.000000 -0.027221
1881.000000 -0.006321
1882.000000 -0.030864
1883.000000 -0.009964
1884.000000 -0.010149
1885.000000 0.010751
1886.000000 -0.013793
1887.000000 0.007108
1888.000000 0.004253
1889.000000 0.025153
1890.000000 0.000610
1891.000000 0.021510
1892.000000 0.021326
1893.000000 0.042226
1894.000000 0.017682
1895.000000 0.038583
1896.000000 0.044842
1897.000000 0.065743
1898.000000 0.041199
1899.000000 0.062099
1900.000000 0.061915
1901.000000 0.082815
1902.000000 0.058271
1903.000000 0.079172
1904.000000 -0.050845
1905.000000 -0.029945
1906.000000 -0.054489
1907.000000 -0.033588
1908.000000 -0.033774
1909.000000 -0.012873
1910.000000 -0.037417
1911.000000 -0.016517
1912.000000 -0.010256
1913.000000 0.010644
1914.000000 -0.013900
1915.000000 0.007001
1916.000000 0.006815
1917.000000 0.027716
1918.000000 0.003172
1919.000000 0.024072
1920.000000 -0.064213
1921.000000 -0.043312
1922.000000 -0.067856
1923.000000 -0.046956
1924.000000 -0.047141
1925.000000 -0.026241
1926.000000 -0.050785
1927.000000 -0.029884
1928.000000 -0.023624
1929.000000 -0.002723
1930.000000 -0.027267
1931.000000 -0.006367
1932.000000 -0.006552
1933.000000 0.014348
1934.000000 -0.010196
1935.000000 0.010705
1936.000000 -0.119312
1937.000000 -0.098412
1938.000000 -0.122956
1939.000000 -0.102055
1940.000000 -0.102241
1941.000000 -0.081340
1942.000000 -0.105884
1943.000000 -0.084984
1944.000000 -0.078723
1945.000000 -0.057823
1946.000000 -0.082367
1947.000000 -0.061466
1948.000000 -0.061652
1949.000000 -0.040751
1950.000000 -0.065295
1951.000000 -0.044395
1952.000000 -0.047248
1953.000000 -0.026348
1954.000000 -0.050891
1955.000000 -0.029991
1956.000000 -0.030177
1957.000000 -0.009276
1958.000000 -0.033820
1959.000000 -0.012920
1960.000000 -0.006659
1961.000000 0.014241
1962.000000 -0.010302
1963.000000 0.010598
1964.000000 0.010412
1965.000000 0.031313
1966.000000 0.006769
1967.000000 0.027669
1968.000000 -0.102348
1969.000000 -0.081447
1970.000000 -0.105991
1971.000000 -0.085091
1972.000000 -0.085275
1973.000000 -0.064376
1974.000000 -0.088918
1975.000000 -0.068019
1976.000000 -0.061758
1977.000000 -0.040858
1978.000000 -0.065402
1979.000000 -0.044501
1980.000000 -0.044687
1981.000000 -0.023787
1982.000000 -0.048330
1983.000000 -0.027430
1984.000000 -0.045226
1985.000000 -0.024326
1986.000000 -0.048870
1987.000000 -0.027969
1988.000000 -0.028154
1989.000000 -0.007254
1990.000000 -0.031797
1991.000000 -0.010898
1992.000000 -0.004637
1993.000000 0.016263
1994.000000 -0.008281
1995.000000 0.012620
1996.000000 0.012434
1997.000000 0.033335
1998.000000 0.008791
1999.000000 0.029691
2000.000000 -0.100325
2001.000000 -0.079425
2002.000000 -0.103968
2003.000000 -0.083069
2004.000000 -0.083253
2005.000000 -0.062353
2006.000000 -0.086896
2007.000000 -0.065996
2008.000000 -0.059737
2009.000000 -0.038836
2010.000000 -0.063380
2011.000000 -0.042480
2012.000000 -0.042664
2013.000000 -0.021764
2014.000000 -0.046307
2015.000000 -0.025407
2016.000000 -0.028262
2017.000000 -0.007361
2018.000000 -0.031905
2019.000000 -0.011005
2020.000000 -0.011189
2021.000000 0.009711
2022.000000 -0.014832
2023.000000 0.006068
2024.000000 0.012328
2025.000000 0.033228
2026.000000 0.008684
2027.000000 0.029585
2028.000000 0.029399
2029.000000 0.050299
2030.000000 0.025756
2031.000000 0.046656
2032.000000 -0.083360
2033.000000 -0.062460
2034.000000 -0.087003
2035.000000 -0.066103
2036.000000 -0.066288
2037.000000 -0.045388
2038.000000 -0.069932
2039.000000 -0.049031
2040.000000 -0.042772
2041.000000 -0.021872
2042.000000 -0.046415
2043.000000 -0.025515
2044.000000 -0.025699
2045.000000 -0.004799
2046.000000 -0.029343
2047.000000 0.008442
2048.000000 0.008442
2049.000000 0.029343
2050.000000 0.004799
2051.000000 0.025699
2052.000000 0.025515
2053.000000 0.046415
2054.000000 0.021872
2055.000000 0.042772
2056.000000 0.049031
2057.000000 0.069932
2058.000000 0.045388
2059.000000 0.066288
2060.000000 0.066103
2061.000000 0.087003
2062.000000 0.062460
2063.000000 0.083360
2064.000000 -0.046656
2065.000000 -0.025756
2066.000000 -0.050299
2067.000000 -0.029399
2068.000000 -0.029585
2069.000000 -0.008684
2070.000000 -0.033228
2071.000000 -0.012328
2072.000000 -0.006068
2073.000000 0.014832
2074.000000 -0.009711
2075.000000 0.011189
2076.000000 0.011005
2077.000000 0.031905
2078.000000 0.007361
2079.000000 0.028262
2080.000000 0.025407
2081.000000 0.046307
2082.000000 0.021764
2083.000000 0.042664
2084.000000 0.042480
2085.000000 0.063380
2086.000000 0.038836
2087.000000 0.059737
2088.000000 0.065996
2089.000000 0.086896
2090.000000 0.062353
2091.000000 0.083253
2092.000000 0.083069
2093.000000 0.103968
2094.000000 0.079425
2095.000000 0.100325
2096.000000 -0.029691
2097.000000 -0.008791
2098.000000 -0.033335
2099.000000 -0.012434
2100.000000 -0.012620
2101.000000 0.008281
2102.000000 -0.016263
2103.000000 0.004637
2104.000000 0.010898
2105.000000 0.031797
2106.000000 0.007254
2107.000000 0.028154
2108.000000 0.027969
2109.000000 0.048870
2110.000000 0.024326
2111.000000 0.045226
2112.000000 0.027430
2113.000000 0.048330
2114.000000 0.023787
2115.000000 0.044687
2116.000000 0.044501
2117.000000 0.065402
2118.000000 0.040858
2119.000000 0.061758
2120.000000 0.068019
2121.000000 0.088918
2122.000000 0.064376
2123.000000 0.085275
2124.000000 0.085091
2125.000000 0.105991
2126.000000 0.081447
2127.000000 0.102348
2128.000000 -0.027669
2129.000000 -0.006769
2130.000000 -0.031313
2131.000000 -0.010412
2132.000000 -0.010598
2133.000000 0.010302
2134.000000 -0.014241
2135.000000 0.006659
2136.000000 0.012920
2137.000000 0.033820
2138.000000 0.009276
2139.000000 0.030177
2140.000000 0.029991
2141.000000 0.050891
2142.000000 0.026348
2143.000000 0.047248
2144.000000 0.044395
2145.000000 0.065295
2146.000000 0.040751
2147.000000 0.061652
2148.000000 0.061466
2149.000000 0.082367
2150.000000 0.057823
2151.000000 0.078723
2152.000000 0.084984
2153.000000 0.105884
2154.000000 0.081340
2155.000000 0.102241
2156.000000 0.102055
2157.000000 0.122956
2158.000000 0.098412
2159.000000 0.119312
2160.000000 -0.010705
2161.000000 0.010196
2162.000000 -0.014348
2163.000000 0.006552
2164.000000 0.006367
2165.000000 0.027267
2166.000000 0.002723
2167.000000 0.023624
2168.000000 0.029884
2169.000000 0.050785
2170.000000 0.026241
2171.000000 0.047141
2172.000000 0.046956
2173.000000 0.067856
2174.000000 0.043312
2175.000000 0.064213
2176.000000 -0.024072
2177.000000 -0.003172
2178.000000 -0.027716
2179.000000 -0.006815
2180.000000 -0.007001
2181.000000 0.013900
2182.000000 -0.010644
2183.000000 0.010256
2184.000000 0.016517
2185.000000 0.037417
2186.000000 0.012873
2187.000000 0.033774
2188.000000 0.033588
2189.000000 0.054489
2190.000000 0.029945
2191.000000 0.050845
2192.000000 -0.079172
2193.000000 -0.058271
2194.000000 -0.082815
2195.000000 -0.061915
2196.000000 -0.062099
2197.000000 -0.041199
2198.000000 -0.065743
2199.000000 -0.044842
2200.000000 -0.038583
2201.000000 -0.017682
2202.000000 -0.042226
2203.000000 -0.021326
2204.000000 -0.021510
2205.000000 -0.000610
2206.000000 -0.025153
2207.000000 -0.004253
2208.000000 -0.007108
2209.000000 0.013793
2210.000000 -0.010751
2211.000000 0.010149
2212.000000 0.009964
2213.000000 0.030864
2214.000000 0.006321
2215.000000 0.027221
2216.000000 0.033481
2217.000000 0.054382
2218.000000 0.029838
2219.000000 0.050738
2220.000000 0.050553
2221.000000 0.071453
2222.000000 0.046910
2223.000000 0.067810
2224.000000 -0.062207
2225.000000 -0.041307
2226.000000 -0.065850
2227.000000 -0.044950
2228.000000 -0.045135
2229.000000 -0.024234
2230.000000 -0.048778
2231.000000 -0.027877
2232.000000 -0.021618
2233.000000 -0.000718
2234.000000 -0.025261
2235.000000 -0.004361
2236.000000 -0.004545
2237.000000 0.016355
2238.000000 -0.008189
2239.000000 0.012712
2240.000000 -0.005086
2241.000000 0.015815
2242.000000 -0.008729
2243.000000 0.012171
2244.000000 0.011987
2245.000000 0.032887
2246.000000 0.008343
2247.000000 0.029244
2248.000000 0.035503
2249.000000 0.056404
2250.000000 0.031860
2251.000000 0.052760
2252.000000 0.052576
2253.000000 0.073476
2254.000000 0.048933
2255.000000 0.069833
2256.000000 -0.060184
2257.000000 -0.039284
2258.000000 -0.063827
2259.000000 -0.042927
2260.000000 -0.043113
2261.000000 -0.022212
2262.000000 -0.046756
2263.000000 -0.025856
2264.000000 -0.019595
2265.000000 0.001305
2266.000000 -0.023238
2267.000000 -0.002338
2268.000000 -0.002524
2269.000000 0.018377
2270.000000 -0.006167
2271.000000 0.014733
2272.000000 0.011879
2273.000000 0.032779
2274.000000 0.008236
2275.000000 0.029136
2276.000000 0.028951
2277.000000 0.049852
2278.000000 0.025308
2279.000000 0.046209
2280.000000 0.052468
2281.000000 0.073368
2282.000000 0.048825
2283.000000 0.069725
2284.000000 0.069541
2285.000000 0.090441
2286.000000 0.065897
2287.000000 0.086798
2288.000000 -0.043219
2289.000000 -0.022319
2290.000000 -0.046863
2291.000000 -0.025962
2292.000000 -0.026148
2293.000000 -0.005248
2294.000000 -0.029791
2295.000000 -0.008891
2296.000000 -0.002630
2297.000000 0.018270
2298.000000 -0.006274
2299.000000 0.014627
2300.000000 0.014441
2301.000000 0.035341
2302.000000 0.010798
2303.000000 0.031698
2304.000000 0.007233
2305.000000 0.028134
2306.000000 0.003590
2307.000000 0.024490
2308.000000 0.024305
2309.000000 0.045205
2310.000000 0.020661
2311.000000 0.041562
2312.000000 0.047822
2313.000000 0.068723
2314.000000 0.044179
2315.000000 0.065079
2316.000000 0.064894
2317.000000 0.085794
2318.000000 0.061250
2319.000000 0.082151
2320.000000 -0.047866
2321.000000 -0.026966
2322.000000 -0.051510
2323.000000 -0.030609
2324.000000 -0.030794
2325.000000 -0.009893
2326.000000 -0.034437
2327.000000 -0.013537
2328.000000 -0.007277
2329.000000 0.013623
2330.000000 -0.010920
2331.000000 0.009980
2332.000000 0.009794
2333.000000 0.030695
2334.000000 0.006151
2335.000000 0.027051
2336.000000 0.024198
2337.000000 0.045098
2338.000000 0.020555
2339.000000 0.041455
2340.000000 0.041269
2341.000000 0.062170
2342.000000 0.037626
2343.000000 0.058526
2344.000000 0.064787
2345.000000 0.085687
2346.000000 0.061144
2347.000000 0.082044
2348.000000 0.081859
2349.000000 0.102759
2350.000000 0.078215
2351.000000 0.099116
2352.000000 -0.030901
2353.000000 -0.010001
2354.000000 -0.034545
2355.000000 -0.013644
2356.000000 -0.013829
2357.000000 0.007071
2358.000000 -0.017472
2359.000000 0.003428
2360.000000 0.009688
2361.000000 0.030588
2362.000000 0.006044
2363.000000 0.026945
2364.000000 0.026759
2365.000000 0.047659
2366.000000 0.023116
2367.000000 0.044016
2368.000000 0.026220
2369.000000 0.047120
2370.000000 0.022576
2371.000000 0.043477
2372.000000 0.043292
2373.000000 0.064193
2374.000000 0.039649
2375.000000 0.060549
2376.000000 0.066809
2377.000000 0.087709
2378.000000 0.063166
2379.000000 0.084066
2380.000000 0.083880
2381.000000 0.104781
2382.000000 0.080237
2383.000000 0.101137
2384.000000 -0.028879
2385.000000 -0.007978
2386.000000 -0.032522
2387.000000 -0.011622
2388.000000 -0.011807
2389.000000 0.009093
2390.000000 -0.015450
2391.000000 0.005450
2392.000000 0.011709
2393.000000 0.032610
2394.000000 0.008066
2395.000000 0.028966
2396.000000 0.028782
2397.000000 0.049682
2398.000000 0.025139
2399.000000 0.046039
2400.000000 0.043185
2401.000000 0.064085
2402.000000 0.039541
2403.000000 0.060442
2404.000000 0.060257
2405.000000 0.081157
2406.000000 0.056614
2407.000000 0.077514
2408.000000 0.083774
2409.000000 0.104674
2410.000000 0.080130
2411.000000 0.101031
2412.000000 0.100846
2413.000000 0.121745
2414.000000 0.097203
2415.000000 0.118102
2416.000000 -0.011914
2417.000000 0.008986
2418.000000 -0.015557
2419.000000 0.005343
2420.000000 0.005158
2421.000000 0.026058
2422.000000 0.001514
2423.000000 0.022415
2424.000000 0.028675
2425.000000 0.049574
2426.000000 0.025032
2427.000000 0.045931
2428.000000 0.045747
2429.000000 0.066647
2430.000000 0.042103
2431.000000 0.063004
2432.000000 -0.025281
2433.000000 -0.004381
2434.000000 -0.028925
2435.000000 -0.008024
2436.000000 -0.008210
2437.000000 0.012690
2438.000000 -0.011853
2439.000000 0.009047
2440.000000 0.015307
2441.000000 0.036207
2442.000000 0.011663
2443.000000 0.032564
2444.000000 0.032379
2445.000000 0.053280
2446.000000 0.028736
2447.000000 0.049636
2448.000000 -0.080381
2449.000000 -0.059480
2450.000000 -0.084024
2451.000000 -0.063124
2452.000000 -0.063309
2453.000000 -0.042409
2454.000000 -0.066953
2455.000000 -0.046052
2456.000000 -0.039792
2457.000000 -0.018891
2458.000000 -0.043435
2459.000000 -0.022535
2460.000000 -0.022720
2461.000000 -0.001820
2462.000000 -0.026364
2463.000000 -0.005463
2464.000000 -0.008317
2465.000000 0.012584
2466.000000 -0.011960
2467.000000 0.008940
2468.000000 0.008755
2469.000000 0.029655
2470.000000 0.005111
2471.000000 0.026012
2472.000000 0.032271
2473.000000 0.053172
2474.000000 0.028628
2475.000000 0.049528
2476.000000 0.049344
2477.000000 0.070244
2478.000000 0.045700
2479.000000 0.066601
2480.000000 -0.063416
2481.000000 -0.042516
2482.000000 -0.067059
2483.000000 -0.046159
2484.000000 -0.046345
2485.000000 -0.025444
2486.000000 -0.049988
2487.000000 -0.029088
2488.000000 -0.022827
2489.000000 -0.001927
2490.000000 -0.026470
2491.000000 -0.005570
2492.000000 -0.005756
2493.000000 0.015145
2494.000000 -0.009399
2495.000000 0.011501
2496.000000 -0.006295
2497.000000 0.014606
2498.000000 -0.009938
2499.000000 0.010962
2500.000000 0.010777
2501.000000 0.031677
2502.000000 0.007133
2503.000000 0.028034
2504.000000 0.034294
2505.000000 0.055195
2506.000000 0.030651
2507.000000 0.051551
2508.000000 0.051366
2509.000000 0.072266
2510.000000 0.047722
2511.000000 0.068623
2512.000000 -0.061394
2513.000000 -0.040494
2514.000000 -0.065038
2515.000000 -0.044137
2516.000000 -0.044322
2517.000000 -0.023421
2518.000000 -0.047965
2519.000000 -0.027065
2520.000000 -0.020805
2521.000000 0.000095
2522.000000 -0.024449
2523.000000 -0.003548
2524.000000 -0.003733
2525.000000 0.017167
2526.000000 -0.007376
2527.000000 0.013523
2528.000000 0.010670
2529.000000 0.031570
2530.000000 0.007026
2531.000000 0.027927
2532.000000 0.027741
2533.000000 0.048642
2534.000000 0.024098
2535.000000 0.044998
2536.000000 0.051259
2537.000000 0.072159
2538.000000 0.047616
2539.000000 0.068516
2540.000000 0.068330
2541.000000 0.089231
2542.000000 0.064687
2543.000000 0.085587
2544.000000 -0.044430
2545.000000 -0.023529
2546.000000 -0.048073
2547.000000 -0.027173
2548.000000 -0.027357
2549.000000 -0.006457
2550.000000 -0.031000
2551.000000 -0.010100
2552.000000 -0.003841
2553.000000 0.017060
2554.000000 -0.007484
2555.000000 0.013416
2556.000000 0.013232
2557.000000 0.034132
2558.000000 0.009589
2559.000000 0.030489
2560.000000 0.000075
2561.000000 0.020976
2562.000000 -0.003568
2563.000000 0.017332
2564.000000 0.017148
2565.000000 0.038048
2566.000000 0.013504
2567.000000 0.034405
2568.000000 0.040664
2569.000000 0.061565
2570.000000 0.037021
2571.000000 0.057921
2572.000000 0.057737
2573.000000 0.078637
2574.000000 0.054093
2575.000000 0.074994
2576.000000 -0.055023
2577.000000 -0.034123
2578.000000 -0.058667
2579.000000 -0.037766
2580.000000 -0.037952
2581.000000 -0.017051
2582.000000 -0.041595
2583.000000 -0.020695
2584.000000 -0.014434
2585.000000 0.006466
2586.000000 -0.018078
2587.000000 0.002823
2588.000000 0.002637
2589.000000 0.023538
2590.000000 -0.001006
2591.000000 0.019894
2592.000000 0.017041
2593.000000 0.037940
2594.000000 0.013398
2595.000000 0.034297
2596.000000 0.034112
2597.000000 0.055013
2598.000000 0.030469
2599.000000 0.051369
2600.000000 0.057629
2601.000000 0.078529
2602.000000 0.053986
2603.000000 0.074886
2604.000000 0.074701
2605.000000 0.095602
2606.000000 0.071058
2607.000000 0.091958
2608.000000 -0.038059
2609.000000 -0.017158
2610.000000 -0.041702
2611.000000 -0.020802
2612.000000 -0.020987
2613.000000 -0.000087
2614.000000 -0.024630
2615.000000 -0.003730
2616.000000 0.002530
2617.000000 0.023431
2618.000000 -0.001113
2619.000000 0.019787
2620.000000 0.019602
2621.000000 0.040502
2622.000000 0.015959
2623.000000 0.036859
2624.000000 0.019063
2625.000000 0.039963
2626.000000 0.015419
2627.000000 0.036320
2628.000000 0.036134
2629.000000 0.057035
2630.000000 0.032491
2631.000000 0.053391
2632.000000 0.059652
2633.000000 0.080552
2634.000000 0.056008
2635.000000 0.076909
2636.000000 0.076723
2637.000000 0.097624
2638.000000 0.073080
2639.000000 0.093980
2640.000000 -0.036037
2641.000000 -0.015136
2642.000000 -0.039680
2643.000000 -0.018780
2644.000000 -0.018964
2645.000000 0.001935
2646.000000 -0.022608
2647.000000 -0.001708
2648.000000 0.004552
2649.000000 0.025453
2650.000000 0.000909
2651.000000 0.021809
2652.000000 0.021624
2653.000000 0.042524
2654.000000 0.017981
2655.000000 0.038881
2656.000000 0.036027
2657.000000 0.056928
2658.000000 0.032384
2659.000000 0.053284
2660.000000 0.053099
2661.000000 0.073999
2662.000000 0.049456
2663.000000 0.070356
2664.000000 0.076616
2665.000000 0.097517
2666.000000 0.072973
2667.000000 0.093873
2668.000000 0.093688
2669.000000 0.114588
2670.000000 0.090045
2671.000000 0.110945
2672.000000 -0.019072
2673.000000 0.001828
2674.000000 -0.022715
2675.000000 -0.001815
2676.000000 -0.001999
2677.000000 0.018901
2678.000000 -0.005643
2679.000000 0.015258
2680.000000 0.021517
2681.000000 0.042417
2682.000000 0.017874
2683.000000 0.038774
2684.000000 0.038589
2685.000000 0.059489
2686.000000 0.034945
2687.000000 0.055846
2688.000000 -0.032440
2689.000000 -0.011539
2690.000000 -0.036083
2691.000000 -0.015182
2692.000000 -0.015367
2693.000000 0.005532
2694.000000 -0.019010
2695.000000 0.001889
2696.000000 0.008150
2697.000000 0.029050
2698.000000 0.004506
2699.000000 0.025407
2700.000000 0.025221
2701.000000 0.046121
2702.000000 0.021578
2703.000000 0.042478
2704.000000 -0.087538
2705.000000 -0.066639
2706.000000 -0.091181
2707.000000 -0.070282
2708.000000 -0.070466
2709.000000 -0.049566
2710.000000 -0.074110
2711.000000 -0.053209
2712.000000 -0.046950
2713.000000 -0.026050
2714.000000 -0.050593
2715.000000 -0.029693
2716.000000 -0.029877
2717.000000 -0.008977
2718.000000 -0.033521
2719.000000 -0.012620
2720.000000 -0.015475
2721.000000 0.005426
2722.000000 -0.019118
2723.000000 0.001782
2724.000000 0.001598
2725.000000 0.022498
2726.000000 -0.002046
2727.000000 0.018855
2728.000000 0.025114
2729.000000 0.046015
2730.000000 0.021471
2731.000000 0.042371
2732.000000 0.042186
2733.000000 0.063086
2734.000000 0.038542
2735.000000 0.059443
2736.000000 -0.070573
2737.000000 -0.049673
2738.000000 -0.074217
2739.000000 -0.053316
2740.000000 -0.053502
2741.000000 -0.032601
2742.000000 -0.057145
2743.000000 -0.036245
2744.000000 -0.029985
2745.000000 -0.009085
2746.000000 -0.033629
2747.000000 -0.012728
2748.000000 -0.012913
2749.000000 0.007988
2750.000000 -0.016556
2751.000000 0.004344
2752.000000 -0.013452
2753.000000 0.007448
2754.000000 -0.017095
2755.000000 0.003805
2756.000000 0.003620
2757.000000 0.024520
2758.000000 -0.000024
2759.000000 0.020877
2760.000000 0.027136
2761.000000 0.048036
2762.000000 0.023493
2763.000000 0.044393
2764.000000 0.044209
2765.000000 0.065109
2766.000000 0.040565
2767.000000 0.061466
2768.000000 -0.068551
2769.000000 -0.047651
2770.000000 -0.072195
2771.000000 -0.051294
2772.000000 -0.051480
2773.000000 -0.030579
2774.000000 -0.055123
2775.000000 -0.034223
2776.000000 -0.027962
2777.000000 -0.007062
2778.000000 -0.031606
2779.000000 -0.010705
2780.000000 -0.010891
2781.000000 0.010010
2782.000000 -0.014534
2783.000000 0.006366
2784.000000 0.003513
2785.000000 0.024413
2786.000000 -0.000131
2787.000000 0.020770
2788.000000 0.020584
2789.000000 0.041485
2790.000000 0.016941
2791.000000 0.037841
2792.000000 0.044101
2793.000000 0.065001
2794.000000 0.040457
2795.000000 0.061358
2796.000000 0.061173
2797.000000 0.082074
2798.000000 0.057530
2799.000000 0.078430
2800.000000 -0.051587
2801.000000 -0.030686
2802.000000 -0.055230
2803.000000 -0.034330
2804.000000 -0.034515
2805.000000 -0.013615
2806.000000 -0.038159
2807.000000 -0.017258
2808.000000 -0.010998
2809.000000 0.009903
2810.000000 -0.014641
2811.000000 0.006259
2812.000000 0.006074
2813.000000 0.026974
2814.000000 0.002431
2815.000000 0.023331
2816.000000 -0.001134
2817.000000 0.019766
2818.000000 -0.004777
2819.000000 0.016123
2820.000000 0.015938
2821.000000 0.036838
2822.000000 0.012294
2823.000000 0.033195
2824.000000 0.039455
2825.000000 0.060355
2826.000000 0.035812
2827.000000 0.056712
2828.000000 0.056527
2829.000000 0.077427
2830.000000 0.052883
2831.000000 0.073784
2832.000000 -0.056233
2833.000000 -0.035333
2834.000000 -0.059877
2835.000000 -0.038976
2836.000000 -0.039161
2837.000000 -0.018261
2838.000000 -0.042804
2839.000000 -0.021904
2840.000000 -0.015644
2841.000000 0.005256
2842.000000 -0.019288
2843.000000 0.001613
2844.000000 0.001428
2845.000000 0.022328
2846.000000 -0.002215
2847.000000 0.018684
2848.000000 0.015831
2849.000000 0.036731
2850.000000 0.012187
2851.000000 0.033088
2852.000000 0.032902
2853.000000 0.053803
2854.000000 0.029259
2855.000000 0.050159
2856.000000 0.056420
2857.000000 0.077320
2858.000000 0.052776
2859.000000 0.073677
2860.000000 0.073491
2861.000000 0.094392
2862.000000 0.069848
2863.000000 0.090748
2864.000000 -0.039269
2865.000000 -0.018368
2866.000000 -0.042912
2867.000000 -0.022012
2868.000000 -0.022196
2869.000000 -0.001296
2870.000000 -0.025840
2871.000000 -0.004939
2872.000000 0.001320
2873.000000 0.022221
2874.000000 -0.002323
2875.000000 0.018577
2876.000000 0.018393
2877.000000 0.039293
2878.000000 0.014750
2879.000000 0.035650
2880.000000 0.017853
2881.000000 0.038753
2882.000000 0.014209
2883.000000 0.035110
2884.000000 0.034925
2885.000000 0.055825
2886.000000 0.031282
2887.000000 0.052182
2888.000000 0.058442
2889.000000 0.079342
2890.000000 0.054798
2891.000000 0.075699
2892.000000 0.075514
2893.000000 0.096415
2894.000000 0.071871
2895.000000 0.092771
2896.000000 -0.037246
2897.000000 -0.016345
2898.000000 -0.040889
2899.000000 -0.019989
2900.000000 -0.020174
2901.000000 0.000726
2902.000000 -0.023818
2903.000000 -0.002917
2904.000000 0.003343
2905.000000 0.024244
2906.000000 -0.000300
2907.000000 0.020600
2908.000000 0.020415
2909.000000 0.041315
2910.000000 0.016771
2911.000000 0.037672
2912.000000 0.034817
2913.000000 0.055718
2914.000000 0.031174
2915.000000 0.052074
2916.000000 0.051890
2917.000000 0.072790
2918.000000 0.048246
2919.000000 0.069147
2920.000000 0.075406
2921.000000 0.096307
2922.000000 0.071763
2923.000000 0.092663
2924.000000 0.092479
2925.000000 0.113379
2926.000000 0.088836
2927.000000 0.109736
2928.000000 -0.020281
2929.000000 0.000619
2930.000000 -0.023924
2931.000000 -0.003024
2932.000000 -0.003210
2933.000000 0.017691
2934.000000 -0.006853
2935.000000 0.014047
2936.000000 0.020308
2937.000000 0.041208
2938.000000 0.016665
2939.000000 0.037565
2940.000000 0.037379
2941.000000 0.058280
2942.000000 0.033736
2943.000000 0.054636
2944.000000 -0.033649
2945.000000 -0.012748
2946.000000 -0.037292
2947.000000 -0.016392
2948.000000 -0.016577
2949.000000 0.004323
2950.000000 -0.020220
2951.000000 0.000680
2952.000000 0.006940
2953.000000 0.027841
2954.000000 0.003297
2955.000000 0.024197
2956.000000 0.024012
2957.000000 0.044912
2958.000000 0.020369
2959.000000 0.041269
2960.000000 -0.088748
2961.000000 -0.067848
2962.000000 -0.092391
2963.000000 -0.071491
2964.000000 -0.071677
2965.000000 -0.050776
2966.000000 -0.075320
2967.000000 -0.054420
2968.000000 -0.048159
2969.000000 -0.027259
2970.000000 -0.051802
2971.000000 -0.030902
2972.000000 -0.031088
2973.000000 -0.010187
2974.000000 -0.034731
2975.000000 -0.013830
2976.000000 -0.016684
2977.000000 0.004216
2978.000000 -0.020327
2979.000000 0.000573
2980.000000 0.000388
2981.000000 0.021288
2982.000000 -0.003256
2983.000000 0.017645
2984.000000 0.023905
2985.000000 0.044805
2986.000000 0.020262
2987.000000 0.041162
2988.000000 0.040977
2989.000000 0.061877
2990.000000 0.037333
2991.000000 0.058234
2992.000000 -0.071783
2993.000000 -0.050883
2994.000000 -0.075427
2995.000000 -0.054526
2996.000000 -0.054711
2997.000000 -0.033812
2998.000000 -0.058354
2999.000000 -0.037455
3000.000000 -0.031194
3001.000000 -0.010294
3002.000000 -0.034838
3003.000000 -0.013937
3004.000000 -0.014123
3005.000000 0.006778
3006.000000 -0.017766
3007.000000 0.003134
3008.000000 -0.014662
3009.000000 0.006238
3010.000000 -0.018305
3011.000000 0.002595
3012.000000 0.002409
3013.000000 0.023310
3014.000000 -0.001234
3015.000000 0.019666
3016.000000 0.025927
3017.000000 0.046827
3018.000000 0.022284
3019.000000 0.043184
3020.000000 0.042998
3021.000000 0.063899
3022.000000 0.039355
3023.000000 0.060256
3024.000000 -0.069762
3025.000000 -0.048861
3026.000000 -0.073405
3027.000000 -0.052504
3028.000000 -0.052689
3029.000000 -0.031789
3030.000000 -0.056332
3031.000000 -0.035432
3032.000000 -0.029172
3033.000000 -0.008272
3034.000000 -0.032816
3035.000000 -0.011915
3036.000000 -0.012100
3037.000000 0.008800
3038.000000 -0.015743
3039.000000 0.005157
3040.000000 0.002303
3041.000000 0.023203
3042.000000 -0.001341
3043.000000 0.019560
3044.000000 0.019375
3045.000000 0.040275
3046.000000 0.015732
3047.000000 0.036632
3048.000000 0.042892
3049.000000 0.063792
3050.000000 0.039248
3051.000000 0.060149
3052.000000 0.059963
3053.000000 0.080864
3054.000000 0.056320
3055.000000 0.077220
3056.000000 -0.052796
3057.000000 -0.031895
3058.000000 -0.056439
3059.000000 -0.035539
3060.000000 -0.035724
3061.000000 -0.014824
3062.000000 -0.039368
3063.000000 -0.018467
3064.000000 -0.012208
3065.000000 0.008693
3066.000000 -0.015851
3067.000000 0.005049
3068.000000 0.004865
3069.000000 0.025765
3070.000000 0.001221
3071.000000 0.022122
3072.000000 -0.013678
3073.000000 0.007222
3074.000000 -0.017322
3075.000000 0.003579
3076.000000 0.003393
3077.000000 0.024293
3078.000000 -0.000250
3079.000000 0.020650
3080.000000 0.026910
3081.000000 0.047810
3082.000000 0.023266
3083.000000 0.044167
3084.000000 0.043982
3085.000000 0.064883
3086.000000 0.040339
3087.000000 0.061239
3088.000000 -0.068778
3089.000000 -0.047877
3090.000000 -0.072421
3091.000000 -0.051521
3092.000000 -0.051706
3093.000000 -0.030806
3094.000000 -0.055350
3095.000000 -0.034449
3096.000000 -0.028189
3097.000000 -0.007288
3098.000000 -0.031832
3099.000000 -0.010932
3100.000000 -0.011117
3101.000000 0.009783
3102.000000 -0.014761
3103.000000 0.006140
3104.000000 0.003286
3105.000000 0.024187
3106.000000 -0.000357
3107.000000 0.020543
3108.000000 0.020358
3109.000000 0.041258
3110.000000 0.016714
3111.000000 0.037615
3112.000000 0.043874
3113.000000 0.064775
3114.000000 0.040231
3115.000000 0.061131
3116.000000 0.060947
3117.000000 0.081847
3118.000000 0.057304
3119.000000 0.078204
3120.000000 -0.051813
3121.000000 -0.030913
3122.000000 -0.055456
3123.000000 -0.034556
3124.000000 -0.034742
3125.000000 -0.013841
3126.000000 -0.038385
3127.000000 -0.017485
3128.000000 -0.011224
3129.000000 0.009676
3130.000000 -0.014867
3131.000000 0.006033
3132.000000 0.005847
3133.000000 0.026748
3134.000000 0.002204
3135.000000 0.023104
3136.000000 0.005308
3137.000000 0.026209
3138.000000 0.001665
3139.000000 0.022565
3140.000000 0.022380
3141.000000 0.043280
3142.000000 0.018736
3143.000000 0.039637
3144.000000 0.045897
3145.000000 0.066798
3146.000000 0.042254
3147.000000 0.063154
3148.000000 0.062969
3149.000000 0.083869
3150.000000 0.059325
3151.000000 0.080226
3152.000000 -0.049791
3153.000000 -0.028891
3154.000000 -0.053435
3155.000000 -0.032534
3156.000000 -0.032719
3157.000000 -0.011818
3158.000000 -0.036362
3159.000000 -0.015462
3160.000000 -0.009202
3161.000000 0.011698
3162.000000 -0.012846
3163.000000 0.008055
3164.000000 0.007870
3165.000000 0.028770
3166.000000 0.004227
3167.000000 0.025126
3168.000000 0.022273
3169.000000 0.043173
3170.000000 0.018630
3171.000000 0.039530
3172.000000 0.039344
3173.000000 0.060245
3174.000000 0.035701
3175.000000 0.056601
3176.000000 0.062862
3177.000000 0.083762
3178.000000 0.059219
3179.000000 0.080119
3180.000000 0.079933
3181.000000 0.100834
3182.000000 0.076290
3183.000000 0.097190
3184.000000 -0.032827
3185.000000 -0.011926
3186.000000 -0.036470
3187.000000 -0.015570
3188.000000 -0.015754
3189.000000 0.005146
3190.000000 -0.019397
3191.000000 0.001503
3192.000000 0.007762
3193.000000 0.028663
3194.000000 0.004119
3195.000000 0.025020
3196.000000 0.024835
3197.000000 0.045735
3198.000000 0.021192
3199.000000 0.042092
3200.000000 -0.046194
3201.000000 -0.025294
3202.000000 -0.049837
3203.000000 -0.028937
3204.000000 -0.029122
3205.000000 -0.008221
3206.000000 -0.032765
3207.000000 -0.011865
3208.000000 -0.005605
3209.000000 0.015295
3210.000000 -0.009248
3211.000000 0.011652
3212.000000 0.011468
3213.000000 0.032367
3214.000000 0.007824
3215.000000 0.028724
3216.000000 -0.101292
3217.000000 -0.080392
3218.000000 -0.104936
3219.000000 -0.084035
3220.000000 -0.084221
3221.000000 -0.063321
3222.000000 -0.087864
3223.000000 -0.066964
3224.000000 -0.060704
3225.000000 -0.039804
3226.000000 -0.064348
3227.000000 -0.043447
3228.000000 -0.043632
3229.000000 -0.022732
3230.000000 -0.047275
3231.000000 -0.026375
3232.000000 -0.029229
3233.000000 -0.008329
3234.000000 -0.032873
3235.000000 -0.011972
3236.000000 -0.012157
3237.000000 0.008744
3238.000000 -0.015800
3239.000000 0.005100
3240.000000 0.011360
3241.000000 0.032260
3242.000000 0.007716
3243.000000 0.028617
3244.000000 0.028432
3245.000000 0.049333
3246.000000 0.024789
3247.000000 0.045689
3248.000000 -0.084328
3249.000000 -0.063427
3250.000000 -0.087971
3251.000000 -0.067071
3252.000000 -0.067256
3253.000000 -0.046356
3254.000000 -0.070900
3255.000000 -0.049999
3256.000000 -0.043739
3257.000000 -0.022838
3258.000000 -0.047382
3259.000000 -0.026482
3260.000000 -0.026667
3261.000000 -0.005767
3262.000000 -0.030311
3263.000000 -0.009410
3264.000000 -0.027206
3265.000000 -0.006306
3266.000000 -0.030850
3267.000000 -0.009949
3268.000000 -0.010135
3269.000000 0.010765
3270.000000 -0.013778
3271.000000 0.007122
3272.000000 0.013383
3273.000000 0.034283
3274.000000 0.009739
3275.000000 0.030640
3276.000000 0.030454
3277.000000 0.051354
3278.000000 0.026811
3279.000000 0.047711
3280.000000 -0.082306
3281.000000 -0.061406
3282.000000 -0.085949
3283.000000 -0.065049
3284.000000 -0.065234
3285.000000 -0.044334
3286.000000 -0.068878
3287.000000 -0.047977
3288.000000 -0.041717
3289.000000 -0.020817
3290.000000 -0.045360
3291.000000 -0.024460
3292.000000 -0.024645
3293.000000 -0.003745
3294.000000 -0.028289
3295.000000 -0.007388
3296.000000 -0.010242
3297.000000 0.010659
3298.000000 -0.013885
3299.000000 0.007015
3300.000000 0.006830
3301.000000 0.027730
3302.000000 0.003186
3303.000000 0.024087
3304.000000 0.030347
3305.000000 0.051248
3306.000000 0.026704
3307.000000 0.047604
3308.000000 0.047419
3309.000000 0.068319
3310.000000 0.043775
3311.000000 0.064676
3312.000000 -0.065341
3313.000000 -0.044441
3314.000000 -0.068985
3315.000000 -0.048084
3316.000000 -0.048269
3317.000000 -0.027369
3318.000000 -0.051912
3319.000000 -0.031013
3320.000000 -0.024752
3321.000000 -0.003852
3322.000000 -0.028396
3323.000000 -0.007495
3324.000000 -0.007681
3325.000000 0.013220
3326.000000 -0.011324
3327.000000 0.009576
3328.000000 -0.014889
3329.000000 0.006012
3330.000000 -0.018532
3331.000000 0.002368
3332.000000 0.002184
3333.000000 0.023083
3334.000000 -0.001459
3335.000000 0.019440
3336.000000 0.025701
3337.000000 0.046601
3338.000000 0.022057
3339.000000 0.042958
3340.000000 0.042772
3341.000000 0.063672
3342.000000 0.039129
3343.000000 0.060029
3344.000000 -0.069987
3345.000000 -0.049088
3346.000000 -0.073630
3347.000000 -0.052731
3348.000000 -0.052915
3349.000000 -0.032015
3350.000000 -0.056559
3351.000000 -0.035658
3352.000000 -0.029399
3353.000000 -0.008499
3354.000000 -0.033042
3355.000000 -0.012142
3356.000000 -0.012326
3357.000000 0.008574
3358.000000 -0.015970
3359.000000 0.004931
3360.000000 0.002076
3361.000000 0.022977
3362.000000 -0.001567
3363.000000 0.019333
3364.000000 0.019149
3365.000000 0.040049
3366.000000 0.015505
3367.000000 0.036406
3368.000000 0.042665
3369.000000 0.063566
3370.000000 0.039022
3371.000000 0.059922
3372.000000 0.059737
3373.000000 0.080637
3374.000000 0.056093
3375.000000 0.076994
3376.000000 -0.053022
3377.000000 -0.032122
3378.000000 -0.056666
3379.000000 -0.035765
3380.000000 -0.035951
3381.000000 -0.015050
3382.000000 -0.039594
3383.000000 -0.018694
3384.000000 -0.012434
3385.000000 0.008466
3386.000000 -0.016078
3387.000000 0.004823
3388.000000 0.004638
3389.000000 0.025539
3390.000000 0.000995
3391.000000 0.021895
3392.000000 0.004099
3393.000000 0.024999
3394.000000 0.000456
3395.000000 0.021356
3396.000000 0.021171
3397.000000 0.042071
3398.000000 0.017527
3399.000000 0.038428
3400.000000 0.044687
3401.000000 0.065587
3402.000000 0.041044
3403.000000 0.061944
3404.000000 0.061760
3405.000000 0.082660
3406.000000 0.058116
3407.000000 0.079017
3408.000000 -0.051000
3409.000000 -0.030100
3410.000000 -0.054644
3411.000000 -0.033743
3412.000000 -0.033929
3413.000000 -0.013029
3414.000000 -0.037572
3415.000000 -0.016672
3416.000000 -0.010411
3417.000000 0.010489
3418.000000 -0.014055
3419.000000 0.006846
3420.000000 0.006660
3421.000000 0.027561
3422.000000 0.003017
3423.000000 0.023917
3424.000000 0.021064
3425.000000 0.041964
3426.000000 0.017420
3427.000000 0.038321
3428.000000 0.038135
3429.000000 0.059036
3430.000000 0.034492
3431.000000 0.055392
3432.000000 0.061652
3433.000000 0.082552
3434.000000 0.058008
3435.000000 0.078909
3436.000000 0.078724
3437.000000 0.099625
3438.000000 0.075081
3439.000000 0.095981
3440.000000 -0.034036
3441.000000 -0.013135
3442.000000 -0.037679
3443.000000 -0.016779
3444.000000 -0.016964
3445.000000 0.003936
3446.000000 -0.020608
3447.000000 0.000293
3448.000000 0.006553
3449.000000 0.027454
3450.000000 0.002910
3451.000000 0.023810
3452.000000 0.023625
3453.000000 0.044525
3454.000000 0.019982
3455.000000 0.040882
3456.000000 -0.047403
3457.000000 -0.026503
3458.000000 -0.051047
3459.000000 -0.030146
3460.000000 -0.030332
3461.000000 -0.009431
3462.000000 -0.033975
3463.000000 -0.013075
3464.000000 -0.006814
3465.000000 0.014086
3466.000000 -0.010457
3467.000000 0.010443
3468.000000 0.010257
3469.000000 0.031158
3470.000000 0.006614
3471.000000 0.027514
3472.000000 -0.102503
3473.000000 -0.081602
3474.000000 -0.106146
3475.000000 -0.085246
3476.000000 -0.085430
3477.000000 -0.064530
3478.000000 -0.089073
3479.000000 -0.068173
3480.000000 -0.061914
3481.000000 -0.041013
3482.000000 -0.065557
3483.000000 -0.044657
3484.000000 -0.044842
3485.000000 -0.023942
3486.000000 -0.048485
3487.000000 -0.027585
3488.000000 -0.030438
3489.000000 -0.009538
3490.000000 -0.034082
3491.000000 -0.013181
3492.000000 -0.013367
3493.000000 0.007533
3494.000000 -0.017010
3495.000000 0.003890
3496.000000 0.010151
3497.000000 0.031051
3498.000000 0.006507
3499.000000 0.027408
3500.000000 0.027222
3501.000000 0.048122
3502.000000 0.023579
3503.000000 0.044479
3504.000000 -0.085538
3505.000000 -0.064638
3506.000000 -0.089181
3507.000000 -0.068281
3508.000000 -0.068465
3509.000000 -0.047565
3510.000000 -0.072109
3511.000000 -0.051208
3512.000000 -0.044949
3513.000000 -0.024049
3514.000000 -0.048592
3515.000000 -0.027692
3516.000000 -0.027876
3517.000000 -0.006977
3518.000000 -0.031520
3519.000000 -0.010620
3520.000000 -0.028417
3521.000000 -0.007516
3522.000000 -0.032060
3523.000000 -0.011160
3524.000000 -0.011344
3525.000000 0.009556
3526.000000 -0.014987
3527.000000 0.005913
3528.000000 0.012172
3529.000000 0.033073
3530.000000 0.008529
3531.000000 0.029429
3532.000000 0.029244
3533.000000 0.050144
3534.000000 0.025601
3535.000000 0.046501
3536.000000 -0.083515
3537.000000 -0.062615
3538.000000 -0.087158
3539.000000 -0.066258
3540.000000 -0.066444
3541.000000 -0.045543
3542.000000 -0.070087
3543.000000 -0.049187
3544.000000 -0.042927
3545.000000 -0.022027
3546.000000 -0.046570
3547.000000 -0.025670
3548.000000 -0.025854
3549.000000 -0.004954
3550.000000 -0.029498
3551.000000 -0.008597
3552.000000 -0.011452
3553.000000 0.009448
3554.000000 -0.015095
3555.000000 0.005805
3556.000000 0.005621
3557.000000 0.026521
3558.000000 0.001977
3559.000000 0.022878
3560.000000 0.029137
3561.000000 0.050037
3562.000000 0.025494
3563.000000 0.046394
3564.000000 0.046210
3565.000000 0.067110
3566.000000 0.042566
3567.000000 0.063467
3568.000000 -0.066550
3569.000000 -0.045650
3570.000000 -0.070194
3571.000000 -0.049293
3572.000000 -0.049479
3573.000000 -0.028578
3574.000000 -0.053122
3575.000000 -0.032222
3576.000000 -0.025961
3577.000000 -0.005061
3578.000000 -0.029605
3579.000000 -0.008704
3580.000000 -0.008890
3581.000000 0.012011
3582.000000 -0.012533
3583.000000 0.008367
3584.000000 -0.022046
3585.000000 -0.001145
3586.000000 -0.025689
3587.000000 -0.004789
3588.000000 -0.004974
3589.000000 0.015926
3590.000000 -0.008617
3591.000000 0.012283
3592.000000 0.018543
3593.000000 0.039444
3594.000000 0.014900
3595.000000 0.035800
3596.000000 0.035615
3597.000000 0.056515
3598.000000 0.031972
3599.000000 0.052872
3600.000000 -0.077145
3601.000000 -0.056245
3602.000000 -0.080788
3603.000000 -0.059888
3604.000000 -0.060074
3605.000000 -0.039173
3606.000000 -0.063717
3607.000000 -0.042817
3608.000000 -0.036556
3609.000000 -0.015656
3610.000000 -0.040199
3611.000000 -0.019299
3612.000000 -0.019484
3613.000000 0.001416
3614.000000 -0.023128
3615.000000 -0.002227
3616.000000 -0.005081
3617.000000 0.015819
3618.000000 -0.008724
3619.000000 0.012176
3620.000000 0.011991
3621.000000 0.032891
3622.000000 0.008347
3623.000000 0.029248
3624.000000 0.035508
3625.000000 0.056408
3626.000000 0.031865
3627.000000 0.052765
3628.000000 0.052580
3629.000000 0.073480
3630.000000 0.048936
3631.000000 0.069837
3632.000000 -0.060180
3633.000000 -0.039280
3634.000000 -0.063824
3635.000000 -0.042923
3636.000000 -0.043108
3637.000000 -0.022208
3638.000000 -0.046751
3639.000000 -0.025852
3640.000000 -0.019591
3641.000000 0.001309
3642.000000 -0.023235
3643.000000 -0.002334
3644.000000 -0.002520
3645.000000 0.018381
3646.000000 -0.006163
3647.000000 0.014737
3648.000000 -0.003059
3649.000000 0.017841
3650.000000 -0.006702
3651.000000 0.014198
3652.000000 0.014013
3653.000000 0.034913
3654.000000 0.010370
3655.000000 0.031269
3656.000000 0.037530
3657.000000 0.058430
3658.000000 0.033887
3659.000000 0.054787
3660.000000 0.054602
3661.000000 0.075502
3662.000000 0.050958
3663.000000 0.071859
3664.000000 -0.058158
3665.000000 -0.037258
3666.000000 -0.061802
3667.000000 -0.040901
3668.000000 -0.041086
3669.000000 -0.020186
3670.000000 -0.044729
3671.000000 -0.023829
3672.000000 -0.017569
3673.000000 0.003331
3674.000000 -0.021213
3675.000000 -0.000312
3676.000000 -0.000497
3677.000000 0.020403
3678.000000 -0.004140
3679.000000 0.016760
3680.000000 0.013906
3681.000000 0.034806
3682.000000 0.010262
3683.000000 0.031163
3684.000000 0.030978
3685.000000 0.051879
3686.000000 0.027335
3687.000000 0.048235
3688.000000 0.054495
3689.000000 0.075395
3690.000000 0.050851
3691.000000 0.071752
3692.000000 0.071566
3693.000000 0.092467
3694.000000 0.067923
3695.000000 0.088823
3696.000000 -0.041193
3697.000000 -0.020292
3698.000000 -0.044836
3699.000000 -0.023936
3700.000000 -0.024121
3701.000000 -0.003221
3702.000000 -0.027765
3703.000000 -0.006864
3704.000000 -0.000605
3705.000000 0.020296
3706.000000 -0.004248
3707.000000 0.016652
3708.000000 0.016468
3709.000000 0.037368
3710.000000 0.012824
3711.000000 0.033725
3712.000000 -0.054561
3713.000000 -0.033661
3714.000000 -0.058205
3715.000000 -0.037304
3716.000000 -0.037489
3717.000000 -0.016588
3718.000000 -0.041132
3719.000000 -0.020232
3720.000000 -0.013972
3721.000000 0.006928
3722.000000 -0.017616
3723.000000 0.003285
3724.000000 0.003100
3725.000000 0.024001
3726.000000 -0.000543
3727.000000 0.020357
3728.000000 -0.109660
3729.000000 -0.088759
3730.000000 -0.113303
3731.000000 -0.092403
3732.000000 -0.092588
3733.000000 -0.071688
3734.000000 -0.096232
3735.000000 -0.075331
3736.000000 -0.069071
3737.000000 -0.048170
3738.000000 -0.072714
3739.000000 -0.051814
3740.000000 -0.051999
3741.000000 -0.031099
3742.000000 -0.055642
3743.000000 -0.034742
3744.000000 -0.037596
3745.000000 -0.016696
3746.000000 -0.041239
3747.000000 -0.020340
3748.000000 -0.020524
3749.000000 0.000376
3750.000000 -0.024167
3751.000000 -0.003267
3752.000000 0.002992
3753.000000 0.023893
3754.000000 -0.000651
3755.000000 0.020249
3756.000000 0.020065
3757.000000 0.040965
3758.000000 0.016422
3759.000000 0.037322
3760.000000 -0.092695
3761.000000 -0.071795
3762.000000 -0.096338
3763.000000 -0.075438
3764.000000 -0.075623
3765.000000 -0.054723
3766.000000 -0.079267
3767.000000 -0.058366
3768.000000 -0.052106
3769.000000 -0.031206
3770.000000 -0.055749
3771.000000 -0.034849
3772.000000 -0.035034
3773.000000 -0.014134
3774.000000 -0.038678
3775.000000 -0.017777
3776.000000 -0.035574
3777.000000 -0.014673
3778.000000 -0.039217
3779.000000 -0.018317
3780.000000 -0.018502
3781.000000 0.002398
3782.000000 -0.022146
3783.000000 -0.001245
3784.000000 0.005015
3785.000000 0.025916
3786.000000 0.001372
3787.000000 0.022272
3788.000000 0.022087
3789.000000 0.042987
3790.000000 0.018444
3791.000000 0.039344
3792.000000 -0.090673
3793.000000 -0.069773
3794.000000 -0.094316
3795.000000 -0.073416
3796.000000 -0.073601
3797.000000 -0.052700
3798.000000 -0.077244
3799.000000 -0.056344
3800.000000 -0.050084
3801.000000 -0.029184
3802.000000 -0.053727
3803.000000 -0.032827
3804.000000 -0.033013
3805.000000 -0.012112
3806.000000 -0.036656
3807.000000 -0.015756
3808.000000 -0.018609
3809.000000 0.002291
3810.000000 -0.022252
3811.000000 -0.001352
3812.000000 -0.001537
3813.000000 0.019363
3814.000000 -0.005181
3815.000000 0.015720
3816.000000 0.021980
3817.000000 0.042880
3818.000000 0.018337
3819.000000 0.039237
3820.000000 0.039052
3821.000000 0.059952
3822.000000 0.035408
3823.000000 0.056309
3824.000000 -0.073708
3825.000000 -0.052808
3826.000000 -0.077352
3827.000000 -0.056451
3828.000000 -0.056636
3829.000000 -0.035736
3830.000000 -0.060279
3831.000000 -0.039379
3832.000000 -0.033119
3833.000000 -0.012219
3834.000000 -0.036763
3835.000000 -0.015862
3836.000000 -0.016048
3837.000000 0.004852
3838.000000 -0.019691
3839.000000 0.001209
3840.000000 -0.023256
3841.000000 -0.002355
3842.000000 -0.026899
3843.000000 -0.005999
3844.000000 -0.006183
3845.000000 0.014717
3846.000000 -0.009827
3847.000000 0.011074
3848.000000 0.017333
3849.000000 0.038234
3850.000000 0.013690
3851.000000 0.034590
3852.000000 0.034405
3853.000000 0.055305
3854.000000 0.030761
3855.000000 0.051662
3856.000000 -0.078354
3857.000000 -0.057454
3858.000000 -0.081998
3859.000000 -0.061097
3860.000000 -0.061283
3861.000000 -0.040382
3862.000000 -0.064926
3863.000000 -0.044026
3864.000000 -0.037766
3865.000000 -0.016866
3866.000000 -0.041409
3867.000000 -0.020509
3868.000000 -0.020694
3869.000000 0.000207
3870.000000 -0.024337
3871.000000 -0.003437
3872.000000 -0.006291
3873.000000 0.014609
3874.000000 -0.009934
3875.000000 0.010966
3876.000000 0.010781
3877.000000 0.031682
3878.000000 0.007138
3879.000000 0.028038
3880.000000 0.034298
3881.000000 0.055198
3882.000000 0.030655
3883.000000 0.051555
3884.000000 0.051371
3885.000000 0.072271
3886.000000 0.047727
3887.000000 0.068628
3888.000000 -0.061389
3889.000000 -0.040489
3890.000000 -0.065033
3891.000000 -0.044132
3892.000000 -0.044318
3893.000000 -0.023418
3894.000000 -0.047961
3895.000000 -0.027061
3896.000000 -0.020800
3897.000000 0.000100
3898.000000 -0.024444
3899.000000 -0.003543
3900.000000 -0.003729
3901.000000 0.017171
3902.000000 -0.007372
3903.000000 0.013528
3904.000000 -0.004268
3905.000000 0.016632
3906.000000 -0.007912
3907.000000 0.012989
3908.000000 0.012803
3909.000000 0.033704
3910.000000 0.009160
3911.000000 0.030060
3912.000000 0.036321
3913.000000 0.057220
3914.000000 0.032678
3915.000000 0.053577
3916.000000 0.053392
3917.000000 0.074293
3918.000000 0.049749
3919.000000 0.070649
3920.000000 -0.059368
3921.000000 -0.038467
3922.000000 -0.063011
3923.000000 -0.042111
3924.000000 -0.042296
3925.000000 -0.021396
3926.000000 -0.045939
3927.000000 -0.025039
3928.000000 -0.018779
3929.000000 0.002122
3930.000000 -0.022422
3931.000000 -0.001522
3932.000000 -0.001707
3933.000000 0.019193
3934.000000 -0.005350
3935.000000 0.015550
3936.000000 0.012697
3937.000000 0.033597
3938.000000 0.009053
3939.000000 0.029954
3940.000000 0.029768
3941.000000 0.050668
3942.000000 0.026125
3943.000000 0.047025
3944.000000 0.053286
3945.000000 0.074186
3946.000000 0.049642
3947.000000 0.070543
3948.000000 0.070357
3949.000000 0.091257
3950.000000 0.066714
3951.000000 0.087614
3952.000000 -0.042403
3953.000000 -0.021503
3954.000000 -0.046046
3955.000000 -0.025146
3956.000000 -0.025330
3957.000000 -0.004431
3958.000000 -0.028974
3959.000000 -0.008074
3960.000000 -0.001814
3961.000000 0.019086
3962.000000 -0.005457
3963.000000 0.015443
3964.000000 0.015258
3965.000000 0.036158
3966.000000 0.011614
3967.000000 0.032515
3968.000000 -0.055770
3969.000000 -0.034870
3970.000000 -0.059414
3971.000000 -0.038513
3972.000000 -0.038699
3973.000000 -0.017799
3974.000000 -0.042342
3975.000000 -0.021442
3976.000000 -0.015181
3977.000000 0.005719
3978.000000 -0.018825
3979.000000 0.002076
3980.000000 0.001890
3981.000000 0.022791
3982.000000 -0.001753
3983.000000 0.019147
3984.000000 -0.110870
3985.000000 -0.089969
3986.000000 -0.114513
3987.000000 -0.093613
3988.000000 -0.093797
3989.000000 -0.072897
3990.000000 -0.097441
3991.000000 -0.076540
3992.000000 -0.070281
3993.000000 -0.049380
3994.000000 -0.073924
3995.000000 -0.053024
3996.000000 -0.053208
3997.000000 -0.032308
3998.000000 -0.056852
3999.000000 -0.035951
4000.000000 -0.038806
4001.000000 -0.017905
4002.000000 -0.042449
4003.000000 -0.021549
4004.000000 -0.021734
4005.000000 -0.000834
4006.000000 -0.025378
4007.000000 -0.004477
4008.000000 0.001783
4009.000000 0.022684
4010.000000 -0.001860
4011.000000 0.019040
4012.000000 0.018855
4013.000000 0.039755
4014.000000 0.015212
4015.000000 0.036112
4016.000000 -0.093905
4017.000000 -0.073005
4018.000000 -0.097548
4019.000000 -0.076648
4020.000000 -0.076833
4021.000000 -0.055932
4022.000000 -0.080476
4023.000000 -0.059576
4024.000000 -0.053316
4025.000000 -0.032416
4026.000000 -0.056959
4027.000000 -0.036059
4028.000000 -0.036244
4029.000000 -0.015343
4030.000000 -0.039887
4031.000000 -0.018987
4032.000000 -0.036784
4033.000000 -0.015883
4034.000000 -0.040427
4035.000000 -0.019527
4036.000000 -0.019711
4037.000000 0.001189
4038.000000 -0.023355
4039.000000 -0.002454
4040.000000 0.003805
4041.000000 0.024706
4042.000000 0.000162
4043.000000 0.021062
4044.000000 0.020878
4045.000000 0.041778
4046.000000 0.017234
4047.000000 0.038135
4048.000000 -0.091882
4049.000000 -0.070982
4050.000000 -0.095526
4051.000000 -0.074625
4052.000000 -0.074811
4053.000000 -0.053910
4054.000000 -0.078454
4055.000000 -0.057554
4056.000000 -0.051293
4057.000000 -0.030393
4058.000000 -0.054937
4059.000000 -0.034036
4060.000000 -0.034222
4061.000000 -0.013321
4062.000000 -0.037865
4063.000000 -0.016965
4064.000000 -0.019818
4065.000000 0.001081
4066.000000 -0.023461
4067.000000 -0.002562
4068.000000 -0.002747
4069.000000 0.018154
4070.000000 -0.006390
4071.000000 0.014510
4072.000000 0.020770
4073.000000 0.041670
4074.000000 0.017127
4075.000000 0.038027
4076.000000 0.037842
4077.000000 0.058743
4078.000000 0.034199
4079.000000 0.055099
4080.000000 -0.074918
4081.000000 -0.054017
4082.000000 -0.078561
4083.000000 -0.057661
4084.000000 -0.057846
4085.000000 -0.036946
4086.000000 -0.061489
4087.000000 -0.040589
4088.000000 -0.034329
4089.000000 -0.013428
4090.000000 -0.037972
4091.000000 -0.017072
4092.000000 -0.017257
4093.000000 0.003643
4094.000000 -0.020900
4095.000000 0.000000


==> Plots/NN_SingleRun_INL/est_inl.dat <==
0.000000 0.000000
1.000000 -0.000256
2.000000 -0.044576
3.000000 -0.044832
4.000000 -0.069514
5.000000 -0.069770
6.000000 -0.114090
7.000000 -0.114346
8.000000 -0.110581
9.000000 -0.110837
10.000000 -0.155157
11.000000 -0.155413
12.000000 -0.180095
13.000000 -0.180351
14.000000 -0.224671
15.000000 -0.224927
16.000000 0.192825
17.000000 0.192569
18.000000 0.148249
19.000000 0.147993
20.000000 0.123312
21.000000 0.123056
22.000000 0.078736
23.000000 0.078480
24.000000 0.082244
25.000000 0.081988
26.000000 0.037668
27.000000 0.037412
28.000000 0.012731
29.000000 0.012474
30.000000 -0.031845
31.000000 -0.032102
32.000000 0.029272
33.000000 0.029016
34.000000 -0.015304
35.000000 -0.015560
36.000000 -0.040242
37.000000 -0.040498
38.000000 -0.084818
39.000000 -0.085074
40.000000 -0.081309
41.000000 -0.081565
42.000000 -0.125885
43.000000 -0.126141
44.000000 -0.150823
45.000000 -0.151079
46.000000 -0.195399
47.000000 -0.195655
48.000000 0.222097
49.000000 0.221841
50.000000 0.177521
51.000000 0.177265
52.000000 0.152584
53.000000 0.152328
54.000000 0.108008
55.000000 0.107752
56.000000 0.111516
57.000000 0.111260
58.000000 0.066940
59.000000 0.066684
60.000000 0.042003
61.000000 0.041747
62.000000 -0.002573
63.000000 -0.002829
64.000000 0.106964
65.000000 0.106708
66.000000 0.062388
67.000000 0.062132
68.000000 0.037451
69.000000 0.037195
70.000000 -0.007125
71.000000 -0.007381
72.000000 -0.003617
73.000000 -0.003873
74.000000 -0.048193
75.000000 -0.048449
76.000000 -0.073130
77.000000 -0.073386
78.000000 -0.117706
79.000000 -0.117962
80.000000 0.299790
81.000000 0.299534
82.000000 0.255214
83.000000 0.254958
84.000000 0.230276
85.000000 0.230020
86.000000 0.185700
87.000000 0.185444
88.000000 0.189209
89.000000 0.188953
90.000000 0.144633
91.000000 0.144377
92.000000 0.119695
93.000000 0.119439
94.000000 0.075119
95.000000 0.074863
96.000000 0.136236
97.000000 0.135980
98.000000 0.091660
99.000000 0.091404
100.000000 0.066723
101.000000 0.066467
102.000000 0.022147
103.000000 0.021891
104.000000 0.025655
105.000000 0.025399
106.000000 -0.018921
107.000000 -0.019177
108.000000 -0.043858
109.000000 -0.044114
110.000000 -0.088434
111.000000 -0.088690
112.000000 0.329062
113.000000 0.328806
114.000000 0.284486
115.000000 0.284230
116.000000 0.259548
117.000000 0.259292
118.000000 0.214972
119.000000 0.214716
120.000000 0.218481
121.000000 0.218225
122.000000 0.173905
123.000000 0.173649
124.000000 0.148967
125.000000 0.148711
126.000000 0.104391
127.000000 0.104135
128.000000 0.116559
129.000000 0.116303
130.000000 0.071983
131.000000 0.071727
132.000000 0.047045
133.000000 0.046789
134.000000 0.002469
135.000000 0.002213
136.000000 0.005978
137.000000 0.005721
138.000000 -0.038598
139.000000 -0.038855
140.000000 -0.063536
141.000000 -0.063792
142.000000 -0.108112
143.000000 -0.108368
144.000000 0.309384
145.000000 0.309128
146.000000 0.264808
147.000000 0.264552
148.000000 0.239870
149.000000 0.239614
150.000000 0.195294
151.000000 0.195038
152.000000 0.198803
153.000000 0.198547
154.000000 0.154227
155.000000 0.153971
156.000000 0.129289
157.000000 0.129033
158.000000 0.084713
159.000000 0.084457
160.000000 0.145831
161.000000 0.145575
162.000000 0.101255
163.000000 0.100999
164.000000 0.076317
165.000000 0.076061
166.000000 0.031741
167.000000 0.031485
168.000000 0.035250
169.000000 0.034994
170.000000 -0.009326
171.000000 -0.009582
172.000000 -0.034264
173.000000 -0.034520
174.000000 -0.078840
175.000000 -0.079096
176.000000 0.338656
177.000000 0.338400
178.000000 0.294080
179.000000 0.293824
180.000000 0.269143
181.000000 0.268886
182.000000 0.224567
183.000000 0.224310
184.000000 0.228075
185.000000 0.227819
186.000000 0.183499
187.000000 0.183243
188.000000 0.158561
189.000000 0.158305
190.000000 0.113985
191.000000 0.113729
192.000000 0.223523
193.000000 0.223267
194.000000 0.178947
195.000000 0.178691
196.000000 0.154009
197.000000 0.153753
198.000000 0.109433
199.000000 0.109177
200.000000 0.112942
201.000000 0.112686
202.000000 0.068366
203.000000 0.068110
204.000000 0.043428
205.000000 0.043172
206.000000 -0.001148
207.000000 -0.001404
208.000000 0.416348
209.000000 0.416092
210.000000 0.371772
211.000000 0.371516
212.000000 0.346835
213.000000 0.346579
214.000000 0.302259
215.000000 0.302003
216.000000 0.305767
217.000000 0.305511
218.000000 0.261191
219.000000 0.260935
220.000000 0.236254
221.000000 0.235998
222.000000 0.191678
223.000000 0.191422
224.000000 0.252795
225.000000 0.252539
226.000000 0.208219
227.000000 0.207963
228.000000 0.183282
229.000000 0.183026
230.000000 0.138706
231.000000 0.138450
232.000000 0.142214
233.000000 0.141958
234.000000 0.097638
235.000000 0.097382
236.000000 0.072700
237.000000 0.072444
238.000000 0.028124
239.000000 0.027868
240.000000 0.445621
241.000000 0.445365
242.000000 0.401045
243.000000 0.400789
244.000000 0.376107
245.000000 0.375851
246.000000 0.331531
247.000000 0.331275
248.000000 0.335039
249.000000 0.334783
250.000000 0.290463
251.000000 0.290207
252.000000 0.265526
253.000000 0.265270
254.000000 0.220950
255.000000 0.220694
256.000000 0.225255
257.000000 0.224999
258.000000 0.180679
259.000000 0.180423
260.000000 0.155741
261.000000 0.155485
262.000000 0.111165
263.000000 0.110909
264.000000 0.114673
265.000000 0.114417
266.000000 0.070097
267.000000 0.069841
268.000000 0.045160
269.000000 0.044904
270.000000 0.000584
271.000000 0.000328
272.000000 0.418080
273.000000 0.417824
274.000000 0.373504
275.000000 0.373248
276.000000 0.348566
277.000000 0.348310
278.000000 0.303990
279.000000 0.303734
280.000000 0.307499
281.000000 0.307243
282.000000 0.262923
283.000000 0.262667
284.000000 0.237985
285.000000 0.237729
286.000000 0.193409
287.000000 0.193153
288.000000 0.254527
289.000000 0.254271
290.000000 0.209951
291.000000 0.209695
292.000000 0.185013
293.000000 0.184757
294.000000 0.140437
295.000000 0.140181
296.000000 0.143945
297.000000 0.143689
298.000000 0.099369
299.000000 0.099113
300.000000 0.074432
301.000000 0.074176
302.000000 0.029856
303.000000 0.029600
304.000000 0.447352
305.000000 0.447096
306.000000 0.402776
307.000000 0.402520
308.000000 0.377838
309.000000 0.377582
310.000000 0.333262
311.000000 0.333006
312.000000 0.336771
313.000000 0.336515
314.000000 0.292195
315.000000 0.291939
316.000000 0.267257
317.000000 0.267001
318.000000 0.222681
319.000000 0.222425
320.000000 0.332219
321.000000 0.331963
322.000000 0.287643
323.000000 0.287387
324.000000 0.262705
325.000000 0.262449
326.000000 0.218129
327.000000 0.217873
328.000000 0.221638
329.000000 0.221382
330.000000 0.177062
331.000000 0.176806
332.000000 0.152124
333.000000 0.151868
334.000000 0.107548
335.000000 0.107292
336.000000 0.525044
337.000000 0.524788
338.000000 0.480468
339.000000 0.480212
340.000000 0.455531
341.000000 0.455275
342.000000 0.410955
343.000000 0.410699
344.000000 0.414463
345.000000 0.414207
346.000000 0.369887
347.000000 0.369631
348.000000 0.344950
349.000000 0.344693
350.000000 0.300374
351.000000 0.300117
352.000000 0.361491
353.000000 0.361235
354.000000 0.316915
355.000000 0.316659
356.000000 0.291977
357.000000 0.291721
358.000000 0.247401
359.000000 0.247145
360.000000 0.250910
361.000000 0.250654
362.000000 0.206334
363.000000 0.206078
364.000000 0.181396
365.000000 0.181140
366.000000 0.136820
367.000000 0.136564
368.000000 0.554316
369.000000 0.554060
370.000000 0.509740
371.000000 0.509484
372.000000 0.484803
373.000000 0.484547
374.000000 0.440227
375.000000 0.439971
376.000000 0.443735
377.000000 0.443479
378.000000 0.399159
379.000000 0.398903
380.000000 0.374222
381.000000 0.373966
382.000000 0.329646
383.000000 0.329390
384.000000 0.341813
385.000000 0.341557
386.000000 0.297237
387.000000 0.296981
388.000000 0.272300
389.000000 0.272044
390.000000 0.227724
391.000000 0.227468
392.000000 0.231232
393.000000 0.230976
394.000000 0.186656
395.000000 0.186400
396.000000 0.161718
397.000000 0.161462
398.000000 0.117142
399.000000 0.116886
400.000000 0.534639
401.000000 0.534383
402.000000 0.490063
403.000000 0.489807
404.000000 0.465125
405.000000 0.464869
406.000000 0.420549
407.000000 0.420293
408.000000 0.424057
409.000000 0.423801
410.000000 0.379481
411.000000 0.379225
412.000000 0.354544
413.000000 0.354288
414.000000 0.309968
415.000000 0.309712
416.000000 0.371085
417.000000 0.370829
418.000000 0.326509
419.000000 0.326253
420.000000 0.301572
421.000000 0.301316
422.000000 0.256996
423.000000 0.256740
424.000000 0.260504
425.000000 0.260248
426.000000 0.215928
427.000000 0.215672
428.000000 0.190991
429.000000 0.190735
430.000000 0.146415
431.000000 0.146159
432.000000 0.563911
433.000000 0.563655
434.000000 0.519335
435.000000 0.519079
436.000000 0.494397
437.000000 0.494141
438.000000 0.449821
439.000000 0.449565
440.000000 0.453330
441.000000 0.453073
442.000000 0.408754
443.000000 0.408497
444.000000 0.383816
445.000000 0.383560
446.000000 0.339240
447.000000 0.338984
448.000000 0.448778
449.000000 0.448522
450.000000 0.404202
451.000000 0.403946
452.000000 0.379264
453.000000 0.379008
454.000000 0.334688
455.000000 0.334432
456.000000 0.338197
457.000000 0.337940
458.000000 0.293621
459.000000 0.293364
460.000000 0.268683
461.000000 0.268427
462.000000 0.224107
463.000000 0.223851
464.000000 0.641603
465.000000 0.641347
466.000000 0.597027
467.000000 0.596771
468.000000 0.572089
469.000000 0.571833
470.000000 0.527513
471.000000 0.527257
472.000000 0.531022
473.000000 0.530766
474.000000 0.486446
475.000000 0.486190
476.000000 0.461508
477.000000 0.461252
478.000000 0.416932
479.000000 0.416676
480.000000 0.478050
481.000000 0.477794
482.000000 0.433474
483.000000 0.433218
484.000000 0.408536
485.000000 0.408280
486.000000 0.363960
487.000000 0.363704
488.000000 0.367469
489.000000 0.367213
490.000000 0.322893
491.000000 0.322637
492.000000 0.297955
493.000000 0.297699
494.000000 0.253379
495.000000 0.253123
496.000000 0.670875
497.000000 0.670619
498.000000 0.626299
499.000000 0.626043
500.000000 0.601361
501.000000 0.601105
502.000000 0.556785
503.000000 0.556529
504.000000 0.560294
505.000000 0.560038
506.000000 0.515718
507.000000 0.515462
508.000000 0.490780
509.000000 0.490524
510.000000 0.446204
511.000000 0.445948
512.000000 0.219271
513.000000 0.219015
514.000000 0.174695
515.000000 0.174439
516.000000 0.149757
517.000000 0.149501
518.000000 0.105181
519.000000 0.104925
520.000000 0.108690
521.000000 0.108434
522.000000 0.064114
523.000000 0.063858
524.000000 0.039176
525.000000 0.038920
526.000000 -0.005400
527.000000 -0.005656
528.000000 0.412096
529.000000 0.411840
530.000000 0.367520
531.000000 0.367264
532.000000 0.342583
533.000000 0.342327
534.000000 0.298007
535.000000 0.297751
536.000000 0.301515
537.000000 0.301259
538.000000 0.256939
539.000000 0.256683
540.000000 0.232002
541.000000 0.231746
542.000000 0.187426
543.000000 0.187170
544.000000 0.248543
545.000000 0.248287
546.000000 0.203967
547.000000 0.203711
548.000000 0.179030
549.000000 0.178774
550.000000 0.134454
551.000000 0.134198
552.000000 0.137962
553.000000 0.137706
554.000000 0.093386
555.000000 0.093130
556.000000 0.068448
557.000000 0.068192
558.000000 0.023872
559.000000 0.023616
560.000000 0.441369
561.000000 0.441113
562.000000 0.396793
563.000000 0.396537
564.000000 0.371855
565.000000 0.371599
566.000000 0.327279
567.000000 0.327023
568.000000 0.330787
569.000000 0.330531
570.000000 0.286211
571.000000 0.285955
572.000000 0.261274
573.000000 0.261018
574.000000 0.216698
575.000000 0.216442
576.000000 0.326236
577.000000 0.325979
578.000000 0.281660
579.000000 0.281403
580.000000 0.256722
581.000000 0.256466
582.000000 0.212146
583.000000 0.211890
584.000000 0.215654
585.000000 0.215398
586.000000 0.171078
587.000000 0.170822
588.000000 0.146141
589.000000 0.145885
590.000000 0.101565
591.000000 0.101309
592.000000 0.519061
593.000000 0.518805
594.000000 0.474485
595.000000 0.474229
596.000000 0.449547
597.000000 0.449291
598.000000 0.404971
599.000000 0.404715
600.000000 0.408480
601.000000 0.408224
602.000000 0.363904
603.000000 0.363648
604.000000 0.338966
605.000000 0.338710
606.000000 0.294390
607.000000 0.294134
608.000000 0.355508
609.000000 0.355252
610.000000 0.310932
611.000000 0.310676
612.000000 0.285994
613.000000 0.285738
614.000000 0.241418
615.000000 0.241162
616.000000 0.244926
617.000000 0.244670
618.000000 0.200350
619.000000 0.200094
620.000000 0.175413
621.000000 0.175157
622.000000 0.130837
623.000000 0.130581
624.000000 0.548333
625.000000 0.548077
626.000000 0.503757
627.000000 0.503501
628.000000 0.478819
629.000000 0.478563
630.000000 0.434243
631.000000 0.433987
632.000000 0.437752
633.000000 0.437496
634.000000 0.393176
635.000000 0.392920
636.000000 0.368238
637.000000 0.367982
638.000000 0.323662
639.000000 0.323406
640.000000 0.335830
641.000000 0.335574
642.000000 0.291254
643.000000 0.290998
644.000000 0.266316
645.000000 0.266060
646.000000 0.221740
647.000000 0.221484
648.000000 0.225249
649.000000 0.224993
650.000000 0.180673
651.000000 0.180417
652.000000 0.155735
653.000000 0.155479
654.000000 0.111159
655.000000 0.110903
656.000000 0.528655
657.000000 0.528399
658.000000 0.484079
659.000000 0.483823
660.000000 0.459142
661.000000 0.458886
662.000000 0.414566
663.000000 0.414310
664.000000 0.418074
665.000000 0.417818
666.000000 0.373498
667.000000 0.373242
668.000000 0.348560
669.000000 0.348304
670.000000 0.303984
671.000000 0.303728
672.000000 0.365102
673.000000 0.364846
674.000000 0.320526
675.000000 0.320270
676.000000 0.295588
677.000000 0.295332
678.000000 0.251012
679.000000 0.250756
680.000000 0.254521
681.000000 0.254265
682.000000 0.209945
683.000000 0.209689
684.000000 0.185007
685.000000 0.184751
686.000000 0.140431
687.000000 0.140175
688.000000 0.557927
689.000000 0.557671
690.000000 0.513351
691.000000 0.513095
692.000000 0.488414
693.000000 0.488158
694.000000 0.443838
695.000000 0.443582
696.000000 0.447346
697.000000 0.447090
698.000000 0.402770
699.000000 0.402514
700.000000 0.377832
701.000000 0.377576
702.000000 0.333256
703.000000 0.333000
704.000000 0.442794
705.000000 0.442538
706.000000 0.398218
707.000000 0.397962
708.000000 0.373281
709.000000 0.373025
710.000000 0.328705
711.000000 0.328449
712.000000 0.332213
713.000000 0.331957
714.000000 0.287637
715.000000 0.287381
716.000000 0.262699
717.000000 0.262443
718.000000 0.218123
719.000000 0.217867
720.000000 0.635620
721.000000 0.635364
722.000000 0.591044
723.000000 0.590788
724.000000 0.566106
725.000000 0.565850
726.000000 0.521530
727.000000 0.521274
728.000000 0.525038
729.000000 0.524782
730.000000 0.480462
731.000000 0.480206
732.000000 0.455525
733.000000 0.455269
734.000000 0.410949
735.000000 0.410693
736.000000 0.472066
737.000000 0.471810
738.000000 0.427490
739.000000 0.427234
740.000000 0.402553
741.000000 0.402297
742.000000 0.357977
743.000000 0.357721
744.000000 0.361485
745.000000 0.361229
746.000000 0.316909
747.000000 0.316653
748.000000 0.291972
749.000000 0.291715
750.000000 0.247396
751.000000 0.247139
752.000000 0.664892
753.000000 0.664636
754.000000 0.620316
755.000000 0.620060
756.000000 0.595378
757.000000 0.595122
758.000000 0.550802
759.000000 0.550546
760.000000 0.554311
761.000000 0.554054
762.000000 0.509735
763.000000 0.509478
764.000000 0.484797
765.000000 0.484541
766.000000 0.440221
767.000000 0.439965
768.000000 0.444526
769.000000 0.444270
770.000000 0.399950
771.000000 0.399694
772.000000 0.375012
773.000000 0.374756
774.000000 0.330436
775.000000 0.330180
776.000000 0.333945
777.000000 0.333688
778.000000 0.289369
779.000000 0.289112
780.000000 0.264431
781.000000 0.264175
782.000000 0.219855
783.000000 0.219599
784.000000 0.637351
785.000000 0.637095
786.000000 0.592775
787.000000 0.592519
788.000000 0.567837
789.000000 0.567581
790.000000 0.523261
791.000000 0.523005
792.000000 0.526770
793.000000 0.526514
794.000000 0.482194
795.000000 0.481938
796.000000 0.457256
797.000000 0.457000
798.000000 0.412680
799.000000 0.412424
800.000000 0.473798
801.000000 0.473542
802.000000 0.429222
803.000000 0.428966
804.000000 0.404284
805.000000 0.404028
806.000000 0.359708
807.000000 0.359452
808.000000 0.363217
809.000000 0.362961
810.000000 0.318641
811.000000 0.318385
812.000000 0.293703
813.000000 0.293447
814.000000 0.249127
815.000000 0.248871
816.000000 0.666623
817.000000 0.666367
818.000000 0.622047
819.000000 0.621791
820.000000 0.597109
821.000000 0.596853
822.000000 0.552533
823.000000 0.552277
824.000000 0.556042
825.000000 0.555786
826.000000 0.511466
827.000000 0.511210
828.000000 0.486528
829.000000 0.486272
830.000000 0.441952
831.000000 0.441696
832.000000 0.551490
833.000000 0.551234
834.000000 0.506914
835.000000 0.506658
836.000000 0.481976
837.000000 0.481720
838.000000 0.437400
839.000000 0.437144
840.000000 0.440909
841.000000 0.440653
842.000000 0.396333
843.000000 0.396077
844.000000 0.371395
845.000000 0.371139
846.000000 0.326819
847.000000 0.326563
848.000000 0.744315
849.000000 0.744059
850.000000 0.699739
851.000000 0.699483
852.000000 0.674802
853.000000 0.674546
854.000000 0.630226
855.000000 0.629970
856.000000 0.633734
857.000000 0.633478
858.000000 0.589158
859.000000 0.588902
860.000000 0.564221
861.000000 0.563965
862.000000 0.519645
863.000000 0.519389
864.000000 0.580762
865.000000 0.580506
866.000000 0.536186
867.000000 0.535930
868.000000 0.511249
869.000000 0.510993
870.000000 0.466673
871.000000 0.466417
872.000000 0.470181
873.000000 0.469925
874.000000 0.425605
875.000000 0.425349
876.000000 0.400667
877.000000 0.400411
878.000000 0.356091
879.000000 0.355835
880.000000 0.773588
881.000000 0.773331
882.000000 0.729012
883.000000 0.728755
884.000000 0.704074
885.000000 0.703818
886.000000 0.659498
887.000000 0.659242
888.000000 0.663006
889.000000 0.662750
890.000000 0.618430
891.000000 0.618174
892.000000 0.593493
893.000000 0.593237
894.000000 0.548917
895.000000 0.548661
896.000000 0.561084
897.000000 0.560828
898.000000 0.516508
899.000000 0.516252
900.000000 0.491571
901.000000 0.491315
902.000000 0.446995
903.000000 0.446739
904.000000 0.450503
905.000000 0.450247
906.000000 0.405927
907.000000 0.405671
908.000000 0.380990
909.000000 0.380734
910.000000 0.336414
911.000000 0.336158
912.000000 0.753910
913.000000 0.753654
914.000000 0.709334
915.000000 0.709078
916.000000 0.684396
917.000000 0.684140
918.000000 0.639820
919.000000 0.639564
920.000000 0.643329
921.000000 0.643073
922.000000 0.598753
923.000000 0.598497
924.000000 0.573815
925.000000 0.573559
926.000000 0.529239
927.000000 0.528983
928.000000 0.590357
929.000000 0.590100
930.000000 0.545781
931.000000 0.545524
932.000000 0.520843
933.000000 0.520587
934.000000 0.476267
935.000000 0.476011
936.000000 0.479775
937.000000 0.479519
938.000000 0.435199
939.000000 0.434943
940.000000 0.410262
941.000000 0.410006
942.000000 0.365686
943.000000 0.365430
944.000000 0.783182
945.000000 0.782926
946.000000 0.738606
947.000000 0.738350
948.000000 0.713668
949.000000 0.713412
950.000000 0.669092
951.000000 0.668836
952.000000 0.672601
953.000000 0.672345
954.000000 0.628025
955.000000 0.627769
956.000000 0.603087
957.000000 0.602831
958.000000 0.558511
959.000000 0.558255
960.000000 0.668049
961.000000 0.667793
962.000000 0.623473
963.000000 0.623217
964.000000 0.598535
965.000000 0.598279
966.000000 0.553959
967.000000 0.553703
968.000000 0.557468
969.000000 0.557212
970.000000 0.512892
971.000000 0.512636
972.000000 0.487954
973.000000 0.487698
974.000000 0.443378
975.000000 0.443122
976.000000 0.860874
977.000000 0.860618
978.000000 0.816298
979.000000 0.816042
980.000000 0.791361
981.000000 0.791105
982.000000 0.746785
983.000000 0.746529
984.000000 0.750293
985.000000 0.750037
986.000000 0.705717
987.000000 0.705461
988.000000 0.680779
989.000000 0.680523
990.000000 0.636203
991.000000 0.635947
992.000000 0.697321
993.000000 0.697065
994.000000 0.652745
995.000000 0.652489
996.000000 0.627807
997.000000 0.627551
998.000000 0.583231
999.000000 0.582975
1000.000000 0.586740
1001.000000 0.586484
1002.000000 0.542164
1003.000000 0.541908
1004.000000 0.517226
1005.000000 0.516970
1006.000000 0.472650
1007.000000 0.472394
1008.000000 0.890146
1009.000000 0.889890
1010.000000 0.845570
1011.000000 0.845314
1012.000000 0.820633
1013.000000 0.820377
1014.000000 0.776057
1015.000000 0.775801
1016.000000 0.779565
1017.000000 0.779309
1018.000000 0.734989
1019.000000 0.734733
1020.000000 0.710051
1021.000000 0.709795
1022.000000 0.665475
1023.000000 0.665219
1024.000000 0.238586
1025.000000 0.238330
1026.000000 0.194010
1027.000000 0.193754
1028.000000 0.169073
1029.000000 0.168817
1030.000000 0.124497
1031.000000 0.124241
1032.000000 0.128005
1033.000000 0.127749
1034.000000 0.083429
1035.000000 0.083173
1036.000000 0.058491
1037.000000 0.058235
1038.000000 0.013915
1039.000000 0.013659
1040.000000 0.431412
1041.000000 0.431156
1042.000000 0.386836
1043.000000 0.386580
1044.000000 0.361898
1045.000000 0.361642
1046.000000 0.317322
1047.000000 0.317066
1048.000000 0.320830
1049.000000 0.320574
1050.000000 0.276254
1051.000000 0.275998
1052.000000 0.251317
1053.000000 0.251061
1054.000000 0.206741
1055.000000 0.206485
1056.000000 0.267858
1057.000000 0.267602
1058.000000 0.223282
1059.000000 0.223026
1060.000000 0.198345
1061.000000 0.198089
1062.000000 0.153769
1063.000000 0.153513
1064.000000 0.157277
1065.000000 0.157021
1066.000000 0.112701
1067.000000 0.112445
1068.000000 0.087764
1069.000000 0.087508
1070.000000 0.043188
1071.000000 0.042932
1072.000000 0.460684
1073.000000 0.460428
1074.000000 0.416108
1075.000000 0.415852
1076.000000 0.391170
1077.000000 0.390914
1078.000000 0.346594
1079.000000 0.346338
1080.000000 0.350103
1081.000000 0.349847
1082.000000 0.305527
1083.000000 0.305271
1084.000000 0.280589
1085.000000 0.280333
1086.000000 0.236013
1087.000000 0.235757
1088.000000 0.345551
1089.000000 0.345295
1090.000000 0.300975
1091.000000 0.300719
1092.000000 0.276037
1093.000000 0.275781
1094.000000 0.231461
1095.000000 0.231205
1096.000000 0.234970
1097.000000 0.234713
1098.000000 0.190394
1099.000000 0.190137
1100.000000 0.165456
1101.000000 0.165200
1102.000000 0.120880
1103.000000 0.120624
1104.000000 0.538376
1105.000000 0.538120
1106.000000 0.493800
1107.000000 0.493544
1108.000000 0.468862
1109.000000 0.468606
1110.000000 0.424286
1111.000000 0.424030
1112.000000 0.427795
1113.000000 0.427539
1114.000000 0.383219
1115.000000 0.382963
1116.000000 0.358281
1117.000000 0.358025
1118.000000 0.313705
1119.000000 0.313449
1120.000000 0.374823
1121.000000 0.374567
1122.000000 0.330247
1123.000000 0.329991
1124.000000 0.305309
1125.000000 0.305053
1126.000000 0.260733
1127.000000 0.260477
1128.000000 0.264242
1129.000000 0.263986
1130.000000 0.219666
1131.000000 0.219410
1132.000000 0.194728
1133.000000 0.194472
1134.000000 0.150152
1135.000000 0.149896
1136.000000 0.567648
1137.000000 0.567392
1138.000000 0.523072
1139.000000 0.522816
1140.000000 0.498134
1141.000000 0.497878
1142.000000 0.453558
1143.000000 0.453302
1144.000000 0.457067
1145.000000 0.456811
1146.000000 0.412491
1147.000000 0.412235
1148.000000 0.387553
1149.000000 0.387297
1150.000000 0.342977
1151.000000 0.342721
1152.000000 0.355145
1153.000000 0.354889
1154.000000 0.310569
1155.000000 0.310313
1156.000000 0.285631
1157.000000 0.285375
1158.000000 0.241055
1159.000000 0.240799
1160.000000 0.244564
1161.000000 0.244308
1162.000000 0.199988
1163.000000 0.199732
1164.000000 0.175050
1165.000000 0.174794
1166.000000 0.130474
1167.000000 0.130218
1168.000000 0.547970
1169.000000 0.547714
1170.000000 0.503394
1171.000000 0.503138
1172.000000 0.478457
1173.000000 0.478201
1174.000000 0.433881
1175.000000 0.433625
1176.000000 0.437389
1177.000000 0.437133
1178.000000 0.392813
1179.000000 0.392557
1180.000000 0.367876
1181.000000 0.367620
1182.000000 0.323300
1183.000000 0.323044
1184.000000 0.384417
1185.000000 0.384161
1186.000000 0.339841
1187.000000 0.339585
1188.000000 0.314903
1189.000000 0.314647
1190.000000 0.270327
1191.000000 0.270071
1192.000000 0.273836
1193.000000 0.273580
1194.000000 0.229260
1195.000000 0.229004
1196.000000 0.204322
1197.000000 0.204066
1198.000000 0.159746
1199.000000 0.159490
1200.000000 0.577242
1201.000000 0.576986
1202.000000 0.532666
1203.000000 0.532410
1204.000000 0.507729
1205.000000 0.507473
1206.000000 0.463153
1207.000000 0.462897
1208.000000 0.466661
1209.000000 0.466405
1210.000000 0.422085
1211.000000 0.421829
1212.000000 0.397148
1213.000000 0.396892
1214.000000 0.352572
1215.000000 0.352316
1216.000000 0.462109
1217.000000 0.461853
1218.000000 0.417533
1219.000000 0.417277
1220.000000 0.392596
1221.000000 0.392340
1222.000000 0.348020
1223.000000 0.347764
1224.000000 0.351528
1225.000000 0.351272
1226.000000 0.306952
1227.000000 0.306696
1228.000000 0.282015
1229.000000 0.281759
1230.000000 0.237439
1231.000000 0.237183
1232.000000 0.654935
1233.000000 0.654679
1234.000000 0.610359
1235.000000 0.610103
1236.000000 0.585421
1237.000000 0.585165
1238.000000 0.540845
1239.000000 0.540589
1240.000000 0.544354
1241.000000 0.544098
1242.000000 0.499778
1243.000000 0.499522
1244.000000 0.474840
1245.000000 0.474584
1246.000000 0.430264
1247.000000 0.430008
1248.000000 0.491382
1249.000000 0.491125
1250.000000 0.446806
1251.000000 0.446549
1252.000000 0.421868
1253.000000 0.421612
1254.000000 0.377292
1255.000000 0.377036
1256.000000 0.380800
1257.000000 0.380544
1258.000000 0.336224
1259.000000 0.335968
1260.000000 0.311287
1261.000000 0.311031
1262.000000 0.266711
1263.000000 0.266455
1264.000000 0.684207
1265.000000 0.683951
1266.000000 0.639631
1267.000000 0.639375
1268.000000 0.614693
1269.000000 0.614437
1270.000000 0.570117
1271.000000 0.569861
1272.000000 0.573626
1273.000000 0.573370
1274.000000 0.529050
1275.000000 0.528794
1276.000000 0.504112
1277.000000 0.503856
1278.000000 0.459536
1279.000000 0.459280
1280.000000 0.463841
1281.000000 0.463585
1282.000000 0.419265
1283.000000 0.419009
1284.000000 0.394327
1285.000000 0.394071
1286.000000 0.349751
1287.000000 0.349495
1288.000000 0.353260
1289.000000 0.353004
1290.000000 0.308684
1291.000000 0.308428
1292.000000 0.283746
1293.000000 0.283490
1294.000000 0.239170
1295.000000 0.238914
1296.000000 0.656666
1297.000000 0.656410
1298.000000 0.612090
1299.000000 0.611834
1300.000000 0.587153
1301.000000 0.586897
1302.000000 0.542577
1303.000000 0.542321
1304.000000 0.546085
1305.000000 0.545829
1306.000000 0.501509
1307.000000 0.501253
1308.000000 0.476571
1309.000000 0.476315
1310.000000 0.431995
1311.000000 0.431739
1312.000000 0.493113
1313.000000 0.492857
1314.000000 0.448537
1315.000000 0.448281
1316.000000 0.423599
1317.000000 0.423343
1318.000000 0.379023
1319.000000 0.378767
1320.000000 0.382532
1321.000000 0.382276
1322.000000 0.337956
1323.000000 0.337700
1324.000000 0.313018
1325.000000 0.312762
1326.000000 0.268442
1327.000000 0.268186
1328.000000 0.685938
1329.000000 0.685682
1330.000000 0.641362
1331.000000 0.641106
1332.000000 0.616425
1333.000000 0.616169
1334.000000 0.571849
1335.000000 0.571593
1336.000000 0.575357
1337.000000 0.575101
1338.000000 0.530781
1339.000000 0.530525
1340.000000 0.505843
1341.000000 0.505587
1342.000000 0.461267
1343.000000 0.461011
1344.000000 0.570805
1345.000000 0.570549
1346.000000 0.526229
1347.000000 0.525973
1348.000000 0.501292
1349.000000 0.501036
1350.000000 0.456716
1351.000000 0.456460
1352.000000 0.460224
1353.000000 0.459968
1354.000000 0.415648
1355.000000 0.415392
1356.000000 0.390710
1357.000000 0.390454
1358.000000 0.346134
1359.000000 0.345878
1360.000000 0.763631
1361.000000 0.763375
1362.000000 0.719055
1363.000000 0.718799
1364.000000 0.694117
1365.000000 0.693861
1366.000000 0.649541
1367.000000 0.649285
1368.000000 0.653049
1369.000000 0.652793
1370.000000 0.608473
1371.000000 0.608217
1372.000000 0.583536
1373.000000 0.583280
1374.000000 0.538960
1375.000000 0.538704
1376.000000 0.600077
1377.000000 0.599821
1378.000000 0.555501
1379.000000 0.555245
1380.000000 0.530564
1381.000000 0.530308
1382.000000 0.485988
1383.000000 0.485732
1384.000000 0.489496
1385.000000 0.489240
1386.000000 0.444920
1387.000000 0.444664
1388.000000 0.419983
1389.000000 0.419726
1390.000000 0.375407
1391.000000 0.375150
1392.000000 0.792903
1393.000000 0.792647
1394.000000 0.748327
1395.000000 0.748071
1396.000000 0.723389
1397.000000 0.723133
1398.000000 0.678813
1399.000000 0.678557
1400.000000 0.682322
1401.000000 0.682065
1402.000000 0.637746
1403.000000 0.637489
1404.000000 0.612808
1405.000000 0.612552
1406.000000 0.568232
1407.000000 0.567976
1408.000000 0.580400
1409.000000 0.580144
1410.000000 0.535824
1411.000000 0.535568
1412.000000 0.510886
1413.000000 0.510630
1414.000000 0.466310
1415.000000 0.466054
1416.000000 0.469818
1417.000000 0.469562
1418.000000 0.425242
1419.000000 0.424986
1420.000000 0.400305
1421.000000 0.400049
1422.000000 0.355729
1423.000000 0.355473
1424.000000 0.773225
1425.000000 0.772969
1426.000000 0.728649
1427.000000 0.728393
1428.000000 0.703711
1429.000000 0.703455
1430.000000 0.659135
1431.000000 0.658879
1432.000000 0.662644
1433.000000 0.662388
1434.000000 0.618068
1435.000000 0.617812
1436.000000 0.593130
1437.000000 0.592874
1438.000000 0.548554
1439.000000 0.548298
1440.000000 0.609672
1441.000000 0.609416
1442.000000 0.565096
1443.000000 0.564840
1444.000000 0.540158
1445.000000 0.539902
1446.000000 0.495582
1447.000000 0.495326
1448.000000 0.499091
1449.000000 0.498834
1450.000000 0.454515
1451.000000 0.454258
1452.000000 0.429577
1453.000000 0.429321
1454.000000 0.385001
1455.000000 0.384745
1456.000000 0.802497
1457.000000 0.802241
1458.000000 0.757921
1459.000000 0.757665
1460.000000 0.732983
1461.000000 0.732727
1462.000000 0.688407
1463.000000 0.688151
1464.000000 0.691916
1465.000000 0.691660
1466.000000 0.647340
1467.000000 0.647084
1468.000000 0.622402
1469.000000 0.622146
1470.000000 0.577826
1471.000000 0.577570
1472.000000 0.687364
1473.000000 0.687108
1474.000000 0.642788
1475.000000 0.642532
1476.000000 0.617850
1477.000000 0.617594
1478.000000 0.573274
1479.000000 0.573018
1480.000000 0.576783
1481.000000 0.576527
1482.000000 0.532207
1483.000000 0.531951
1484.000000 0.507269
1485.000000 0.507013
1486.000000 0.462693
1487.000000 0.462437
1488.000000 0.880189
1489.000000 0.879933
1490.000000 0.835613
1491.000000 0.835357
1492.000000 0.810676
1493.000000 0.810420
1494.000000 0.766100
1495.000000 0.765844
1496.000000 0.769608
1497.000000 0.769352
1498.000000 0.725032
1499.000000 0.724776
1500.000000 0.700095
1501.000000 0.699838
1502.000000 0.655519
1503.000000 0.655262
1504.000000 0.716636
1505.000000 0.716380
1506.000000 0.672060
1507.000000 0.671804
1508.000000 0.647122
1509.000000 0.646866
1510.000000 0.602546
1511.000000 0.602290
1512.000000 0.606055
1513.000000 0.605799
1514.000000 0.561479
1515.000000 0.561223
1516.000000 0.536541
1517.000000 0.536285
1518.000000 0.491965
1519.000000 0.491709
1520.000000 0.909461
1521.000000 0.909205
1522.000000 0.864885
1523.000000 0.864629
1524.000000 0.839948
1525.000000 0.839692
1526.000000 0.795372
1527.000000 0.795116
1528.000000 0.798880
1529.000000 0.798624
1530.000000 0.754304
1531.000000 0.754048
1532.000000 0.729367
1533.000000 0.729111
1534.000000 0.684791
1535.000000 0.684535
1536.000000 0.457857
1537.000000 0.457601
1538.000000 0.413281
1539.000000 0.413025
1540.000000 0.388344
1541.000000 0.388088
1542.000000 0.343768
1543.000000 0.343512
1544.000000 0.347276
1545.000000 0.347020
1546.000000 0.302700
1547.000000 0.302444
1548.000000 0.277763
1549.000000 0.277507
1550.000000 0.233187
1551.000000 0.232931
1552.000000 0.650683
1553.000000 0.650427
1554.000000 0.606107
1555.000000 0.605851
1556.000000 0.581169
1557.000000 0.580913
1558.000000 0.536593
1559.000000 0.536337
1560.000000 0.540102
1561.000000 0.539846
1562.000000 0.495526
1563.000000 0.495270
1564.000000 0.470588
1565.000000 0.470332
1566.000000 0.426012
1567.000000 0.425756
1568.000000 0.487130
1569.000000 0.486873
1570.000000 0.442554
1571.000000 0.442297
1572.000000 0.417616
1573.000000 0.417360
1574.000000 0.373040
1575.000000 0.372784
1576.000000 0.376548
1577.000000 0.376292
1578.000000 0.331972
1579.000000 0.331716
1580.000000 0.307035
1581.000000 0.306779
1582.000000 0.262459
1583.000000 0.262203
1584.000000 0.679955
1585.000000 0.679699
1586.000000 0.635379
1587.000000 0.635123
1588.000000 0.610441
1589.000000 0.610185
1590.000000 0.565865
1591.000000 0.565609
1592.000000 0.569374
1593.000000 0.569118
1594.000000 0.524798
1595.000000 0.524542
1596.000000 0.499860
1597.000000 0.499604
1598.000000 0.455284
1599.000000 0.455028
1600.000000 0.564822
1601.000000 0.564566
1602.000000 0.520246
1603.000000 0.519990
1604.000000 0.495308
1605.000000 0.495052
1606.000000 0.450732
1607.000000 0.450476
1608.000000 0.454241
1609.000000 0.453985
1610.000000 0.409665
1611.000000 0.409409
1612.000000 0.384727
1613.000000 0.384471
1614.000000 0.340151
1615.000000 0.339895
1616.000000 0.757647
1617.000000 0.757391
1618.000000 0.713071
1619.000000 0.712815
1620.000000 0.688134
1621.000000 0.687878
1622.000000 0.643558
1623.000000 0.643302
1624.000000 0.647066
1625.000000 0.646810
1626.000000 0.602490
1627.000000 0.602234
1628.000000 0.577552
1629.000000 0.577296
1630.000000 0.532976
1631.000000 0.532720
1632.000000 0.594094
1633.000000 0.593838
1634.000000 0.549518
1635.000000 0.549262
1636.000000 0.524580
1637.000000 0.524324
1638.000000 0.480004
1639.000000 0.479748
1640.000000 0.483513
1641.000000 0.483257
1642.000000 0.438937
1643.000000 0.438681
1644.000000 0.413999
1645.000000 0.413743
1646.000000 0.369423
1647.000000 0.369167
1648.000000 0.786919
1649.000000 0.786663
1650.000000 0.742343
1651.000000 0.742087
1652.000000 0.717406
1653.000000 0.717150
1654.000000 0.672830
1655.000000 0.672574
1656.000000 0.676338
1657.000000 0.676082
1658.000000 0.631762
1659.000000 0.631506
1660.000000 0.606824
1661.000000 0.606568
1662.000000 0.562248
1663.000000 0.561992
1664.000000 0.574416
1665.000000 0.574160
1666.000000 0.529840
1667.000000 0.529584
1668.000000 0.504903
1669.000000 0.504646
1670.000000 0.460327
1671.000000 0.460070
1672.000000 0.463835
1673.000000 0.463579
1674.000000 0.419259
1675.000000 0.419003
1676.000000 0.394321
1677.000000 0.394065
1678.000000 0.349745
1679.000000 0.349489
1680.000000 0.767242
1681.000000 0.766985
1682.000000 0.722666
1683.000000 0.722409
1684.000000 0.697728
1685.000000 0.697472
1686.000000 0.653152
1687.000000 0.652896
1688.000000 0.656660
1689.000000 0.656404
1690.000000 0.612084
1691.000000 0.611828
1692.000000 0.587147
1693.000000 0.586891
1694.000000 0.542571
1695.000000 0.542315
1696.000000 0.603688
1697.000000 0.603432
1698.000000 0.559112
1699.000000 0.558856
1700.000000 0.534175
1701.000000 0.533919
1702.000000 0.489599
1703.000000 0.489343
1704.000000 0.493107
1705.000000 0.492851
1706.000000 0.448531
1707.000000 0.448275
1708.000000 0.423593
1709.000000 0.423337
1710.000000 0.379017
1711.000000 0.378761
1712.000000 0.796514
1713.000000 0.796258
1714.000000 0.751938
1715.000000 0.751682
1716.000000 0.727000
1717.000000 0.726744
1718.000000 0.682424
1719.000000 0.682168
1720.000000 0.685932
1721.000000 0.685676
1722.000000 0.641356
1723.000000 0.641100
1724.000000 0.616419
1725.000000 0.616163
1726.000000 0.571843
1727.000000 0.571587
1728.000000 0.681381
1729.000000 0.681125
1730.000000 0.636805
1731.000000 0.636549
1732.000000 0.611867
1733.000000 0.611611
1734.000000 0.567291
1735.000000 0.567035
1736.000000 0.570799
1737.000000 0.570543
1738.000000 0.526223
1739.000000 0.525967
1740.000000 0.501286
1741.000000 0.501030
1742.000000 0.456710
1743.000000 0.456454
1744.000000 0.874206
1745.000000 0.873950
1746.000000 0.829630
1747.000000 0.829374
1748.000000 0.804692
1749.000000 0.804436
1750.000000 0.760116
1751.000000 0.759860
1752.000000 0.763625
1753.000000 0.763369
1754.000000 0.719049
1755.000000 0.718793
1756.000000 0.694111
1757.000000 0.693855
1758.000000 0.649535
1759.000000 0.649279
1760.000000 0.710653
1761.000000 0.710397
1762.000000 0.666077
1763.000000 0.665821
1764.000000 0.641139
1765.000000 0.640883
1766.000000 0.596563
1767.000000 0.596307
1768.000000 0.600071
1769.000000 0.599815
1770.000000 0.555495
1771.000000 0.555239
1772.000000 0.530558
1773.000000 0.530302
1774.000000 0.485982
1775.000000 0.485726
1776.000000 0.903478
1777.000000 0.903222
1778.000000 0.858902
1779.000000 0.858646
1780.000000 0.833964
1781.000000 0.833708
1782.000000 0.789388
1783.000000 0.789132
1784.000000 0.792897
1785.000000 0.792641
1786.000000 0.748321
1787.000000 0.748065
1788.000000 0.723383
1789.000000 0.723127
1790.000000 0.678807
1791.000000 0.678551
1792.000000 0.683112
1793.000000 0.682856
1794.000000 0.638536
1795.000000 0.638280
1796.000000 0.613598
1797.000000 0.613342
1798.000000 0.569022
1799.000000 0.568766
1800.000000 0.572531
1801.000000 0.572275
1802.000000 0.527955
1803.000000 0.527699
1804.000000 0.503017
1805.000000 0.502761
1806.000000 0.458441
1807.000000 0.458185
1808.000000 0.875937
1809.000000 0.875681
1810.000000 0.831361
1811.000000 0.831105
1812.000000 0.806424
1813.000000 0.806168
1814.000000 0.761848
1815.000000 0.761592
1816.000000 0.765356
1817.000000 0.765100
1818.000000 0.720780
1819.000000 0.720524
1820.000000 0.695843
1821.000000 0.695587
1822.000000 0.651267
1823.000000 0.651011
1824.000000 0.712384
1825.000000 0.712128
1826.000000 0.667808
1827.000000 0.667552
1828.000000 0.642870
1829.000000 0.642614
1830.000000 0.598294
1831.000000 0.598038
1832.000000 0.601803
1833.000000 0.601547
1834.000000 0.557227
1835.000000 0.556971
1836.000000 0.532289
1837.000000 0.532033
1838.000000 0.487713
1839.000000 0.487457
1840.000000 0.905209
1841.000000 0.904953
1842.000000 0.860633
1843.000000 0.860377
1844.000000 0.835696
1845.000000 0.835440
1846.000000 0.791120
1847.000000 0.790864
1848.000000 0.794628
1849.000000 0.794372
1850.000000 0.750052
1851.000000 0.749796
1852.000000 0.725115
1853.000000 0.724859
1854.000000 0.680539
1855.000000 0.680283
1856.000000 0.790076
1857.000000 0.789820
1858.000000 0.745500
1859.000000 0.745244
1860.000000 0.720563
1861.000000 0.720307
1862.000000 0.675987
1863.000000 0.675731
1864.000000 0.679495
1865.000000 0.679239
1866.000000 0.634919
1867.000000 0.634663
1868.000000 0.609982
1869.000000 0.609726
1870.000000 0.565406
1871.000000 0.565150
1872.000000 0.982902
1873.000000 0.982646
1874.000000 0.938326
1875.000000 0.938070
1876.000000 0.913388
1877.000000 0.913132
1878.000000 0.868812
1879.000000 0.868556
1880.000000 0.872321
1881.000000 0.872065
1882.000000 0.827745
1883.000000 0.827489
1884.000000 0.802807
1885.000000 0.802551
1886.000000 0.758231
1887.000000 0.757975
1888.000000 0.819348
1889.000000 0.819092
1890.000000 0.774772
1891.000000 0.774516
1892.000000 0.749835
1893.000000 0.749579
1894.000000 0.705259
1895.000000 0.705003
1896.000000 0.708767
1897.000000 0.708511
1898.000000 0.664191
1899.000000 0.663935
1900.000000 0.639254
1901.000000 0.638998
1902.000000 0.594678
1903.000000 0.594422
1904.000000 1.012174
1905.000000 1.011918
1906.000000 0.967598
1907.000000 0.967342
1908.000000 0.942660
1909.000000 0.942404
1910.000000 0.898084
1911.000000 0.897828
1912.000000 0.901593
1913.000000 0.901337
1914.000000 0.857017
1915.000000 0.856761
1916.000000 0.832079
1917.000000 0.831823
1918.000000 0.787503
1919.000000 0.787247
1920.000000 0.799671
1921.000000 0.799415
1922.000000 0.755095
1923.000000 0.754839
1924.000000 0.730157
1925.000000 0.729901
1926.000000 0.685581
1927.000000 0.685325
1928.000000 0.689090
1929.000000 0.688834
1930.000000 0.644514
1931.000000 0.644258
1932.000000 0.619576
1933.000000 0.619320
1934.000000 0.575000
1935.000000 0.574744
1936.000000 0.992496
1937.000000 0.992240
1938.000000 0.947920
1939.000000 0.947664
1940.000000 0.922982
1941.000000 0.922726
1942.000000 0.878406
1943.000000 0.878150
1944.000000 0.881915
1945.000000 0.881659
1946.000000 0.837339
1947.000000 0.837083
1948.000000 0.812401
1949.000000 0.812145
1950.000000 0.767825
1951.000000 0.767569
1952.000000 0.828943
1953.000000 0.828687
1954.000000 0.784367
1955.000000 0.784111
1956.000000 0.759429
1957.000000 0.759173
1958.000000 0.714853
1959.000000 0.714597
1960.000000 0.718362
1961.000000 0.718106
1962.000000 0.673786
1963.000000 0.673530
1964.000000 0.648848
1965.000000 0.648592
1966.000000 0.604272
1967.000000 0.604016
1968.000000 1.021768
1969.000000 1.021512
1970.000000 0.977192
1971.000000 0.976936
1972.000000 0.952255
1973.000000 0.951998
1974.000000 0.907679
1975.000000 0.907422
1976.000000 0.911187
1977.000000 0.910931
1978.000000 0.866611
1979.000000 0.866355
1980.000000 0.841673
1981.000000 0.841417
1982.000000 0.797097
1983.000000 0.796841
1984.000000 0.906635
1985.000000 0.906379
1986.000000 0.862059
1987.000000 0.861803
1988.000000 0.837122
1989.000000 0.836865
1990.000000 0.792546
1991.000000 0.792289
1992.000000 0.796054
1993.000000 0.795798
1994.000000 0.751478
1995.000000 0.751222
1996.000000 0.726540
1997.000000 0.726284
1998.000000 0.681964
1999.000000 0.681708
2000.000000 1.099461
2001.000000 1.099204
2002.000000 1.054885
2003.000000 1.054628
2004.000000 1.029947
2005.000000 1.029691
2006.000000 0.985371
2007.000000 0.985115
2008.000000 0.988879
2009.000000 0.988623
2010.000000 0.944303
2011.000000 0.944047
2012.000000 0.919366
2013.000000 0.919110
2014.000000 0.874790
2015.000000 0.874534
2016.000000 0.935907
2017.000000 0.935651
2018.000000 0.891331
2019.000000 0.891075
2020.000000 0.866394
2021.000000 0.866138
2022.000000 0.821818
2023.000000 0.821562
2024.000000 0.825326
2025.000000 0.825070
2026.000000 0.780750
2027.000000 0.780494
2028.000000 0.755812
2029.000000 0.755556
2030.000000 0.711236
2031.000000 0.710980
2032.000000 1.128733
2033.000000 1.128477
2034.000000 1.084157
2035.000000 1.083901
2036.000000 1.059219
2037.000000 1.058963
2038.000000 1.014643
2039.000000 1.014387
2040.000000 1.018151
2041.000000 1.017895
2042.000000 0.973575
2043.000000 0.973319
2044.000000 0.948638
2045.000000 0.948382
2046.000000 0.904062
2047.000000 0.096194
2048.000000 -0.903806
2049.000000 -0.904062
2050.000000 -0.948382
2051.000000 -0.948638
2052.000000 -0.973319
2053.000000 -0.973575
2054.000000 -1.017895
2055.000000 -1.018151
2056.000000 -1.014387
2057.000000 -1.014643
2058.000000 -1.058963
2059.000000 -1.059219
2060.000000 -1.083901
2061.000000 -1.084157
2062.000000 -1.128477
2063.000000 -1.128733
2064.000000 -0.710980
2065.000000 -0.711236
2066.000000 -0.755556
2067.000000 -0.755812
2068.000000 -0.780494
2069.000000 -0.780750
2070.000000 -0.825070
2071.000000 -0.825326
2072.000000 -0.821562
2073.000000 -0.821818
2074.000000 -0.866138
2075.000000 -0.866394
2076.000000 -0.891075
2077.000000 -0.891331
2078.000000 -0.935651
2079.000000 -0.935907
2080.000000 -0.874534
2081.000000 -0.874790
2082.000000 -0.919110
2083.000000 -0.919366
2084.000000 -0.944047
2085.000000 -0.944303
2086.000000 -0.988623
2087.000000 -0.988879
2088.000000 -0.985115
2089.000000 -0.985371
2090.000000 -1.029691
2091.000000 -1.029947
2092.000000 -1.054628
2093.000000 -1.054885
2094.000000 -1.099204
2095.000000 -1.099461
2096.000000 -0.681708
2097.000000 -0.681964
2098.000000 -0.726284
2099.000000 -0.726540
2100.000000 -0.751222
2101.000000 -0.751478
2102.000000 -0.795798
2103.000000 -0.796054
2104.000000 -0.792289
2105.000000 -0.792546
2106.000000 -0.836865
2107.000000 -0.837122
2108.000000 -0.861803
2109.000000 -0.862059
2110.000000 -0.906379
2111.000000 -0.906635
2112.000000 -0.796841
2113.000000 -0.797097
2114.000000 -0.841417
2115.000000 -0.841673
2116.000000 -0.866355
2117.000000 -0.866611
2118.000000 -0.910931
2119.000000 -0.911187
2120.000000 -0.907422
2121.000000 -0.907679
2122.000000 -0.951998
2123.000000 -0.952255
2124.000000 -0.976936
2125.000000 -0.977192
2126.000000 -1.021512
2127.000000 -1.021768
2128.000000 -0.604016
2129.000000 -0.604272
2130.000000 -0.648592
2131.000000 -0.648848
2132.000000 -0.673530
2133.000000 -0.673786
2134.000000 -0.718106
2135.000000 -0.718362
2136.000000 -0.714597
2137.000000 -0.714853
2138.000000 -0.759173
2139.000000 -0.759429
2140.000000 -0.784111
2141.000000 -0.784367
2142.000000 -0.828687
2143.000000 -0.828943
2144.000000 -0.767569
2145.000000 -0.767825
2146.000000 -0.812145
2147.000000 -0.812401
2148.000000 -0.837083
2149.000000 -0.837339
2150.000000 -0.881659
2151.000000 -0.881915
2152.000000 -0.878150
2153.000000 -0.878406
2154.000000 -0.922726
2155.000000 -0.922982
2156.000000 -0.947664
2157.000000 -0.947920
2158.000000 -0.992240
2159.000000 -0.992496
2160.000000 -0.574744
2161.000000 -0.575000
2162.000000 -0.619320
2163.000000 -0.619576
2164.000000 -0.644258
2165.000000 -0.644514
2166.000000 -0.688834
2167.000000 -0.689090
2168.000000 -0.685325
2169.000000 -0.685581
2170.000000 -0.729901
2171.000000 -0.730157
2172.000000 -0.754839
2173.000000 -0.755095
2174.000000 -0.799415
2175.000000 -0.799671
2176.000000 -0.787247
2177.000000 -0.787503
2178.000000 -0.831823
2179.000000 -0.832079
2180.000000 -0.856761
2181.000000 -0.857017
2182.000000 -0.901337
2183.000000 -0.901593
2184.000000 -0.897828
2185.000000 -0.898084
2186.000000 -0.942404
2187.000000 -0.942660
2188.000000 -0.967342
2189.000000 -0.967598
2190.000000 -1.011918
2191.000000 -1.012174
2192.000000 -0.594422
2193.000000 -0.594678
2194.000000 -0.638998
2195.000000 -0.639254
2196.000000 -0.663935
2197.000000 -0.664191
2198.000000 -0.708511
2199.000000 -0.708767
2200.000000 -0.705003
2201.000000 -0.705259
2202.000000 -0.749579
2203.000000 -0.749835
2204.000000 -0.774516
2205.000000 -0.774772
2206.000000 -0.819092
2207.000000 -0.819348
2208.000000 -0.757975
2209.000000 -0.758231
2210.000000 -0.802551
2211.000000 -0.802807
2212.000000 -0.827489
2213.000000 -0.827745
2214.000000 -0.872065
2215.000000 -0.872321
2216.000000 -0.868556
2217.000000 -0.868812
2218.000000 -0.913132
2219.000000 -0.913388
2220.000000 -0.938070
2221.000000 -0.938326
2222.000000 -0.982646
2223.000000 -0.982902
2224.000000 -0.565150
2225.000000 -0.565406
2226.000000 -0.609726
2227.000000 -0.609982
2228.000000 -0.634663
2229.000000 -0.634919
2230.000000 -0.679239
2231.000000 -0.679495
2232.000000 -0.675731
2233.000000 -0.675987
2234.000000 -0.720307
2235.000000 -0.720563
2236.000000 -0.745244
2237.000000 -0.745500
2238.000000 -0.789820
2239.000000 -0.790076
2240.000000 -0.680283
2241.000000 -0.680539
2242.000000 -0.724859
2243.000000 -0.725115
2244.000000 -0.749796
2245.000000 -0.750052
2246.000000 -0.794372
2247.000000 -0.794628
2248.000000 -0.790864
2249.000000 -0.791120
2250.000000 -0.835440
2251.000000 -0.835696
2252.000000 -0.860377
2253.000000 -0.860633
2254.000000 -0.904953
2255.000000 -0.905209
2256.000000 -0.487457
2257.000000 -0.487713
2258.000000 -0.532033
2259.000000 -0.532289
2260.000000 -0.556971
2261.000000 -0.557227
2262.000000 -0.601547
2263.000000 -0.601803
2264.000000 -0.598038
2265.000000 -0.598294
2266.000000 -0.642614
2267.000000 -0.642870
2268.000000 -0.667552
2269.000000 -0.667808
2270.000000 -0.712128
2271.000000 -0.712384
2272.000000 -0.651011
2273.000000 -0.651267
2274.000000 -0.695587
2275.000000 -0.695843
2276.000000 -0.720524
2277.000000 -0.720780
2278.000000 -0.765100
2279.000000 -0.765356
2280.000000 -0.761592
2281.000000 -0.761848
2282.000000 -0.806168
2283.000000 -0.806424
2284.000000 -0.831105
2285.000000 -0.831361
2286.000000 -0.875681
2287.000000 -0.875937
2288.000000 -0.458185
2289.000000 -0.458441
2290.000000 -0.502761
2291.000000 -0.503017
2292.000000 -0.527699
2293.000000 -0.527955
2294.000000 -0.572275
2295.000000 -0.572531
2296.000000 -0.568766
2297.000000 -0.569022
2298.000000 -0.613342
2299.000000 -0.613598
2300.000000 -0.638280
2301.000000 -0.638536
2302.000000 -0.682856
2303.000000 -0.683112
2304.000000 -0.678551
2305.000000 -0.678807
2306.000000 -0.723127
2307.000000 -0.723383
2308.000000 -0.748065
2309.000000 -0.748321
2310.000000 -0.792641
2311.000000 -0.792897
2312.000000 -0.789132
2313.000000 -0.789388
2314.000000 -0.833708
2315.000000 -0.833964
2316.000000 -0.858646
2317.000000 -0.858902
2318.000000 -0.903222
2319.000000 -0.903478
2320.000000 -0.485726
2321.000000 -0.485982
2322.000000 -0.530302
2323.000000 -0.530558
2324.000000 -0.555239
2325.000000 -0.555495
2326.000000 -0.599815
2327.000000 -0.600071
2328.000000 -0.596307
2329.000000 -0.596563
2330.000000 -0.640883
2331.000000 -0.641139
2332.000000 -0.665821
2333.000000 -0.666077
2334.000000 -0.710397
2335.000000 -0.710653
2336.000000 -0.649279
2337.000000 -0.649535
2338.000000 -0.693855
2339.000000 -0.694111
2340.000000 -0.718793
2341.000000 -0.719049
2342.000000 -0.763369
2343.000000 -0.763625
2344.000000 -0.759860
2345.000000 -0.760116
2346.000000 -0.804436
2347.000000 -0.804692
2348.000000 -0.829374
2349.000000 -0.829630
2350.000000 -0.873950
2351.000000 -0.874206
2352.000000 -0.456454
2353.000000 -0.456710
2354.000000 -0.501030
2355.000000 -0.501286
2356.000000 -0.525967
2357.000000 -0.526223
2358.000000 -0.570543
2359.000000 -0.570799
2360.000000 -0.567035
2361.000000 -0.567291
2362.000000 -0.611611
2363.000000 -0.611867
2364.000000 -0.636549
2365.000000 -0.636805
2366.000000 -0.681125
2367.000000 -0.681381
2368.000000 -0.571587
2369.000000 -0.571843
2370.000000 -0.616163
2371.000000 -0.616419
2372.000000 -0.641100
2373.000000 -0.641356
2374.000000 -0.685676
2375.000000 -0.685932
2376.000000 -0.682168
2377.000000 -0.682424
2378.000000 -0.726744
2379.000000 -0.727000
2380.000000 -0.751682
2381.000000 -0.751938
2382.000000 -0.796258
2383.000000 -0.796514
2384.000000 -0.378761
2385.000000 -0.379017
2386.000000 -0.423337
2387.000000 -0.423593
2388.000000 -0.448275
2389.000000 -0.448531
2390.000000 -0.492851
2391.000000 -0.493107
2392.000000 -0.489343
2393.000000 -0.489599
2394.000000 -0.533919
2395.000000 -0.534175
2396.000000 -0.558856
2397.000000 -0.559112
2398.000000 -0.603432
2399.000000 -0.603688
2400.000000 -0.542315
2401.000000 -0.542571
2402.000000 -0.586891
2403.000000 -0.587147
2404.000000 -0.611828
2405.000000 -0.612084
2406.000000 -0.656404
2407.000000 -0.656660
2408.000000 -0.652896
2409.000000 -0.653152
2410.000000 -0.697472
2411.000000 -0.697728
2412.000000 -0.722409
2413.000000 -0.722666
2414.000000 -0.766985
2415.000000 -0.767242
2416.000000 -0.349489
2417.000000 -0.349745
2418.000000 -0.394065
2419.000000 -0.394321
2420.000000 -0.419003
2421.000000 -0.419259
2422.000000 -0.463579
2423.000000 -0.463835
2424.000000 -0.460070
2425.000000 -0.460327
2426.000000 -0.504646
2427.000000 -0.504903
2428.000000 -0.529584
2429.000000 -0.529840
2430.000000 -0.574160
2431.000000 -0.574416
2432.000000 -0.561992
2433.000000 -0.562248
2434.000000 -0.606568
2435.000000 -0.606824
2436.000000 -0.631506
2437.000000 -0.631762
2438.000000 -0.676082
2439.000000 -0.676338
2440.000000 -0.672574
2441.000000 -0.672830
2442.000000 -0.717150
2443.000000 -0.717406
2444.000000 -0.742087
2445.000000 -0.742343
2446.000000 -0.786663
2447.000000 -0.786919
2448.000000 -0.369167
2449.000000 -0.369423
2450.000000 -0.413743
2451.000000 -0.413999
2452.000000 -0.438681
2453.000000 -0.438937
2454.000000 -0.483257
2455.000000 -0.483513
2456.000000 -0.479748
2457.000000 -0.480004
2458.000000 -0.524324
2459.000000 -0.524580
2460.000000 -0.549262
2461.000000 -0.549518
2462.000000 -0.593838
2463.000000 -0.594094
2464.000000 -0.532720
2465.000000 -0.532976
2466.000000 -0.577296
2467.000000 -0.577552
2468.000000 -0.602234
2469.000000 -0.602490
2470.000000 -0.646810
2471.000000 -0.647066
2472.000000 -0.643302
2473.000000 -0.643558
2474.000000 -0.687878
2475.000000 -0.688134
2476.000000 -0.712815
2477.000000 -0.713071
2478.000000 -0.757391
2479.000000 -0.757647
2480.000000 -0.339895
2481.000000 -0.340151
2482.000000 -0.384471
2483.000000 -0.384727
2484.000000 -0.409409
2485.000000 -0.409665
2486.000000 -0.453985
2487.000000 -0.454241
2488.000000 -0.450476
2489.000000 -0.450732
2490.000000 -0.495052
2491.000000 -0.495308
2492.000000 -0.519990
2493.000000 -0.520246
2494.000000 -0.564566
2495.000000 -0.564822
2496.000000 -0.455028
2497.000000 -0.455284
2498.000000 -0.499604
2499.000000 -0.499860
2500.000000 -0.524542
2501.000000 -0.524798
2502.000000 -0.569118
2503.000000 -0.569374
2504.000000 -0.565609
2505.000000 -0.565865
2506.000000 -0.610185
2507.000000 -0.610441
2508.000000 -0.635123
2509.000000 -0.635379
2510.000000 -0.679699
2511.000000 -0.679955
2512.000000 -0.262203
2513.000000 -0.262459
2514.000000 -0.306779
2515.000000 -0.307035
2516.000000 -0.331716
2517.000000 -0.331972
2518.000000 -0.376292
2519.000000 -0.376548
2520.000000 -0.372784
2521.000000 -0.373040
2522.000000 -0.417360
2523.000000 -0.417616
2524.000000 -0.442297
2525.000000 -0.442554
2526.000000 -0.486873
2527.000000 -0.487130
2528.000000 -0.425756
2529.000000 -0.426012
2530.000000 -0.470332
2531.000000 -0.470588
2532.000000 -0.495270
2533.000000 -0.495526
2534.000000 -0.539846
2535.000000 -0.540102
2536.000000 -0.536337
2537.000000 -0.536593
2538.000000 -0.580913
2539.000000 -0.581169
2540.000000 -0.605851
2541.000000 -0.606107
2542.000000 -0.650427
2543.000000 -0.650683
2544.000000 -0.232931
2545.000000 -0.233187
2546.000000 -0.277507
2547.000000 -0.277763
2548.000000 -0.302444
2549.000000 -0.302700
2550.000000 -0.347020
2551.000000 -0.347276
2552.000000 -0.343512
2553.000000 -0.343768
2554.000000 -0.388088
2555.000000 -0.388344
2556.000000 -0.413025
2557.000000 -0.413281
2558.000000 -0.457601
2559.000000 -0.457857
2560.000000 -0.684535
2561.000000 -0.684791
2562.000000 -0.729111
2563.000000 -0.729367
2564.000000 -0.754048
2565.000000 -0.754304
2566.000000 -0.798624
2567.000000 -0.798880
2568.000000 -0.795116
2569.000000 -0.795372
2570.000000 -0.839692
2571.000000 -0.839948
2572.000000 -0.864629
2573.000000 -0.864885
2574.000000 -0.909205
2575.000000 -0.909461
2576.000000 -0.491709
2577.000000 -0.491965
2578.000000 -0.536285
2579.000000 -0.536541
2580.000000 -0.561223
2581.000000 -0.561479
2582.000000 -0.605799
2583.000000 -0.606055
2584.000000 -0.602290
2585.000000 -0.602546
2586.000000 -0.646866
2587.000000 -0.647122
2588.000000 -0.671804
2589.000000 -0.672060
2590.000000 -0.716380
2591.000000 -0.716636
2592.000000 -0.655262
2593.000000 -0.655519
2594.000000 -0.699838
2595.000000 -0.700095
2596.000000 -0.724776
2597.000000 -0.725032
2598.000000 -0.769352
2599.000000 -0.769608
2600.000000 -0.765844
2601.000000 -0.766100
2602.000000 -0.810420
2603.000000 -0.810676
2604.000000 -0.835357
2605.000000 -0.835613
2606.000000 -0.879933
2607.000000 -0.880189
2608.000000 -0.462437
2609.000000 -0.462693
2610.000000 -0.507013
2611.000000 -0.507269
2612.000000 -0.531951
2613.000000 -0.532207
2614.000000 -0.576527
2615.000000 -0.576783
2616.000000 -0.573018
2617.000000 -0.573274
2618.000000 -0.617594
2619.000000 -0.617850
2620.000000 -0.642532
2621.000000 -0.642788
2622.000000 -0.687108
2623.000000 -0.687364
2624.000000 -0.577570
2625.000000 -0.577826
2626.000000 -0.622146
2627.000000 -0.622402
2628.000000 -0.647084
2629.000000 -0.647340
2630.000000 -0.691660
2631.000000 -0.691916
2632.000000 -0.688151
2633.000000 -0.688407
2634.000000 -0.732727
2635.000000 -0.732983
2636.000000 -0.757665
2637.000000 -0.757921
2638.000000 -0.802241
2639.000000 -0.802497
2640.000000 -0.384745
2641.000000 -0.385001
2642.000000 -0.429321
2643.000000 -0.429577
2644.000000 -0.454258
2645.000000 -0.454515
2646.000000 -0.498834
2647.000000 -0.499091
2648.000000 -0.495326
2649.000000 -0.495582
2650.000000 -0.539902
2651.000000 -0.540158
2652.000000 -0.564840
2653.000000 -0.565096
2654.000000 -0.609416
2655.000000 -0.609672
2656.000000 -0.548298
2657.000000 -0.548554
2658.000000 -0.592874
2659.000000 -0.593130
2660.000000 -0.617812
2661.000000 -0.618068
2662.000000 -0.662388
2663.000000 -0.662644
2664.000000 -0.658879
2665.000000 -0.659135
2666.000000 -0.703455
2667.000000 -0.703711
2668.000000 -0.728393
2669.000000 -0.728649
2670.000000 -0.772969
2671.000000 -0.773225
2672.000000 -0.355473
2673.000000 -0.355729
2674.000000 -0.400049
2675.000000 -0.400305
2676.000000 -0.424986
2677.000000 -0.425242
2678.000000 -0.469562
2679.000000 -0.469818
2680.000000 -0.466054
2681.000000 -0.466310
2682.000000 -0.510630
2683.000000 -0.510886
2684.000000 -0.535568
2685.000000 -0.535824
2686.000000 -0.580144
2687.000000 -0.580400
2688.000000 -0.567976
2689.000000 -0.568232
2690.000000 -0.612552
2691.000000 -0.612808
2692.000000 -0.637489
2693.000000 -0.637746
2694.000000 -0.682065
2695.000000 -0.682322
2696.000000 -0.678557
2697.000000 -0.678813
2698.000000 -0.723133
2699.000000 -0.723389
2700.000000 -0.748071
2701.000000 -0.748327
2702.000000 -0.792647
2703.000000 -0.792903
2704.000000 -0.375150
2705.000000 -0.375407
2706.000000 -0.419726
2707.000000 -0.419983
2708.000000 -0.444664
2709.000000 -0.444920
2710.000000 -0.489240
2711.000000 -0.489496
2712.000000 -0.485732
2713.000000 -0.485988
2714.000000 -0.530308
2715.000000 -0.530564
2716.000000 -0.555245
2717.000000 -0.555501
2718.000000 -0.599821
2719.000000 -0.600077
2720.000000 -0.538704
2721.000000 -0.538960
2722.000000 -0.583280
2723.000000 -0.583536
2724.000000 -0.608217
2725.000000 -0.608473
2726.000000 -0.652793
2727.000000 -0.653049
2728.000000 -0.649285
2729.000000 -0.649541
2730.000000 -0.693861
2731.000000 -0.694117
2732.000000 -0.718799
2733.000000 -0.719055
2734.000000 -0.763375
2735.000000 -0.763631
2736.000000 -0.345878
2737.000000 -0.346134
2738.000000 -0.390454
2739.000000 -0.390710
2740.000000 -0.415392
2741.000000 -0.415648
2742.000000 -0.459968
2743.000000 -0.460224
2744.000000 -0.456460
2745.000000 -0.456716
2746.000000 -0.501036
2747.000000 -0.501292
2748.000000 -0.525973
2749.000000 -0.526229
2750.000000 -0.570549
2751.000000 -0.570805
2752.000000 -0.461011
2753.000000 -0.461267
2754.000000 -0.505587
2755.000000 -0.505843
2756.000000 -0.530525
2757.000000 -0.530781
2758.000000 -0.575101
2759.000000 -0.575357
2760.000000 -0.571593
2761.000000 -0.571849
2762.000000 -0.616169
2763.000000 -0.616425
2764.000000 -0.641106
2765.000000 -0.641362
2766.000000 -0.685682
2767.000000 -0.685938
2768.000000 -0.268186
2769.000000 -0.268442
2770.000000 -0.312762
2771.000000 -0.313018
2772.000000 -0.337700
2773.000000 -0.337956
2774.000000 -0.382276
2775.000000 -0.382532
2776.000000 -0.378767
2777.000000 -0.379023
2778.000000 -0.423343
2779.000000 -0.423599
2780.000000 -0.448281
2781.000000 -0.448537
2782.000000 -0.492857
2783.000000 -0.493113
2784.000000 -0.431739
2785.000000 -0.431995
2786.000000 -0.476315
2787.000000 -0.476571
2788.000000 -0.501253
2789.000000 -0.501509
2790.000000 -0.545829
2791.000000 -0.546085
2792.000000 -0.542321
2793.000000 -0.542577
2794.000000 -0.586897
2795.000000 -0.587153
2796.000000 -0.611834
2797.000000 -0.612090
2798.000000 -0.656410
2799.000000 -0.656666
2800.000000 -0.238914
2801.000000 -0.239170
2802.000000 -0.283490
2803.000000 -0.283746
2804.000000 -0.308428
2805.000000 -0.308684
2806.000000 -0.353004
2807.000000 -0.353260
2808.000000 -0.349495
2809.000000 -0.349751
2810.000000 -0.394071
2811.000000 -0.394327
2812.000000 -0.419009
2813.000000 -0.419265
2814.000000 -0.463585
2815.000000 -0.463841
2816.000000 -0.459280
2817.000000 -0.459536
2818.000000 -0.503856
2819.000000 -0.504112
2820.000000 -0.528794
2821.000000 -0.529050
2822.000000 -0.573370
2823.000000 -0.573626
2824.000000 -0.569861
2825.000000 -0.570117
2826.000000 -0.614437
2827.000000 -0.614693
2828.000000 -0.639375
2829.000000 -0.639631
2830.000000 -0.683951
2831.000000 -0.684207
2832.000000 -0.266455
2833.000000 -0.266711
2834.000000 -0.311031
2835.000000 -0.311287
2836.000000 -0.335968
2837.000000 -0.336224
2838.000000 -0.380544
2839.000000 -0.380800
2840.000000 -0.377036
2841.000000 -0.377292
2842.000000 -0.421612
2843.000000 -0.421868
2844.000000 -0.446549
2845.000000 -0.446806
2846.000000 -0.491125
2847.000000 -0.491382
2848.000000 -0.430008
2849.000000 -0.430264
2850.000000 -0.474584
2851.000000 -0.474840
2852.000000 -0.499522
2853.000000 -0.499778
2854.000000 -0.544098
2855.000000 -0.544354
2856.000000 -0.540589
2857.000000 -0.540845
2858.000000 -0.585165
2859.000000 -0.585421
2860.000000 -0.610103
2861.000000 -0.610359
2862.000000 -0.654679
2863.000000 -0.654935
2864.000000 -0.237183
2865.000000 -0.237439
2866.000000 -0.281759
2867.000000 -0.282015
2868.000000 -0.306696
2869.000000 -0.306952
2870.000000 -0.351272
2871.000000 -0.351528
2872.000000 -0.347764
2873.000000 -0.348020
2874.000000 -0.392340
2875.000000 -0.392596
2876.000000 -0.417277
2877.000000 -0.417533
2878.000000 -0.461853
2879.000000 -0.462109
2880.000000 -0.352316
2881.000000 -0.352572
2882.000000 -0.396892
2883.000000 -0.397148
2884.000000 -0.421829
2885.000000 -0.422085
2886.000000 -0.466405
2887.000000 -0.466661
2888.000000 -0.462897
2889.000000 -0.463153
2890.000000 -0.507473
2891.000000 -0.507729
2892.000000 -0.532410
2893.000000 -0.532666
2894.000000 -0.576986
2895.000000 -0.577242
2896.000000 -0.159490
2897.000000 -0.159746
2898.000000 -0.204066
2899.000000 -0.204322
2900.000000 -0.229004
2901.000000 -0.229260
2902.000000 -0.273580
2903.000000 -0.273836
2904.000000 -0.270071
2905.000000 -0.270327
2906.000000 -0.314647
2907.000000 -0.314903
2908.000000 -0.339585
2909.000000 -0.339841
2910.000000 -0.384161
2911.000000 -0.384417
2912.000000 -0.323044
2913.000000 -0.323300
2914.000000 -0.367620
2915.000000 -0.367876
2916.000000 -0.392557
2917.000000 -0.392813
2918.000000 -0.437133
2919.000000 -0.437389
2920.000000 -0.433625
2921.000000 -0.433881
2922.000000 -0.478201
2923.000000 -0.478457
2924.000000 -0.503138
2925.000000 -0.503394
2926.000000 -0.547714
2927.000000 -0.547970
2928.000000 -0.130218
2929.000000 -0.130474
2930.000000 -0.174794
2931.000000 -0.175050
2932.000000 -0.199732
2933.000000 -0.199988
2934.000000 -0.244308
2935.000000 -0.244564
2936.000000 -0.240799
2937.000000 -0.241055
2938.000000 -0.285375
2939.000000 -0.285631
2940.000000 -0.310313
2941.000000 -0.310569
2942.000000 -0.354889
2943.000000 -0.355145
2944.000000 -0.342721
2945.000000 -0.342977
2946.000000 -0.387297
2947.000000 -0.387553
2948.000000 -0.412235
2949.000000 -0.412491
2950.000000 -0.456811
2951.000000 -0.457067
2952.000000 -0.453302
2953.000000 -0.453558
2954.000000 -0.497878
2955.000000 -0.498134
2956.000000 -0.522816
2957.000000 -0.523072
2958.000000 -0.567392
2959.000000 -0.567648
2960.000000 -0.149896
2961.000000 -0.150152
2962.000000 -0.194472
2963.000000 -0.194728
2964.000000 -0.219410
2965.000000 -0.219666
2966.000000 -0.263986
2967.000000 -0.264242
2968.000000 -0.260477
2969.000000 -0.260733
2970.000000 -0.305053
2971.000000 -0.305309
2972.000000 -0.329991
2973.000000 -0.330247
2974.000000 -0.374567
2975.000000 -0.374823
2976.000000 -0.313449
2977.000000 -0.313705
2978.000000 -0.358025
2979.000000 -0.358281
2980.000000 -0.382963
2981.000000 -0.383219
2982.000000 -0.427539
2983.000000 -0.427795
2984.000000 -0.424030
2985.000000 -0.424286
2986.000000 -0.468606
2987.000000 -0.468862
2988.000000 -0.493544
2989.000000 -0.493800
2990.000000 -0.538120
2991.000000 -0.538376
2992.000000 -0.120624
2993.000000 -0.120880
2994.000000 -0.165200
2995.000000 -0.165456
2996.000000 -0.190137
2997.000000 -0.190394
2998.000000 -0.234713
2999.000000 -0.234970
3000.000000 -0.231205
3001.000000 -0.231461
3002.000000 -0.275781
3003.000000 -0.276037
3004.000000 -0.300719
3005.000000 -0.300975
3006.000000 -0.345295
3007.000000 -0.345551
3008.000000 -0.235757
3009.000000 -0.236013
3010.000000 -0.280333
3011.000000 -0.280589
3012.000000 -0.305271
3013.000000 -0.305527
3014.000000 -0.349847
3015.000000 -0.350103
3016.000000 -0.346338
3017.000000 -0.346594
3018.000000 -0.390914
3019.000000 -0.391170
3020.000000 -0.415852
3021.000000 -0.416108
3022.000000 -0.460428
3023.000000 -0.460684
3024.000000 -0.042932
3025.000000 -0.043188
3026.000000 -0.087508
3027.000000 -0.087764
3028.000000 -0.112445
3029.000000 -0.112701
3030.000000 -0.157021
3031.000000 -0.157277
3032.000000 -0.153513
3033.000000 -0.153769
3034.000000 -0.198089
3035.000000 -0.198345
3036.000000 -0.223026
3037.000000 -0.223282
3038.000000 -0.267602
3039.000000 -0.267858
3040.000000 -0.206485
3041.000000 -0.206741
3042.000000 -0.251061
3043.000000 -0.251317
3044.000000 -0.275998
3045.000000 -0.276254
3046.000000 -0.320574
3047.000000 -0.320830
3048.000000 -0.317066
3049.000000 -0.317322
3050.000000 -0.361642
3051.000000 -0.361898
3052.000000 -0.386580
3053.000000 -0.386836
3054.000000 -0.431156
3055.000000 -0.431412
3056.000000 -0.013659
3057.000000 -0.013915
3058.000000 -0.058235
3059.000000 -0.058491
3060.000000 -0.083173
3061.000000 -0.083429
3062.000000 -0.127749
3063.000000 -0.128005
3064.000000 -0.124241
3065.000000 -0.124497
3066.000000 -0.168817
3067.000000 -0.169073
3068.000000 -0.193754
3069.000000 -0.194010
3070.000000 -0.238330
3071.000000 -0.238586
3072.000000 -0.665219
3073.000000 -0.665475
3074.000000 -0.709795
3075.000000 -0.710051
3076.000000 -0.734733
3077.000000 -0.734989
3078.000000 -0.779309
3079.000000 -0.779565
3080.000000 -0.775801
3081.000000 -0.776057
3082.000000 -0.820377
3083.000000 -0.820633
3084.000000 -0.845314
3085.000000 -0.845570
3086.000000 -0.889890
3087.000000 -0.890146
3088.000000 -0.472394
3089.000000 -0.472650
3090.000000 -0.516970
3091.000000 -0.517226
3092.000000 -0.541908
3093.000000 -0.542164
3094.000000 -0.586484
3095.000000 -0.586740
3096.000000 -0.582975
3097.000000 -0.583231
3098.000000 -0.627551
3099.000000 -0.627807
3100.000000 -0.652489
3101.000000 -0.652745
3102.000000 -0.697065
3103.000000 -0.697321
3104.000000 -0.635947
3105.000000 -0.636203
3106.000000 -0.680523
3107.000000 -0.680779
3108.000000 -0.705461
3109.000000 -0.705717
3110.000000 -0.750037
3111.000000 -0.750293
3112.000000 -0.746529
3113.000000 -0.746785
3114.000000 -0.791105
3115.000000 -0.791361
3116.000000 -0.816042
3117.000000 -0.816298
3118.000000 -0.860618
3119.000000 -0.860874
3120.000000 -0.443122
3121.000000 -0.443378
3122.000000 -0.487698
3123.000000 -0.487954
3124.000000 -0.512636
3125.000000 -0.512892
3126.000000 -0.557212
3127.000000 -0.557468
3128.000000 -0.553703
3129.000000 -0.553959
3130.000000 -0.598279
3131.000000 -0.598535
3132.000000 -0.623217
3133.000000 -0.623473
3134.000000 -0.667793
3135.000000 -0.668049
3136.000000 -0.558255
3137.000000 -0.558511
3138.000000 -0.602831
3139.000000 -0.603087
3140.000000 -0.627769
3141.000000 -0.628025
3142.000000 -0.672345
3143.000000 -0.672601
3144.000000 -0.668836
3145.000000 -0.669092
3146.000000 -0.713412
3147.000000 -0.713668
3148.000000 -0.738350
3149.000000 -0.738606
3150.000000 -0.782926
3151.000000 -0.783182
3152.000000 -0.365430
3153.000000 -0.365686
3154.000000 -0.410006
3155.000000 -0.410262
3156.000000 -0.434943
3157.000000 -0.435199
3158.000000 -0.479519
3159.000000 -0.479775
3160.000000 -0.476011
3161.000000 -0.476267
3162.000000 -0.520587
3163.000000 -0.520843
3164.000000 -0.545524
3165.000000 -0.545781
3166.000000 -0.590100
3167.000000 -0.590357
3168.000000 -0.528983
3169.000000 -0.529239
3170.000000 -0.573559
3171.000000 -0.573815
3172.000000 -0.598497
3173.000000 -0.598753
3174.000000 -0.643073
3175.000000 -0.643329
3176.000000 -0.639564
3177.000000 -0.639820
3178.000000 -0.684140
3179.000000 -0.684396
3180.000000 -0.709078
3181.000000 -0.709334
3182.000000 -0.753654
3183.000000 -0.753910
3184.000000 -0.336158
3185.000000 -0.336414
3186.000000 -0.380734
3187.000000 -0.380990
3188.000000 -0.405671
3189.000000 -0.405927
3190.000000 -0.450247
3191.000000 -0.450503
3192.000000 -0.446739
3193.000000 -0.446995
3194.000000 -0.491315
3195.000000 -0.491571
3196.000000 -0.516252
3197.000000 -0.516508
3198.000000 -0.560828
3199.000000 -0.561084
3200.000000 -0.548661
3201.000000 -0.548917
3202.000000 -0.593237
3203.000000 -0.593493
3204.000000 -0.618174
3205.000000 -0.618430
3206.000000 -0.662750
3207.000000 -0.663006
3208.000000 -0.659242
3209.000000 -0.659498
3210.000000 -0.703818
3211.000000 -0.704074
3212.000000 -0.728755
3213.000000 -0.729012
3214.000000 -0.773331
3215.000000 -0.773588
3216.000000 -0.355835
3217.000000 -0.356091
3218.000000 -0.400411
3219.000000 -0.400667
3220.000000 -0.425349
3221.000000 -0.425605
3222.000000 -0.469925
3223.000000 -0.470181
3224.000000 -0.466417
3225.000000 -0.466673
3226.000000 -0.510993
3227.000000 -0.511249
3228.000000 -0.535930
3229.000000 -0.536186
3230.000000 -0.580506
3231.000000 -0.580762
3232.000000 -0.519389
3233.000000 -0.519645
3234.000000 -0.563965
3235.000000 -0.564221
3236.000000 -0.588902
3237.000000 -0.589158
3238.000000 -0.633478
3239.000000 -0.633734
3240.000000 -0.629970
3241.000000 -0.630226
3242.000000 -0.674546
3243.000000 -0.674802
3244.000000 -0.699483
3245.000000 -0.699739
3246.000000 -0.744059
3247.000000 -0.744315
3248.000000 -0.326563
3249.000000 -0.326819
3250.000000 -0.371139
3251.000000 -0.371395
3252.000000 -0.396077
3253.000000 -0.396333
3254.000000 -0.440653
3255.000000 -0.440909
3256.000000 -0.437144
3257.000000 -0.437400
3258.000000 -0.481720
3259.000000 -0.481976
3260.000000 -0.506658
3261.000000 -0.506914
3262.000000 -0.551234
3263.000000 -0.551490
3264.000000 -0.441696
3265.000000 -0.441952
3266.000000 -0.486272
3267.000000 -0.486528
3268.000000 -0.511210
3269.000000 -0.511466
3270.000000 -0.555786
3271.000000 -0.556042
3272.000000 -0.552277
3273.000000 -0.552533
3274.000000 -0.596853
3275.000000 -0.597109
3276.000000 -0.621791
3277.000000 -0.622047
3278.000000 -0.666367
3279.000000 -0.666623
3280.000000 -0.248871
3281.000000 -0.249127
3282.000000 -0.293447
3283.000000 -0.293703
3284.000000 -0.318385
3285.000000 -0.318641
3286.000000 -0.362961
3287.000000 -0.363217
3288.000000 -0.359452
3289.000000 -0.359708
3290.000000 -0.404028
3291.000000 -0.404284
3292.000000 -0.428966
3293.000000 -0.429222
3294.000000 -0.473542
3295.000000 -0.473798
3296.000000 -0.412424
3297.000000 -0.412680
3298.000000 -0.457000
3299.000000 -0.457256
3300.000000 -0.481938
3301.000000 -0.482194
3302.000000 -0.526514
3303.000000 -0.526770
3304.000000 -0.523005
3305.000000 -0.523261
3306.000000 -0.567581
3307.000000 -0.567837
3308.000000 -0.592519
3309.000000 -0.592775
3310.000000 -0.637095
3311.000000 -0.637351
3312.000000 -0.219599
3313.000000 -0.219855
3314.000000 -0.264175
3315.000000 -0.264431
3316.000000 -0.289112
3317.000000 -0.289369
3318.000000 -0.333688
3319.000000 -0.333945
3320.000000 -0.330180
3321.000000 -0.330436
3322.000000 -0.374756
3323.000000 -0.375012
3324.000000 -0.399694
3325.000000 -0.399950
3326.000000 -0.444270
3327.000000 -0.444526
3328.000000 -0.439965
3329.000000 -0.440221
3330.000000 -0.484541
3331.000000 -0.484797
3332.000000 -0.509478
3333.000000 -0.509735
3334.000000 -0.554054
3335.000000 -0.554311
3336.000000 -0.550546
3337.000000 -0.550802
3338.000000 -0.595122
3339.000000 -0.595378
3340.000000 -0.620060
3341.000000 -0.620316
3342.000000 -0.664636
3343.000000 -0.664892
3344.000000 -0.247139
3345.000000 -0.247396
3346.000000 -0.291715
3347.000000 -0.291972
3348.000000 -0.316653
3349.000000 -0.316909
3350.000000 -0.361229
3351.000000 -0.361485
3352.000000 -0.357721
3353.000000 -0.357977
3354.000000 -0.402297
3355.000000 -0.402553
3356.000000 -0.427234
3357.000000 -0.427490
3358.000000 -0.471810
3359.000000 -0.472066
3360.000000 -0.410693
3361.000000 -0.410949
3362.000000 -0.455269
3363.000000 -0.455525
3364.000000 -0.480206
3365.000000 -0.480462
3366.000000 -0.524782
3367.000000 -0.525038
3368.000000 -0.521274
3369.000000 -0.521530
3370.000000 -0.565850
3371.000000 -0.566106
3372.000000 -0.590788
3373.000000 -0.591044
3374.000000 -0.635364
3375.000000 -0.635620
3376.000000 -0.217867
3377.000000 -0.218123
3378.000000 -0.262443
3379.000000 -0.262699
3380.000000 -0.287381
3381.000000 -0.287637
3382.000000 -0.331957
3383.000000 -0.332213
3384.000000 -0.328449
3385.000000 -0.328705
3386.000000 -0.373025
3387.000000 -0.373281
3388.000000 -0.397962
3389.000000 -0.398218
3390.000000 -0.442538
3391.000000 -0.442794
3392.000000 -0.333000
3393.000000 -0.333256
3394.000000 -0.377576
3395.000000 -0.377832
3396.000000 -0.402514
3397.000000 -0.402770
3398.000000 -0.447090
3399.000000 -0.447346
3400.000000 -0.443582
3401.000000 -0.443838
3402.000000 -0.488158
3403.000000 -0.488414
3404.000000 -0.513095
3405.000000 -0.513351
3406.000000 -0.557671
3407.000000 -0.557927
3408.000000 -0.140175
3409.000000 -0.140431
3410.000000 -0.184751
3411.000000 -0.185007
3412.000000 -0.209689
3413.000000 -0.209945
3414.000000 -0.254265
3415.000000 -0.254521
3416.000000 -0.250756
3417.000000 -0.251012
3418.000000 -0.295332
3419.000000 -0.295588
3420.000000 -0.320270
3421.000000 -0.320526
3422.000000 -0.364846
3423.000000 -0.365102
3424.000000 -0.303728
3425.000000 -0.303984
3426.000000 -0.348304
3427.000000 -0.348560
3428.000000 -0.373242
3429.000000 -0.373498
3430.000000 -0.417818
3431.000000 -0.418074
3432.000000 -0.414310
3433.000000 -0.414566
3434.000000 -0.458886
3435.000000 -0.459142
3436.000000 -0.483823
3437.000000 -0.484079
3438.000000 -0.528399
3439.000000 -0.528655
3440.000000 -0.110903
3441.000000 -0.111159
3442.000000 -0.155479
3443.000000 -0.155735
3444.000000 -0.180417
3445.000000 -0.180673
3446.000000 -0.224993
3447.000000 -0.225249
3448.000000 -0.221484
3449.000000 -0.221740
3450.000000 -0.266060
3451.000000 -0.266316
3452.000000 -0.290998
3453.000000 -0.291254
3454.000000 -0.335574
3455.000000 -0.335830
3456.000000 -0.323406
3457.000000 -0.323662
3458.000000 -0.367982
3459.000000 -0.368238
3460.000000 -0.392920
3461.000000 -0.393176
3462.000000 -0.437496
3463.000000 -0.437752
3464.000000 -0.433987
3465.000000 -0.434243
3466.000000 -0.478563
3467.000000 -0.478819
3468.000000 -0.503501
3469.000000 -0.503757
3470.000000 -0.548077
3471.000000 -0.548333
3472.000000 -0.130581
3473.000000 -0.130837
3474.000000 -0.175157
3475.000000 -0.175413
3476.000000 -0.200094
3477.000000 -0.200350
3478.000000 -0.244670
3479.000000 -0.244926
3480.000000 -0.241162
3481.000000 -0.241418
3482.000000 -0.285738
3483.000000 -0.285994
3484.000000 -0.310676
3485.000000 -0.310932
3486.000000 -0.355252
3487.000000 -0.355508
3488.000000 -0.294134
3489.000000 -0.294390
3490.000000 -0.338710
3491.000000 -0.338966
3492.000000 -0.363648
3493.000000 -0.363904
3494.000000 -0.408224
3495.000000 -0.408480
3496.000000 -0.404715
3497.000000 -0.404971
3498.000000 -0.449291
3499.000000 -0.449547
3500.000000 -0.474229
3501.000000 -0.474485
3502.000000 -0.518805
3503.000000 -0.519061
3504.000000 -0.101309
3505.000000 -0.101565
3506.000000 -0.145885
3507.000000 -0.146141
3508.000000 -0.170822
3509.000000 -0.171078
3510.000000 -0.215398
3511.000000 -0.215654
3512.000000 -0.211890
3513.000000 -0.212146
3514.000000 -0.256466
3515.000000 -0.256722
3516.000000 -0.281403
3517.000000 -0.281660
3518.000000 -0.325979
3519.000000 -0.326236
3520.000000 -0.216442
3521.000000 -0.216698
3522.000000 -0.261018
3523.000000 -0.261274
3524.000000 -0.285955
3525.000000 -0.286211
3526.000000 -0.330531
3527.000000 -0.330787
3528.000000 -0.327023
3529.000000 -0.327279
3530.000000 -0.371599
3531.000000 -0.371855
3532.000000 -0.396537
3533.000000 -0.396793
3534.000000 -0.441113
3535.000000 -0.441369
3536.000000 -0.023616
3537.000000 -0.023872
3538.000000 -0.068192
3539.000000 -0.068448
3540.000000 -0.093130
3541.000000 -0.093386
3542.000000 -0.137706
3543.000000 -0.137962
3544.000000 -0.134198
3545.000000 -0.134454
3546.000000 -0.178774
3547.000000 -0.179030
3548.000000 -0.203711
3549.000000 -0.203967
3550.000000 -0.248287
3551.000000 -0.248543
3552.000000 -0.187170
3553.000000 -0.187426
3554.000000 -0.231746
3555.000000 -0.232002
3556.000000 -0.256683
3557.000000 -0.256939
3558.000000 -0.301259
3559.000000 -0.301515
3560.000000 -0.297751
3561.000000 -0.298007
3562.000000 -0.342327
3563.000000 -0.342583
3564.000000 -0.367264
3565.000000 -0.367520
3566.000000 -0.411840
3567.000000 -0.412096
3568.000000 0.005656
3569.000000 0.005400
3570.000000 -0.038920
3571.000000 -0.039176
3572.000000 -0.063858
3573.000000 -0.064114
3574.000000 -0.108434
3575.000000 -0.108690
3576.000000 -0.104925
3577.000000 -0.105181
3578.000000 -0.149501
3579.000000 -0.149757
3580.000000 -0.174439
3581.000000 -0.174695
3582.000000 -0.219015
3583.000000 -0.219271
3584.000000 -0.445948
3585.000000 -0.446204
3586.000000 -0.490524
3587.000000 -0.490780
3588.000000 -0.515462
3589.000000 -0.515718
3590.000000 -0.560038
3591.000000 -0.560294
3592.000000 -0.556529
3593.000000 -0.556785
3594.000000 -0.601105
3595.000000 -0.601361
3596.000000 -0.626043
3597.000000 -0.626299
3598.000000 -0.670619
3599.000000 -0.670875
3600.000000 -0.253123
3601.000000 -0.253379
3602.000000 -0.297699
3603.000000 -0.297955
3604.000000 -0.322637
3605.000000 -0.322893
3606.000000 -0.367213
3607.000000 -0.367469
3608.000000 -0.363704
3609.000000 -0.363960
3610.000000 -0.408280
3611.000000 -0.408536
3612.000000 -0.433218
3613.000000 -0.433474
3614.000000 -0.477794
3615.000000 -0.478050
3616.000000 -0.416676
3617.000000 -0.416932
3618.000000 -0.461252
3619.000000 -0.461508
3620.000000 -0.486190
3621.000000 -0.486446
3622.000000 -0.530766
3623.000000 -0.531022
3624.000000 -0.527257
3625.000000 -0.527513
3626.000000 -0.571833
3627.000000 -0.572089
3628.000000 -0.596771
3629.000000 -0.597027
3630.000000 -0.641347
3631.000000 -0.641603
3632.000000 -0.223851
3633.000000 -0.224107
3634.000000 -0.268427
3635.000000 -0.268683
3636.000000 -0.293364
3637.000000 -0.293621
3638.000000 -0.337940
3639.000000 -0.338197
3640.000000 -0.334432
3641.000000 -0.334688
3642.000000 -0.379008
3643.000000 -0.379264
3644.000000 -0.403946
3645.000000 -0.404202
3646.000000 -0.448522
3647.000000 -0.448778
3648.000000 -0.338984
3649.000000 -0.339240
3650.000000 -0.383560
3651.000000 -0.383816
3652.000000 -0.408497
3653.000000 -0.408754
3654.000000 -0.453073
3655.000000 -0.453330
3656.000000 -0.449565
3657.000000 -0.449821
3658.000000 -0.494141
3659.000000 -0.494397
3660.000000 -0.519079
3661.000000 -0.519335
3662.000000 -0.563655
3663.000000 -0.563911
3664.000000 -0.146159
3665.000000 -0.146415
3666.000000 -0.190735
3667.000000 -0.190991
3668.000000 -0.215672
3669.000000 -0.215928
3670.000000 -0.260248
3671.000000 -0.260504
3672.000000 -0.256740
3673.000000 -0.256996
3674.000000 -0.301316
3675.000000 -0.301572
3676.000000 -0.326253
3677.000000 -0.326509
3678.000000 -0.370829
3679.000000 -0.371085
3680.000000 -0.309712
3681.000000 -0.309968
3682.000000 -0.354288
3683.000000 -0.354544
3684.000000 -0.379225
3685.000000 -0.379481
3686.000000 -0.423801
3687.000000 -0.424057
3688.000000 -0.420293
3689.000000 -0.420549
3690.000000 -0.464869
3691.000000 -0.465125
3692.000000 -0.489807
3693.000000 -0.490063
3694.000000 -0.534383
3695.000000 -0.534639
3696.000000 -0.116886
3697.000000 -0.117142
3698.000000 -0.161462
3699.000000 -0.161718
3700.000000 -0.186400
3701.000000 -0.186656
3702.000000 -0.230976
3703.000000 -0.231232
3704.000000 -0.227468
3705.000000 -0.227724
3706.000000 -0.272044
3707.000000 -0.272300
3708.000000 -0.296981
3709.000000 -0.297237
3710.000000 -0.341557
3711.000000 -0.341813
3712.000000 -0.329390
3713.000000 -0.329646
3714.000000 -0.373966
3715.000000 -0.374222
3716.000000 -0.398903
3717.000000 -0.399159
3718.000000 -0.443479
3719.000000 -0.443735
3720.000000 -0.439971
3721.000000 -0.440227
3722.000000 -0.484547
3723.000000 -0.484803
3724.000000 -0.509484
3725.000000 -0.509740
3726.000000 -0.554060
3727.000000 -0.554316
3728.000000 -0.136564
3729.000000 -0.136820
3730.000000 -0.181140
3731.000000 -0.181396
3732.000000 -0.206078
3733.000000 -0.206334
3734.000000 -0.250654
3735.000000 -0.250910
3736.000000 -0.247145
3737.000000 -0.247401
3738.000000 -0.291721
3739.000000 -0.291977
3740.000000 -0.316659
3741.000000 -0.316915
3742.000000 -0.361235
3743.000000 -0.361491
3744.000000 -0.300117
3745.000000 -0.300374
3746.000000 -0.344693
3747.000000 -0.344950
3748.000000 -0.369631
3749.000000 -0.369887
3750.000000 -0.414207
3751.000000 -0.414463
3752.000000 -0.410699
3753.000000 -0.410955
3754.000000 -0.455275
3755.000000 -0.455531
3756.000000 -0.480212
3757.000000 -0.480468
3758.000000 -0.524788
3759.000000 -0.525044
3760.000000 -0.107292
3761.000000 -0.107548
3762.000000 -0.151868
3763.000000 -0.152124
3764.000000 -0.176806
3765.000000 -0.177062
3766.000000 -0.221382
3767.000000 -0.221638
3768.000000 -0.217873
3769.000000 -0.218129
3770.000000 -0.262449
3771.000000 -0.262705
3772.000000 -0.287387
3773.000000 -0.287643
3774.000000 -0.331963
3775.000000 -0.332219
3776.000000 -0.222425
3777.000000 -0.222681
3778.000000 -0.267001
3779.000000 -0.267257
3780.000000 -0.291939
3781.000000 -0.292195
3782.000000 -0.336515
3783.000000 -0.336771
3784.000000 -0.333006
3785.000000 -0.333262
3786.000000 -0.377582
3787.000000 -0.377838
3788.000000 -0.402520
3789.000000 -0.402776
3790.000000 -0.447096
3791.000000 -0.447352
3792.000000 -0.029600
3793.000000 -0.029856
3794.000000 -0.074176
3795.000000 -0.074432
3796.000000 -0.099113
3797.000000 -0.099369
3798.000000 -0.143689
3799.000000 -0.143945
3800.000000 -0.140181
3801.000000 -0.140437
3802.000000 -0.184757
3803.000000 -0.185013
3804.000000 -0.209695
3805.000000 -0.209951
3806.000000 -0.254271
3807.000000 -0.254527
3808.000000 -0.193153
3809.000000 -0.193409
3810.000000 -0.237729
3811.000000 -0.237985
3812.000000 -0.262667
3813.000000 -0.262923
3814.000000 -0.307243
3815.000000 -0.307499
3816.000000 -0.303734
3817.000000 -0.303990
3818.000000 -0.348310
3819.000000 -0.348566
3820.000000 -0.373248
3821.000000 -0.373504
3822.000000 -0.417824
3823.000000 -0.418080
3824.000000 -0.000328
3825.000000 -0.000584
3826.000000 -0.044904
3827.000000 -0.045160
3828.000000 -0.069841
3829.000000 -0.070097
3830.000000 -0.114417
3831.000000 -0.114673
3832.000000 -0.110909
3833.000000 -0.111165
3834.000000 -0.155485
3835.000000 -0.155741
3836.000000 -0.180423
3837.000000 -0.180679
3838.000000 -0.224999
3839.000000 -0.225255
3840.000000 -0.220694
3841.000000 -0.220950
3842.000000 -0.265270
3843.000000 -0.265526
3844.000000 -0.290207
3845.000000 -0.290463
3846.000000 -0.334783
3847.000000 -0.335039
3848.000000 -0.331275
3849.000000 -0.331531
3850.000000 -0.375851
3851.000000 -0.376107
3852.000000 -0.400789
3853.000000 -0.401045
3854.000000 -0.445365
3855.000000 -0.445621
3856.000000 -0.027868
3857.000000 -0.028124
3858.000000 -0.072444
3859.000000 -0.072700
3860.000000 -0.097382
3861.000000 -0.097638
3862.000000 -0.141958
3863.000000 -0.142214
3864.000000 -0.138450
3865.000000 -0.138706
3866.000000 -0.183026
3867.000000 -0.183282
3868.000000 -0.207963
3869.000000 -0.208219
3870.000000 -0.252539
3871.000000 -0.252795
3872.000000 -0.191422
3873.000000 -0.191678
3874.000000 -0.235998
3875.000000 -0.236254
3876.000000 -0.260935
3877.000000 -0.261191
3878.000000 -0.305511
3879.000000 -0.305767
3880.000000 -0.302003
3881.000000 -0.302259
3882.000000 -0.346579
3883.000000 -0.346835
3884.000000 -0.371516
3885.000000 -0.371772
3886.000000 -0.416092
3887.000000 -0.416348
3888.000000 0.001404
3889.000000 0.001148
3890.000000 -0.043172
3891.000000 -0.043428
3892.000000 -0.068110
3893.000000 -0.068366
3894.000000 -0.112686
3895.000000 -0.112942
3896.000000 -0.109177
3897.000000 -0.109433
3898.000000 -0.153753
3899.000000 -0.154009
3900.000000 -0.178691
3901.000000 -0.178947
3902.000000 -0.223267
3903.000000 -0.223523
3904.000000 -0.113729
3905.000000 -0.113985
3906.000000 -0.158305
3907.000000 -0.158561
3908.000000 -0.183243
3909.000000 -0.183499
3910.000000 -0.227819
3911.000000 -0.228075
3912.000000 -0.224310
3913.000000 -0.224567
3914.000000 -0.268886
3915.000000 -0.269143
3916.000000 -0.293824
3917.000000 -0.294080
3918.000000 -0.338400
3919.000000 -0.338656
3920.000000 0.079096
3921.000000 0.078840
3922.000000 0.034520
3923.000000 0.034264
3924.000000 0.009582
3925.000000 0.009326
3926.000000 -0.034994
3927.000000 -0.035250
3928.000000 -0.031485
3929.000000 -0.031741
3930.000000 -0.076061
3931.000000 -0.076317
3932.000000 -0.100999
3933.000000 -0.101255
3934.000000 -0.145575
3935.000000 -0.145831
3936.000000 -0.084457
3937.000000 -0.084713
3938.000000 -0.129033
3939.000000 -0.129289
3940.000000 -0.153971
3941.000000 -0.154227
3942.000000 -0.198547
3943.000000 -0.198803
3944.000000 -0.195038
3945.000000 -0.195294
3946.000000 -0.239614
3947.000000 -0.239870
3948.000000 -0.264552
3949.000000 -0.264808
3950.000000 -0.309128
3951.000000 -0.309384
3952.000000 0.108368
3953.000000 0.108112
3954.000000 0.063792
3955.000000 0.063536
3956.000000 0.038855
3957.000000 0.038598
3958.000000 -0.005721
3959.000000 -0.005978
3960.000000 -0.002213
3961.000000 -0.002469
3962.000000 -0.046789
3963.000000 -0.047045
3964.000000 -0.071727
3965.000000 -0.071983
3966.000000 -0.116303
3967.000000 -0.116559
3968.000000 -0.104135
3969.000000 -0.104391
3970.000000 -0.148711
3971.000000 -0.148967
3972.000000 -0.173649
3973.000000 -0.173905
3974.000000 -0.218225
3975.000000 -0.218481
3976.000000 -0.214716
3977.000000 -0.214972
3978.000000 -0.259292
3979.000000 -0.259548
3980.000000 -0.284230
3981.000000 -0.284486
3982.000000 -0.328806
3983.000000 -0.329062
3984.000000 0.088690
3985.000000 0.088434
3986.000000 0.044114
3987.000000 0.043858
3988.000000 0.019177
3989.000000 0.018921
3990.000000 -0.025399
3991.000000 -0.025655
3992.000000 -0.021891
3993.000000 -0.022147
3994.000000 -0.066467
3995.000000 -0.066723
3996.000000 -0.091404
3997.000000 -0.091660
3998.000000 -0.135980
3999.000000 -0.136236
4000.000000 -0.074863
4001.000000 -0.075119
4002.000000 -0.119439
4003.000000 -0.119695
4004.000000 -0.144377
4005.000000 -0.144633
4006.000000 -0.188953
4007.000000 -0.189209
4008.000000 -0.185444
4009.000000 -0.185700
4010.000000 -0.230020
4011.000000 -0.230276
4012.000000 -0.254958
4013.000000 -0.255214
4014.000000 -0.299534
4015.000000 -0.299790
4016.000000 0.117962
4017.000000 0.117706
4018.000000 0.073386
4019.000000 0.073130
4020.000000 0.048449
4021.000000 0.048193
4022.000000 0.003873
4023.000000 0.003617
4024.000000 0.007381
4025.000000 0.007125
4026.000000 -0.037195
4027.000000 -0.037451
4028.000000 -0.062132
4029.000000 -0.062388
4030.000000 -0.106708
4031.000000 -0.106964
4032.000000 0.002829
4033.000000 0.002573
4034.000000 -0.041747
4035.000000 -0.042003
4036.000000 -0.066684
4037.000000 -0.066940
4038.000000 -0.111260
4039.000000 -0.111516
4040.000000 -0.107752
4041.000000 -0.108008
4042.000000 -0.152328
4043.000000 -0.152584
4044.000000 -0.177265
4045.000000 -0.177521
4046.000000 -0.221841
4047.000000 -0.222097
4048.000000 0.195655
4049.000000 0.195399
4050.000000 0.151079
4051.000000 0.150823
4052.000000 0.126141
4053.000000 0.125885
4054.000000 0.081565
4055.000000 0.081309
4056.000000 0.085074
4057.000000 0.084818
4058.000000 0.040498
4059.000000 0.040242
4060.000000 0.015560
4061.000000 0.015304
4062.000000 -0.029016
4063.000000 -0.029272
4064.000000 0.032102
4065.000000 0.031845
4066.000000 -0.012474
4067.000000 -0.012731
4068.000000 -0.037412
4069.000000 -0.037668
4070.000000 -0.081988
4071.000000 -0.082244
4072.000000 -0.078480
4073.000000 -0.078736
4074.000000 -0.123056
4075.000000 -0.123312
4076.000000 -0.147993
4077.000000 -0.148249
4078.000000 -0.192569
4079.000000 -0.192825
4080.000000 0.224927
4081.000000 0.224671
4082.000000 0.180351
4083.000000 0.180095
4084.000000 0.155413
4085.000000 0.155157
4086.000000 0.110837
4087.000000 0.110581
4088.000000 0.114346
4089.000000 0.114090
4090.000000 0.069770
4091.000000 0.069514
4092.000000 0.044832
4093.000000 0.044576
4094.000000 0.000256
4095.000000 0.000000


==> Plots/NN_SingleRun_INL/hist_diff_inl.dat <==
0.000000 0.054688
1.000000 -0.064781
2.000000 0.009683
3.000000 -0.094161
4.000000 -0.007164
5.000000 0.021805
6.000000 -0.028732
7.000000 -0.015387
8.000000 0.018357
9.000000 -0.046424
10.000000 -0.026647
11.000000 -0.083616
12.000000 -0.043494
13.000000 -0.022338
14.000000 -0.033812
15.000000 0.565470
16.000000 0.002076
17.000000 0.093545
18.000000 0.066445
19.000000 0.009477
20.000000 0.018348
21.000000 0.031692
22.000000 0.012407
23.000000 0.064812
24.000000 0.020433
25.000000 -0.036535
26.000000 -0.001134
27.000000 -0.050290
28.000000 0.052331
29.000000 -0.059326
30.000000 0.015139
31.000000 0.020670
32.000000 -0.074807
33.000000 -0.108339
34.000000 -0.026062
35.000000 -0.059593
36.000000 -0.058535
37.000000 0.048560
38.000000 0.037086
39.000000 -0.074571
40.000000 -0.150200
41.000000 -0.129044
42.000000 0.046983
43.000000 0.005639
44.000000 -0.063614
45.000000 -0.019020
46.000000 -0.092994
47.000000 0.506287
48.000000 0.028830
49.000000 0.042175
50.000000 0.085389
51.000000 0.012794
52.000000 -0.017396
53.000000 0.011573
54.000000 -0.046776
55.000000 0.115005
56.000000 -0.038750
57.000000 -0.009780
58.000000 0.041246
59.000000 0.031152
60.000000 -0.030288
61.000000 -0.134132
62.000000 -0.083106
63.000000 0.148988
64.000000 0.013586
65.000000 0.065991
66.000000 0.031080
67.000000 -0.041513
68.000000 -0.024830
69.000000 -0.066173
70.000000 -0.101084
71.000000 -0.040865
72.000000 -0.155557
73.000000 -0.220338
74.000000 -0.161500
75.000000 -0.007530
76.000000 -0.045535
77.000000 -0.024378
78.000000 -0.067102
79.000000 0.438430
80.000000 -0.062464
81.000000 -0.181934
82.000000 -0.146531
83.000000 0.023062
84.000000 -0.038379
85.000000 -0.048473
86.000000 0.033803
87.000000 0.015898
88.000000 -0.012857
89.000000 0.047363
90.000000 0.012451
91.000000 -0.005456
92.000000 -0.043458
93.000000 0.032385
94.000000 0.020911
95.000000 0.034256
96.000000 -0.069035
97.000000 -0.079128
98.000000 -0.012477
99.000000 -0.116321
100.000000 0.017551
101.000000 -0.117543
102.000000 -0.066517
103.000000 -0.060985
104.000000 -0.113178
105.000000 -0.052958
106.000000 -0.048807
107.000000 -0.012026
108.000000 0.004659
109.000000 -0.021061
110.000000 -0.110659
111.000000 0.371435
112.000000 -0.160709
113.000000 -0.053615
114.000000 -0.026027
115.000000 -0.082995
116.000000 -0.136624
117.000000 -0.037342
118.000000 -0.041003
119.000000 -0.027660
120.000000 0.045149
121.000000 0.081929
122.000000 -0.015481
123.000000 0.021300
124.000000 -0.032329
125.000000 -0.073672
126.000000 0.086729
127.000000 0.154760
128.000000 0.014988
129.000000 0.028333
130.000000 0.024671
131.000000 0.155202
132.000000 0.039074
133.000000 0.021168
134.000000 0.040945
135.000000 -0.055086
136.000000 -0.036966
137.000000 -0.132997
138.000000 0.019591
139.000000 0.118873
140.000000 0.002744
141.000000 -0.077662
142.000000 0.004615
143.000000 0.596083
144.000000 0.071752
145.000000 0.046033
146.000000 0.050185
147.000000 -0.053659
148.000000 -0.044788
149.000000 -0.008006
150.000000 0.011770
151.000000 -0.068636
152.000000 -0.113015
153.000000 -0.099672
154.000000 -0.095520
155.000000 -0.066552
156.000000 0.012632
157.000000 -0.013086
158.000000 0.022315
159.000000 0.059096
160.000000 0.065182
161.000000 -0.030850
162.000000 -0.143885
163.000000 -0.153979
164.000000 -0.113858
165.000000 -0.123951
166.000000 -0.166676
167.000000 0.081044
168.000000 -0.002398
169.000000 -0.004680
170.000000 -0.039591
171.000000 0.012816
172.000000 -0.025188
173.000000 -0.050906
174.000000 0.062619
175.000000 0.513464
176.000000 -0.081180
177.000000 -0.020962
178.000000 -0.141811
179.000000 -0.105029
180.000000 -0.018033
181.000000 -0.035939
182.000000 -0.016162
183.000000 0.090931
184.000000 0.054365
185.000000 0.028646
186.000000 -0.053141
187.000000 0.046142
188.000000 0.023762
189.000000 -0.056643
190.000000 -0.107180
191.000000 0.085851
192.000000 -0.018301
193.000000 0.080980
194.000000 -0.047680
195.000000 -0.042150
196.000000 -0.048903
197.000000 -0.051184
198.000000 -0.031408
199.000000 -0.010252
200.000000 -0.007756
201.000000 -0.049100
202.000000 -0.037136
203.000000 -0.015980
204.000000 -0.007109
205.000000 -0.048452
206.000000 -0.106800
207.000000 0.594043
208.000000 -0.024039
209.000000 -0.065381
210.000000 -0.045606
211.000000 -0.016637
212.000000 0.023485
213.000000 -0.010047
214.000000 -0.115270
215.000000 0.046511
216.000000 -0.083805
217.000000 0.023288
218.000000 0.011815
219.000000 -0.013904
220.000000 -0.083157
221.000000 -0.054189
222.000000 0.051526
223.000000 0.127369
224.000000 -0.030608
225.000000 -0.056327
226.000000 -0.036551
227.000000 0.039294
228.000000 0.032539
229.000000 -0.008804
230.000000 0.018785
231.000000 0.000879
232.000000 0.081500
233.000000 0.001093
234.000000 0.005244
235.000000 -0.129849
236.000000 -0.113166
237.000000 -0.021696
238.000000 -0.165983
239.000000 0.480174
240.000000 -0.044158
241.000000 0.117624
242.000000 0.113963
243.000000 -0.005507
244.000000 0.042428
245.000000 -0.053604
246.000000 0.005235
247.000000 -0.012670
248.000000 -0.017988
249.000000 -0.106206
250.000000 0.038570
251.000000 -0.049649
252.000000 0.099848
253.000000 0.105379
254.000000 0.015780
255.000000 0.044749
256.000000 -0.023339
257.000000 -0.033433
258.000000 0.041031
259.000000 0.054375
260.000000 -0.007067
261.000000 0.045341
262.000000 -0.138009
263.000000 0.039398
264.000000 -0.004981
265.000000 0.117737
266.000000 0.114076
267.000000 -0.067892
268.000000 0.120666
269.000000 0.040260
270.000000 -0.033714
271.000000 0.737443
272.000000 0.041236
273.000000 -0.039170
274.000000 -0.042831
275.000000 0.033013
276.000000 0.135634
277.000000 0.016165
278.000000 0.012505
279.000000 0.049286
280.000000 -0.041969
281.000000 -0.114562
282.000000 -0.063536
283.000000 0.020120
284.000000 -0.010071
285.000000 0.034523
286.000000 0.015237
287.000000 0.114518
288.000000 0.034666
289.000000 0.087072
290.000000 0.067786
291.000000 0.026443
292.000000 -0.003748
293.000000 -0.021655
294.000000 -0.001878
295.000000 -0.035409
296.000000 0.021774
297.000000 -0.066445
298.000000 -0.023232
299.000000 -0.048949
300.000000 0.045859
301.000000 0.043578
302.000000 0.008667
303.000000 0.561073
304.000000 -0.088259
305.000000 -0.090540
306.000000 -0.133263
307.000000 -0.018357
308.000000 0.006140
309.000000 0.019483
310.000000 -0.007615
311.000000 -0.025521
312.000000 -0.038651
313.000000 -0.017494
314.000000 0.025720
315.000000 0.062501
316.000000 -0.006752
317.000000 -0.009034
318.000000 -0.036133
319.000000 0.110024
320.000000 -0.033192
321.000000 -0.105785
322.000000 -0.132884
323.000000 -0.103915
324.000000 -0.063794
325.000000 -0.050450
326.000000 -0.022861
327.000000 0.084233
328.000000 -0.077335
329.000000 -0.142115
330.000000 -0.122339
331.000000 -0.062120
332.000000 0.024876
333.000000 0.014782
334.000000 0.081434
335.000000 0.626028
336.000000 0.070446
337.000000 0.021290
338.000000 0.002004
339.000000 0.062223
340.000000 -0.038280
341.000000 -0.048374
342.000000 -0.106723
343.000000 -0.124628
344.000000 0.041929
345.000000 0.086523
346.000000 0.114112
347.000000 0.088393
348.000000 -0.121485
349.000000 -0.014392
350.000000 -0.080553
351.000000 0.237479
352.000000 -0.014249
353.000000 0.014719
354.000000 -0.059254
355.000000 -0.053723
356.000000 -0.068288
357.000000 0.093493
358.000000 0.050769
359.000000 0.110988
360.000000 0.097858
361.000000 0.017453
362.000000 -0.009646
363.000000 -0.004115
364.000000 -0.026493
365.000000 -0.028774
366.000000 0.053502
367.000000 0.566846
368.000000 -0.082485
369.000000 -0.084767
370.000000 -0.189991
371.000000 -0.059459
372.000000 0.050974
373.000000 0.079944
374.000000 0.013782
375.000000 0.058376
376.000000 -0.071941
377.000000 -0.074222
378.000000 -0.070071
379.000000 0.052648
380.000000 -0.047855
381.000000 -0.065761
382.000000 -0.077235
383.000000 0.147046
384.000000 -0.023975
385.000000 0.114369
386.000000 0.110708
387.000000 -0.024386
388.000000 0.023548
389.000000 0.068142
390.000000 -0.052707
391.000000 -0.008113
392.000000 -0.021243
393.000000 -0.007899
394.000000 -0.058435
395.000000 -0.013842
396.000000 0.026281
397.000000 0.039624
398.000000 0.059400
399.000000 0.619619
400.000000 0.017163
401.000000 0.100819
402.000000 0.034658
403.000000 -0.022311
404.000000 0.025623
405.000000 -0.015720
406.000000 -0.003756
407.000000 0.009587
408.000000 -0.034792
409.000000 -0.060511
410.000000 -0.040735
411.000000 -0.058640
412.000000 -0.002895
413.000000 -0.044237
414.000000 -0.047899
415.000000 0.004507
416.000000 -0.005032
417.000000 -0.093251
418.000000 0.067151
419.000000 -0.013256
420.000000 -0.020010
421.000000 0.102710
422.000000 -0.096264
423.000000 -0.043858
424.000000 -0.002300
425.000000 0.026669
426.000000 -0.023867
427.000000 0.012914
428.000000 -0.064153
429.000000 0.027317
430.000000 -0.038845
431.000000 0.583874
432.000000 -0.002957
433.000000 -0.067738
434.000000 -0.094837
435.000000 -0.018993
436.000000 -0.103872
437.000000 0.034472
438.000000 0.077686
439.000000 -0.026158
440.000000 -0.062724
441.000000 -0.080630
442.000000 0.017271
443.000000 0.030615
444.000000 -0.062076
445.000000 -0.048733
446.000000 -0.060206
447.000000 0.132825
448.000000 -0.049453
449.000000 -0.028297
450.000000 -0.008520
451.000000 0.020449
452.000000 0.005883
453.000000 0.081727
454.000000 -0.054747
455.000000 -0.041403
456.000000 -0.031095
457.000000 -0.049001
458.000000 -0.122976
459.000000 -0.133068
460.000000 -0.046072
461.000000 -0.032728
462.000000 -0.177014
463.000000 0.578516
464.000000 0.054185
465.000000 -0.080908
466.000000 -0.014257
467.000000 0.006899
468.000000 -0.038917
469.000000 -0.095885
470.000000 -0.091734
471.000000 0.101298
472.000000 -0.021208
473.000000 0.015575
474.000000 -0.027150
475.000000 0.048694
476.000000 0.002879
477.000000 -0.140028
478.000000 -0.057751
479.000000 0.135280
480.000000 0.102302
481.000000 -0.056229
482.000000 0.018235
483.000000 -0.093421
484.000000 -0.092362
485.000000 -0.086831
486.000000 -0.067054
487.000000 0.024415
488.000000 0.011286
489.000000 0.024629
490.000000 0.044405
491.000000 -0.059438
492.000000 -0.058380
493.000000 -0.084098
494.000000 0.005991
495.000000 0.534960
496.000000 -0.012810
497.000000 0.031784
498.000000 -0.042189
499.000000 0.018030
500.000000 -0.113723
501.000000 -0.123818
502.000000 -0.049354
503.000000 -0.012572
504.000000 -0.002265
505.000000 -0.074859
506.000000 0.062106
507.000000 0.005137
508.000000 0.084321
509.000000 0.042978
510.000000 0.054941
511.000000 -0.142652
512.000000 -0.008888
513.000000 -0.065857
514.000000 -0.007019
515.000000 0.037576
516.000000 0.015197
517.000000 0.098854
518.000000 0.118630
519.000000 0.108536
520.000000 0.040720
521.000000 0.093125
522.000000 -0.019911
523.000000 -0.037817
524.000000 -0.099258
525.000000 0.085961
526.000000 -0.042700
527.000000 0.525331
528.000000 0.008812
529.000000 -0.095031
530.000000 -0.044005
531.000000 -0.030662
532.000000 -0.021790
533.000000 -0.063134
534.000000 0.011331
535.000000 -0.139388
536.000000 -0.215018
537.000000 -0.115736
538.000000 -0.095960
539.000000 0.018946
540.000000 0.059068
541.000000 0.025536
542.000000 -0.017186
543.000000 0.019594
544.000000 -0.130571
545.000000 -0.031289
546.000000 -0.058388
547.000000 -0.084107
548.000000 -0.012735
549.000000 -0.054079
550.000000 0.051636
551.000000 -0.083459
552.000000 -0.135650
553.000000 0.033944
554.000000 -0.055655
555.000000 -0.081374
556.000000 -0.080315
557.000000 -0.098222
558.000000 0.015305
559.000000 0.575524
560.000000 -0.065995
561.000000 0.087973
562.000000 -0.009437
563.000000 0.058594
564.000000 -0.010659
565.000000 -0.161378
566.000000 -0.266602
567.000000 -0.018883
568.000000 -0.063262
569.000000 0.059456
570.000000 0.087045
571.000000 0.014452
572.000000 0.023323
573.000000 -0.010208
574.000000 -0.076370
575.000000 0.124475
576.000000 0.004696
577.000000 0.018041
578.000000 -0.141871
579.000000 -0.042590
580.000000 -0.002468
581.000000 -0.012562
582.000000 0.100966
583.000000 0.043996
584.000000 -0.031634
585.000000 0.012961
586.000000 -0.076638
587.000000 0.077330
588.000000 0.086203
589.000000 -0.002016
590.000000 -0.036927
591.000000 0.562354
592.000000 -0.047915
593.000000 -0.065821
594.000000 0.016455
595.000000 -0.032701
596.000000 -0.000393
597.000000 -0.096423
598.000000 -0.053210
599.000000 -0.000804
600.000000 -0.060808
601.000000 -0.039652
602.000000 -0.129250
603.000000 0.110656
604.000000 0.119528
605.000000 0.070372
606.000000 -0.011414
607.000000 0.181617
608.000000 0.148639
609.000000 -0.017705
610.000000 0.080197
611.000000 0.038853
612.000000 -0.061649
613.000000 -0.079556
614.000000 -0.036342
615.000000 0.094190
616.000000 0.002935
617.000000 -0.046222
618.000000 -0.143632
619.000000 0.057211
620.000000 0.011396
621.000000 -0.029949
622.000000 0.060140
623.000000 0.604734
624.000000 -0.036784
625.000000 -0.054691
626.000000 0.035397
627.000000 -0.037196
628.000000 0.049801
629.000000 0.024081
630.000000 -0.057704
631.000000 -0.044361
632.000000 0.036260
633.000000 0.033979
634.000000 -0.024370
635.000000 -0.057901
636.000000 -0.009967
637.000000 0.050252
638.000000 -0.015909
639.000000 0.036497
640.000000 0.029538
641.000000 -0.082118
642.000000 0.101721
643.000000 0.005690
644.000000 -0.032313
645.000000 -0.089282
646.000000 -0.030444
647.000000 -0.024912
648.000000 0.047896
649.000000 0.045615
650.000000 -0.012734
651.000000 -0.007203
652.000000 -0.115518
653.000000 -0.039675
654.000000 0.089476
655.000000 0.532508
656.000000 -0.046511
657.000000 -0.056605
658.000000 -0.029017
659.000000 -0.125047
660.000000 0.063512
661.000000 0.037794
662.000000 -0.090868
663.000000 0.008413
664.000000 0.057784
665.000000 -0.053872
666.000000 -0.002846
667.000000 -0.075439
668.000000 -0.035318
669.000000 -0.029786
670.000000 -0.095948
671.000000 0.089270
672.000000 0.032856
673.000000 -0.086613
674.000000 -0.090274
675.000000 0.016820
676.000000 0.041316
677.000000 0.015598
678.000000 -0.097438
679.000000 0.001842
680.000000 -0.003474
681.000000 -0.052630
682.000000 -0.064104
683.000000 -0.035135
684.000000 0.028423
685.000000 0.041768
686.000000 0.061544
687.000000 0.520200
688.000000 -0.027569
689.000000 -0.022037
690.000000 0.005552
691.000000 0.065770
692.000000 0.066829
693.000000 0.033298
694.000000 0.068700
695.000000 -0.003894
696.000000 0.045476
697.000000 -0.050555
698.000000 -0.022966
699.000000 -0.033060
700.000000 -0.102313
701.000000 -0.049907
702.000000 -0.108255
703.000000 0.084776
704.000000 -0.042814
705.000000 0.009592
706.000000 -0.048757
707.000000 -0.097913
708.000000 -0.096854
709.000000 -0.028822
710.000000 -0.087171
711.000000 0.090235
712.000000 0.038044
713.000000 0.004512
714.000000 -0.006962
715.000000 -0.056117
716.000000 -0.070684
717.000000 0.020786
718.000000 -0.014126
719.000000 0.483592
720.000000 -0.025114
721.000000 -0.074269
722.000000 -0.093556
723.000000 -0.150525
724.000000 -0.110403
725.000000 -0.081434
726.000000 -0.069471
727.000000 -0.173314
728.000000 -0.139569
729.000000 -0.071537
730.000000 -0.075198
731.000000 -0.007167
732.000000 -0.107671
733.000000 0.046298
734.000000 0.003574
735.000000 0.126294
736.000000 0.015190
737.000000 -0.033965
738.000000 -0.068877
739.000000 -0.063345
740.000000 -0.046661
741.000000 -0.064567
742.000000 0.048959
743.000000 0.046678
744.000000 0.072611
745.000000 0.085955
746.000000 0.066669
747.000000 -0.060613
748.000000 -0.223616
749.000000 0.008477
750.000000 -0.049871
751.000000 0.533786
752.000000 0.103204
753.000000 0.132173
754.000000 0.089449
755.000000 0.102793
756.000000 0.064789
757.000000 0.156258
758.000000 0.051034
759.000000 0.056566
760.000000 -0.011251
761.000000 0.017718
762.000000 -0.032818
763.000000 0.058651
764.000000 -0.018415
765.000000 -0.020697
766.000000 0.006892
767.000000 -0.026639
768.000000 -0.141602
769.000000 0.020179
770.000000 0.032143
771.000000 -0.040451
772.000000 0.054358
773.000000 -0.010423
774.000000 -0.060959
775.000000 0.014885
776.000000 0.017381
777.000000 -0.070839
778.000000 -0.066688
779.000000 -0.053343
780.000000 -0.060097
781.000000 -0.031128
782.000000 -0.011351
783.000000 0.533242
784.000000 0.024536
785.000000 -0.094932
786.000000 -0.161094
787.000000 -0.085251
788.000000 -0.060754
789.000000 -0.156785
790.000000 -0.121384
791.000000 0.024773
792.000000 0.019455
793.000000 -0.076575
794.000000 -0.056799
795.000000 -0.012205
796.000000 -0.120521
797.000000 0.056885
798.000000 -0.063964
799.000000 0.136881
800.000000 -0.067972
801.000000 -0.070253
802.000000 -0.066102
803.000000 0.095679
804.000000 -0.020449
805.000000 0.039770
806.000000 -0.034203
807.000000 -0.216172
808.000000 -0.065240
809.000000 -0.020645
810.000000 0.061630
811.000000 0.020286
812.000000 0.021346
813.000000 0.003440
814.000000 -0.062721
815.000000 0.505310
816.000000 -0.073709
817.000000 0.025572
818.000000 -0.056214
819.000000 0.043068
820.000000 0.067563
821.000000 0.049658
822.000000 0.092871
823.000000 0.067152
824.000000 0.014961
825.000000 -0.042008
826.000000 -0.069106
827.000000 -0.047950
828.000000 -0.132829
829.000000 -0.025734
830.000000 0.001854
831.000000 0.132385
832.000000 -0.049893
833.000000 0.025952
834.000000 -0.032397
835.000000 -0.050304
836.000000 -0.033619
837.000000 -0.051526
838.000000 -0.023937
839.000000 0.044095
840.000000 -0.015910
841.000000 -0.041628
842.000000 -0.060914
843.000000 -0.071008
844.000000 -0.093386
845.000000 -0.048793
846.000000 0.025670
847.000000 0.539015
848.000000 -0.063442
849.000000 -0.120410
850.000000 -0.155322
851.000000 -0.040415
852.000000 -0.172169
853.000000 -0.065075
854.000000 0.032826
855.000000 -0.031955
856.000000 -0.154459
857.000000 -0.109865
858.000000 -0.035402
859.000000 -0.061120
860.000000 -0.075686
861.000000 -0.062342
862.000000 -0.034753
863.000000 -0.115160
864.000000 0.039363
865.000000 -0.033231
866.000000 0.002171
867.000000 -0.046986
868.000000 -0.006864
869.000000 0.092417
870.000000 0.096569
871.000000 0.148975
872.000000 -0.028217
873.000000 -0.069561
874.000000 -0.026346
875.000000 -0.184878
876.000000 -0.058820
877.000000 -0.139225
878.000000 -0.072574
879.000000 0.667332
880.000000 0.041438
881.000000 0.046970
882.000000 -0.081692
883.000000 -0.029285
884.000000 -0.051663
885.000000 0.047617
886.000000 -0.010730
887.000000 -0.044262
888.000000 0.036359
889.000000 0.026265
890.000000 -0.118022
891.000000 -0.042177
892.000000 -0.017681
893.000000 0.128475
894.000000 0.140440
895.000000 0.153783
896.000000 0.053074
897.000000 0.058605
898.000000 -0.038806
899.000000 0.083913
900.000000 0.092784
901.000000 0.028004
902.000000 0.204029
903.000000 0.178312
904.000000 -0.037944
905.000000 -0.032413
906.000000 -0.012636
907.000000 0.000708
908.000000 0.079892
909.000000 -0.008327
910.000000 0.027075
911.000000 0.477919
912.000000 -0.007350
913.000000 -0.017444
914.000000 -0.075793
915.000000 -0.101511
916.000000 -0.030140
917.000000 -0.087109
918.000000 0.034231
919.000000 -0.046176
920.000000 -0.153055
921.000000 -0.131899
922.000000 -0.080873
923.000000 -0.044091
924.000000 0.035092
925.000000 0.071874
926.000000 0.013525
927.000000 0.136244
928.000000 0.032954
929.000000 -0.063077
930.000000 -0.035489
931.000000 -0.076832
932.000000 -0.083585
933.000000 0.070384
934.000000 0.027660
935.000000 0.025379
936.000000 0.051312
937.000000 0.002155
938.000000 0.123494
939.000000 -0.120974
940.000000 -0.049603
941.000000 -0.075321
942.000000 -0.118045
943.000000 0.520298
944.000000 0.120967
945.000000 -0.014126
946.000000 0.005650
947.000000 0.018993
948.000000 -0.073697
949.000000 -0.068166
950.000000 -0.056203
951.000000 0.011830
952.000000 -0.157551
953.000000 -0.073893
954.000000 0.102132
955.000000 0.013914
956.000000 -0.086589
957.000000 0.012691
958.000000 0.009030
959.000000 0.155187
960.000000 -0.034903
961.000000 0.080003
962.000000 0.060716
963.000000 -0.058751
964.000000 -0.034255
965.000000 -0.114662
966.000000 -0.079260
967.000000 -0.136229
968.000000 0.014705
969.000000 0.035860
970.000000 -0.022489
971.000000 -0.087269
972.000000 -0.000273
973.000000 0.052133
974.000000 0.064097
975.000000 0.483691
976.000000 -0.071890
977.000000 -0.027297
978.000000 -0.054395
979.000000 0.099573
980.000000 0.045945
981.000000 0.028039
982.000000 0.118128
983.000000 0.092410
984.000000 0.024592
985.000000 -0.008938
986.000000 -0.020412
987.000000 0.000744
988.000000 0.056490
989.000000 0.046396
990.000000 -0.183828
991.000000 0.095142
992.000000 0.062164
993.000000 0.036446
994.000000 -0.060966
995.000000 -0.071060
996.000000 -0.140312
997.000000 -0.072281
998.000000 0.009995
999.000000 0.062401
1000.000000 0.033647
1001.000000 -0.015509
1002.000000 -0.144170
1003.000000 0.009798
1004.000000 -0.161017
1005.000000 -0.022674
1006.000000 -0.034148
1007.000000 0.596384
1008.000000 0.142365
1009.000000 0.108834
1010.000000 -0.168265
1011.000000 -0.100233
1012.000000 -0.044488
1013.000000 -0.038956
1014.000000 0.027695
1015.000000 0.001977
1016.000000 -0.050215
1017.000000 -0.013434
1018.000000 -0.009282
1019.000000 0.019687
1020.000000 0.020745
1021.000000 -0.028411
1022.000000 -0.047697
1023.000000 -0.487479
1024.000000 0.036167
1025.000000 0.010449
1026.000000 -0.001025
1027.000000 0.067006
1028.000000 -0.088184
1029.000000 -0.074841
1030.000000 -0.109753
1031.000000 0.028592
1032.000000 -0.078288
1033.000000 -0.010256
1034.000000 -0.029542
1035.000000 0.038489
1036.000000 0.070798
1037.000000 0.068516
1038.000000 0.064855
1039.000000 0.523512
1040.000000 -0.032069
1041.000000 0.004711
1042.000000 -0.061450
1043.000000 -0.001231
1044.000000 0.101390
1045.000000 -0.033703
1046.000000 -0.029552
1047.000000 0.061917
1048.000000 -0.013712
1049.000000 -0.031618
1050.000000 -0.066529
1051.000000 0.009315
1052.000000 0.033811
1053.000000 0.101843
1054.000000 -0.003382
1055.000000 0.002149
1056.000000 0.023860
1057.000000 0.084079
1058.000000 -0.052395
1059.000000 -0.078114
1060.000000 -0.030180
1061.000000 0.061289
1062.000000 -0.075184
1063.000000 -0.061841
1064.000000 0.010968
1065.000000 -0.139752
1066.000000 -0.112162
1067.000000 0.002744
1068.000000 0.027240
1069.000000 0.048397
1070.000000 -0.033390
1071.000000 0.620580
1072.000000 0.002498
1073.000000 0.000217
1074.000000 -0.011257
1075.000000 -0.005725
1076.000000 0.050021
1077.000000 -0.077261
1078.000000 -0.088734
1079.000000 -0.044140
1080.000000 -0.049457
1081.000000 0.010762
1082.000000 -0.008524
1083.000000 -0.002993
1084.000000 0.005879
1085.000000 0.066097
1086.000000 0.140562
1087.000000 0.122655
1088.000000 -0.067435
1089.000000 -0.046279
1090.000000 -0.065565
1091.000000 -0.036596
1092.000000 0.019150
1093.000000 -0.014380
1094.000000 -0.057105
1095.000000 -0.098448
1096.000000 -0.010015
1097.000000 0.081454
1098.000000 0.007481
1099.000000 -0.065113
1100.000000 -0.079680
1101.000000 0.019602
1102.000000 0.047190
1103.000000 0.591784
1104.000000 -0.049735
1105.000000 -0.145765
1106.000000 -0.141614
1107.000000 -0.151709
1108.000000 -0.033462
1109.000000 -0.059181
1110.000000 0.030909
1111.000000 -0.018248
1112.000000 0.015497
1113.000000 0.013217
1114.000000 0.064243
1115.000000 -0.094288
1116.000000 -0.015104
1117.000000 0.115427
1118.000000 0.041454
1119.000000 0.078235
1120.000000 0.029632
1121.000000 0.011726
1122.000000 -0.015373
1123.000000 -0.111403
1124.000000 0.038093
1125.000000 0.090499
1126.000000 0.024339
1127.000000 -0.017006
1128.000000 0.008928
1129.000000 -0.087104
1130.000000 -0.043890
1131.000000 -0.046171
1132.000000 -0.107612
1133.000000 -0.156769
1134.000000 -0.043242
1135.000000 0.727915
1136.000000 0.086395
1137.000000 0.021614
1138.000000 -0.091422
1139.000000 -0.085890
1140.000000 -0.030143
1141.000000 -0.001175
1142.000000 -0.004837
1143.000000 0.071008
1144.000000 -0.035872
1145.000000 0.164971
1146.000000 -0.049627
1147.000000 -0.067533
1148.000000 0.128839
1149.000000 0.095307
1150.000000 0.115084
1151.000000 0.097178
1152.000000 -0.019156
1153.000000 0.033250
1154.000000 0.021776
1155.000000 -0.043005
1156.000000 -0.041946
1157.000000 -0.012977
1158.000000 0.022425
1159.000000 0.012331
1160.000000 -0.164861
1161.000000 -0.081205
1162.000000 0.071383
1163.000000 0.006603
1164.000000 -0.047026
1165.000000 0.013192
1166.000000 0.009532
1167.000000 0.616626
1168.000000 -0.103019
1169.000000 -0.019362
1170.000000 -0.077711
1171.000000 0.005946
1172.000000 0.061693
1173.000000 0.098473
1174.000000 0.001062
1175.000000 0.045656
1176.000000 0.118464
1177.000000 0.006808
1178.000000 -0.028103
1179.000000 0.055553
1180.000000 0.142550
1181.000000 0.140269
1182.000000 -0.027456
1183.000000 -0.045361
1184.000000 -0.031464
1185.000000 0.013130
1186.000000 -0.021781
1187.000000 0.030625
1188.000000 0.000435
1189.000000 -0.040909
1190.000000 -0.185196
1191.000000 0.023461
1192.000000 -0.106857
1193.000000 -0.015387
1194.000000 -0.003423
1195.000000 0.002108
1196.000000 -0.028083
1197.000000 0.086823
1198.000000 0.090974
1199.000000 0.565256
1200.000000 0.040925
1201.000000 -0.000420
1202.000000 0.019356
1203.000000 -0.068862
1204.000000 -0.161553
1205.000000 0.023667
1206.000000 0.043443
1207.000000 0.095849
1208.000000 -0.050093
1209.000000 -0.044562
1210.000000 0.076777
1211.000000 0.035434
1212.000000 0.020867
1213.000000 -0.059538
1214.000000 -0.031950
1215.000000 0.286081
1216.000000 0.064741
1217.000000 0.124960
1218.000000 0.105674
1219.000000 0.119017
1220.000000 0.034139
1221.000000 0.063108
1222.000000 0.075072
1223.000000 0.033728
1224.000000 0.012786
1225.000000 0.041756
1226.000000 -0.032218
1227.000000 -0.073562
1228.000000 -0.002190
1229.000000 0.018965
1230.000000 -0.000321
1231.000000 0.575523
1232.000000 0.051192
1233.000000 -0.099527
1234.000000 -0.165689
1235.000000 -0.050782
1236.000000 0.106527
1237.000000 0.010497
1238.000000 0.061523
1239.000000 0.051428
1240.000000 -0.039825
1241.000000 -0.104607
1242.000000 -0.014518
1243.000000 0.014451
1244.000000 -0.007928
1245.000000 -0.010209
1246.000000 0.064255
1247.000000 0.030724
1248.000000 -0.080379
1249.000000 -0.004535
1250.000000 -0.047259
1251.000000 -0.033915
1252.000000 -0.032856
1253.000000 0.089863
1254.000000 0.031515
1255.000000 0.044858
1256.000000 0.109854
1257.000000 -0.087740
1258.000000 -0.067963
1259.000000 -0.062432
1260.000000 -0.100436
1261.000000 -0.102716
1262.000000 -0.051691
1263.000000 0.539778
1264.000000 -0.062678
1265.000000 -0.064959
1266.000000 0.025130
1267.000000 -0.047465
1268.000000 -0.038593
1269.000000 0.029439
1270.000000 -0.044535
1271.000000 0.156309
1272.000000 0.041616
1273.000000 0.008086
1274.000000 -0.034638
1275.000000 -0.122857
1276.000000 -0.074923
1277.000000 0.008734
1278.000000 -0.049615
1279.000000 -0.075333
1280.000000 0.059703
1281.000000 0.073047
1282.000000 0.030324
1283.000000 0.012417
1284.000000 -0.072461
1285.000000 -0.090367
1286.000000 -0.062779
1287.000000 -0.057247
1288.000000 -0.007877
1289.000000 0.005468
1290.000000 0.017431
1291.000000 -0.094226
1292.000000 -0.061916
1293.000000 0.013928
1294.000000 0.033703
1295.000000 0.500173
1296.000000 -0.071033
1297.000000 -0.026440
1298.000000 -0.155102
1299.000000 0.061368
1300.000000 0.062427
1301.000000 0.083584
1302.000000 0.048672
1303.000000 0.046391
1304.000000 -0.021426
1305.000000 0.140355
1306.000000 -0.035181
1307.000000 0.017226
1308.000000 0.049534
1309.000000 0.062879
1310.000000 0.090467
1311.000000 0.142873
1312.000000 0.094271
1313.000000 0.068552
1314.000000 -0.005422
1315.000000 -0.070203
1316.000000 -0.076956
1317.000000 0.092638
1318.000000 0.174914
1319.000000 0.242945
1320.000000 0.050129
1321.000000 -0.030278
1322.000000 -0.119877
1323.000000 -0.051845
1324.000000 -0.003912
1325.000000 -0.006192
1326.000000 -0.087978
1327.000000 0.417552
1328.000000 -0.145841
1329.000000 -0.124684
1330.000000 0.012279
1331.000000 -0.068128
1332.000000 -0.121756
1333.000000 -0.014662
1334.000000 -0.026135
1335.000000 0.034084
1336.000000 0.091266
1337.000000 -0.028202
1338.000000 -0.031864
1339.000000 -0.026332
1340.000000 -0.064335
1341.000000 -0.019742
1342.000000 -0.109340
1343.000000 0.083691
1344.000000 -0.028274
1345.000000 -0.038368
1346.000000 -0.104530
1347.000000 0.049440
1348.000000 0.027061
1349.000000 -0.022095
1350.000000 0.052369
1351.000000 0.003213
1352.000000 -0.025541
1353.000000 -0.059073
1354.000000 -0.062735
1355.000000 0.091235
1356.000000 0.092293
1357.000000 0.027513
1358.000000 0.062914
1359.000000 0.513757
1360.000000 -0.002761
1361.000000 0.065271
1362.000000 0.092859
1363.000000 0.020265
1364.000000 -0.072426
1365.000000 -0.020019
1366.000000 0.007569
1367.000000 0.020914
1368.000000 0.109346
1369.000000 -0.080434
1370.000000 -0.076283
1371.000000 -0.062940
1372.000000 -0.046256
1373.000000 0.115525
1374.000000 0.010301
1375.000000 -0.023229
1376.000000 -0.024957
1377.000000 -0.074113
1378.000000 -0.054337
1379.000000 0.037132
1380.000000 -0.094621
1381.000000 -0.081278
1382.000000 -0.022438
1383.000000 0.037780
1384.000000 -0.092537
1385.000000 0.077058
1386.000000 0.034334
1387.000000 0.086740
1388.000000 -0.013763
1389.000000 0.038643
1390.000000 -0.004080
1391.000000 0.720201
1392.000000 0.102119
1393.000000 0.021713
1394.000000 0.025864
1395.000000 -0.077979
1396.000000 -0.014421
1397.000000 -0.040139
1398.000000 -0.028176
1399.000000 0.008606
1400.000000 0.050164
1401.000000 0.055695
1402.000000 0.036409
1403.000000 0.018503
1404.000000 0.050812
1405.000000 0.064156
1406.000000 0.060495
1407.000000 0.167589
1408.000000 0.129379
1409.000000 0.127099
1410.000000 0.131250
1411.000000 0.058655
1412.000000 -0.174660
1413.000000 -0.051941
1414.000000 0.030335
1415.000000 0.074929
1416.000000 0.108674
1417.000000 0.067331
1418.000000 -0.006643
1419.000000 -0.071425
1420.000000 -0.109428
1421.000000 -0.197647
1422.000000 -0.177870
1423.000000 0.444849
1424.000000 0.092392
1425.000000 -0.066139
1426.000000 -0.061987
1427.000000 -0.001768
1428.000000 0.014916
1429.000000 -0.049866
1430.000000 -0.069152
1431.000000 -0.040183
1432.000000 -0.092375
1433.000000 0.069406
1434.000000 0.104808
1435.000000 0.040026
1436.000000 0.033273
1437.000000 0.030992
1438.000000 0.035143
1439.000000 0.110988
1440.000000 -0.093866
1441.000000 -0.064897
1442.000000 -0.099808
1443.000000 -0.086464
1444.000000 -0.038529
1445.000000 -0.025186
1446.000000 -0.083535
1447.000000 0.007935
1448.000000 -0.028633
1449.000000 -0.069976
1450.000000 0.113862
1451.000000 0.080331
1452.000000 0.081390
1453.000000 -0.006829
1454.000000 -0.002677
1455.000000 0.526292
1456.000000 0.009773
1457.000000 0.054366
1458.000000 -0.011795
1459.000000 -0.068763
1460.000000 -0.044267
1461.000000 -0.046547
1462.000000 0.035729
1463.000000 0.095947
1464.000000 0.012505
1465.000000 -0.036651
1466.000000 -0.079375
1467.000000 -0.097280
1468.000000 -0.104035
1469.000000 -0.036003
1470.000000 -0.016227
1471.000000 0.122117
1472.000000 -0.044535
1473.000000 0.070371
1474.000000 0.058898
1475.000000 -0.005884
1476.000000 -0.075137
1477.000000 -0.077418
1478.000000 0.036107
1479.000000 -0.028673
1480.000000 0.051947
1481.000000 0.080916
1482.000000 0.053817
1483.000000 0.028099
1484.000000 0.021346
1485.000000 0.105002
1486.000000 -0.015848
1487.000000 0.544372
1488.000000 -0.065897
1489.000000 -0.107241
1490.000000 -0.071840
1491.000000 0.019629
1492.000000 -0.018374
1493.000000 -0.059719
1494.000000 -0.047754
1495.000000 -0.057848
1496.000000 -0.000664
1497.000000 -0.049821
1498.000000 0.032455
1499.000000 0.022362
1500.000000 -0.054705
1501.000000 -0.002298
1502.000000 -0.045022
1503.000000 -0.008240
1504.000000 0.013470
1505.000000 0.034626
1506.000000 0.054402
1507.000000 -0.010378
1508.000000 -0.079632
1509.000000 -0.058476
1510.000000 0.000363
1511.000000 -0.017544
1512.000000 0.039640
1513.000000 -0.126704
1514.000000 -0.075678
1515.000000 -0.038896
1516.000000 -0.045650
1517.000000 -0.063555
1518.000000 -0.004717
1519.000000 0.594564
1520.000000 -0.015705
1521.000000 0.075765
1522.000000 -0.084147
1523.000000 -0.062991
1524.000000 -0.030682
1525.000000 -0.048588
1526.000000 0.096188
1527.000000 0.101720
1528.000000 0.002652
1529.000000 -0.116815
1530.000000 -0.073602
1531.000000 -0.161821
1532.000000 -0.184199
1533.000000 -0.077106
1534.000000 -0.018267
1535.000000 -0.090860
1536.000000 -0.043034
1537.000000 -0.029690
1538.000000 0.068212
1539.000000 0.042493
1540.000000 0.074802
1541.000000 0.041271
1542.000000 0.021985
1543.000000 0.082204
1544.000000 0.022199
1545.000000 -0.089458
1546.000000 -0.194680
1547.000000 -0.079775
1548.000000 -0.086527
1549.000000 0.028379
1550.000000 -0.014346
1551.000000 0.405249
1552.000000 -0.126895
1553.000000 -0.066677
1554.000000 -0.093776
1555.000000 -0.033556
1556.000000 -0.048122
1557.000000 -0.081654
1558.000000 -0.124377
1559.000000 -0.009471
1560.000000 0.032088
1561.000000 -0.040507
1562.000000 -0.153543
1563.000000 -0.062074
1564.000000 -0.123515
1565.000000 -0.157046
1566.000000 -0.066957
1567.000000 0.047949
1568.000000 -0.102216
1569.000000 -0.073247
1570.000000 0.094967
1571.000000 0.045811
1572.000000 0.007807
1573.000000 -0.049161
1574.000000 -0.107510
1575.000000 -0.078541
1576.000000 0.080205
1577.000000 0.038861
1578.000000 0.003949
1579.000000 0.056356
1580.000000 0.002727
1581.000000 0.039509
1582.000000 0.028035
1583.000000 0.439816
1584.000000 -0.123578
1585.000000 -0.055546
1586.000000 -0.145145
1587.000000 -0.061489
1588.000000 -0.021367
1589.000000 0.062289
1590.000000 0.027378
1591.000000 0.064160
1592.000000 -0.042721
1593.000000 -0.029376
1594.000000 0.052900
1595.000000 -0.082194
1596.000000 0.020428
1597.000000 -0.020916
1598.000000 0.069173
1599.000000 0.160642
1600.000000 -0.068511
1601.000000 -0.055167
1602.000000 -0.011953
1603.000000 -0.256421
1604.000000 -0.208488
1605.000000 -0.171707
1606.000000 -0.003493
1607.000000 -0.083899
1608.000000 -0.104841
1609.000000 -0.107122
1610.000000 -0.063908
1611.000000 -0.081814
1612.000000 0.012995
1613.000000 -0.051787
1614.000000 -0.071072
1615.000000 0.668834
1616.000000 0.097627
1617.000000 0.087534
1618.000000 0.013560
1619.000000 -0.066847
1620.000000 0.059213
1621.000000 0.025682
1622.000000 0.053270
1623.000000 -0.058385
1624.000000 -0.063703
1625.000000 0.051204
1626.000000 0.055355
1627.000000 0.021823
1628.000000 0.061945
1629.000000 0.004977
1630.000000 0.063815
1631.000000 0.155285
1632.000000 0.036369
1633.000000 0.034088
1634.000000 -0.047698
1635.000000 -0.057792
1636.000000 -0.056732
1637.000000 -0.121514
1638.000000 -0.140800
1639.000000 -0.096206
1640.000000 -0.124961
1641.000000 -0.088179
1642.000000 -0.193403
1643.000000 -0.078497
1644.000000 0.039750
1645.000000 0.053094
1646.000000 0.072869
1647.000000 0.617464
1648.000000 0.069695
1649.000000 0.036164
1650.000000 0.001252
1651.000000 -0.079153
1652.000000 -0.187470
1653.000000 -0.080376
1654.000000 0.009713
1655.000000 0.038682
1656.000000 0.064615
1657.000000 0.085771
1658.000000 -0.019452
1659.000000 -0.084233
1660.000000 -0.106612
1661.000000 -0.022956
1662.000000 -0.010992
1663.000000 0.072664
1664.000000 -0.113982
1665.000000 -0.092826
1666.000000 0.005076
1667.000000 0.041856
1668.000000 -0.035209
1669.000000 0.025010
1670.000000 0.013536
1671.000000 0.050318
1672.000000 -0.095625
1673.000000 -0.090093
1674.000000 -0.039067
1675.000000 -0.119474
1676.000000 -0.048102
1677.000000 -0.066008
1678.000000 -0.108731
1679.000000 0.592113
1680.000000 -0.088469
1681.000000 -0.129813
1682.000000 -0.110036
1683.000000 -0.042005
1684.000000 -0.017509
1685.000000 -0.004165
1686.000000 0.023424
1687.000000 -0.064795
1688.000000 -0.054486
1689.000000 0.029169
1690.000000 0.064572
1691.000000 0.077915
1692.000000 0.055536
1693.000000 0.100131
1694.000000 -0.051968
1695.000000 -0.007375
1696.000000 -0.063790
1697.000000 -0.050446
1698.000000 -0.046294
1699.000000 -0.126700
1700.000000 -0.063141
1701.000000 -0.034173
1702.000000 -0.131584
1703.000000 -0.016677
1704.000000 -0.061057
1705.000000 0.085099
1706.000000 -0.012311
1707.000000 -0.045843
1708.000000 -0.029158
1709.000000 -0.054878
1710.000000 0.003961
1711.000000 0.650118
1712.000000 -0.046088
1713.000000 -0.063995
1714.000000 -0.114532
1715.000000 -0.046500
1716.000000 -0.022003
1717.000000 0.014777
1718.000000 -0.035758
1719.000000 -0.014602
1720.000000 0.003519
1721.000000 0.040300
1722.000000 0.052264
1723.000000 0.065608
1724.000000 0.011979
1725.000000 -0.021551
1726.000000 -0.103338
1727.000000 0.128756
1728.000000 0.040228
1729.000000 0.030134
1730.000000 -0.075089
1731.000000 0.032004
1732.000000 0.056500
1733.000000 0.038595
1734.000000 -0.074442
1735.000000 0.001402
1736.000000 0.011710
1737.000000 0.103179
1738.000000 0.115143
1739.000000 0.034737
1740.000000 0.152983
1741.000000 0.041328
1742.000000 0.068916
1743.000000 0.472884
1744.000000 -0.004572
1745.000000 0.032210
1746.000000 -0.088639
1747.000000 -0.090920
1748.000000 -0.042986
1749.000000 -0.060893
1750.000000 -0.017678
1751.000000 0.050353
1752.000000 -0.033088
1753.000000 -0.136933
1754.000000 -0.109344
1755.000000 0.029000
1756.000000 0.006621
1757.000000 -0.026910
1758.000000 -0.007133
1759.000000 0.037461
1760.000000 -0.065829
1761.000000 -0.044673
1762.000000 -0.040522
1763.000000 0.074385
1764.000000 0.044193
1765.000000 0.034099
1766.000000 -0.032061
1767.000000 0.051595
1768.000000 0.015029
1769.000000 -0.018503
1770.000000 -0.022165
1771.000000 -0.055695
1772.000000 -0.132761
1773.000000 -0.111604
1774.000000 -0.005891
1775.000000 0.437140
1776.000000 -0.110629
1777.000000 -0.144159
1778.000000 -0.147821
1779.000000 -0.087603
1780.000000 0.022832
1781.000000 0.067426
1782.000000 0.016889
1783.000000 -0.063516
1784.000000 -0.092271
1785.000000 -0.024239
1786.000000 -0.027901
1787.000000 0.016692
1788.000000 0.072439
1789.000000 0.015471
1790.000000 0.058684
1791.000000 0.032966
1792.000000 0.050815
1793.000000 0.040721
1794.000000 -0.017627
1795.000000 -0.254283
1796.000000 -0.190725
1797.000000 -0.028943
1798.000000 -0.173230
1799.000000 -0.105198
1800.000000 -0.212078
1801.000000 0.020016
1802.000000 0.078855
1803.000000 0.060949
1804.000000 0.022945
1805.000000 0.051914
1806.000000 0.102940
1807.000000 0.553784
1808.000000 -0.040860
1809.000000 0.027172
1810.000000 -0.023365
1811.000000 -0.088146
1812.000000 -0.063649
1813.000000 0.098132
1814.000000 0.071034
1815.000000 0.037502
1816.000000 0.071248
1817.000000 0.076780
1818.000000 0.065306
1819.000000 0.031775
1820.000000 -0.037479
1821.000000 0.022740
1822.000000 -0.035609
1823.000000 0.063673
1824.000000 -0.109930
1825.000000 -0.104398
1826.000000 -0.053373
1827.000000 0.077160
1828.000000 0.007906
1829.000000 -0.017814
1830.000000 0.056651
1831.000000 0.038744
1832.000000 0.009991
1833.000000 0.031146
1834.000000 0.019672
1835.000000 0.033017
1836.000000 0.026263
1837.000000 0.016169
1838.000000 0.043758
1839.000000 0.650852
1840.000000 -0.076604
1841.000000 -0.039824
1842.000000 0.073704
1843.000000 0.079234
1844.000000 0.056856
1845.000000 -0.140737
1846.000000 -0.042837
1847.000000 -0.021679
1848.000000 -0.081685
1849.000000 -0.029277
1850.000000 -0.095439
1851.000000 -0.074283
1852.000000 0.075214
1853.000000 0.002620
1854.000000 -0.008854
1855.000000 0.098240
1856.000000 0.001900
1857.000000 -0.062881
1858.000000 -0.082167
1859.000000 -0.084449
1860.000000 0.041610
1861.000000 -0.054421
1862.000000 -0.019019
1863.000000 -0.029113
1864.000000 -0.050056
1865.000000 0.002351
1866.000000 -0.071623
1867.000000 -0.058278
1868.000000 -0.033782
1869.000000 -0.004814
1870.000000 -0.024099
1871.000000 0.543932
1872.000000 -0.011650
1873.000000 -0.006118
1874.000000 -0.017591
1875.000000 -0.066748
1876.000000 0.090561
1877.000000 -0.005470
1878.000000 0.084619
1879.000000 0.058901
1880.000000 -0.063604
1881.000000 -0.042449
1882.000000 0.024204
1883.000000 -0.009328
1884.000000 -0.078581
1885.000000 -0.119925
1886.000000 0.063913
1887.000000 0.116321
1888.000000 -0.010408
1889.000000 -0.106439
1890.000000 0.038338
1891.000000 0.090744
1892.000000 0.037116
1893.000000 -0.051103
1894.000000 -0.078202
1895.000000 -0.002358
1896.000000 0.047013
1897.000000 -0.041206
1898.000000 -0.068304
1899.000000 -0.062774
1900.000000 -0.007027
1901.000000 -0.001495
1902.000000 -0.012969
1903.000000 0.570688
1904.000000 0.054169
1905.000000 -0.049675
1906.000000 -0.068962
1907.000000 0.014695
1908.000000 0.023566
1909.000000 0.013473
1910.000000 0.087936
1911.000000 0.116905
1912.000000 0.041276
1913.000000 -0.046943
1914.000000 0.121270
1915.000000 -0.013822
1916.000000 0.018486
1917.000000 -0.022857
1918.000000 0.020356
1919.000000 0.072762
1920.000000 0.026741
1921.000000 -0.100540
1922.000000 -0.080763
1923.000000 -0.129920
1924.000000 -0.128861
1925.000000 -0.006142
1926.000000 0.029259
1927.000000 0.003541
1928.000000 -0.033026
1929.000000 -0.004057
1930.000000 -0.085843
1931.000000 0.060312
1932.000000 -0.040191
1933.000000 0.027841
1934.000000 0.039804
1935.000000 0.639086
1936.000000 0.130380
1937.000000 0.057786
1938.000000 -0.024001
1939.000000 0.051843
1940.000000 -0.079910
1941.000000 0.042809
1942.000000 -0.031165
1943.000000 -0.135009
1944.000000 -0.148138
1945.000000 -0.103545
1946.000000 -0.130644
1947.000000 -0.078237
1948.000000 -0.030303
1949.000000 0.006479
1950.000000 0.041880
1951.000000 0.148973
1952.000000 -0.001191
1953.000000 0.144965
1954.000000 0.117867
1955.000000 -0.056289
1956.000000 -0.180231
1957.000000 -0.002824
1958.000000 -0.014298
1959.000000 -0.024392
1960.000000 -0.045334
1961.000000 -0.047615
1962.000000 -0.090338
1963.000000 0.040193
1964.000000 0.072501
1965.000000 0.085846
1966.000000 -0.089691
1967.000000 0.462715
1968.000000 -0.085053
1969.000000 -0.142022
1970.000000 -0.051933
1971.000000 -0.015152
1972.000000 -0.037530
1973.000000 -0.039812
1974.000000 -0.051284
1975.000000 0.008934
1976.000000 0.050493
1977.000000 0.087274
1978.000000 0.052362
1979.000000 0.065707
1980.000000 -0.058235
1981.000000 0.009796
1982.000000 -0.001677
1983.000000 0.191354
1984.000000 0.001264
1985.000000 -0.016643
1986.000000 0.003134
1987.000000 -0.046022
1988.000000 -0.115276
1989.000000 -0.023806
1990.000000 -0.097781
1991.000000 -0.100062
1992.000000 -0.128816
1993.000000 -0.107660
1994.000000 -0.103509
1995.000000 0.034836
1996.000000 -0.050044
1997.000000 0.025801
1998.000000 0.029952
1999.000000 0.496421
2000.000000 0.011151
2001.000000 -0.006754
2002.000000 0.013022
2003.000000 0.049803
2004.000000 -0.058512
2005.000000 -0.006107
2006.000000 0.044920
2007.000000 -0.019861
2008.000000 0.006072
2009.000000 -0.011834
2010.000000 0.054817
2011.000000 0.099410
2012.000000 0.030157
2013.000000 0.004439
2014.000000 -0.085160
2015.000000 0.068809
2016.000000 -0.034482
2017.000000 -0.161762
2018.000000 -0.079486
2019.000000 -0.050517
2020.000000 0.028667
2021.000000 -0.020490
2022.000000 -0.055400
2023.000000 0.090756
2024.000000 0.046377
2025.000000 -0.010592
2026.000000 -0.053316
2027.000000 -0.188409
2028.000000 -0.124850
2029.000000 -0.064632
2030.000000 -0.091730
2031.000000 0.554426
2032.000000 -0.016781
2033.000000 -0.050312
2034.000000 -0.053972
2035.000000 -0.017192
2036.000000 0.046368
2037.000000 -0.057476
2038.000000 0.048237
2039.000000 -0.032168
2040.000000 -0.099986
2041.000000 0.022733
2042.000000 0.042510
2043.000000 -0.069146
2044.000000 -0.083712
2045.000000 -0.093806
2046.000000 -0.824030
2047.000000 -0.978377
2048.000000 -0.173690
2049.000000 -0.035345
2050.000000 0.023493
2051.000000 -0.072538
2052.000000 0.022271
2053.000000 -0.003448
2054.000000 0.078830
2055.000000 -0.001577
2056.000000 0.016543
2057.000000 -0.118550
2058.000000 -0.098774
2059.000000 -0.054180
2060.000000 -0.006246
2061.000000 -0.039778
2062.000000 0.089374
2063.000000 0.602718
2064.000000 0.023699
2065.000000 -0.017645
2066.000000 -0.029118
2067.000000 0.031100
2068.000000 -0.014716
2069.000000 0.029879
2070.000000 0.104342
2071.000000 -0.015127
2072.000000 -0.137631
2073.000000 -0.030537
2074.000000 0.020490
2075.000000 -0.044292
2076.000000 -0.043233
2077.000000 -0.115827
2078.000000 0.028949
2079.000000 0.034482
2080.000000 -0.053184
2081.000000 -0.016403
2082.000000 0.097124
2083.000000 0.110468
2084.000000 -0.036910
2085.000000 0.054558
2086.000000 0.074334
2087.000000 0.072053
2088.000000 -0.011389
2089.000000 0.041017
2090.000000 -0.048581
2091.000000 -0.035238
2092.000000 -0.081053
2093.000000 -0.059897
2094.000000 -0.118246
2095.000000 0.520099
2096.000000 -0.012046
2097.000000 -0.022139
2098.000000 0.099199
2099.000000 0.010981
2100.000000 0.097977
2101.000000 -0.083991
2102.000000 -0.017340
2103.000000 -0.050871
2104.000000 -0.040563
2105.000000 0.011843
2106.000000 -0.132444
2107.000000 -0.056599
2108.000000 0.006960
2109.000000 0.059366
2110.000000 0.094768
2111.000000 0.209673
2112.000000 0.003958
2113.000000 0.087615
2114.000000 -0.017609
2115.000000 -0.090202
2116.000000 -0.050082
2117.000000 -0.028925
2118.000000 -0.196649
2119.000000 -0.136430
2120.000000 0.061379
2121.000000 0.020034
2122.000000 0.016374
2123.000000 -0.040595
2124.000000 0.022965
2125.000000 -0.002754
2126.000000 -0.084541
2127.000000 0.561616
2128.000000 0.068535
2129.000000 0.074066
2130.000000 0.039154
2131.000000 -0.088126
2132.000000 -0.024568
2133.000000 0.051276
2134.000000 -0.046135
2135.000000 -0.110916
2136.000000 -0.006858
2137.000000 -0.032577
2138.000000 -0.028426
2139.000000 0.055231
2140.000000 -0.060898
2141.000000 -0.070992
2142.000000 -0.059028
2143.000000 0.040254
2144.000000 -0.063036
2145.000000 -0.120005
2146.000000 -0.115854
2147.000000 -0.040010
2148.000000 -0.062388
2149.000000 -0.088106
2150.000000 -0.021455
2151.000000 -0.047175
2152.000000 -0.107178
2153.000000 -0.007898
2154.000000 0.090003
2155.000000 0.017410
2156.000000 -0.036218
2157.000000 -0.077562
2158.000000 0.012527
2159.000000 0.557120
2160.000000 -0.006274
2161.000000 0.030509
2162.000000 -0.129403
2163.000000 -0.069184
2164.000000 0.002188
2165.000000 -0.070407
2166.000000 -0.011568
2167.000000 0.040839
2168.000000 0.058959
2169.000000 -0.005822
2170.000000 -0.056358
2171.000000 -0.011764
2172.000000 -0.010705
2173.000000 0.018263
2174.000000 -0.047898
2175.000000 0.215446
2176.000000 0.044425
2177.000000 -0.051606
2178.000000 0.038482
2179.000000 -0.041924
2180.000000 -0.033053
2181.000000 0.066230
2182.000000 0.039130
2183.000000 -0.010026
2184.000000 -0.077843
2185.000000 0.115189
2186.000000 -0.044723
2187.000000 -0.101691
2188.000000 -0.061570
2189.000000 0.029899
2190.000000 0.010613
2191.000000 0.461456
2192.000000 0.069937
2193.000000 -0.072968
2194.000000 -0.076630
2195.000000 -0.039848
2196.000000 0.015899
2197.000000 -0.048883
2198.000000 0.009956
2199.000000 -0.000138
2200.000000 0.033608
2201.000000 -0.046798
2202.000000 -0.042647
2203.000000 -0.115241
2204.000000 -0.161057
2205.000000 -0.046150
2206.000000 -0.018561
2207.000000 0.111970
2208.000000 -0.131946
2209.000000 0.006399
2210.000000 -0.012888
2211.000000 -0.054231
2212.000000 -0.045359
2213.000000 -0.016391
2214.000000 0.034636
2215.000000 0.087042
2216.000000 -0.129213
2217.000000 -0.061181
2218.000000 -0.103905
2219.000000 -0.035874
2220.000000 -0.027002
2221.000000 -0.013659
2222.000000 -0.017319
2223.000000 0.667900
2224.000000 0.073256
2225.000000 0.117849
2226.000000 -0.002999
2227.000000 -0.005281
2228.000000 -0.019847
2229.000000 -0.069002
2230.000000 -0.135164
2231.000000 0.034431
2232.000000 -0.017762
2233.000000 -0.082543
2234.000000 0.077859
2235.000000 0.091202
2236.000000 -0.095239
2237.000000 0.011855
2238.000000 0.086318
2239.000000 0.224663
2240.000000 0.081447
2241.000000 0.024479
2242.000000 -0.041682
2243.000000 0.104473
2244.000000 0.035220
2245.000000 -0.029561
2246.000000 0.005840
2247.000000 -0.027690
2248.000000 -0.025196
2249.000000 -0.136851
2250.000000 -0.038950
2251.000000 -0.009981
2252.000000 -0.040172
2253.000000 0.004421
2254.000000 0.071074
2255.000000 0.639104
2256.000000 0.060086
2257.000000 0.089054
2258.000000 0.046331
2259.000000 0.036237
2260.000000 -0.056454
2261.000000 0.003765
2262.000000 0.000104
2263.000000 0.052509
2264.000000 0.047193
2265.000000 -0.095714
2266.000000 -0.029061
2267.000000 0.179594
2268.000000 0.071278
2269.000000 -0.009127
2270.000000 -0.028414
2271.000000 0.023992
2272.000000 -0.001173
2273.000000 -0.042516
2274.000000 0.008510
2275.000000 0.006229
2276.000000 -0.000525
2277.000000 -0.049681
2278.000000 -0.092405
2279.000000 -0.047810
2280.000000 -0.037502
2281.000000 0.007091
2282.000000 -0.012194
2283.000000 -0.014476
2284.000000 -0.029042
2285.000000 -0.054760
2286.000000 -0.042797
2287.000000 0.642423
2288.000000 -0.092846
2289.000000 0.022060
2290.000000 -0.067539
2291.000000 -0.007320
2292.000000 -0.107824
2293.000000 0.014895
2294.000000 -0.004391
2295.000000 0.001140
2296.000000 -0.043239
2297.000000 -0.061145
2298.000000 -0.010119
2299.000000 -0.090525
2300.000000 -0.019154
2301.000000 0.150439
2302.000000 -0.071971
2303.000000 0.019497
2304.000000 -0.087654
2305.000000 -0.082121
2306.000000 -0.077971
2307.000000 -0.002127
2308.000000 -0.055755
2309.000000 -0.097099
2310.000000 -0.092948
2311.000000 -0.157729
2312.000000 -0.131796
2313.000000 -0.118452
2314.000000 -0.114301
2315.000000 -0.061894
2316.000000 -0.084272
2317.000000 -0.000617
2318.000000 -0.058966
2319.000000 0.540316
2320.000000 -0.007452
2321.000000 -0.048797
2322.000000 -0.029021
2323.000000 -0.039114
2324.000000 0.063508
2325.000000 0.139352
2326.000000 0.026316
2327.000000 -0.007216
2328.000000 -0.082845
2329.000000 -0.007001
2330.000000 0.012776
2331.000000 -0.036381
2332.000000 0.113115
2333.000000 -0.021978
2334.000000 0.052485
2335.000000 -0.012296
2336.000000 -0.107773
2337.000000 -0.055367
2338.000000 0.073785
2339.000000 -0.053496
2340.000000 0.002250
2341.000000 -0.132844
2342.000000 -0.222442
2343.000000 -0.146599
2344.000000 0.035585
2345.000000 0.087990
2346.000000 0.045268
2347.000000 0.058611
2348.000000 -0.135642
2349.000000 -0.005111
2350.000000 0.038103
2351.000000 0.504572
2352.000000 -0.027572
2353.000000 -0.061103
2354.000000 -0.010078
2355.000000 0.057955
2356.000000 0.066825
2357.000000 0.017669
2358.000000 -0.009429
2359.000000 -0.066398
2360.000000 0.084535
2361.000000 -0.027121
2362.000000 -0.077658
2363.000000 0.029437
2364.000000 -0.047629
2365.000000 0.004776
2366.000000 -0.061384
2367.000000 0.100397
2368.000000 0.074369
2369.000000 -0.052912
2370.000000 -0.080011
2371.000000 -0.027604
2372.000000 -0.003108
2373.000000 0.088361
2374.000000 -0.009050
2375.000000 -0.081644
2376.000000 -0.118210
2377.000000 -0.136117
2378.000000 -0.077277
2379.000000 -0.009247
2380.000000 -0.016000
2381.000000 -0.104218
2382.000000 0.032745
2383.000000 0.639838
2384.000000 0.107695
2385.000000 0.152289
2386.000000 -0.007622
2387.000000 0.036971
2388.000000 0.045843
2389.000000 0.020124
2390.000000 0.008651
2391.000000 0.045432
2392.000000 0.094802
2393.000000 0.006584
2394.000000 0.010735
2395.000000 0.070954
2396.000000 0.040763
2397.000000 0.038481
2398.000000 0.027008
2399.000000 0.048165
2400.000000 -0.133250
2401.000000 -0.041782
2402.000000 -0.037631
2403.000000 -0.024286
2404.000000 -0.015415
2405.000000 0.052616
2406.000000 0.002081
2407.000000 -0.008014
2408.000000 0.017920
2409.000000 0.062513
2410.000000 0.043227
2411.000000 0.087821
2412.000000 0.065442
2413.000000 0.039724
2414.000000 0.051688
2415.000000 0.525969
2416.000000 0.017263
2417.000000 0.116544
2418.000000 0.042571
2419.000000 0.032477
2420.000000 -0.052401
2421.000000 0.015630
2422.000000 -0.034907
2423.000000 -0.045000
2424.000000 -0.198755
2425.000000 -0.083849
2426.000000 -0.017197
2427.000000 0.011772
2428.000000 -0.010606
2429.000000 -0.020701
2430.000000 -0.039987
2431.000000 0.153045
2432.000000 -0.002351
2433.000000 0.050055
2434.000000 0.022956
2435.000000 -0.010575
2436.000000 0.092046
2437.000000 0.011640
2438.000000 -0.109209
2439.000000 -0.119302
2440.000000 -0.085557
2441.000000 -0.033150
2442.000000 0.103813
2443.000000 -0.046905
2444.000000 0.024466
2445.000000 0.006560
2446.000000 0.081024
2447.000000 0.641243
2448.000000 0.116911
2449.000000 -0.025994
2450.000000 -0.037469
2451.000000 -0.094438
2452.000000 -0.163691
2453.000000 -0.158160
2454.000000 -0.075883
2455.000000 -0.054727
2456.000000 -0.083481
2457.000000 -0.117012
2458.000000 0.043389
2459.000000 -0.052643
2460.000000 -0.051583
2461.000000 -0.061677
2462.000000 -0.018463
2463.000000 0.041756
2464.000000 -0.108410
2465.000000 -0.056002
2466.000000 0.034086
2467.000000 -0.124445
2468.000000 -0.021823
2469.000000 -0.047543
2470.000000 -0.035579
2471.000000 -0.030047
2472.000000 0.027135
2473.000000 0.009230
2474.000000 -0.010057
2475.000000 0.112662
2476.000000 -0.034716
2477.000000 -0.036998
2478.000000 -0.103159
2479.000000 0.496123
2480.000000 -0.067271
2481.000000 -0.007053
2482.000000 -0.049775
2483.000000 0.049505
2484.000000 0.011501
2485.000000 -0.053279
2486.000000 0.013372
2487.000000 0.042341
2488.000000 -0.009851
2489.000000 -0.027757
2490.000000 0.023269
2491.000000 0.036613
2492.000000 -0.017016
2493.000000 -0.003672
2494.000000 0.070792
2495.000000 0.162261
2496.000000 -0.020017
2497.000000 0.040202
2498.000000 0.036541
2499.000000 -0.059491
2500.000000 0.027506
2501.000000 -0.060712
2502.000000 -0.087812
2503.000000 -0.222904
2504.000000 0.013965
2505.000000 -0.019565
2506.000000 0.000211
2507.000000 -0.119258
2508.000000 -0.032261
2509.000000 -0.057980
2510.000000 -0.077267
2511.000000 0.576703
2512.000000 0.075809
2513.000000 0.081340
2514.000000 0.062054
2515.000000 0.012898
2516.000000 -0.032919
2517.000000 -0.027386
2518.000000 0.062702
2519.000000 0.036983
2520.000000 -0.023021
2521.000000 -0.103428
2522.000000 -0.138339
2523.000000 -0.062495
2524.000000 -0.037998
2525.000000 -0.040279
2526.000000 -0.067378
2527.000000 -0.093097
2528.000000 0.030176
2529.000000 -0.104918
2530.000000 -0.061704
2531.000000 -0.079610
2532.000000 -0.039489
2533.000000 -0.002707
2534.000000 0.001444
2535.000000 -0.047713
2536.000000 -0.068654
2537.000000 0.038439
2538.000000 0.058217
2539.000000 -0.006565
2540.000000 0.033556
2541.000000 -0.023412
2542.000000 0.019802
2543.000000 0.548770
2544.000000 -0.038061
2545.000000 0.014346
2546.000000 -0.036191
2547.000000 -0.077535
2548.000000 -0.060850
2549.000000 -0.070945
2550.000000 0.003520
2551.000000 -0.069074
2552.000000 -0.066579
2553.000000 -0.092297
2554.000000 -0.080334
2555.000000 0.018948
2556.000000 0.098132
2557.000000 -0.013524
2558.000000 -0.071873
2559.000000 -0.285091
2560.000000 -0.065390
2561.000000 -0.153608
2562.000000 -0.110394
2563.000000 -0.081426
2564.000000 -0.072554
2565.000000 0.018914
2566.000000 0.030878
2567.000000 -0.049527
2568.000000 -0.101720
2569.000000 0.036624
2570.000000 -0.107662
2571.000000 -0.047443
2572.000000 -0.147946
2573.000000 -0.095541
2574.000000 -0.021077
2575.000000 0.546955
2576.000000 0.038249
2577.000000 0.012530
2578.000000 -0.045820
2579.000000 0.006588
2580.000000 0.109209
2581.000000 0.020991
2582.000000 0.025142
2583.000000 0.163485
2584.000000 0.001919
2585.000000 0.030887
2586.000000 0.019413
2587.000000 -0.014118
2588.000000 -0.075559
2589.000000 -0.116902
2590.000000 -0.136189
2591.000000 0.166218
2592.000000 -0.054260
2593.000000 -0.079978
2594.000000 0.010111
2595.000000 -0.070295
2596.000000 -0.155174
2597.000000 -0.118393
2598.000000 -0.004866
2599.000000 0.039727
2600.000000 0.089098
2601.000000 -0.014746
2602.000000 -0.026219
2603.000000 -0.020688
2604.000000 -0.066504
2605.000000 -0.060972
2606.000000 -0.119321
2607.000000 0.511209
2608.000000 0.002503
2609.000000 -0.038840
2610.000000 0.105936
2611.000000 0.025529
2612.000000 -0.051536
2613.000000 -0.116317
2614.000000 -0.002791
2615.000000 -0.044134
2616.000000 -0.010390
2617.000000 -0.012670
2618.000000 0.014918
2619.000000 0.036075
2620.000000 0.005884
2621.000000 -0.012023
2622.000000 0.117129
2623.000000 0.099223
2624.000000 -0.012742
2625.000000 0.055289
2626.000000 -0.026497
2627.000000 -0.036590
2628.000000 -0.051157
2629.000000 -0.100313
2630.000000 -0.111787
2631.000000 -0.121880
2632.000000 -0.002197
2633.000000 -0.129479
2634.000000 -0.000328
2635.000000 0.059892
2636.000000 -0.071862
2637.000000 -0.003830
2638.000000 0.086259
2639.000000 0.458977
2640.000000 -0.026292
2641.000000 -0.012948
2642.000000 0.022454
2643.000000 -0.089203
2644.000000 -0.072518
2645.000000 -0.137300
2646.000000 -0.101899
2647.000000 -0.111992
2648.000000 0.015503
2649.000000 -0.010215
2650.000000 -0.006064
2651.000000 0.093217
2652.000000 0.070839
2653.000000 0.021683
2654.000000 -0.091353
2655.000000 0.078241
2656.000000 -0.009425
2657.000000 -0.011706
2658.000000 -0.070055
2659.000000 0.037039
2660.000000 -0.063464
2661.000000 -0.096996
2662.000000 0.039969
2663.000000 0.193937
2664.000000 0.001120
2665.000000 -0.079286
2666.000000 -0.004822
2667.000000 -0.108666
2668.000000 -0.021669
2669.000000 -0.016138
2670.000000 0.113014
2671.000000 0.477920
2672.000000 -0.062036
2673.000000 -0.033068
2674.000000 -0.083603
2675.000000 -0.132760
2676.000000 -0.077013
2677.000000 0.053518
2678.000000 0.026419
2679.000000 0.063201
2680.000000 -0.137429
2681.000000 -0.061585
2682.000000 -0.002746
2683.000000 0.010598
2684.000000 0.035095
2685.000000 0.079688
2686.000000 0.076026
2687.000000 0.198746
2688.000000 0.066786
2689.000000 0.064505
2690.000000 0.076469
2691.000000 -0.011749
2692.000000 0.036184
2693.000000 0.026091
2694.000000 -0.079133
2695.000000 -0.050164
2696.000000 0.053894
2697.000000 0.067238
2698.000000 -0.069236
2699.000000 -0.001204
2700.000000 -0.125146
2701.000000 -0.049302
2702.000000 -0.060775
2703.000000 0.476006
2704.000000 -0.040513
2705.000000 -0.089670
2706.000000 -0.062080
2707.000000 -0.056549
2708.000000 -0.078927
2709.000000 -0.042146
2710.000000 0.024505
2711.000000 -0.040276
2712.000000 -0.045593
2713.000000 0.022438
2714.000000 -0.020285
2715.000000 -0.014754
2716.000000 0.040993
2717.000000 0.054337
2718.000000 -0.035262
2719.000000 0.048395
2720.000000 -0.086146
2721.000000 -0.041551
2722.000000 -0.060838
2723.000000 -0.039682
2724.000000 -0.116748
2725.000000 0.021596
2726.000000 -0.052378
2727.000000 0.015654
2728.000000 0.111899
2729.000000 0.117431
2730.000000 -0.026856
2731.000000 -0.013512
2732.000000 -0.043702
2733.000000 0.000891
2734.000000 -0.026208
2735.000000 0.518386
2736.000000 0.001868
2737.000000 -0.070727
2738.000000 0.042799
2739.000000 0.118644
2740.000000 0.041577
2741.000000 -0.031015
2742.000000 -0.112802
2743.000000 0.033354
2744.000000 -0.026650
2745.000000 0.010131
2746.000000 0.053345
2747.000000 -0.003624
2748.000000 -0.049440
2749.000000 -0.090783
2750.000000 -0.047570
2751.000000 0.106399
2752.000000 -0.021191
2753.000000 -0.101598
2754.000000 -0.011508
2755.000000 -0.052852
2756.000000 -0.106480
2757.000000 -0.054074
2758.000000 -0.065548
2759.000000 -0.091266
2760.000000 -0.041896
2761.000000 0.002698
2762.000000 -0.016588
2763.000000 0.051443
2764.000000 -0.103747
2765.000000 -0.035717
2766.000000 -0.086253
2767.000000 0.520841
2768.000000 -0.003490
2769.000000 0.017666
2770.000000 -0.017245
2771.000000 -0.027338
2772.000000 -0.065343
2773.000000 0.096440
2774.000000 -0.032222
2775.000000 -0.018879
2776.000000 0.038305
2777.000000 0.004773
2778.000000 0.087050
2779.000000 0.045706
2780.000000 -0.046985
2781.000000 -0.025828
2782.000000 -0.185740
2783.000000 0.007292
2784.000000 -0.010061
2785.000000 -0.129530
2786.000000 -0.008191
2787.000000 -0.065159
2788.000000 0.006212
2789.000000 -0.011694
2790.000000 -0.077855
2791.000000 -0.041074
2792.000000 -0.046391
2793.000000 -0.118985
2794.000000 -0.146084
2795.000000 -0.015552
2796.000000 -0.092618
2797.000000 0.022289
2798.000000 -0.004810
2799.000000 0.625721
2800.000000 0.031077
2801.000000 0.005359
2802.000000 -0.013928
2803.000000 0.046291
2804.000000 -0.101087
2805.000000 0.060694
2806.000000 0.072657
2807.000000 0.078190
2808.000000 0.049434
2809.000000 0.070591
2810.000000 0.051305
2811.000000 -0.099414
2812.000000 -0.129605
2813.000000 -0.139699
2814.000000 -0.080859
2815.000000 0.049672
2816.000000 -0.065292
2817.000000 -0.067573
2818.000000 0.022516
2819.000000 -0.003202
2820.000000 -0.033393
2821.000000 -0.027862
2822.000000 -0.078399
2823.000000 -0.033804
2824.000000 -0.023497
2825.000000 -0.017965
2826.000000 0.001811
2827.000000 0.077655
2828.000000 0.000590
2829.000000 -0.001692
2830.000000 -0.036604
2831.000000 0.492366
2832.000000 -0.110091
2833.000000 -0.088934
2834.000000 -0.037909
2835.000000 -0.079251
2836.000000 -0.156318
2837.000000 0.044525
2838.000000 -0.029448
2839.000000 -0.062979
2840.000000 -0.005796
2841.000000 0.023173
2842.000000 0.035137
2843.000000 -0.014019
2844.000000 0.002665
2845.000000 0.000384
2846.000000 -0.011090
2847.000000 0.111629
2848.000000 0.039589
2849.000000 -0.025193
2850.000000 -0.052291
2851.000000 -0.085822
2852.000000 -0.201951
2853.000000 -0.149544
2854.000000 -0.043830
2855.000000 -0.038300
2856.000000 -0.043616
2857.000000 0.016602
2858.000000 -0.002684
2859.000000 -0.067465
2860.000000 -0.082031
2861.000000 -0.060874
2862.000000 -0.009848
2863.000000 0.456620
2864.000000 0.057289
2865.000000 0.039383
2866.000000 -0.042403
2867.000000 -0.005622
2868.000000 0.026687
2869.000000 0.008781
2870.000000 -0.049568
2871.000000 -0.004974
2872.000000 -0.080603
2873.000000 -0.067259
2874.000000 -0.086545
2875.000000 -0.018514
2876.000000 -0.095580
2877.000000 -0.043174
2878.000000 -0.039022
2879.000000 0.161822
2880.000000 -0.090768
2881.000000 -0.022738
2882.000000 -0.010774
2883.000000 0.026008
2884.000000 -0.066684
2885.000000 -0.076777
2886.000000 0.185187
2887.000000 0.136031
2888.000000 0.083839
2889.000000 0.042495
2890.000000 -0.039292
2891.000000 -0.025947
2892.000000 -0.024888
2893.000000 0.058769
2894.000000 -0.038643
2895.000000 0.529388
2896.000000 -0.002756
2897.000000 -0.028474
2898.000000 0.045989
2899.000000 0.012458
2900.000000 0.060392
2901.000000 0.042486
2902.000000 0.015387
2903.000000 0.044357
2904.000000 0.054664
2905.000000 0.107071
2906.000000 -0.021591
2907.000000 -0.023872
2908.000000 -0.054063
2909.000000 -0.079782
2910.000000 0.080620
2911.000000 0.195526
2912.000000 0.162548
2913.000000 0.011831
2914.000000 -0.046519
2915.000000 -0.025363
2916.000000 -0.039928
2917.000000 -0.010960
2918.000000 0.032254
2919.000000 0.092473
2920.000000 0.009031
2921.000000 -0.001062
2922.000000 -0.082848
2923.000000 -0.030443
2924.000000 0.017492
2925.000000 0.046461
2926.000000 0.042800
2927.000000 0.657706
2928.000000 0.055250
2929.000000 -0.087657
2930.000000 -0.036630
2931.000000 0.078276
2932.000000 -0.022228
2933.000000 -0.047946
2934.000000 0.003080
2935.000000 -0.007014
2936.000000 0.011107
2937.000000 -0.053675
2938.000000 0.020790
2939.000000 0.190383
2940.000000 -0.027308
2941.000000 -0.037401
2942.000000 0.044875
2943.000000 0.097281
2944.000000 -0.151865
2945.000000 -0.052584
2946.000000 -0.056245
2947.000000 -0.050714
2948.000000 -0.065279
2949.000000 -0.083186
2950.000000 -0.063409
2951.000000 -0.034440
2952.000000 0.053992
2953.000000 0.106399
2954.000000 0.079300
2955.000000 0.131706
2956.000000 0.070265
2957.000000 -0.096078
2958.000000 -0.115364
2959.000000 0.647980
2960.000000 0.139273
2961.000000 -0.019258
2962.000000 0.047394
2963.000000 -0.017388
2964.000000 -0.110079
2965.000000 -0.026422
2966.000000 -0.069146
2967.000000 -0.016740
2968.000000 -0.061119
2969.000000 0.006911
2970.000000 0.128251
2971.000000 0.141595
2972.000000 0.025465
2973.000000 -0.000252
2974.000000 -0.089851
2975.000000 0.025056
2976.000000 0.070203
2977.000000 0.021046
2978.000000 0.072073
2979.000000 0.054167
2980.000000 -0.007274
2981.000000 -0.064243
2982.000000 -0.052279
2983.000000 -0.054560
2984.000000 -0.130190
2985.000000 0.094091
2986.000000 0.066993
2987.000000 0.002212
2988.000000 -0.020166
2989.000000 -0.022448
2990.000000 -0.151110
2991.000000 0.573172
2992.000000 -0.013659
2993.000000 -0.008128
2994.000000 -0.074289
2995.000000 -0.053132
2996.000000 -0.083324
2997.000000 -0.007481
2998.000000 -0.089266
2999.000000 0.041265
3000.000000 -0.018739
3001.000000 0.072730
3002.000000 -0.048120
3003.000000 0.043350
3004.000000 -0.104029
3005.000000 -0.004747
3006.000000 -0.094346
3007.000000 0.153373
3008.000000 0.049220
3009.000000 -0.085874
3010.000000 0.043278
3011.000000 0.072246
3012.000000 0.135805
3013.000000 0.149149
3014.000000 -0.026387
3015.000000 0.072894
3016.000000 0.028515
3017.000000 0.034046
3018.000000 0.038198
3019.000000 0.004667
3020.000000 -0.033338
3021.000000 -0.043430
3022.000000 -0.023655
3023.000000 0.489690
3024.000000 -0.065892
3025.000000 0.017764
3026.000000 -0.001522
3027.000000 0.027447
3028.000000 -0.010557
3029.000000 -0.114401
3030.000000 -0.055561
3031.000000 0.020282
3032.000000 -0.055347
3033.000000 0.020497
3034.000000 0.071523
3035.000000 -0.001070
3036.000000 0.062489
3037.000000 -0.135105
3038.000000 -0.091891
3039.000000 -0.062922
3040.000000 -0.017774
3041.000000 0.097132
3042.000000 0.015345
3043.000000 0.020877
3044.000000 0.053185
3045.000000 0.129029
3046.000000 0.015993
3047.000000 -0.025350
3048.000000 0.008396
3049.000000 -0.032948
3050.000000 -0.005360
3051.000000 -0.038890
3052.000000 -0.006582
3053.000000 -0.110425
3054.000000 -0.098461
3055.000000 0.578944
3056.000000 -0.039137
3057.000000 -0.017980
3058.000000 -0.068516
3059.000000 -0.078610
3060.000000 -0.038489
3061.000000 0.006105
3062.000000 0.057131
3063.000000 0.125163
3064.000000 0.096408
3065.000000 0.000378
3066.000000 -0.089222
3067.000000 0.017872
3068.000000 0.026744
3069.000000 -0.053663
3070.000000 -0.033887
3071.000000 -0.450230
3072.000000 -0.012521
3073.000000 -0.006991
3074.000000 -0.041902
3075.000000 0.033942
3076.000000 0.128751
3077.000000 0.001470
3078.000000 -0.064691
3079.000000 0.104903
3080.000000 0.068336
3081.000000 -0.090195
3082.000000 -0.109482
3083.000000 -0.033637
3084.000000 0.076796
3085.000000 -0.011422
3086.000000 -0.077584
3087.000000 0.529510
3088.000000 -0.026072
3089.000000 0.026336
3090.000000 0.030487
3091.000000 -0.096795
3092.000000 0.060515
3093.000000 -0.090205
3094.000000 0.085821
3095.000000 0.052291
3096.000000 -0.046776
3097.000000 -0.150620
3098.000000 -0.201156
3099.000000 -0.094063
3100.000000 0.063247
3101.000000 0.139091
3102.000000 0.002617
3103.000000 0.070649
3104.000000 0.014233
3105.000000 0.011953
3106.000000 0.078604
3107.000000 -0.056490
3108.000000 -0.008556
3109.000000 0.051662
3110.000000 0.008938
3111.000000 0.061346
3112.000000 -0.068972
3113.000000 -0.133753
3114.000000 -0.020227
3115.000000 -0.085008
3116.000000 -0.091761
3117.000000 -0.070605
3118.000000 -0.168015
3119.000000 0.618765
3120.000000 0.016309
3121.000000 -0.017222
3122.000000 -0.091195
3123.000000 -0.015352
3124.000000 0.149769
3125.000000 0.116239
3126.000000 -0.004610
3127.000000 0.055608
3128.000000 -0.035646
3129.000000 -0.006678
3130.000000 -0.104088
3131.000000 -0.004807
3132.000000 0.011876
3133.000000 0.118971
3134.000000 0.060622
3135.000000 0.253653
3136.000000 0.032313
3137.000000 0.030033
3138.000000 0.112309
3139.000000 -0.014973
3140.000000 -0.045164
3141.000000 -0.047445
3142.000000 -0.004232
3143.000000 0.024738
3144.000000 -0.035267
3145.000000 -0.060985
3146.000000 0.021291
3147.000000 0.003385
3148.000000 0.043507
3149.000000 -0.005650
3150.000000 -0.056187
3151.000000 0.722783
3152.000000 -0.028111
3153.000000 0.032108
3154.000000 -0.018429
3155.000000 -0.051959
3156.000000 -0.066526
3157.000000 -0.045369
3158.000000 -0.213093
3159.000000 -0.074750
3160.000000 -0.025379
3161.000000 -0.043285
3162.000000 -0.031322
3163.000000 -0.033602
3164.000000 -0.048168
3165.000000 -0.042636
3166.000000 -0.163485
3167.000000 0.162358
3168.000000 -0.097182
3169.000000 -0.029150
3170.000000 0.029689
3171.000000 0.027408
3172.000000 -0.065284
3173.000000 0.002748
3174.000000 -0.024351
3175.000000 0.028055
3176.000000 -0.094449
3177.000000 -0.081106
3178.000000 -0.116016
3179.000000 -0.063610
3180.000000 -0.140676
3181.000000 -0.025770
3182.000000 0.033069
3183.000000 0.515162
3184.000000 0.084581
3185.000000 0.019800
3186.000000 0.109889
3187.000000 0.045108
3188.000000 -0.031958
3189.000000 -0.088927
3190.000000 -0.006650
3191.000000 0.069194
3192.000000 -0.014249
3193.000000 -0.016529
3194.000000 0.026684
3195.000000 0.118154
3196.000000 0.056712
3197.000000 -0.031507
3198.000000 0.027332
3199.000000 0.071926
3200.000000 -0.067846
3201.000000 -0.070127
3202.000000 0.098087
3203.000000 0.103618
3204.000000 0.089052
3205.000000 0.078959
3206.000000 0.129985
3207.000000 0.080828
3208.000000 -0.018238
3209.000000 0.026355
3210.000000 -0.156992
3211.000000 -0.026462
3212.000000 0.005848
3213.000000 0.105129
3214.000000 -0.023532
3215.000000 0.505437
3216.000000 -0.034519
3217.000000 -0.099301
3218.000000 0.014225
3219.000000 -0.152118
3220.000000 -0.002622
3221.000000 0.088846
3222.000000 0.069561
3223.000000 -0.081158
3224.000000 0.007275
3225.000000 -0.120006
3226.000000 -0.068980
3227.000000 -0.016573
3228.000000 -0.062389
3229.000000 -0.025609
3230.000000 0.056669
3231.000000 0.163762
3232.000000 0.021410
3233.000000 -0.035559
3234.000000 -0.023595
3235.000000 0.005374
3236.000000 -0.063880
3237.000000 0.035402
3238.000000 -0.046385
3239.000000 -0.079916
3240.000000 0.047580
3241.000000 -0.040639
3242.000000 -0.044300
3243.000000 0.023732
3244.000000 0.032602
3245.000000 -0.024366
3246.000000 -0.082715
3247.000000 0.579067
3248.000000 -0.093702
3249.000000 -0.041295
3250.000000 -0.037145
3251.000000 -0.039426
3252.000000 -0.061804
3253.000000 -0.017211
3254.000000 0.158815
3255.000000 0.094035
3256.000000 0.002780
3257.000000 -0.140126
3258.000000 -0.065662
3259.000000 -0.013256
3260.000000 -0.066884
3261.000000 -0.030103
3262.000000 0.013111
3263.000000 0.003018
3264.000000 -0.015197
3265.000000 -0.025292
3266.000000 -0.036766
3267.000000 -0.054671
3268.000000 -0.084862
3269.000000 -0.063706
3270.000000 0.002946
3271.000000 -0.100899
3272.000000 -0.020277
3273.000000 0.039941
3274.000000 0.137842
3275.000000 0.018374
3276.000000 0.035057
3277.000000 0.040589
3278.000000 0.013490
3279.000000 0.550272
3280.000000 -0.052185
3281.000000 0.047096
3282.000000 0.012185
3283.000000 0.041154
3284.000000 -0.059349
3285.000000 0.008682
3286.000000 0.098770
3287.000000 0.143365
3288.000000 0.122422
3289.000000 0.057641
3290.000000 0.116480
3291.000000 0.059511
3292.000000 -0.017554
3293.000000 -0.051086
3294.000000 -0.007872
3295.000000 0.036722
3296.000000 -0.043131
3297.000000 -0.139161
3298.000000 -0.111573
3299.000000 -0.059167
3300.000000 -0.011232
3301.000000 -0.068201
3302.000000 -0.024988
3303.000000 0.035232
3304.000000 0.037727
3305.000000 -0.128616
3306.000000 -0.061965
3307.000000 -0.001746
3308.000000 -0.063187
3309.000000 -0.104531
3310.000000 0.048057
3311.000000 0.608277
3312.000000 -0.080117
3313.000000 -0.012086
3314.000000 0.031128
3315.000000 0.013222
3316.000000 -0.032594
3317.000000 0.035438
3318.000000 -0.077599
3319.000000 -0.103318
3320.000000 -0.022697
3321.000000 -0.017166
3322.000000 0.057298
3323.000000 -0.054358
3324.000000 -0.061112
3325.000000 0.030357
3326.000000 -0.074867
3327.000000 0.094727
3328.000000 -0.028049
3329.000000 -0.045955
3330.000000 -0.041803
3331.000000 0.002790
3332.000000 -0.074276
3333.000000 -0.014057
3334.000000 -0.025530
3335.000000 -0.019999
3336.000000 -0.001878
3337.000000 -0.035409
3338.000000 -0.023446
3339.000000 0.099274
3340.000000 -0.009043
3341.000000 -0.019137
3342.000000 0.024077
3343.000000 0.615546
3344.000000 0.005277
3345.000000 -0.075129
3346.000000 0.147773
3347.000000 0.090804
3348.000000 0.029363
3349.000000 -0.066669
3350.000000 -0.000018
3351.000000 0.036764
3352.000000 0.023635
3353.000000 -0.095834
3354.000000 -0.154183
3355.000000 -0.070526
3356.000000 -0.100717
3357.000000 -0.071748
3358.000000 -0.036347
3359.000000 0.031685
3360.000000 -0.009106
3361.000000 -0.027012
3362.000000 -0.022861
3363.000000 -0.048579
3364.000000 -0.039708
3365.000000 -0.057614
3366.000000 0.094974
3367.000000 0.061444
3368.000000 -0.021999
3369.000000 -0.196154
3370.000000 -0.035753
3371.000000 -0.014597
3372.000000 -0.052600
3373.000000 -0.015819
3374.000000 -0.105418
3375.000000 0.595426
3376.000000 -0.030468
3377.000000 0.021938
3378.000000 -0.028598
3379.000000 0.023809
3380.000000 0.017055
3381.000000 -0.118038
3382.000000 0.073613
3383.000000 0.118206
3384.000000 -0.012110
3385.000000 -0.037829
3386.000000 -0.018053
3387.000000 -0.035959
3388.000000 -0.027087
3389.000000 0.056569
3390.000000 0.068533
3391.000000 0.105314
3392.000000 -0.022276
3393.000000 -0.047995
3394.000000 -0.051656
3395.000000 0.094500
3396.000000 0.040872
3397.000000 0.038591
3398.000000 0.089617
3399.000000 0.118586
3400.000000 -0.003918
3401.000000 -0.053075
3402.000000 0.052639
3403.000000 0.019108
3404.000000 -0.081395
3405.000000 -0.075864
3406.000000 -0.017026
3407.000000 0.433819
3408.000000 -0.043637
3409.000000 -0.006857
3410.000000 0.051982
3411.000000 0.041889
3412.000000 -0.050803
3413.000000 -0.139021
3414.000000 -0.064557
3415.000000 -0.113713
3416.000000 -0.009655
3417.000000 0.011501
3418.000000 0.101589
3419.000000 0.138371
3420.000000 0.092555
3421.000000 0.019962
3422.000000 0.031925
3423.000000 0.092144
3424.000000 -0.081458
3425.000000 -0.091552
3426.000000 -0.032714
3427.000000 0.035318
3428.000000 0.067627
3429.000000 0.049721
3430.000000 0.006997
3431.000000 0.043778
3432.000000 0.007212
3433.000000 0.098681
3434.000000 0.055956
3435.000000 -0.001012
3436.000000 -0.007765
3437.000000 -0.041296
3438.000000 -0.154332
3439.000000 0.601198
3440.000000 0.100305
3441.000000 0.043337
3442.000000 0.008425
3443.000000 -0.056357
3444.000000 0.022828
3445.000000 -0.041954
3446.000000 -0.029990
3447.000000 0.092729
3448.000000 0.048349
3449.000000 -0.071119
3450.000000 0.034595
3451.000000 0.094813
3452.000000 -0.099440
3453.000000 -0.062659
3454.000000 0.050868
3455.000000 0.126712
3456.000000 -0.013060
3457.000000 0.000284
3458.000000 0.027873
3459.000000 -0.021283
3460.000000 -0.090537
3461.000000 -0.006880
3462.000000 -0.002729
3463.000000 -0.028448
3464.000000 -0.002514
3465.000000 0.034266
3466.000000 0.038419
3467.000000 -0.018551
3468.000000 -0.126867
3469.000000 0.050540
3470.000000 0.132816
3471.000000 0.544597
3472.000000 0.020265
3473.000000 -0.005452
3474.000000 -0.040364
3475.000000 -0.042646
3476.000000 -0.049398
3477.000000 -0.153243
3478.000000 -0.086590
3479.000000 0.012690
3480.000000 0.046435
3481.000000 0.059780
3482.000000 0.110806
3483.000000 0.077274
3484.000000 -0.007603
3485.000000 -0.056760
3486.000000 0.025517
3487.000000 -0.008014
3488.000000 -0.017554
3489.000000 -0.004211
3490.000000 -0.125059
3491.000000 -0.166403
3492.000000 -0.149719
3493.000000 -0.034813
3494.000000 -0.100973
3495.000000 0.006120
3496.000000 -0.061696
3497.000000 0.084460
3498.000000 -0.005140
3499.000000 0.031643
3500.000000 -0.014174
3501.000000 0.014795
3502.000000 -0.035741
3503.000000 0.477603
3504.000000 -0.023291
3505.000000 0.068177
3506.000000 0.017641
3507.000000 -0.000265
3508.000000 0.063295
3509.000000 0.100075
3510.000000 0.080789
3511.000000 -0.015241
3512.000000 -0.012746
3513.000000 0.000597
3514.000000 0.004749
3515.000000 0.111843
3516.000000 0.034777
3517.000000 0.009058
3518.000000 -0.088353
3519.000000 0.065616
3520.000000 -0.101038
3521.000000 -0.087693
3522.000000 0.033645
3523.000000 0.015739
3524.000000 0.016798
3525.000000 -0.047983
3526.000000 -0.043831
3527.000000 0.024200
3528.000000 -0.043617
3529.000000 -0.022460
3530.000000 -0.002684
3531.000000 0.002846
3532.000000 -0.058594
3533.000000 -0.060876
3534.000000 -0.111411
3535.000000 0.597245
3536.000000 0.002601
3537.000000 -0.062180
3538.000000 0.043534
3539.000000 0.080315
3540.000000 -0.035814
3541.000000 -0.038095
3542.000000 -0.104256
3543.000000 0.010650
3544.000000 -0.064979
3545.000000 -0.098511
3546.000000 -0.117796
3547.000000 -0.049765
3548.000000 -0.040893
3549.000000 -0.019737
3550.000000 -0.054648
3551.000000 0.208696
3552.000000 0.066343
3553.000000 -0.045314
3554.000000 -0.017724
3555.000000 0.019057
3556.000000 0.098241
3557.000000 0.056897
3558.000000 0.029799
3559.000000 0.058768
3560.000000 0.006576
3561.000000 -0.026956
3562.000000 -0.022804
3563.000000 0.013977
3564.000000 0.069724
3565.000000 0.012755
3566.000000 -0.014344
3567.000000 0.459938
3568.000000 -0.080019
3569.000000 -0.004175
3570.000000 -0.046899
3571.000000 0.013321
3572.000000 -0.016871
3573.000000 -0.026964
3574.000000 -0.061875
3575.000000 -0.001657
3576.000000 -0.108536
3577.000000 -0.095192
3578.000000 0.119896
3579.000000 0.047303
3580.000000 -0.053201
3581.000000 0.014831
3582.000000 0.034607
3583.000000 -0.014549
3584.000000 0.033277
3585.000000 0.015371
3586.000000 0.050772
3587.000000 0.056304
3588.000000 0.096426
3589.000000 -0.038668
3590.000000 -0.073579
3591.000000 -0.075860
3592.000000 0.043822
3593.000000 -0.106896
3594.000000 -0.048057
3595.000000 0.098098
3596.000000 0.036658
3597.000000 0.018752
3598.000000 0.093216
3599.000000 0.708122
3600.000000 -0.089647
3601.000000 -0.052866
3602.000000 -0.009652
3603.000000 -0.011933
3604.000000 -0.065562
3605.000000 -0.106905
3606.000000 -0.134004
3607.000000 -0.097223
3608.000000 0.116210
3609.000000 -0.089196
3610.000000 -0.069419
3611.000000 0.014237
3612.000000 -0.015954
3613.000000 -0.026048
3614.000000 -0.021896
3615.000000 -0.008552
3616.000000 -0.104030
3617.000000 -0.153187
3618.000000 -0.227160
3619.000000 -0.081004
3620.000000 0.013806
3621.000000 -0.035350
3622.000000 -0.101512
3623.000000 -0.025667
3624.000000 -0.015360
3625.000000 -0.033266
3626.000000 -0.036927
3627.000000 -0.007958
3628.000000 -0.006899
3629.000000 -0.040431
3630.000000 -0.012842
3631.000000 0.523940
3632.000000 -0.062891
3633.000000 -0.072986
3634.000000 -0.037584
3635.000000 -0.094553
3636.000000 -0.038807
3637.000000 0.201101
3638.000000 0.158376
3639.000000 0.054532
3640.000000 0.025778
3641.000000 -0.031191
3642.000000 -0.019227
3643.000000 0.048805
3644.000000 -0.075136
3645.000000 -0.124292
3646.000000 -0.088891
3647.000000 0.119765
3648.000000 0.031237
3649.000000 -0.064794
3650.000000 -0.068454
3651.000000 -0.023861
3652.000000 -0.014990
3653.000000 -0.040708
3654.000000 -0.036557
3655.000000 -0.046651
3656.000000 -0.020717
3657.000000 -0.015186
3658.000000 -0.034472
3659.000000 0.017934
3660.000000 -0.004444
3661.000000 0.016712
3662.000000 0.059925
3663.000000 0.612332
3664.000000 -0.060437
3665.000000 0.077907
3666.000000 -0.074192
3667.000000 -0.146785
3668.000000 0.065211
3669.000000 0.000429
3670.000000 0.028019
3671.000000 -0.122700
3672.000000 -0.010829
3673.000000 -0.067798
3674.000000 -0.016772
3675.000000 -0.081553
3676.000000 -0.010182
3677.000000 0.104724
3678.000000 0.022939
3679.000000 0.012845
3680.000000 -0.090444
3681.000000 0.008837
3682.000000 -0.010450
3683.000000 -0.028355
3684.000000 -0.097610
3685.000000 0.009485
3686.000000 0.123011
3687.000000 0.144167
3688.000000 0.037288
3689.000000 -0.113431
3690.000000 -0.117093
3691.000000 -0.213123
3692.000000 -0.196439
3693.000000 -0.120595
3694.000000 -0.022694
3695.000000 0.631274
3696.000000 0.083505
3697.000000 0.042163
3698.000000 0.038501
3699.000000 0.114344
3700.000000 0.013842
3701.000000 -0.043128
3702.000000 -0.070226
3703.000000 -0.072507
3704.000000 -0.046574
3705.000000 -0.080105
3706.000000 0.033421
3707.000000 -0.039173
3708.000000 0.125949
3709.000000 0.045542
3710.000000 -0.020619
3711.000000 0.133350
3712.000000 0.063891
3713.000000 0.077235
3714.000000 0.034511
3715.000000 0.008793
3716.000000 0.009852
3717.000000 0.077883
3718.000000 -0.011715
3719.000000 -0.013997
3720.000000 -0.074001
3721.000000 -0.123157
3722.000000 -0.064319
3723.000000 0.058401
3724.000000 0.082897
3725.000000 0.064991
3726.000000 0.061330
3727.000000 0.598110
3728.000000 0.042529
3729.000000 -0.030064
3730.000000 -0.025913
3731.000000 0.026493
3732.000000 0.105677
3733.000000 -0.013792
3734.000000 -0.056515
3735.000000 -0.011921
3736.000000 -0.001613
3737.000000 -0.035144
3738.000000 -0.116930
3739.000000 -0.087962
3740.000000 -0.063465
3741.000000 -0.065746
3742.000000 0.008718
3743.000000 0.076749
3744.000000 -0.049979
3745.000000 -0.075697
3746.000000 -0.110608
3747.000000 -0.112890
3748.000000 -0.072768
3749.000000 0.003076
3750.000000 -0.039648
3751.000000 -0.073179
3752.000000 -0.008184
3753.000000 -0.010464
3754.000000 -0.045376
3755.000000 0.053905
3756.000000 -0.062223
3757.000000 -0.048879
3758.000000 0.025585
3759.000000 0.499866
3760.000000 -0.118216
3761.000000 0.098253
3762.000000 0.063342
3763.000000 0.068874
3764.000000 -0.039442
3765.000000 -0.119848
3766.000000 -0.123510
3767.000000 -0.078915
3768.000000 -0.099858
3769.000000 -0.055264
3770.000000 0.003575
3771.000000 -0.115894
3772.000000 -0.067960
3773.000000 0.023509
3774.000000 0.074535
3775.000000 0.150379
3776.000000 0.007163
3777.000000 -0.135742
3778.000000 -0.069091
3779.000000 -0.118248
3780.000000 -0.070313
3781.000000 -0.017907
3782.000000 0.009682
3783.000000 0.054276
3784.000000 -0.021354
3785.000000 0.109178
3786.000000 0.050829
3787.000000 0.040735
3788.000000 0.033982
3789.000000 0.039513
3790.000000 -0.018835
3791.000000 0.572634
3792.000000 -0.037636
3793.000000 -0.149292
3794.000000 -0.012328
3795.000000 -0.061484
3796.000000 0.103637
3797.000000 0.093544
3798.000000 0.050820
3799.000000 -0.037399
3800.000000 -0.011466
3801.000000 0.025316
3802.000000 -0.064282
3803.000000 -0.043127
3804.000000 -0.003005
3805.000000 -0.091224
3806.000000 -0.102697
3807.000000 0.168459
3808.000000 0.026107
3809.000000 0.031638
3810.000000 0.020165
3811.000000 -0.068054
3812.000000 -0.043558
3813.000000 0.008848
3814.000000 -0.002626
3815.000000 -0.083031
3816.000000 0.036652
3817.000000 -0.067192
3818.000000 0.061960
3819.000000 0.028428
3820.000000 -0.087700
3821.000000 -0.043106
3822.000000 -0.015518
3823.000000 0.615014
3824.000000 -0.057755
3825.000000 0.025901
3826.000000 -0.001198
3827.000000 -0.073791
3828.000000 -0.064920
3829.000000 0.003111
3830.000000 0.085388
3831.000000 -0.026269
3832.000000 -0.015960
3833.000000 -0.041679
3834.000000 -0.045341
3835.000000 0.077379
3836.000000 0.101875
3837.000000 -0.025406
3838.000000 -0.068130
3839.000000 0.070214
3840.000000 -0.021312
3841.000000 -0.054842
3842.000000 -0.066317
3843.000000 0.009527
3844.000000 -0.090976
3845.000000 -0.030757
3846.000000 0.035894
3847.000000 0.025801
3848.000000 -0.042017
3849.000000 -0.052110
3850.000000 -0.040146
3851.000000 -0.003366
3852.000000 0.028944
3853.000000 -0.004588
3854.000000 0.077688
3855.000000 0.653533
3856.000000 0.035451
3857.000000 0.048795
3858.000000 0.013884
3859.000000 -0.089959
3860.000000 0.036099
3861.000000 0.080694
3862.000000 0.037970
3863.000000 0.027875
3864.000000 -0.016504
3865.000000 -0.050035
3866.000000 0.063492
3867.000000 -0.040352
3868.000000 -0.070544
3869.000000 -0.213449
3870.000000 -0.217111
3871.000000 0.054045
3872.000000 0.021068
3873.000000 0.010974
3874.000000 -0.070811
3875.000000 -0.143405
3876.000000 -0.150159
3877.000000 -0.011815
3878.000000 -0.023288
3879.000000 -0.220882
3880.000000 -0.116824
3881.000000 -0.150355
3882.000000 -0.013391
3883.000000 -0.000047
3884.000000 -0.006800
3885.000000 0.006543
3886.000000 0.049756
3887.000000 0.492789
3888.000000 -0.015918
3889.000000 0.036488
3890.000000 -0.037486
3891.000000 -0.071016
3892.000000 0.055042
3893.000000 0.005886
3894.000000 0.064725
3895.000000 0.109318
3896.000000 0.104002
3897.000000 0.047033
3898.000000 -0.112878
3899.000000 -0.076097
3900.000000 -0.067225
3901.000000 0.000805
3902.000000 0.083083
3903.000000 0.143301
3904.000000 -0.023351
3905.000000 0.083742
3906.000000 0.048830
3907.000000 0.015300
3908.000000 0.008546
3909.000000 -0.009359
3910.000000 -0.036459
3911.000000 -0.030927
3912.000000 0.065319
3913.000000 -0.038525
3914.000000 -0.049999
3915.000000 -0.013217
3916.000000 0.050341
3917.000000 -0.053502
3918.000000 -0.088413
3919.000000 0.573368
3920.000000 -0.060339
3921.000000 -0.000119
3922.000000 -0.003781
3923.000000 0.048625
3924.000000 0.026247
3925.000000 0.063028
3926.000000 0.098430
3927.000000 -0.005414
3928.000000 -0.065419
3929.000000 0.026050
3930.000000 -0.001049
3931.000000 0.137295
3932.000000 0.036792
3933.000000 0.034510
3934.000000 0.038662
3935.000000 0.020756
3936.000000 -0.035658
3937.000000 0.024560
3938.000000 -0.033789
3939.000000 -0.020445
3940.000000 -0.042823
3941.000000 -0.060730
3942.000000 -0.111265
3943.000000 0.019265
3944.000000 0.131136
3945.000000 0.042917
3946.000000 0.031444
3947.000000 -0.072400
3948.000000 0.100534
3949.000000 -0.050185
3950.000000 -0.053845
3951.000000 0.568873
3952.000000 -0.002333
3953.000000 -0.129615
3954.000000 -0.062963
3955.000000 0.020693
3956.000000 -0.048560
3957.000000 0.011659
3958.000000 -0.062315
3959.000000 -0.002096
3960.000000 0.016024
3961.000000 -0.095632
3962.000000 -0.036793
3963.000000 -0.148450
3964.000000 -0.147390
3965.000000 -0.094984
3966.000000 -0.114270
3967.000000 0.063137
3968.000000 -0.115698
3969.000000 -0.039854
3970.000000 -0.020078
3971.000000 0.032329
3972.000000 0.009950
3973.000000 -0.109519
3974.000000 -0.066304
3975.000000 -0.029524
3976.000000 -0.027028
3977.000000 -0.037122
3978.000000 -0.001721
3979.000000 0.066312
3980.000000 0.137682
3981.000000 0.033840
3982.000000 0.053615
3983.000000 0.606021
3984.000000 0.027003
3985.000000 -0.045591
3986.000000 -0.111752
3987.000000 -0.114034
3988.000000 -0.089537
3989.000000 -0.123068
3990.000000 -0.126729
3991.000000 -0.043072
3992.000000 -0.087453
3993.000000 -0.066296
3994.000000 -0.038707
3995.000000 -0.072238
3996.000000 -0.094616
3997.000000 -0.003148
3998.000000 -0.022434
3999.000000 0.006535
4000.000000 -0.081130
4001.000000 -0.036536
4002.000000 -0.079260
4003.000000 -0.058104
4004.000000 0.005456
4005.000000 -0.059326
4006.000000 0.022950
4007.000000 -0.018393
4008.000000 -0.008085
4009.000000 -0.033803
4010.000000 -0.045277
4011.000000 -0.156934
4012.000000 -0.101187
4013.000000 0.005906
4014.000000 0.072559
4015.000000 0.624964
4016.000000 -0.032179
4017.000000 -0.065711
4018.000000 -0.100622
4019.000000 -0.048215
4020.000000 -0.031532
4021.000000 -0.002562
4022.000000 0.095339
4023.000000 0.077432
4024.000000 -0.107572
4025.000000 -0.016103
4026.000000 0.019298
4027.000000 -0.045483
4028.000000 -0.075675
4029.000000 -0.007643
4030.000000 0.012134
4031.000000 0.127039
4032.000000 0.077574
4033.000000 -0.018456
4034.000000 -0.092430
4035.000000 -0.016587
4036.000000 0.015723
4037.000000 0.029066
4038.000000 0.041030
4039.000000 0.007500
4040.000000 -0.091568
4041.000000 0.023339
4042.000000 -0.035010
4043.000000 -0.052917
4044.000000 -0.028419
4045.000000 0.023986
4046.000000 -0.065612
4047.000000 0.502420
4048.000000 -0.037537
4049.000000 0.108619
4050.000000 -0.137230
4051.000000 -0.030136
4052.000000 -0.052514
4053.000000 -0.062608
4054.000000 0.058731
4055.000000 0.001762
4056.000000 0.027696
4057.000000 0.025414
4058.000000 -0.111060
4059.000000 0.027285
4060.000000 0.129906
4061.000000 0.057313
4062.000000 -0.008849
4063.000000 -0.003318
4064.000000 0.034017
4065.000000 -0.069826
4066.000000 -0.089112
4067.000000 -0.083581
4068.000000 -0.074710
4069.000000 -0.014491
4070.000000 0.059973
4071.000000 0.088942
4072.000000 0.099250
4073.000000 -0.067094
4074.000000 -0.047317
4075.000000 -0.033973
4076.000000 0.006148
4077.000000 0.011680
4078.000000 0.078330
4079.000000 0.576049
4080.000000 -0.143595
4081.000000 -0.020875
4082.000000 0.014526
4083.000000 -0.073693
4084.000000 -0.072634
4085.000000 -0.012415
4086.000000 0.015174
4087.000000 -0.033982
4088.000000 -0.008050
4089.000000 0.028732
4090.000000 -0.084305
4091.000000 -0.055336
4092.000000 -0.046464
4093.000000 -0.126870
4094.000000 -0.193031
4095.000000 0.000000


==> Plots/NN_SingleRun_INL/hist_est_inl.dat <==
0.000000 0.054688
1.000000 -0.085938
2.000000 -0.031250
3.000000 -0.156250
4.000000 -0.093750
5.000000 -0.085938
6.000000 -0.156250
7.000000 -0.164062
8.000000 -0.132812
9.000000 -0.218750
10.000000 -0.218750
11.000000 -0.296875
12.000000 -0.281250
13.000000 -0.281250
14.000000 -0.312500
15.000000 0.265625
16.000000 0.250000
17.000000 0.320312
18.000000 0.273438
19.000000 0.195312
20.000000 0.179688
21.000000 0.171875
22.000000 0.132812
23.000000 0.164062
24.000000 0.117188
25.000000 0.039062
26.000000 0.054688
27.000000 -0.015625
28.000000 0.062500
29.000000 -0.070312
30.000000 -0.015625
31.000000 -0.031250
32.000000 -0.062500
33.000000 -0.117188
34.000000 -0.054688
35.000000 -0.109375
36.000000 -0.132812
37.000000 -0.046875
38.000000 -0.078125
39.000000 -0.210938
40.000000 -0.289062
41.000000 -0.289062
42.000000 -0.132812
43.000000 -0.195312
44.000000 -0.289062
45.000000 -0.265625
46.000000 -0.359375
47.000000 0.218750
48.000000 0.289062
49.000000 0.281250
50.000000 0.304688
51.000000 0.210938
52.000000 0.156250
53.000000 0.164062
54.000000 0.085938
55.000000 0.226562
56.000000 0.070312
57.000000 0.078125
58.000000 0.109375
59.000000 0.078125
60.000000 -0.007812
61.000000 -0.132812
62.000000 -0.101562
63.000000 0.109375
64.000000 0.101562
65.000000 0.132812
66.000000 0.078125
67.000000 -0.015625
68.000000 -0.023438
69.000000 -0.085938
70.000000 -0.140625
71.000000 -0.101562
72.000000 -0.218750
73.000000 -0.304688
74.000000 -0.265625
75.000000 -0.132812
76.000000 -0.195312
77.000000 -0.195312
78.000000 -0.257812
79.000000 0.226562
80.000000 0.273438
81.000000 0.132812
82.000000 0.148438
83.000000 0.296875
84.000000 0.210938
85.000000 0.179688
86.000000 0.242188
87.000000 0.203125
88.000000 0.171875
89.000000 0.210938
90.000000 0.156250
91.000000 0.117188
92.000000 0.054688
93.000000 0.109375
94.000000 0.078125
95.000000 0.070312
96.000000 0.031250
97.000000 0.000000
98.000000 0.046875
99.000000 -0.078125
100.000000 0.031250
101.000000 -0.125000
102.000000 -0.093750
103.000000 -0.109375
104.000000 -0.164062
105.000000 -0.125000
106.000000 -0.140625
107.000000 -0.125000
108.000000 -0.132812
109.000000 -0.179688
110.000000 -0.289062
111.000000 0.171875
112.000000 0.187500
113.000000 0.273438
114.000000 0.281250
115.000000 0.203125
116.000000 0.125000
117.000000 0.203125
118.000000 0.179688
119.000000 0.171875
120.000000 0.242188
121.000000 0.257812
122.000000 0.140625
123.000000 0.156250
124.000000 0.078125
125.000000 0.015625
126.000000 0.156250
127.000000 0.203125
128.000000 0.164062
129.000000 0.156250
130.000000 0.132812
131.000000 0.242188
132.000000 0.101562
133.000000 0.062500
134.000000 0.062500
135.000000 -0.054688
136.000000 -0.039062
137.000000 -0.156250
138.000000 -0.023438
139.000000 0.054688
140.000000 -0.085938
141.000000 -0.187500
142.000000 -0.125000
143.000000 0.445312
144.000000 0.468750
145.000000 0.421875
146.000000 0.406250
147.000000 0.281250
148.000000 0.265625
149.000000 0.281250
150.000000 0.281250
151.000000 0.179688
152.000000 0.132812
153.000000 0.125000
154.000000 0.109375
155.000000 0.117188
156.000000 0.171875
157.000000 0.125000
158.000000 0.140625
159.000000 0.156250
160.000000 0.226562
161.000000 0.109375
162.000000 -0.023438
163.000000 -0.054688
164.000000 -0.039062
165.000000 -0.070312
166.000000 -0.132812
167.000000 0.093750
168.000000 0.007812
169.000000 -0.015625
170.000000 -0.070312
171.000000 -0.039062
172.000000 -0.101562
173.000000 -0.148438
174.000000 -0.054688
175.000000 0.375000
176.000000 0.328125
177.000000 0.367188
178.000000 0.226562
179.000000 0.242188
180.000000 0.304688
181.000000 0.265625
182.000000 0.265625
183.000000 0.351562
184.000000 0.312500
185.000000 0.265625
186.000000 0.164062
187.000000 0.242188
188.000000 0.195312
189.000000 0.093750
190.000000 0.023438
191.000000 0.195312
192.000000 0.218750
193.000000 0.296875
194.000000 0.148438
195.000000 0.132812
196.000000 0.101562
197.000000 0.078125
198.000000 0.078125
199.000000 0.078125
200.000000 0.078125
201.000000 0.015625
202.000000 0.007812
203.000000 0.007812
204.000000 -0.007812
205.000000 -0.070312
206.000000 -0.148438
207.000000 0.531250
208.000000 0.460938
209.000000 0.398438
210.000000 0.398438
211.000000 0.406250
212.000000 0.421875
213.000000 0.367188
214.000000 0.242188
215.000000 0.382812
216.000000 0.250000
217.000000 0.335938
218.000000 0.304688
219.000000 0.257812
220.000000 0.164062
221.000000 0.171875
222.000000 0.257812
223.000000 0.312500
224.000000 0.218750
225.000000 0.171875
226.000000 0.171875
227.000000 0.226562
228.000000 0.195312
229.000000 0.132812
230.000000 0.140625
231.000000 0.101562
232.000000 0.179688
233.000000 0.078125
234.000000 0.062500
235.000000 -0.093750
236.000000 -0.101562
237.000000 -0.031250
238.000000 -0.195312
239.000000 0.429688
240.000000 0.453125
241.000000 0.593750
242.000000 0.570312
243.000000 0.429688
244.000000 0.453125
245.000000 0.335938
246.000000 0.375000
247.000000 0.335938
248.000000 0.328125
249.000000 0.218750
250.000000 0.343750
251.000000 0.234375
252.000000 0.359375
253.000000 0.343750
254.000000 0.234375
255.000000 0.242188
256.000000 0.203125
257.000000 0.171875
258.000000 0.226562
259.000000 0.218750
260.000000 0.132812
261.000000 0.164062
262.000000 -0.039062
263.000000 0.117188
264.000000 0.070312
265.000000 0.171875
266.000000 0.148438
267.000000 -0.054688
268.000000 0.109375
269.000000 0.007812
270.000000 -0.085938
271.000000 0.664062
272.000000 0.515625
273.000000 0.414062
274.000000 0.390625
275.000000 0.445312
276.000000 0.523438
277.000000 0.382812
278.000000 0.359375
279.000000 0.375000
280.000000 0.281250
281.000000 0.187500
282.000000 0.218750
283.000000 0.281250
284.000000 0.226562
285.000000 0.250000
286.000000 0.210938
287.000000 0.289062
288.000000 0.273438
289.000000 0.304688
290.000000 0.265625
291.000000 0.203125
292.000000 0.148438
293.000000 0.109375
294.000000 0.109375
295.000000 0.054688
296.000000 0.109375
297.000000 0.000000
298.000000 0.023438
299.000000 -0.023438
300.000000 0.046875
301.000000 0.023438
302.000000 -0.031250
303.000000 0.500000
304.000000 0.398438
305.000000 0.375000
306.000000 0.312500
307.000000 0.406250
308.000000 0.406250
309.000000 0.398438
310.000000 0.351562
311.000000 0.312500
312.000000 0.296875
313.000000 0.296875
314.000000 0.320312
315.000000 0.335938
316.000000 0.242188
317.000000 0.218750
318.000000 0.171875
319.000000 0.296875
320.000000 0.281250
321.000000 0.187500
322.000000 0.140625
323.000000 0.148438
324.000000 0.164062
325.000000 0.156250
326.000000 0.164062
327.000000 0.250000
328.000000 0.085938
329.000000 0.000000
330.000000 0.000000
331.000000 0.039062
332.000000 0.101562
333.000000 0.070312
334.000000 0.117188
335.000000 0.640625
336.000000 0.632812
337.000000 0.562500
338.000000 0.523438
339.000000 0.562500
340.000000 0.437500
341.000000 0.406250
342.000000 0.328125
343.000000 0.289062
344.000000 0.453125
345.000000 0.476562
346.000000 0.484375
347.000000 0.437500
348.000000 0.203125
349.000000 0.289062
350.000000 0.203125
351.000000 0.500000
352.000000 0.312500
353.000000 0.320312
354.000000 0.226562
355.000000 0.210938
356.000000 0.171875
357.000000 0.312500
358.000000 0.250000
359.000000 0.289062
360.000000 0.273438
361.000000 0.171875
362.000000 0.125000
363.000000 0.109375
364.000000 0.062500
365.000000 0.039062
366.000000 0.101562
367.000000 0.593750
368.000000 0.492188
369.000000 0.468750
370.000000 0.343750
371.000000 0.453125
372.000000 0.539062
373.000000 0.546875
374.000000 0.460938
375.000000 0.484375
376.000000 0.351562
377.000000 0.328125
378.000000 0.312500
379.000000 0.414062
380.000000 0.289062
381.000000 0.250000
382.000000 0.218750
383.000000 0.421875
384.000000 0.351562
385.000000 0.468750
386.000000 0.445312
387.000000 0.289062
388.000000 0.312500
389.000000 0.335938
390.000000 0.195312
391.000000 0.218750
392.000000 0.203125
393.000000 0.195312
394.000000 0.125000
395.000000 0.148438
396.000000 0.164062
397.000000 0.156250
398.000000 0.156250
399.000000 0.695312
400.000000 0.640625
401.000000 0.703125
402.000000 0.617188
403.000000 0.539062
404.000000 0.562500
405.000000 0.500000
406.000000 0.492188
407.000000 0.484375
408.000000 0.437500
409.000000 0.390625
410.000000 0.390625
411.000000 0.351562
412.000000 0.382812
413.000000 0.320312
414.000000 0.296875
415.000000 0.328125
416.000000 0.382812
417.000000 0.273438
418.000000 0.414062
419.000000 0.312500
420.000000 0.281250
421.000000 0.382812
422.000000 0.164062
423.000000 0.195312
424.000000 0.234375
425.000000 0.242188
426.000000 0.171875
427.000000 0.187500
428.000000 0.085938
429.000000 0.156250
430.000000 0.070312
431.000000 0.671875
432.000000 0.632812
433.000000 0.546875
434.000000 0.500000
435.000000 0.554688
436.000000 0.445312
437.000000 0.562500
438.000000 0.585938
439.000000 0.460938
440.000000 0.421875
441.000000 0.382812
442.000000 0.460938
443.000000 0.453125
444.000000 0.335938
445.000000 0.328125
446.000000 0.296875
447.000000 0.468750
448.000000 0.414062
449.000000 0.414062
450.000000 0.414062
451.000000 0.421875
452.000000 0.382812
453.000000 0.437500
454.000000 0.281250
455.000000 0.273438
456.000000 0.281250
457.000000 0.242188
458.000000 0.148438
459.000000 0.117188
460.000000 0.179688
461.000000 0.171875
462.000000 0.007812
463.000000 0.742188
464.000000 0.765625
465.000000 0.609375
466.000000 0.656250
467.000000 0.656250
468.000000 0.585938
469.000000 0.507812
470.000000 0.492188
471.000000 0.664062
472.000000 0.539062
473.000000 0.554688
474.000000 0.492188
475.000000 0.546875
476.000000 0.476562
477.000000 0.312500
478.000000 0.375000
479.000000 0.546875
480.000000 0.578125
481.000000 0.398438
482.000000 0.453125
483.000000 0.320312
484.000000 0.296875
485.000000 0.281250
486.000000 0.281250
487.000000 0.351562
488.000000 0.335938
489.000000 0.328125
490.000000 0.328125
491.000000 0.203125
492.000000 0.179688
493.000000 0.132812
494.000000 0.203125
495.000000 0.710938
496.000000 0.710938
497.000000 0.734375
498.000000 0.640625
499.000000 0.679688
500.000000 0.523438
501.000000 0.492188
502.000000 0.546875
503.000000 0.562500
504.000000 0.570312
505.000000 0.476562
506.000000 0.593750
507.000000 0.515625
508.000000 0.570312
509.000000 0.507812
510.000000 0.500000
511.000000 0.281250
512.000000 0.218750
513.000000 0.140625
514.000000 0.179688
515.000000 0.203125
516.000000 0.156250
517.000000 0.218750
518.000000 0.218750
519.000000 0.187500
520.000000 0.117188
521.000000 0.148438
522.000000 0.015625
523.000000 -0.023438
524.000000 -0.109375
525.000000 0.054688
526.000000 -0.093750
527.000000 0.453125
528.000000 0.484375
529.000000 0.359375
530.000000 0.390625
531.000000 0.382812
532.000000 0.367188
533.000000 0.304688
534.000000 0.359375
535.000000 0.187500
536.000000 0.109375
537.000000 0.187500
538.000000 0.187500
539.000000 0.281250
540.000000 0.296875
541.000000 0.242188
542.000000 0.179688
543.000000 0.195312
544.000000 0.109375
545.000000 0.187500
546.000000 0.140625
547.000000 0.093750
548.000000 0.140625
549.000000 0.078125
550.000000 0.164062
551.000000 0.007812
552.000000 -0.046875
553.000000 0.101562
554.000000 -0.007812
555.000000 -0.054688
556.000000 -0.078125
557.000000 -0.117188
558.000000 -0.023438
559.000000 0.515625
560.000000 0.421875
561.000000 0.554688
562.000000 0.437500
563.000000 0.484375
564.000000 0.390625
565.000000 0.218750
566.000000 0.093750
567.000000 0.320312
568.000000 0.273438
569.000000 0.375000
570.000000 0.382812
571.000000 0.289062
572.000000 0.273438
573.000000 0.218750
574.000000 0.132812
575.000000 0.312500
576.000000 0.320312
577.000000 0.312500
578.000000 0.132812
579.000000 0.210938
580.000000 0.226562
581.000000 0.195312
582.000000 0.289062
583.000000 0.210938
584.000000 0.132812
585.000000 0.156250
586.000000 0.046875
587.000000 0.179688
588.000000 0.164062
589.000000 0.054688
590.000000 0.000000
591.000000 0.578125
592.000000 0.515625
593.000000 0.476562
594.000000 0.539062
595.000000 0.468750
596.000000 0.476562
597.000000 0.359375
598.000000 0.382812
599.000000 0.414062
600.000000 0.351562
601.000000 0.351562
602.000000 0.242188
603.000000 0.460938
604.000000 0.445312
605.000000 0.375000
606.000000 0.273438
607.000000 0.445312
608.000000 0.476562
609.000000 0.289062
610.000000 0.367188
611.000000 0.304688
612.000000 0.179688
613.000000 0.140625
614.000000 0.164062
615.000000 0.273438
616.000000 0.179688
617.000000 0.109375
618.000000 -0.007812
619.000000 0.171875
620.000000 0.101562
621.000000 0.039062
622.000000 0.109375
623.000000 0.632812
624.000000 0.539062
625.000000 0.500000
626.000000 0.570312
627.000000 0.476562
628.000000 0.539062
629.000000 0.492188
630.000000 0.390625
631.000000 0.382812
632.000000 0.460938
633.000000 0.437500
634.000000 0.359375
635.000000 0.304688
636.000000 0.328125
637.000000 0.367188
638.000000 0.281250
639.000000 0.312500
640.000000 0.406250
641.000000 0.273438
642.000000 0.437500
643.000000 0.320312
644.000000 0.257812
645.000000 0.179688
646.000000 0.218750
647.000000 0.203125
648.000000 0.273438
649.000000 0.250000
650.000000 0.171875
651.000000 0.156250
652.000000 0.023438
653.000000 0.078125
654.000000 0.187500
655.000000 0.609375
656.000000 0.578125
657.000000 0.546875
658.000000 0.554688
659.000000 0.437500
660.000000 0.601562
661.000000 0.554688
662.000000 0.406250
663.000000 0.484375
664.000000 0.531250
665.000000 0.398438
666.000000 0.429688
667.000000 0.335938
668.000000 0.351562
669.000000 0.335938
670.000000 0.250000
671.000000 0.414062
672.000000 0.421875
673.000000 0.281250
674.000000 0.257812
675.000000 0.343750
676.000000 0.343750
677.000000 0.296875
678.000000 0.164062
679.000000 0.242188
680.000000 0.234375
681.000000 0.164062
682.000000 0.132812
683.000000 0.140625
684.000000 0.179688
685.000000 0.171875
686.000000 0.171875
687.000000 0.609375
688.000000 0.609375
689.000000 0.593750
690.000000 0.601562
691.000000 0.640625
692.000000 0.617188
693.000000 0.562500
694.000000 0.578125
695.000000 0.484375
696.000000 0.531250
697.000000 0.414062
698.000000 0.421875
699.000000 0.390625
700.000000 0.296875
701.000000 0.328125
702.000000 0.250000
703.000000 0.421875
704.000000 0.421875
705.000000 0.453125
706.000000 0.375000
707.000000 0.304688
708.000000 0.281250
709.000000 0.328125
710.000000 0.250000
711.000000 0.406250
712.000000 0.351562
713.000000 0.296875
714.000000 0.265625
715.000000 0.195312
716.000000 0.156250
717.000000 0.226562
718.000000 0.171875
719.000000 0.648438
720.000000 0.687500
721.000000 0.617188
722.000000 0.578125
723.000000 0.500000
724.000000 0.515625
725.000000 0.523438
726.000000 0.515625
727.000000 0.390625
728.000000 0.421875
729.000000 0.468750
730.000000 0.445312
731.000000 0.492188
732.000000 0.367188
733.000000 0.500000
734.000000 0.437500
735.000000 0.539062
736.000000 0.492188
737.000000 0.421875
738.000000 0.367188
739.000000 0.351562
740.000000 0.343750
741.000000 0.304688
742.000000 0.398438
743.000000 0.375000
744.000000 0.398438
745.000000 0.390625
746.000000 0.351562
747.000000 0.203125
748.000000 0.015625
749.000000 0.226562
750.000000 0.148438
751.000000 0.710938
752.000000 0.828125
753.000000 0.835938
754.000000 0.773438
755.000000 0.765625
756.000000 0.703125
757.000000 0.773438
758.000000 0.648438
759.000000 0.632812
760.000000 0.562500
761.000000 0.570312
762.000000 0.500000
763.000000 0.570312
764.000000 0.468750
765.000000 0.445312
766.000000 0.453125
767.000000 0.398438
768.000000 0.312500
769.000000 0.453125
770.000000 0.445312
771.000000 0.351562
772.000000 0.421875
773.000000 0.335938
774.000000 0.265625
775.000000 0.320312
776.000000 0.320312
777.000000 0.210938
778.000000 0.195312
779.000000 0.187500
780.000000 0.156250
781.000000 0.164062
782.000000 0.164062
783.000000 0.687500
784.000000 0.726562
785.000000 0.585938
786.000000 0.500000
787.000000 0.554688
788.000000 0.554688
789.000000 0.437500
790.000000 0.453125
791.000000 0.578125
792.000000 0.570312
793.000000 0.453125
794.000000 0.453125
795.000000 0.476562
796.000000 0.343750
797.000000 0.500000
798.000000 0.359375
799.000000 0.539062
800.000000 0.398438
801.000000 0.375000
802.000000 0.359375
803.000000 0.500000
804.000000 0.359375
805.000000 0.398438
806.000000 0.304688
807.000000 0.101562
808.000000 0.250000
809.000000 0.273438
810.000000 0.335938
811.000000 0.273438
812.000000 0.250000
813.000000 0.210938
814.000000 0.125000
815.000000 0.671875
816.000000 0.640625
817.000000 0.718750
818.000000 0.617188
819.000000 0.695312
820.000000 0.695312
821.000000 0.656250
822.000000 0.679688
823.000000 0.632812
824.000000 0.578125
825.000000 0.500000
826.000000 0.453125
827.000000 0.453125
828.000000 0.343750
829.000000 0.429688
830.000000 0.437500
831.000000 0.546875
832.000000 0.492188
833.000000 0.546875
834.000000 0.468750
835.000000 0.429688
836.000000 0.421875
837.000000 0.382812
838.000000 0.390625
839.000000 0.437500
840.000000 0.375000
841.000000 0.328125
842.000000 0.289062
843.000000 0.257812
844.000000 0.210938
845.000000 0.234375
846.000000 0.289062
847.000000 0.781250
848.000000 0.726562
849.000000 0.648438
850.000000 0.593750
851.000000 0.687500
852.000000 0.531250
853.000000 0.617188
854.000000 0.695312
855.000000 0.609375
856.000000 0.484375
857.000000 0.507812
858.000000 0.562500
859.000000 0.515625
860.000000 0.476562
861.000000 0.468750
862.000000 0.476562
863.000000 0.375000
864.000000 0.593750
865.000000 0.500000
866.000000 0.515625
867.000000 0.445312
868.000000 0.460938
869.000000 0.539062
870.000000 0.523438
871.000000 0.554688
872.000000 0.375000
873.000000 0.312500
874.000000 0.335938
875.000000 0.156250
876.000000 0.257812
877.000000 0.156250
878.000000 0.203125
879.000000 0.921875
880.000000 0.843750
881.000000 0.828125
882.000000 0.679688
883.000000 0.710938
884.000000 0.664062
885.000000 0.742188
886.000000 0.664062
887.000000 0.609375
888.000000 0.687500
889.000000 0.656250
890.000000 0.492188
891.000000 0.546875
892.000000 0.546875
893.000000 0.671875
894.000000 0.664062
895.000000 0.656250
896.000000 0.656250
897.000000 0.640625
898.000000 0.523438
899.000000 0.625000
900.000000 0.609375
901.000000 0.523438
902.000000 0.679688
903.000000 0.632812
904.000000 0.414062
905.000000 0.398438
906.000000 0.398438
907.000000 0.390625
908.000000 0.445312
909.000000 0.335938
910.000000 0.351562
911.000000 0.781250
912.000000 0.843750
913.000000 0.812500
914.000000 0.734375
915.000000 0.687500
916.000000 0.734375
917.000000 0.656250
918.000000 0.757812
919.000000 0.656250
920.000000 0.546875
921.000000 0.546875
922.000000 0.578125
923.000000 0.593750
924.000000 0.648438
925.000000 0.664062
926.000000 0.585938
927.000000 0.687500
928.000000 0.648438
929.000000 0.531250
930.000000 0.539062
931.000000 0.476562
932.000000 0.445312
933.000000 0.578125
934.000000 0.515625
935.000000 0.492188
936.000000 0.515625
937.000000 0.445312
938.000000 0.546875
939.000000 0.281250
940.000000 0.328125
941.000000 0.281250
942.000000 0.218750
943.000000 0.835938
944.000000 0.984375
945.000000 0.828125
946.000000 0.828125
947.000000 0.820312
948.000000 0.703125
949.000000 0.687500
950.000000 0.679688
951.000000 0.726562
952.000000 0.554688
953.000000 0.617188
954.000000 0.773438
955.000000 0.664062
956.000000 0.539062
957.000000 0.617188
958.000000 0.593750
959.000000 0.718750
960.000000 0.656250
961.000000 0.750000
962.000000 0.710938
963.000000 0.570312
964.000000 0.570312
965.000000 0.468750
966.000000 0.484375
967.000000 0.406250
968.000000 0.554688
969.000000 0.554688
970.000000 0.476562
971.000000 0.390625
972.000000 0.453125
973.000000 0.484375
974.000000 0.476562
975.000000 0.875000
976.000000 0.867188
977.000000 0.890625
978.000000 0.843750
979.000000 0.976562
980.000000 0.898438
981.000000 0.859375
982.000000 0.929688
983.000000 0.882812
984.000000 0.812500
985.000000 0.757812
986.000000 0.726562
987.000000 0.726562
988.000000 0.757812
989.000000 0.726562
990.000000 0.476562
991.000000 0.734375
992.000000 0.765625
993.000000 0.718750
994.000000 0.601562
995.000000 0.570312
996.000000 0.476562
997.000000 0.523438
998.000000 0.585938
999.000000 0.617188
1000.000000 0.585938
1001.000000 0.515625
1002.000000 0.367188
1003.000000 0.500000
1004.000000 0.304688
1005.000000 0.421875
1006.000000 0.390625
1007.000000 1.000000
1008.000000 1.093750
1009.000000 1.039062
1010.000000 0.742188
1011.000000 0.789062
1012.000000 0.820312
1013.000000 0.804688
1014.000000 0.851562
1015.000000 0.804688
1016.000000 0.750000
1017.000000 0.765625
1018.000000 0.750000
1019.000000 0.757812
1020.000000 0.734375
1021.000000 0.664062
1022.000000 0.625000
1023.000000 0.164062
1024.000000 0.296875
1025.000000 0.250000
1026.000000 0.218750
1027.000000 0.265625
1028.000000 0.085938
1029.000000 0.078125
1030.000000 0.023438
1031.000000 0.140625
1032.000000 0.031250
1033.000000 0.078125
1034.000000 0.039062
1035.000000 0.085938
1036.000000 0.093750
1037.000000 0.070312
1038.000000 0.046875
1039.000000 0.484375
1040.000000 0.476562
1041.000000 0.492188
1042.000000 0.406250
1043.000000 0.445312
1044.000000 0.523438
1045.000000 0.367188
1046.000000 0.351562
1047.000000 0.421875
1048.000000 0.343750
1049.000000 0.304688
1050.000000 0.250000
1051.000000 0.304688
1052.000000 0.304688
1053.000000 0.351562
1054.000000 0.226562
1055.000000 0.210938
1056.000000 0.296875
1057.000000 0.335938
1058.000000 0.179688
1059.000000 0.132812
1060.000000 0.156250
1061.000000 0.226562
1062.000000 0.070312
1063.000000 0.062500
1064.000000 0.132812
1065.000000 -0.039062
1066.000000 -0.031250
1067.000000 0.062500
1068.000000 0.062500
1069.000000 0.062500
1070.000000 -0.039062
1071.000000 0.593750
1072.000000 0.523438
1073.000000 0.500000
1074.000000 0.468750
1075.000000 0.453125
1076.000000 0.484375
1077.000000 0.335938
1078.000000 0.304688
1079.000000 0.328125
1080.000000 0.320312
1081.000000 0.359375
1082.000000 0.320312
1083.000000 0.304688
1084.000000 0.289062
1085.000000 0.328125
1086.000000 0.382812
1087.000000 0.343750
1088.000000 0.281250
1089.000000 0.281250
1090.000000 0.242188
1091.000000 0.250000
1092.000000 0.281250
1093.000000 0.226562
1094.000000 0.164062
1095.000000 0.101562
1096.000000 0.187500
1097.000000 0.257812
1098.000000 0.164062
1099.000000 0.070312
1100.000000 0.031250
1101.000000 0.109375
1102.000000 0.117188
1103.000000 0.640625
1104.000000 0.546875
1105.000000 0.429688
1106.000000 0.414062
1107.000000 0.382812
1108.000000 0.476562
1109.000000 0.429688
1110.000000 0.500000
1111.000000 0.429688
1112.000000 0.460938
1113.000000 0.437500
1114.000000 0.468750
1115.000000 0.289062
1116.000000 0.343750
1117.000000 0.453125
1118.000000 0.359375
1119.000000 0.375000
1120.000000 0.390625
1121.000000 0.351562
1122.000000 0.304688
1123.000000 0.187500
1124.000000 0.312500
1125.000000 0.343750
1126.000000 0.257812
1127.000000 0.195312
1128.000000 0.218750
1129.000000 0.101562
1130.000000 0.125000
1131.000000 0.101562
1132.000000 0.015625
1133.000000 -0.054688
1134.000000 0.039062
1135.000000 0.789062
1136.000000 0.695312
1137.000000 0.609375
1138.000000 0.476562
1139.000000 0.460938
1140.000000 0.492188
1141.000000 0.500000
1142.000000 0.476562
1143.000000 0.531250
1144.000000 0.421875
1145.000000 0.601562
1146.000000 0.367188
1147.000000 0.328125
1148.000000 0.500000
1149.000000 0.445312
1150.000000 0.445312
1151.000000 0.406250
1152.000000 0.390625
1153.000000 0.421875
1154.000000 0.390625
1155.000000 0.304688
1156.000000 0.281250
1157.000000 0.289062
1158.000000 0.304688
1159.000000 0.273438
1160.000000 0.093750
1161.000000 0.156250
1162.000000 0.289062
1163.000000 0.203125
1164.000000 0.125000
1165.000000 0.164062
1166.000000 0.140625
1167.000000 0.726562
1168.000000 0.554688
1169.000000 0.617188
1170.000000 0.539062
1171.000000 0.601562
1172.000000 0.632812
1173.000000 0.648438
1174.000000 0.531250
1175.000000 0.554688
1176.000000 0.625000
1177.000000 0.492188
1178.000000 0.437500
1179.000000 0.500000
1180.000000 0.562500
1181.000000 0.539062
1182.000000 0.351562
1183.000000 0.312500
1184.000000 0.390625
1185.000000 0.414062
1186.000000 0.359375
1187.000000 0.390625
1188.000000 0.335938
1189.000000 0.273438
1190.000000 0.109375
1191.000000 0.296875
1192.000000 0.164062
1193.000000 0.234375
1194.000000 0.226562
1195.000000 0.210938
1196.000000 0.156250
1197.000000 0.250000
1198.000000 0.234375
1199.000000 0.687500
1200.000000 0.710938
1201.000000 0.648438
1202.000000 0.648438
1203.000000 0.539062
1204.000000 0.421875
1205.000000 0.585938
1206.000000 0.585938
1207.000000 0.617188
1208.000000 0.468750
1209.000000 0.453125
1210.000000 0.554688
1211.000000 0.492188
1212.000000 0.453125
1213.000000 0.351562
1214.000000 0.359375
1215.000000 0.656250
1216.000000 0.562500
1217.000000 0.601562
1218.000000 0.562500
1219.000000 0.554688
1220.000000 0.445312
1221.000000 0.453125
1222.000000 0.445312
1223.000000 0.382812
1224.000000 0.359375
1225.000000 0.367188
1226.000000 0.273438
1227.000000 0.210938
1228.000000 0.257812
1229.000000 0.257812
1230.000000 0.218750
1231.000000 0.773438
1232.000000 0.796875
1233.000000 0.625000
1234.000000 0.539062
1235.000000 0.632812
1236.000000 0.765625
1237.000000 0.648438
1238.000000 0.679688
1239.000000 0.648438
1240.000000 0.554688
1241.000000 0.468750
1242.000000 0.539062
1243.000000 0.546875
1244.000000 0.500000
1245.000000 0.476562
1246.000000 0.531250
1247.000000 0.476562
1248.000000 0.429688
1249.000000 0.484375
1250.000000 0.421875
1251.000000 0.414062
1252.000000 0.390625
1253.000000 0.492188
1254.000000 0.414062
1255.000000 0.406250
1256.000000 0.468750
1257.000000 0.250000
1258.000000 0.250000
1259.000000 0.234375
1260.000000 0.171875
1261.000000 0.148438
1262.000000 0.179688
1263.000000 0.750000
1264.000000 0.695312
1265.000000 0.671875
1266.000000 0.742188
1267.000000 0.648438
1268.000000 0.632812
1269.000000 0.679688
1270.000000 0.585938
1271.000000 0.765625
1272.000000 0.648438
1273.000000 0.593750
1274.000000 0.531250
1275.000000 0.421875
1276.000000 0.445312
1277.000000 0.507812
1278.000000 0.429688
1279.000000 0.382812
1280.000000 0.546875
1281.000000 0.539062
1282.000000 0.476562
1283.000000 0.437500
1284.000000 0.328125
1285.000000 0.289062
1286.000000 0.296875
1287.000000 0.281250
1288.000000 0.328125
1289.000000 0.320312
1290.000000 0.312500
1291.000000 0.179688
1292.000000 0.187500
1293.000000 0.242188
1294.000000 0.242188
1295.000000 0.687500
1296.000000 0.664062
1297.000000 0.687500
1298.000000 0.539062
1299.000000 0.734375
1300.000000 0.710938
1301.000000 0.710938
1302.000000 0.656250
1303.000000 0.632812
1304.000000 0.562500
1305.000000 0.703125
1306.000000 0.507812
1307.000000 0.539062
1308.000000 0.546875
1309.000000 0.539062
1310.000000 0.546875
1311.000000 0.578125
1312.000000 0.593750
1313.000000 0.546875
1314.000000 0.453125
1315.000000 0.367188
1316.000000 0.335938
1317.000000 0.484375
1318.000000 0.546875
1319.000000 0.593750
1320.000000 0.398438
1321.000000 0.296875
1322.000000 0.187500
1323.000000 0.234375
1324.000000 0.257812
1325.000000 0.234375
1326.000000 0.132812
1327.000000 0.617188
1328.000000 0.601562
1329.000000 0.601562
1330.000000 0.718750
1331.000000 0.617188
1332.000000 0.539062
1333.000000 0.625000
1334.000000 0.593750
1335.000000 0.632812
1336.000000 0.687500
1337.000000 0.546875
1338.000000 0.523438
1339.000000 0.507812
1340.000000 0.445312
1341.000000 0.468750
1342.000000 0.359375
1343.000000 0.531250
1344.000000 0.546875
1345.000000 0.515625
1346.000000 0.429688
1347.000000 0.562500
1348.000000 0.515625
1349.000000 0.445312
1350.000000 0.500000
1351.000000 0.429688
1352.000000 0.398438
1353.000000 0.343750
1354.000000 0.320312
1355.000000 0.453125
1356.000000 0.429688
1357.000000 0.343750
1358.000000 0.359375
1359.000000 0.789062
1360.000000 0.820312
1361.000000 0.867188
1362.000000 0.875000
1363.000000 0.781250
1364.000000 0.664062
1365.000000 0.695312
1366.000000 0.703125
1367.000000 0.695312
1368.000000 0.781250
1369.000000 0.570312
1370.000000 0.554688
1371.000000 0.546875
1372.000000 0.539062
1373.000000 0.679688
1374.000000 0.554688
1375.000000 0.500000
1376.000000 0.562500
1377.000000 0.492188
1378.000000 0.492188
1379.000000 0.562500
1380.000000 0.406250
1381.000000 0.398438
1382.000000 0.437500
1383.000000 0.476562
1384.000000 0.343750
1385.000000 0.492188
1386.000000 0.429688
1387.000000 0.460938
1388.000000 0.335938
1389.000000 0.367188
1390.000000 0.304688
1391.000000 1.007812
1392.000000 0.937500
1393.000000 0.835938
1394.000000 0.820312
1395.000000 0.695312
1396.000000 0.734375
1397.000000 0.687500
1398.000000 0.679688
1399.000000 0.695312
1400.000000 0.734375
1401.000000 0.718750
1402.000000 0.679688
1403.000000 0.640625
1404.000000 0.648438
1405.000000 0.640625
1406.000000 0.617188
1407.000000 0.703125
1408.000000 0.765625
1409.000000 0.742188
1410.000000 0.726562
1411.000000 0.632812
1412.000000 0.375000
1413.000000 0.476562
1414.000000 0.539062
1415.000000 0.562500
1416.000000 0.593750
1417.000000 0.531250
1418.000000 0.437500
1419.000000 0.351562
1420.000000 0.289062
1421.000000 0.179688
1422.000000 0.179688
1423.000000 0.781250
1424.000000 0.976562
1425.000000 0.796875
1426.000000 0.781250
1427.000000 0.820312
1428.000000 0.812500
1429.000000 0.726562
1430.000000 0.687500
1431.000000 0.695312
1432.000000 0.640625
1433.000000 0.781250
1434.000000 0.796875
1435.000000 0.710938
1436.000000 0.679688
1437.000000 0.656250
1438.000000 0.640625
1439.000000 0.695312
1440.000000 0.554688
1441.000000 0.562500
1442.000000 0.507812
1443.000000 0.500000
1444.000000 0.523438
1445.000000 0.515625
1446.000000 0.437500
1447.000000 0.507812
1448.000000 0.468750
1449.000000 0.406250
1450.000000 0.570312
1451.000000 0.515625
1452.000000 0.492188
1453.000000 0.382812
1454.000000 0.367188
1455.000000 0.875000
1456.000000 0.906250
1457.000000 0.929688
1458.000000 0.843750
1459.000000 0.765625
1460.000000 0.765625
1461.000000 0.742188
1462.000000 0.804688
1463.000000 0.843750
1464.000000 0.757812
1465.000000 0.687500
1466.000000 0.625000
1467.000000 0.585938
1468.000000 0.554688
1469.000000 0.601562
1470.000000 0.601562
1471.000000 0.718750
1472.000000 0.679688
1473.000000 0.773438
1474.000000 0.742188
1475.000000 0.656250
1476.000000 0.562500
1477.000000 0.539062
1478.000000 0.632812
1479.000000 0.546875
1480.000000 0.625000
1481.000000 0.632812
1482.000000 0.585938
1483.000000 0.539062
1484.000000 0.507812
1485.000000 0.570312
1486.000000 0.429688
1487.000000 0.968750
1488.000000 0.906250
1489.000000 0.843750
1490.000000 0.859375
1491.000000 0.929688
1492.000000 0.867188
1493.000000 0.804688
1494.000000 0.796875
1495.000000 0.765625
1496.000000 0.820312
1497.000000 0.750000
1498.000000 0.812500
1499.000000 0.781250
1500.000000 0.679688
1501.000000 0.710938
1502.000000 0.648438
1503.000000 0.664062
1504.000000 0.750000
1505.000000 0.750000
1506.000000 0.750000
1507.000000 0.664062
1508.000000 0.570312
1509.000000 0.570312
1510.000000 0.609375
1511.000000 0.570312
1512.000000 0.625000
1513.000000 0.437500
1514.000000 0.468750
1515.000000 0.484375
1516.000000 0.453125
1517.000000 0.414062
1518.000000 0.453125
1519.000000 1.031250
1520.000000 0.968750
1521.000000 1.039062
1522.000000 0.859375
1523.000000 0.859375
1524.000000 0.867188
1525.000000 0.828125
1526.000000 0.953125
1527.000000 0.937500
1528.000000 0.835938
1529.000000 0.695312
1530.000000 0.718750
1531.000000 0.609375
1532.000000 0.562500
1533.000000 0.648438
1534.000000 0.687500
1535.000000 0.593750
1536.000000 0.445312
1537.000000 0.437500
1538.000000 0.515625
1539.000000 0.468750
1540.000000 0.476562
1541.000000 0.421875
1542.000000 0.382812
1543.000000 0.421875
1544.000000 0.359375
1545.000000 0.226562
1546.000000 0.101562
1547.000000 0.195312
1548.000000 0.164062
1549.000000 0.257812
1550.000000 0.195312
1551.000000 0.593750
1552.000000 0.609375
1553.000000 0.648438
1554.000000 0.601562
1555.000000 0.640625
1556.000000 0.601562
1557.000000 0.546875
1558.000000 0.484375
1559.000000 0.578125
1560.000000 0.617188
1561.000000 0.523438
1562.000000 0.390625
1563.000000 0.460938
1564.000000 0.375000
1565.000000 0.320312
1566.000000 0.390625
1567.000000 0.484375
1568.000000 0.398438
1569.000000 0.406250
1570.000000 0.554688
1571.000000 0.484375
1572.000000 0.421875
1573.000000 0.343750
1574.000000 0.265625
1575.000000 0.273438
1576.000000 0.429688
1577.000000 0.367188
1578.000000 0.312500
1579.000000 0.343750
1580.000000 0.265625
1581.000000 0.281250
1582.000000 0.250000
1583.000000 0.640625
1584.000000 0.625000
1585.000000 0.671875
1586.000000 0.562500
1587.000000 0.625000
1588.000000 0.640625
1589.000000 0.703125
1590.000000 0.648438
1591.000000 0.664062
1592.000000 0.554688
1593.000000 0.546875
1594.000000 0.609375
1595.000000 0.453125
1596.000000 0.531250
1597.000000 0.468750
1598.000000 0.539062
1599.000000 0.609375
1600.000000 0.507812
1601.000000 0.500000
1602.000000 0.523438
1603.000000 0.257812
1604.000000 0.281250
1605.000000 0.296875
1606.000000 0.445312
1607.000000 0.343750
1608.000000 0.320312
1609.000000 0.296875
1610.000000 0.320312
1611.000000 0.281250
1612.000000 0.351562
1613.000000 0.265625
1614.000000 0.226562
1615.000000 0.945312
1616.000000 0.921875
1617.000000 0.890625
1618.000000 0.796875
1619.000000 0.695312
1620.000000 0.796875
1621.000000 0.742188
1622.000000 0.750000
1623.000000 0.617188
1624.000000 0.609375
1625.000000 0.703125
1626.000000 0.687500
1627.000000 0.632812
1628.000000 0.648438
1629.000000 0.570312
1630.000000 0.609375
1631.000000 0.679688
1632.000000 0.625000
1633.000000 0.601562
1634.000000 0.500000
1635.000000 0.468750
1636.000000 0.445312
1637.000000 0.359375
1638.000000 0.320312
1639.000000 0.343750
1640.000000 0.312500
1641.000000 0.328125
1642.000000 0.203125
1643.000000 0.296875
1644.000000 0.390625
1645.000000 0.382812
1646.000000 0.382812
1647.000000 0.906250
1648.000000 0.906250
1649.000000 0.851562
1650.000000 0.796875
1651.000000 0.695312
1652.000000 0.562500
1653.000000 0.648438
1654.000000 0.718750
1655.000000 0.726562
1656.000000 0.750000
1657.000000 0.750000
1658.000000 0.625000
1659.000000 0.539062
1660.000000 0.492188
1661.000000 0.554688
1662.000000 0.546875
1663.000000 0.609375
1664.000000 0.523438
1665.000000 0.523438
1666.000000 0.601562
1667.000000 0.617188
1668.000000 0.515625
1669.000000 0.554688
1670.000000 0.523438
1671.000000 0.539062
1672.000000 0.390625
1673.000000 0.375000
1674.000000 0.406250
1675.000000 0.304688
1676.000000 0.351562
1677.000000 0.312500
1678.000000 0.250000
1679.000000 0.929688
1680.000000 0.796875
1681.000000 0.734375
1682.000000 0.734375
1683.000000 0.781250
1684.000000 0.781250
1685.000000 0.773438
1686.000000 0.781250
1687.000000 0.671875
1688.000000 0.679688
1689.000000 0.742188
1690.000000 0.757812
1691.000000 0.750000
1692.000000 0.703125
1693.000000 0.726562
1694.000000 0.554688
1695.000000 0.578125
1696.000000 0.585938
1697.000000 0.578125
1698.000000 0.562500
1699.000000 0.460938
1700.000000 0.500000
1701.000000 0.507812
1702.000000 0.390625
1703.000000 0.484375
1704.000000 0.437500
1705.000000 0.562500
1706.000000 0.445312
1707.000000 0.390625
1708.000000 0.382812
1709.000000 0.335938
1710.000000 0.375000
1711.000000 1.000000
1712.000000 0.851562
1713.000000 0.812500
1714.000000 0.742188
1715.000000 0.789062
1716.000000 0.789062
1717.000000 0.804688
1718.000000 0.734375
1719.000000 0.734375
1720.000000 0.750000
1721.000000 0.765625
1722.000000 0.757812
1723.000000 0.750000
1724.000000 0.671875
1725.000000 0.617188
1726.000000 0.515625
1727.000000 0.726562
1728.000000 0.765625
1729.000000 0.734375
1730.000000 0.609375
1731.000000 0.695312
1732.000000 0.695312
1733.000000 0.656250
1734.000000 0.523438
1735.000000 0.578125
1736.000000 0.585938
1737.000000 0.656250
1738.000000 0.648438
1739.000000 0.546875
1740.000000 0.640625
1741.000000 0.507812
1742.000000 0.515625
1743.000000 0.898438
1744.000000 0.968750
1745.000000 0.984375
1746.000000 0.843750
1747.000000 0.820312
1748.000000 0.843750
1749.000000 0.804688
1750.000000 0.828125
1751.000000 0.875000
1752.000000 0.789062
1753.000000 0.664062
1754.000000 0.671875
1755.000000 0.789062
1756.000000 0.742188
1757.000000 0.687500
1758.000000 0.687500
1759.000000 0.710938
1760.000000 0.671875
1761.000000 0.671875
1762.000000 0.656250
1763.000000 0.750000
1764.000000 0.695312
1765.000000 0.664062
1766.000000 0.578125
1767.000000 0.640625
1768.000000 0.601562
1769.000000 0.546875
1770.000000 0.523438
1771.000000 0.468750
1772.000000 0.367188
1773.000000 0.367188
1774.000000 0.453125
1775.000000 0.875000
1776.000000 0.875000
1777.000000 0.820312
1778.000000 0.796875
1779.000000 0.835938
1780.000000 0.921875
1781.000000 0.945312
1782.000000 0.875000
1783.000000 0.773438
1784.000000 0.742188
1785.000000 0.789062
1786.000000 0.765625
1787.000000 0.789062
1788.000000 0.820312
1789.000000 0.742188
1790.000000 0.765625
1791.000000 0.718750
1792.000000 0.765625
1793.000000 0.734375
1794.000000 0.656250
1795.000000 0.398438
1796.000000 0.437500
1797.000000 0.578125
1798.000000 0.414062
1799.000000 0.460938
1800.000000 0.351562
1801.000000 0.562500
1802.000000 0.601562
1803.000000 0.562500
1804.000000 0.500000
1805.000000 0.507812
1806.000000 0.539062
1807.000000 0.968750
1808.000000 0.921875
1809.000000 0.968750
1810.000000 0.898438
1811.000000 0.812500
1812.000000 0.812500
1813.000000 0.953125
1814.000000 0.906250
1815.000000 0.851562
1816.000000 0.882812
1817.000000 0.867188
1818.000000 0.835938
1819.000000 0.781250
1820.000000 0.687500
1821.000000 0.726562
1822.000000 0.648438
1823.000000 0.726562
1824.000000 0.617188
1825.000000 0.601562
1826.000000 0.632812
1827.000000 0.742188
1828.000000 0.648438
1829.000000 0.601562
1830.000000 0.656250
1831.000000 0.617188
1832.000000 0.585938
1833.000000 0.585938
1834.000000 0.554688
1835.000000 0.546875
1836.000000 0.515625
1837.000000 0.484375
1838.000000 0.492188
1839.000000 1.078125
1840.000000 0.898438
1841.000000 0.914062
1842.000000 1.007812
1843.000000 0.992188
1844.000000 0.945312
1845.000000 0.726562
1846.000000 0.804688
1847.000000 0.804688
1848.000000 0.742188
1849.000000 0.773438
1850.000000 0.687500
1851.000000 0.687500
1852.000000 0.812500
1853.000000 0.718750
1854.000000 0.687500
1855.000000 0.773438
1856.000000 0.804688
1857.000000 0.718750
1858.000000 0.679688
1859.000000 0.656250
1860.000000 0.757812
1861.000000 0.640625
1862.000000 0.656250
1863.000000 0.625000
1864.000000 0.601562
1865.000000 0.632812
1866.000000 0.539062
1867.000000 0.531250
1868.000000 0.531250
1869.000000 0.539062
1870.000000 0.500000
1871.000000 1.046875
1872.000000 1.039062
1873.000000 1.023438
1874.000000 0.992188
1875.000000 0.921875
1876.000000 1.054688
1877.000000 0.937500
1878.000000 1.007812
1879.000000 0.960938
1880.000000 0.835938
1881.000000 0.835938
1882.000000 0.882812
1883.000000 0.828125
1884.000000 0.734375
1885.000000 0.671875
1886.000000 0.835938
1887.000000 0.867188
1888.000000 0.804688
1889.000000 0.687500
1890.000000 0.812500
1891.000000 0.843750
1892.000000 0.765625
1893.000000 0.656250
1894.000000 0.609375
1895.000000 0.664062
1896.000000 0.710938
1897.000000 0.601562
1898.000000 0.554688
1899.000000 0.539062
1900.000000 0.570312
1901.000000 0.554688
1902.000000 0.523438
1903.000000 1.085938
1904.000000 1.117188
1905.000000 0.992188
1906.000000 0.953125
1907.000000 1.015625
1908.000000 1.000000
1909.000000 0.968750
1910.000000 1.023438
1911.000000 1.031250
1912.000000 0.953125
1913.000000 0.843750
1914.000000 0.992188
1915.000000 0.835938
1916.000000 0.843750
1917.000000 0.781250
1918.000000 0.804688
1919.000000 0.835938
1920.000000 0.890625
1921.000000 0.742188
1922.000000 0.742188
1923.000000 0.671875
1924.000000 0.648438
1925.000000 0.750000
1926.000000 0.765625
1927.000000 0.718750
1928.000000 0.679688
1929.000000 0.687500
1930.000000 0.585938
1931.000000 0.710938
1932.000000 0.585938
1933.000000 0.632812
1934.000000 0.625000
1935.000000 1.203125
1936.000000 1.242188
1937.000000 1.148438
1938.000000 1.046875
1939.000000 1.101562
1940.000000 0.945312
1941.000000 1.046875
1942.000000 0.953125
1943.000000 0.828125
1944.000000 0.812500
1945.000000 0.835938
1946.000000 0.789062
1947.000000 0.820312
1948.000000 0.843750
1949.000000 0.859375
1950.000000 0.875000
1951.000000 0.960938
1952.000000 0.875000
1953.000000 1.000000
1954.000000 0.953125
1955.000000 0.757812
1956.000000 0.609375
1957.000000 0.765625
1958.000000 0.734375
1959.000000 0.703125
1960.000000 0.679688
1961.000000 0.656250
1962.000000 0.593750
1963.000000 0.703125
1964.000000 0.710938
1965.000000 0.703125
1966.000000 0.507812
1967.000000 1.039062
1968.000000 1.039062
1969.000000 0.960938
1970.000000 1.031250
1971.000000 1.046875
1972.000000 1.000000
1973.000000 0.976562
1974.000000 0.945312
1975.000000 0.984375
1976.000000 1.023438
1977.000000 1.039062
1978.000000 0.984375
1979.000000 0.976562
1980.000000 0.828125
1981.000000 0.875000
1982.000000 0.843750
1983.000000 1.015625
1984.000000 0.953125
1985.000000 0.914062
1986.000000 0.914062
1987.000000 0.843750
1988.000000 0.750000
1989.000000 0.820312
1990.000000 0.726562
1991.000000 0.703125
1992.000000 0.671875
1993.000000 0.671875
1994.000000 0.656250
1995.000000 0.773438
1996.000000 0.664062
1997.000000 0.718750
1998.000000 0.703125
1999.000000 1.148438
2000.000000 1.210938
2001.000000 1.171875
2002.000000 1.171875
2003.000000 1.187500
2004.000000 1.054688
2005.000000 1.085938
2006.000000 1.117188
2007.000000 1.031250
2008.000000 1.054688
2009.000000 1.015625
2010.000000 1.062500
2011.000000 1.085938
2012.000000 0.992188
2013.000000 0.945312
2014.000000 0.835938
2015.000000 0.968750
2016.000000 0.929688
2017.000000 0.781250
2018.000000 0.843750
2019.000000 0.851562
2020.000000 0.906250
2021.000000 0.835938
2022.000000 0.781250
2023.000000 0.906250
2024.000000 0.859375
2025.000000 0.781250
2026.000000 0.718750
2027.000000 0.562500
2028.000000 0.601562
2029.000000 0.640625
2030.000000 0.593750
2031.000000 1.218750
2032.000000 1.195312
2033.000000 1.140625
2034.000000 1.117188
2035.000000 1.132812
2036.000000 1.171875
2037.000000 1.046875
2038.000000 1.132812
2039.000000 1.031250
2040.000000 0.960938
2041.000000 1.062500
2042.000000 1.062500
2043.000000 0.929688
2044.000000 0.890625
2045.000000 0.859375
2046.000000 0.109375
2047.000000 -0.890625
2048.000000 -1.085938
2049.000000 -0.968750
2050.000000 -0.929688
2051.000000 -1.046875
2052.000000 -0.976562
2053.000000 -1.023438
2054.000000 -0.960938
2055.000000 -1.062500
2056.000000 -1.046875
2057.000000 -1.203125
2058.000000 -1.203125
2059.000000 -1.179688
2060.000000 -1.156250
2061.000000 -1.210938
2062.000000 -1.101562
2063.000000 -0.609375
2064.000000 -0.640625
2065.000000 -0.703125
2066.000000 -0.734375
2067.000000 -0.695312
2068.000000 -0.765625
2069.000000 -0.742188
2070.000000 -0.687500
2071.000000 -0.828125
2072.000000 -0.953125
2073.000000 -0.867188
2074.000000 -0.835938
2075.000000 -0.921875
2076.000000 -0.945312
2077.000000 -1.039062
2078.000000 -0.914062
2079.000000 -0.929688
2080.000000 -0.953125
2081.000000 -0.937500
2082.000000 -0.843750
2083.000000 -0.851562
2084.000000 -1.023438
2085.000000 -0.953125
2086.000000 -0.953125
2087.000000 -0.976562
2088.000000 -1.062500
2089.000000 -1.031250
2090.000000 -1.140625
2091.000000 -1.148438
2092.000000 -1.218750
2093.000000 -1.218750
2094.000000 -1.296875
2095.000000 -0.679688
2096.000000 -0.664062
2097.000000 -0.695312
2098.000000 -0.593750
2099.000000 -0.703125
2100.000000 -0.640625
2101.000000 -0.843750
2102.000000 -0.796875
2103.000000 -0.851562
2104.000000 -0.843750
2105.000000 -0.812500
2106.000000 -0.976562
2107.000000 -0.921875
2108.000000 -0.882812
2109.000000 -0.851562
2110.000000 -0.835938
2111.000000 -0.742188
2112.000000 -0.820312
2113.000000 -0.757812
2114.000000 -0.882812
2115.000000 -0.976562
2116.000000 -0.960938
2117.000000 -0.960938
2118.000000 -1.148438
2119.000000 -1.109375
2120.000000 -0.914062
2121.000000 -0.976562
2122.000000 -1.000000
2123.000000 -1.078125
2124.000000 -1.039062
2125.000000 -1.085938
2126.000000 -1.187500
2127.000000 -0.562500
2128.000000 -0.507812
2129.000000 -0.523438
2130.000000 -0.578125
2131.000000 -0.726562
2132.000000 -0.687500
2133.000000 -0.632812
2134.000000 -0.750000
2135.000000 -0.835938
2136.000000 -0.734375
2137.000000 -0.781250
2138.000000 -0.796875
2139.000000 -0.734375
2140.000000 -0.875000
2141.000000 -0.906250
2142.000000 -0.914062
2143.000000 -0.835938
2144.000000 -0.875000
2145.000000 -0.953125
2146.000000 -0.968750
2147.000000 -0.914062
2148.000000 -0.960938
2149.000000 -1.007812
2150.000000 -0.960938
2151.000000 -1.007812
2152.000000 -1.070312
2153.000000 -0.992188
2154.000000 -0.914062
2155.000000 -1.007812
2156.000000 -1.085938
2157.000000 -1.148438
2158.000000 -1.078125
2159.000000 -0.554688
2160.000000 -0.570312
2161.000000 -0.554688
2162.000000 -0.734375
2163.000000 -0.695312
2164.000000 -0.648438
2165.000000 -0.742188
2166.000000 -0.703125
2167.000000 -0.671875
2168.000000 -0.656250
2169.000000 -0.742188
2170.000000 -0.812500
2171.000000 -0.789062
2172.000000 -0.812500
2173.000000 -0.804688
2174.000000 -0.890625
2175.000000 -0.648438
2176.000000 -0.718750
2177.000000 -0.835938
2178.000000 -0.765625
2179.000000 -0.867188
2180.000000 -0.882812
2181.000000 -0.804688
2182.000000 -0.851562
2183.000000 -0.921875
2184.000000 -0.992188
2185.000000 -0.820312
2186.000000 -1.000000
2187.000000 -1.078125
2188.000000 -1.062500
2189.000000 -0.992188
2190.000000 -1.031250
2191.000000 -0.601562
2192.000000 -0.445312
2193.000000 -0.609375
2194.000000 -0.632812
2195.000000 -0.617188
2196.000000 -0.585938
2197.000000 -0.671875
2198.000000 -0.632812
2199.000000 -0.664062
2200.000000 -0.632812
2201.000000 -0.734375
2202.000000 -0.750000
2203.000000 -0.843750
2204.000000 -0.914062
2205.000000 -0.820312
2206.000000 -0.812500
2207.000000 -0.703125
2208.000000 -0.882812
2209.000000 -0.765625
2210.000000 -0.804688
2211.000000 -0.867188
2212.000000 -0.882812
2213.000000 -0.875000
2214.000000 -0.843750
2215.000000 -0.812500
2216.000000 -1.031250
2217.000000 -0.984375
2218.000000 -1.046875
2219.000000 -1.000000
2220.000000 -1.015625
2221.000000 -1.023438
2222.000000 -1.046875
2223.000000 -0.382812
2224.000000 -0.429688
2225.000000 -0.406250
2226.000000 -0.546875
2227.000000 -0.570312
2228.000000 -0.609375
2229.000000 -0.679688
2230.000000 -0.765625
2231.000000 -0.617188
2232.000000 -0.671875
2233.000000 -0.757812
2234.000000 -0.617188
2235.000000 -0.625000
2236.000000 -0.835938
2237.000000 -0.750000
2238.000000 -0.695312
2239.000000 -0.578125
2240.000000 -0.593750
2241.000000 -0.671875
2242.000000 -0.757812
2243.000000 -0.632812
2244.000000 -0.726562
2245.000000 -0.812500
2246.000000 -0.796875
2247.000000 -0.851562
2248.000000 -0.851562
2249.000000 -0.984375
2250.000000 -0.906250
2251.000000 -0.898438
2252.000000 -0.953125
2253.000000 -0.929688
2254.000000 -0.882812
2255.000000 -0.335938
2256.000000 -0.367188
2257.000000 -0.359375
2258.000000 -0.421875
2259.000000 -0.453125
2260.000000 -0.570312
2261.000000 -0.531250
2262.000000 -0.554688
2263.000000 -0.523438
2264.000000 -0.531250
2265.000000 -0.695312
2266.000000 -0.648438
2267.000000 -0.460938
2268.000000 -0.593750
2269.000000 -0.695312
2270.000000 -0.734375
2271.000000 -0.703125
2272.000000 -0.664062
2273.000000 -0.726562
2274.000000 -0.695312
2275.000000 -0.718750
2276.000000 -0.750000
2277.000000 -0.820312
2278.000000 -0.882812
2279.000000 -0.859375
2280.000000 -0.851562
2281.000000 -0.828125
2282.000000 -0.867188
2283.000000 -0.890625
2284.000000 -0.929688
2285.000000 -0.976562
2286.000000 -0.984375
2287.000000 -0.320312
2288.000000 -0.507812
2289.000000 -0.414062
2290.000000 -0.523438
2291.000000 -0.484375
2292.000000 -0.609375
2293.000000 -0.507812
2294.000000 -0.546875
2295.000000 -0.562500
2296.000000 -0.609375
2297.000000 -0.648438
2298.000000 -0.617188
2299.000000 -0.718750
2300.000000 -0.671875
2301.000000 -0.523438
2302.000000 -0.765625
2303.000000 -0.695312
2304.000000 -0.773438
2305.000000 -0.789062
2306.000000 -0.804688
2307.000000 -0.750000
2308.000000 -0.828125
2309.000000 -0.890625
2310.000000 -0.906250
2311.000000 -0.992188
2312.000000 -0.968750
2313.000000 -0.976562
2314.000000 -0.992188
2315.000000 -0.960938
2316.000000 -1.007812
2317.000000 -0.945312
2318.000000 -1.023438
2319.000000 -0.445312
2320.000000 -0.445312
2321.000000 -0.507812
2322.000000 -0.507812
2323.000000 -0.539062
2324.000000 -0.460938
2325.000000 -0.406250
2326.000000 -0.539062
2327.000000 -0.593750
2328.000000 -0.671875
2329.000000 -0.617188
2330.000000 -0.617188
2331.000000 -0.687500
2332.000000 -0.562500
2333.000000 -0.718750
2334.000000 -0.664062
2335.000000 -0.750000
2336.000000 -0.781250
2337.000000 -0.750000
2338.000000 -0.640625
2339.000000 -0.789062
2340.000000 -0.757812
2341.000000 -0.914062
2342.000000 -1.023438
2343.000000 -0.968750
2344.000000 -0.789062
2345.000000 -0.757812
2346.000000 -0.820312
2347.000000 -0.828125
2348.000000 -1.046875
2349.000000 -0.937500
2350.000000 -0.914062
2351.000000 -0.468750
2352.000000 -0.453125
2353.000000 -0.507812
2354.000000 -0.476562
2355.000000 -0.429688
2356.000000 -0.445312
2357.000000 -0.515625
2358.000000 -0.562500
2359.000000 -0.640625
2360.000000 -0.492188
2361.000000 -0.625000
2362.000000 -0.695312
2363.000000 -0.609375
2364.000000 -0.710938
2365.000000 -0.679688
2366.000000 -0.765625
2367.000000 -0.625000
2368.000000 -0.523438
2369.000000 -0.671875
2370.000000 -0.718750
2371.000000 -0.687500
2372.000000 -0.687500
2373.000000 -0.617188
2374.000000 -0.734375
2375.000000 -0.828125
2376.000000 -0.867188
2377.000000 -0.906250
2378.000000 -0.867188
2379.000000 -0.820312
2380.000000 -0.851562
2381.000000 -0.960938
2382.000000 -0.843750
2383.000000 -0.257812
2384.000000 -0.242188
2385.000000 -0.218750
2386.000000 -0.398438
2387.000000 -0.375000
2388.000000 -0.390625
2389.000000 -0.437500
2390.000000 -0.468750
2391.000000 -0.453125
2392.000000 -0.406250
2393.000000 -0.515625
2394.000000 -0.531250
2395.000000 -0.492188
2396.000000 -0.546875
2397.000000 -0.570312
2398.000000 -0.601562
2399.000000 -0.601562
2400.000000 -0.718750
2401.000000 -0.648438
2402.000000 -0.664062
2403.000000 -0.671875
2404.000000 -0.687500
2405.000000 -0.640625
2406.000000 -0.710938
2407.000000 -0.742188
2408.000000 -0.718750
2409.000000 -0.695312
2410.000000 -0.734375
2411.000000 -0.710938
2412.000000 -0.757812
2413.000000 -0.804688
2414.000000 -0.812500
2415.000000 -0.359375
2416.000000 -0.320312
2417.000000 -0.242188
2418.000000 -0.335938
2419.000000 -0.367188
2420.000000 -0.476562
2421.000000 -0.429688
2422.000000 -0.500000
2423.000000 -0.531250
2424.000000 -0.687500
2425.000000 -0.593750
2426.000000 -0.546875
2427.000000 -0.539062
2428.000000 -0.585938
2429.000000 -0.617188
2430.000000 -0.656250
2431.000000 -0.484375
2432.000000 -0.539062
2433.000000 -0.507812
2434.000000 -0.554688
2435.000000 -0.609375
2436.000000 -0.531250
2437.000000 -0.632812
2438.000000 -0.773438
2439.000000 -0.804688
2440.000000 -0.773438
2441.000000 -0.742188
2442.000000 -0.625000
2443.000000 -0.796875
2444.000000 -0.750000
2445.000000 -0.789062
2446.000000 -0.734375
2447.000000 -0.195312
2448.000000 -0.171875
2449.000000 -0.335938
2450.000000 -0.367188
2451.000000 -0.445312
2452.000000 -0.539062
2453.000000 -0.554688
2454.000000 -0.492188
2455.000000 -0.492188
2456.000000 -0.523438
2457.000000 -0.578125
2458.000000 -0.437500
2459.000000 -0.554688
2460.000000 -0.578125
2461.000000 -0.609375
2462.000000 -0.585938
2463.000000 -0.546875
2464.000000 -0.632812
2465.000000 -0.601562
2466.000000 -0.531250
2467.000000 -0.710938
2468.000000 -0.632812
2469.000000 -0.679688
2470.000000 -0.687500
2471.000000 -0.703125
2472.000000 -0.648438
2473.000000 -0.687500
2474.000000 -0.726562
2475.000000 -0.625000
2476.000000 -0.796875
2477.000000 -0.820312
2478.000000 -0.906250
2479.000000 -0.328125
2480.000000 -0.343750
2481.000000 -0.304688
2482.000000 -0.367188
2483.000000 -0.289062
2484.000000 -0.351562
2485.000000 -0.437500
2486.000000 -0.390625
2487.000000 -0.382812
2488.000000 -0.437500
2489.000000 -0.476562
2490.000000 -0.445312
2491.000000 -0.453125
2492.000000 -0.531250
2493.000000 -0.539062
2494.000000 -0.484375
2495.000000 -0.414062
2496.000000 -0.468750
2497.000000 -0.429688
2498.000000 -0.453125
2499.000000 -0.570312
2500.000000 -0.507812
2501.000000 -0.617188
2502.000000 -0.664062
2503.000000 -0.820312
2504.000000 -0.585938
2505.000000 -0.640625
2506.000000 -0.640625
2507.000000 -0.781250
2508.000000 -0.718750
2509.000000 -0.765625
2510.000000 -0.804688
2511.000000 -0.171875
2512.000000 -0.125000
2513.000000 -0.140625
2514.000000 -0.179688
2515.000000 -0.250000
2516.000000 -0.320312
2517.000000 -0.335938
2518.000000 -0.265625
2519.000000 -0.312500
2520.000000 -0.375000
2521.000000 -0.476562
2522.000000 -0.531250
2523.000000 -0.476562
2524.000000 -0.476562
2525.000000 -0.500000
2526.000000 -0.546875
2527.000000 -0.593750
2528.000000 -0.406250
2529.000000 -0.562500
2530.000000 -0.539062
2531.000000 -0.578125
2532.000000 -0.562500
2533.000000 -0.546875
2534.000000 -0.562500
2535.000000 -0.632812
2536.000000 -0.656250
2537.000000 -0.570312
2538.000000 -0.570312
2539.000000 -0.656250
2540.000000 -0.640625
2541.000000 -0.718750
2542.000000 -0.695312
2543.000000 -0.187500
2544.000000 -0.226562
2545.000000 -0.195312
2546.000000 -0.265625
2547.000000 -0.328125
2548.000000 -0.335938
2549.000000 -0.367188
2550.000000 -0.312500
2551.000000 -0.406250
2552.000000 -0.406250
2553.000000 -0.453125
2554.000000 -0.460938
2555.000000 -0.382812
2556.000000 -0.328125
2557.000000 -0.460938
2558.000000 -0.539062
2559.000000 -0.773438
2560.000000 -0.750000
2561.000000 -0.859375
2562.000000 -0.835938
2563.000000 -0.828125
2564.000000 -0.843750
2565.000000 -0.773438
2566.000000 -0.781250
2567.000000 -0.882812
2568.000000 -0.937500
2569.000000 -0.820312
2570.000000 -0.984375
2571.000000 -0.945312
2572.000000 -1.070312
2573.000000 -1.039062
2574.000000 -0.984375
2575.000000 -0.437500
2576.000000 -0.398438
2577.000000 -0.445312
2578.000000 -0.523438
2579.000000 -0.492188
2580.000000 -0.414062
2581.000000 -0.523438
2582.000000 -0.539062
2583.000000 -0.421875
2584.000000 -0.585938
2585.000000 -0.578125
2586.000000 -0.609375
2587.000000 -0.664062
2588.000000 -0.750000
2589.000000 -0.812500
2590.000000 -0.851562
2591.000000 -0.570312
2592.000000 -0.726562
2593.000000 -0.773438
2594.000000 -0.703125
2595.000000 -0.804688
2596.000000 -0.914062
2597.000000 -0.898438
2598.000000 -0.804688
2599.000000 -0.781250
2600.000000 -0.734375
2601.000000 -0.859375
2602.000000 -0.890625
2603.000000 -0.906250
2604.000000 -0.976562
2605.000000 -0.992188
2606.000000 -1.070312
2607.000000 -0.460938
2608.000000 -0.421875
2609.000000 -0.484375
2610.000000 -0.359375
2611.000000 -0.460938
2612.000000 -0.562500
2613.000000 -0.648438
2614.000000 -0.554688
2615.000000 -0.617188
2616.000000 -0.585938
2617.000000 -0.609375
2618.000000 -0.601562
2619.000000 -0.601562
2620.000000 -0.656250
2621.000000 -0.695312
2622.000000 -0.585938
2623.000000 -0.625000
2624.000000 -0.609375
2625.000000 -0.562500
2626.000000 -0.664062
2627.000000 -0.695312
2628.000000 -0.734375
2629.000000 -0.804688
2630.000000 -0.835938
2631.000000 -0.867188
2632.000000 -0.750000
2633.000000 -0.898438
2634.000000 -0.789062
2635.000000 -0.750000
2636.000000 -0.906250
2637.000000 -0.859375
2638.000000 -0.789062
2639.000000 -0.437500
2640.000000 -0.375000
2641.000000 -0.382812
2642.000000 -0.367188
2643.000000 -0.500000
2644.000000 -0.507812
2645.000000 -0.593750
2646.000000 -0.578125
2647.000000 -0.609375
2648.000000 -0.484375
2649.000000 -0.531250
2650.000000 -0.546875
2651.000000 -0.468750
2652.000000 -0.515625
2653.000000 -0.585938
2654.000000 -0.718750
2655.000000 -0.570312
2656.000000 -0.593750
2657.000000 -0.617188
2658.000000 -0.695312
2659.000000 -0.609375
2660.000000 -0.734375
2661.000000 -0.789062
2662.000000 -0.671875
2663.000000 -0.539062
2664.000000 -0.734375
2665.000000 -0.835938
2666.000000 -0.781250
2667.000000 -0.906250
2668.000000 -0.843750
2669.000000 -0.859375
2670.000000 -0.750000
2671.000000 -0.406250
2672.000000 -0.398438
2673.000000 -0.390625
2674.000000 -0.460938
2675.000000 -0.531250
2676.000000 -0.500000
2677.000000 -0.390625
2678.000000 -0.437500
2679.000000 -0.421875
2680.000000 -0.625000
2681.000000 -0.570312
2682.000000 -0.531250
2683.000000 -0.539062
2684.000000 -0.539062
2685.000000 -0.515625
2686.000000 -0.539062
2687.000000 -0.437500
2688.000000 -0.468750
2689.000000 -0.492188
2690.000000 -0.500000
2691.000000 -0.609375
2692.000000 -0.585938
2693.000000 -0.617188
2694.000000 -0.742188
2695.000000 -0.734375
2696.000000 -0.632812
2697.000000 -0.640625
2698.000000 -0.796875
2699.000000 -0.750000
2700.000000 -0.898438
2701.000000 -0.843750
2702.000000 -0.875000
2703.000000 -0.359375
2704.000000 -0.328125
2705.000000 -0.398438
2706.000000 -0.390625
2707.000000 -0.406250
2708.000000 -0.453125
2709.000000 -0.437500
2710.000000 -0.390625
2711.000000 -0.476562
2712.000000 -0.484375
2713.000000 -0.437500
2714.000000 -0.500000
2715.000000 -0.515625
2716.000000 -0.484375
2717.000000 -0.492188
2718.000000 -0.601562
2719.000000 -0.539062
2720.000000 -0.609375
2721.000000 -0.585938
2722.000000 -0.625000
2723.000000 -0.625000
2724.000000 -0.726562
2725.000000 -0.609375
2726.000000 -0.703125
2727.000000 -0.656250
2728.000000 -0.562500
2729.000000 -0.578125
2730.000000 -0.742188
2731.000000 -0.750000
2732.000000 -0.804688
2733.000000 -0.781250
2734.000000 -0.828125
2735.000000 -0.304688
2736.000000 -0.273438
2737.000000 -0.367188
2738.000000 -0.273438
2739.000000 -0.218750
2740.000000 -0.320312
2741.000000 -0.414062
2742.000000 -0.515625
2743.000000 -0.390625
2744.000000 -0.453125
2745.000000 -0.437500
2746.000000 -0.414062
2747.000000 -0.492188
2748.000000 -0.562500
2749.000000 -0.625000
2750.000000 -0.601562
2751.000000 -0.468750
2752.000000 -0.468750
2753.000000 -0.570312
2754.000000 -0.500000
2755.000000 -0.562500
2756.000000 -0.640625
2757.000000 -0.609375
2758.000000 -0.640625
2759.000000 -0.687500
2760.000000 -0.640625
2761.000000 -0.617188
2762.000000 -0.656250
2763.000000 -0.609375
2764.000000 -0.789062
2765.000000 -0.742188
2766.000000 -0.812500
2767.000000 -0.226562
2768.000000 -0.203125
2769.000000 -0.203125
2770.000000 -0.257812
2771.000000 -0.289062
2772.000000 -0.351562
2773.000000 -0.210938
2774.000000 -0.359375
2775.000000 -0.367188
2776.000000 -0.312500
2777.000000 -0.367188
2778.000000 -0.304688
2779.000000 -0.367188
2780.000000 -0.484375
2781.000000 -0.484375
2782.000000 -0.664062
2783.000000 -0.492188
2784.000000 -0.445312
2785.000000 -0.585938
2786.000000 -0.484375
2787.000000 -0.562500
2788.000000 -0.515625
2789.000000 -0.554688
2790.000000 -0.640625
2791.000000 -0.625000
2792.000000 -0.632812
2793.000000 -0.726562
2794.000000 -0.773438
2795.000000 -0.664062
2796.000000 -0.765625
2797.000000 -0.671875
2798.000000 -0.718750
2799.000000 -0.109375
2800.000000 -0.156250
2801.000000 -0.203125
2802.000000 -0.242188
2803.000000 -0.203125
2804.000000 -0.375000
2805.000000 -0.234375
2806.000000 -0.242188
2807.000000 -0.257812
2808.000000 -0.289062
2809.000000 -0.289062
2810.000000 -0.328125
2811.000000 -0.500000
2812.000000 -0.554688
2813.000000 -0.585938
2814.000000 -0.546875
2815.000000 -0.437500
2816.000000 -0.523438
2817.000000 -0.546875
2818.000000 -0.476562
2819.000000 -0.523438
2820.000000 -0.578125
2821.000000 -0.593750
2822.000000 -0.664062
2823.000000 -0.640625
2824.000000 -0.632812
2825.000000 -0.648438
2826.000000 -0.648438
2827.000000 -0.593750
2828.000000 -0.695312
2829.000000 -0.718750
2830.000000 -0.773438
2831.000000 -0.265625
2832.000000 -0.320312
2833.000000 -0.320312
2834.000000 -0.289062
2835.000000 -0.351562
2836.000000 -0.453125
2837.000000 -0.273438
2838.000000 -0.367188
2839.000000 -0.421875
2840.000000 -0.367188
2841.000000 -0.359375
2842.000000 -0.367188
2843.000000 -0.437500
2844.000000 -0.445312
2845.000000 -0.468750
2846.000000 -0.500000
2847.000000 -0.398438
2848.000000 -0.406250
2849.000000 -0.492188
2850.000000 -0.539062
2851.000000 -0.593750
2852.000000 -0.734375
2853.000000 -0.703125
2854.000000 -0.617188
2855.000000 -0.632812
2856.000000 -0.640625
2857.000000 -0.601562
2858.000000 -0.640625
2859.000000 -0.726562
2860.000000 -0.765625
2861.000000 -0.765625
2862.000000 -0.734375
2863.000000 -0.289062
2864.000000 -0.140625
2865.000000 -0.179688
2866.000000 -0.281250
2867.000000 -0.265625
2868.000000 -0.257812
2869.000000 -0.296875
2870.000000 -0.375000
2871.000000 -0.351562
2872.000000 -0.429688
2873.000000 -0.437500
2874.000000 -0.476562
2875.000000 -0.429688
2876.000000 -0.531250
2877.000000 -0.500000
2878.000000 -0.515625
2879.000000 -0.335938
2880.000000 -0.460938
2881.000000 -0.414062
2882.000000 -0.421875
2883.000000 -0.406250
2884.000000 -0.523438
2885.000000 -0.554688
2886.000000 -0.312500
2887.000000 -0.382812
2888.000000 -0.437500
2889.000000 -0.500000
2890.000000 -0.601562
2891.000000 -0.609375
2892.000000 -0.632812
2893.000000 -0.570312
2894.000000 -0.687500
2895.000000 -0.140625
2896.000000 -0.125000
2897.000000 -0.171875
2898.000000 -0.117188
2899.000000 -0.171875
2900.000000 -0.148438
2901.000000 -0.187500
2902.000000 -0.234375
2903.000000 -0.226562
2904.000000 -0.218750
2905.000000 -0.187500
2906.000000 -0.335938
2907.000000 -0.359375
2908.000000 -0.414062
2909.000000 -0.460938
2910.000000 -0.320312
2911.000000 -0.226562
2912.000000 -0.195312
2913.000000 -0.367188
2914.000000 -0.445312
2915.000000 -0.445312
2916.000000 -0.484375
2917.000000 -0.476562
2918.000000 -0.453125
2919.000000 -0.414062
2920.000000 -0.500000
2921.000000 -0.531250
2922.000000 -0.632812
2923.000000 -0.601562
2924.000000 -0.578125
2925.000000 -0.570312
2926.000000 -0.593750
2927.000000 0.000000
2928.000000 -0.054688
2929.000000 -0.218750
2930.000000 -0.187500
2931.000000 -0.093750
2932.000000 -0.218750
2933.000000 -0.265625
2934.000000 -0.234375
2935.000000 -0.265625
2936.000000 -0.250000
2937.000000 -0.335938
2938.000000 -0.281250
2939.000000 -0.132812
2940.000000 -0.375000
2941.000000 -0.406250
2942.000000 -0.343750
2943.000000 -0.312500
2944.000000 -0.460938
2945.000000 -0.382812
2946.000000 -0.406250
2947.000000 -0.421875
2948.000000 -0.460938
2949.000000 -0.500000
2950.000000 -0.500000
2951.000000 -0.492188
2952.000000 -0.406250
2953.000000 -0.375000
2954.000000 -0.421875
2955.000000 -0.390625
2956.000000 -0.476562
2957.000000 -0.664062
2958.000000 -0.703125
2959.000000 0.039062
2960.000000 0.078125
2961.000000 -0.101562
2962.000000 -0.054688
2963.000000 -0.140625
2964.000000 -0.257812
2965.000000 -0.195312
2966.000000 -0.257812
2967.000000 -0.226562
2968.000000 -0.273438
2969.000000 -0.226562
2970.000000 -0.125000
2971.000000 -0.132812
2972.000000 -0.273438
2973.000000 -0.320312
2974.000000 -0.429688
2975.000000 -0.335938
2976.000000 -0.226562
2977.000000 -0.296875
2978.000000 -0.265625
2979.000000 -0.304688
2980.000000 -0.390625
2981.000000 -0.468750
2982.000000 -0.476562
2983.000000 -0.500000
2984.000000 -0.578125
2985.000000 -0.375000
2986.000000 -0.421875
2987.000000 -0.507812
2988.000000 -0.554688
2989.000000 -0.578125
2990.000000 -0.726562
2991.000000 -0.023438
2992.000000 -0.062500
2993.000000 -0.078125
2994.000000 -0.164062
2995.000000 -0.164062
2996.000000 -0.218750
2997.000000 -0.164062
2998.000000 -0.265625
2999.000000 -0.156250
3000.000000 -0.218750
3001.000000 -0.148438
3002.000000 -0.289062
3003.000000 -0.218750
3004.000000 -0.390625
3005.000000 -0.312500
3006.000000 -0.421875
3007.000000 -0.195312
3008.000000 -0.171875
3009.000000 -0.328125
3010.000000 -0.218750
3011.000000 -0.210938
3012.000000 -0.171875
3013.000000 -0.179688
3014.000000 -0.375000
3015.000000 -0.296875
3016.000000 -0.343750
3017.000000 -0.359375
3018.000000 -0.375000
3019.000000 -0.429688
3020.000000 -0.492188
3021.000000 -0.523438
3022.000000 -0.523438
3023.000000 -0.031250
3024.000000 -0.039062
3025.000000 0.023438
3026.000000 -0.015625
3027.000000 -0.007812
3028.000000 -0.070312
3029.000000 -0.195312
3030.000000 -0.156250
3031.000000 -0.101562
3032.000000 -0.179688
3033.000000 -0.125000
3034.000000 -0.093750
3035.000000 -0.187500
3036.000000 -0.148438
3037.000000 -0.367188
3038.000000 -0.343750
3039.000000 -0.335938
3040.000000 -0.226562
3041.000000 -0.132812
3042.000000 -0.234375
3043.000000 -0.250000
3044.000000 -0.242188
3045.000000 -0.187500
3046.000000 -0.320312
3047.000000 -0.382812
3048.000000 -0.351562
3049.000000 -0.414062
3050.000000 -0.406250
3051.000000 -0.460938
3052.000000 -0.453125
3053.000000 -0.578125
3054.000000 -0.585938
3055.000000 0.070312
3056.000000 0.000000
3057.000000 0.000000
3058.000000 -0.070312
3059.000000 -0.101562
3060.000000 -0.085938
3061.000000 -0.062500
3062.000000 -0.031250
3063.000000 0.015625
3064.000000 -0.015625
3065.000000 -0.132812
3066.000000 -0.242188
3067.000000 -0.156250
3068.000000 -0.171875
3069.000000 -0.273438
3070.000000 -0.273438
3071.000000 -0.710938
3072.000000 -0.664062
3073.000000 -0.679688
3074.000000 -0.734375
3075.000000 -0.679688
3076.000000 -0.609375
3077.000000 -0.757812
3078.000000 -0.843750
3079.000000 -0.695312
3080.000000 -0.734375
3081.000000 -0.914062
3082.000000 -0.953125
3083.000000 -0.898438
3084.000000 -0.812500
3085.000000 -0.921875
3086.000000 -1.007812
3087.000000 -0.421875
3088.000000 -0.429688
3089.000000 -0.398438
3090.000000 -0.414062
3091.000000 -0.562500
3092.000000 -0.429688
3093.000000 -0.601562
3094.000000 -0.445312
3095.000000 -0.500000
3096.000000 -0.601562
3097.000000 -0.726562
3098.000000 -0.796875
3099.000000 -0.710938
3100.000000 -0.578125
3101.000000 -0.523438
3102.000000 -0.679688
3103.000000 -0.632812
3104.000000 -0.625000
3105.000000 -0.648438
3106.000000 -0.601562
3107.000000 -0.757812
3108.000000 -0.734375
3109.000000 -0.695312
3110.000000 -0.757812
3111.000000 -0.726562
3112.000000 -0.859375
3113.000000 -0.945312
3114.000000 -0.851562
3115.000000 -0.937500
3116.000000 -0.968750
3117.000000 -0.968750
3118.000000 -1.085938
3119.000000 -0.320312
3120.000000 -0.375000
3121.000000 -0.429688
3122.000000 -0.523438
3123.000000 -0.468750
3124.000000 -0.328125
3125.000000 -0.382812
3126.000000 -0.523438
3127.000000 -0.484375
3128.000000 -0.578125
3129.000000 -0.570312
3130.000000 -0.687500
3131.000000 -0.609375
3132.000000 -0.617188
3133.000000 -0.531250
3134.000000 -0.609375
3135.000000 -0.437500
3136.000000 -0.531250
3137.000000 -0.554688
3138.000000 -0.492188
3139.000000 -0.640625
3140.000000 -0.695312
3141.000000 -0.718750
3142.000000 -0.695312
3143.000000 -0.687500
3144.000000 -0.750000
3145.000000 -0.796875
3146.000000 -0.734375
3147.000000 -0.773438
3148.000000 -0.757812
3149.000000 -0.828125
3150.000000 -0.898438
3151.000000 -0.140625
3152.000000 -0.343750
3153.000000 -0.304688
3154.000000 -0.375000
3155.000000 -0.429688
3156.000000 -0.468750
3157.000000 -0.468750
3158.000000 -0.656250
3159.000000 -0.539062
3160.000000 -0.492188
3161.000000 -0.531250
3162.000000 -0.539062
3163.000000 -0.562500
3164.000000 -0.601562
3165.000000 -0.617188
3166.000000 -0.757812
3167.000000 -0.453125
3168.000000 -0.648438
3169.000000 -0.601562
3170.000000 -0.562500
3171.000000 -0.585938
3172.000000 -0.703125
3173.000000 -0.656250
3174.000000 -0.703125
3175.000000 -0.671875
3176.000000 -0.796875
3177.000000 -0.804688
3178.000000 -0.859375
3179.000000 -0.828125
3180.000000 -0.929688
3181.000000 -0.835938
3182.000000 -0.796875
3183.000000 -0.335938
3184.000000 -0.218750
3185.000000 -0.304688
3186.000000 -0.234375
3187.000000 -0.320312
3188.000000 -0.421875
3189.000000 -0.500000
3190.000000 -0.437500
3191.000000 -0.382812
3192.000000 -0.468750
3193.000000 -0.492188
3194.000000 -0.468750
3195.000000 -0.398438
3196.000000 -0.484375
3197.000000 -0.593750
3198.000000 -0.554688
3199.000000 -0.531250
3200.000000 -0.570312
3201.000000 -0.593750
3202.000000 -0.445312
3203.000000 -0.460938
3204.000000 -0.500000
3205.000000 -0.531250
3206.000000 -0.500000
3207.000000 -0.570312
3208.000000 -0.671875
3209.000000 -0.648438
3210.000000 -0.851562
3211.000000 -0.742188
3212.000000 -0.734375
3213.000000 -0.656250
3214.000000 -0.804688
3215.000000 -0.296875
3216.000000 -0.289062
3217.000000 -0.375000
3218.000000 -0.281250
3219.000000 -0.468750
3220.000000 -0.343750
3221.000000 -0.273438
3222.000000 -0.312500
3223.000000 -0.484375
3224.000000 -0.398438
3225.000000 -0.546875
3226.000000 -0.515625
3227.000000 -0.484375
3228.000000 -0.554688
3229.000000 -0.539062
3230.000000 -0.476562
3231.000000 -0.390625
3232.000000 -0.468750
3233.000000 -0.546875
3234.000000 -0.554688
3235.000000 -0.546875
3236.000000 -0.640625
3237.000000 -0.562500
3238.000000 -0.664062
3239.000000 -0.718750
3240.000000 -0.593750
3241.000000 -0.703125
3242.000000 -0.726562
3243.000000 -0.679688
3244.000000 -0.695312
3245.000000 -0.773438
3246.000000 -0.851562
3247.000000 -0.210938
3248.000000 -0.335938
3249.000000 -0.304688
3250.000000 -0.320312
3251.000000 -0.343750
3252.000000 -0.390625
3253.000000 -0.367188
3254.000000 -0.210938
3255.000000 -0.296875
3256.000000 -0.390625
3257.000000 -0.554688
3258.000000 -0.500000
3259.000000 -0.468750
3260.000000 -0.546875
3261.000000 -0.531250
3262.000000 -0.507812
3263.000000 -0.539062
3264.000000 -0.429688
3265.000000 -0.460938
3266.000000 -0.492188
3267.000000 -0.531250
3268.000000 -0.585938
3269.000000 -0.585938
3270.000000 -0.539062
3271.000000 -0.664062
3272.000000 -0.585938
3273.000000 -0.546875
3274.000000 -0.468750
3275.000000 -0.609375
3276.000000 -0.617188
3277.000000 -0.632812
3278.000000 -0.679688
3279.000000 -0.164062
3280.000000 -0.218750
3281.000000 -0.140625
3282.000000 -0.195312
3283.000000 -0.187500
3284.000000 -0.312500
3285.000000 -0.265625
3286.000000 -0.195312
3287.000000 -0.171875
3288.000000 -0.195312
3289.000000 -0.281250
3290.000000 -0.242188
3291.000000 -0.320312
3292.000000 -0.421875
3293.000000 -0.476562
3294.000000 -0.453125
3295.000000 -0.429688
3296.000000 -0.445312
3297.000000 -0.562500
3298.000000 -0.554688
3299.000000 -0.523438
3300.000000 -0.500000
3301.000000 -0.578125
3302.000000 -0.554688
3303.000000 -0.515625
3304.000000 -0.515625
3305.000000 -0.703125
3306.000000 -0.656250
3307.000000 -0.617188
3308.000000 -0.703125
3309.000000 -0.765625
3310.000000 -0.632812
3311.000000 -0.093750
3312.000000 -0.234375
3313.000000 -0.187500
3314.000000 -0.164062
3315.000000 -0.203125
3316.000000 -0.273438
3317.000000 -0.226562
3318.000000 -0.359375
3319.000000 -0.406250
3320.000000 -0.328125
3321.000000 -0.343750
3322.000000 -0.289062
3323.000000 -0.421875
3324.000000 -0.453125
3325.000000 -0.382812
3326.000000 -0.507812
3327.000000 -0.359375
3328.000000 -0.453125
3329.000000 -0.492188
3330.000000 -0.507812
3331.000000 -0.484375
3332.000000 -0.585938
3333.000000 -0.546875
3334.000000 -0.578125
3335.000000 -0.593750
3336.000000 -0.578125
3337.000000 -0.632812
3338.000000 -0.640625
3339.000000 -0.539062
3340.000000 -0.671875
3341.000000 -0.703125
3342.000000 -0.679688
3343.000000 -0.109375
3344.000000 -0.171875
3345.000000 -0.273438
3346.000000 -0.070312
3347.000000 -0.148438
3348.000000 -0.234375
3349.000000 -0.351562
3350.000000 -0.304688
3351.000000 -0.289062
3352.000000 -0.304688
3353.000000 -0.445312
3354.000000 -0.523438
3355.000000 -0.460938
3356.000000 -0.515625
3357.000000 -0.507812
3358.000000 -0.492188
3359.000000 -0.445312
3360.000000 -0.421875
3361.000000 -0.460938
3362.000000 -0.476562
3363.000000 -0.523438
3364.000000 -0.539062
3365.000000 -0.578125
3366.000000 -0.445312
3367.000000 -0.500000
3368.000000 -0.585938
3369.000000 -0.781250
3370.000000 -0.640625
3371.000000 -0.640625
3372.000000 -0.703125
3373.000000 -0.687500
3374.000000 -0.796875
3375.000000 -0.117188
3376.000000 -0.195312
3377.000000 -0.164062
3378.000000 -0.234375
3379.000000 -0.203125
3380.000000 -0.234375
3381.000000 -0.390625
3382.000000 -0.218750
3383.000000 -0.195312
3384.000000 -0.328125
3385.000000 -0.375000
3386.000000 -0.375000
3387.000000 -0.414062
3388.000000 -0.429688
3389.000000 -0.367188
3390.000000 -0.375000
3391.000000 -0.359375
3392.000000 -0.359375
3393.000000 -0.406250
3394.000000 -0.429688
3395.000000 -0.304688
3396.000000 -0.382812
3397.000000 -0.406250
3398.000000 -0.375000
3399.000000 -0.367188
3400.000000 -0.492188
3401.000000 -0.562500
3402.000000 -0.476562
3403.000000 -0.531250
3404.000000 -0.656250
3405.000000 -0.671875
3406.000000 -0.632812
3407.000000 -0.203125
3408.000000 -0.132812
3409.000000 -0.117188
3410.000000 -0.078125
3411.000000 -0.109375
3412.000000 -0.226562
3413.000000 -0.335938
3414.000000 -0.281250
3415.000000 -0.351562
3416.000000 -0.250000
3417.000000 -0.250000
3418.000000 -0.179688
3419.000000 -0.164062
3420.000000 -0.234375
3421.000000 -0.328125
3422.000000 -0.335938
3423.000000 -0.296875
3424.000000 -0.406250
3425.000000 -0.437500
3426.000000 -0.398438
3427.000000 -0.351562
3428.000000 -0.343750
3429.000000 -0.382812
3430.000000 -0.445312
3431.000000 -0.429688
3432.000000 -0.468750
3433.000000 -0.398438
3434.000000 -0.460938
3435.000000 -0.539062
3436.000000 -0.570312
3437.000000 -0.625000
3438.000000 -0.757812
3439.000000 -0.023438
3440.000000 0.023438
3441.000000 -0.054688
3442.000000 -0.109375
3443.000000 -0.195312
3444.000000 -0.140625
3445.000000 -0.226562
3446.000000 -0.234375
3447.000000 -0.132812
3448.000000 -0.179688
3449.000000 -0.320312
3450.000000 -0.234375
3451.000000 -0.195312
3452.000000 -0.414062
3453.000000 -0.398438
3454.000000 -0.304688
3455.000000 -0.250000
3456.000000 -0.289062
3457.000000 -0.296875
3458.000000 -0.289062
3459.000000 -0.359375
3460.000000 -0.453125
3461.000000 -0.390625
3462.000000 -0.406250
3463.000000 -0.453125
3464.000000 -0.429688
3465.000000 -0.414062
3466.000000 -0.429688
3467.000000 -0.507812
3468.000000 -0.640625
3469.000000 -0.484375
3470.000000 -0.421875
3471.000000 -0.031250
3472.000000 -0.007812
3473.000000 -0.054688
3474.000000 -0.109375
3475.000000 -0.132812
3476.000000 -0.164062
3477.000000 -0.289062
3478.000000 -0.242188
3479.000000 -0.164062
3480.000000 -0.132812
3481.000000 -0.140625
3482.000000 -0.109375
3483.000000 -0.164062
3484.000000 -0.273438
3485.000000 -0.343750
3486.000000 -0.281250
3487.000000 -0.335938
3488.000000 -0.281250
3489.000000 -0.289062
3490.000000 -0.429688
3491.000000 -0.492188
3492.000000 -0.500000
3493.000000 -0.406250
3494.000000 -0.492188
3495.000000 -0.406250
3496.000000 -0.476562
3497.000000 -0.351562
3498.000000 -0.460938
3499.000000 -0.445312
3500.000000 -0.515625
3501.000000 -0.507812
3502.000000 -0.578125
3503.000000 -0.085938
3504.000000 -0.039062
3505.000000 0.031250
3506.000000 -0.039062
3507.000000 -0.078125
3508.000000 -0.039062
3509.000000 -0.023438
3510.000000 -0.062500
3511.000000 -0.179688
3512.000000 -0.179688
3513.000000 -0.187500
3514.000000 -0.203125
3515.000000 -0.117188
3516.000000 -0.218750
3517.000000 -0.265625
3518.000000 -0.382812
3519.000000 -0.250000
3520.000000 -0.289062
3521.000000 -0.296875
3522.000000 -0.195312
3523.000000 -0.234375
3524.000000 -0.257812
3525.000000 -0.343750
3526.000000 -0.359375
3527.000000 -0.312500
3528.000000 -0.382812
3529.000000 -0.382812
3530.000000 -0.382812
3531.000000 -0.398438
3532.000000 -0.484375
3533.000000 -0.507812
3534.000000 -0.578125
3535.000000 0.109375
3536.000000 0.062500
3537.000000 -0.023438
3538.000000 0.062500
3539.000000 0.078125
3540.000000 -0.062500
3541.000000 -0.085938
3542.000000 -0.171875
3543.000000 -0.078125
3544.000000 -0.156250
3545.000000 -0.210938
3546.000000 -0.250000
3547.000000 -0.203125
3548.000000 -0.218750
3549.000000 -0.218750
3550.000000 -0.273438
3551.000000 -0.031250
3552.000000 -0.109375
3553.000000 -0.242188
3554.000000 -0.234375
3555.000000 -0.218750
3556.000000 -0.164062
3557.000000 -0.226562
3558.000000 -0.273438
3559.000000 -0.265625
3560.000000 -0.320312
3561.000000 -0.375000
3562.000000 -0.390625
3563.000000 -0.375000
3564.000000 -0.343750
3565.000000 -0.421875
3566.000000 -0.468750
3567.000000 -0.015625
3568.000000 -0.007812
3569.000000 0.046875
3570.000000 -0.015625
3571.000000 0.023438
3572.000000 -0.031250
3573.000000 -0.062500
3574.000000 -0.117188
3575.000000 -0.078125
3576.000000 -0.187500
3577.000000 -0.195312
3578.000000 0.000000
3579.000000 -0.093750
3580.000000 -0.218750
3581.000000 -0.171875
3582.000000 -0.171875
3583.000000 -0.242188
3584.000000 -0.390625
3585.000000 -0.429688
3586.000000 -0.414062
3587.000000 -0.429688
3588.000000 -0.414062
3589.000000 -0.570312
3590.000000 -0.625000
3591.000000 -0.648438
3592.000000 -0.531250
3593.000000 -0.703125
3594.000000 -0.664062
3595.000000 -0.539062
3596.000000 -0.625000
3597.000000 -0.664062
3598.000000 -0.609375
3599.000000 -0.015625
3600.000000 -0.265625
3601.000000 -0.250000
3602.000000 -0.226562
3603.000000 -0.250000
3604.000000 -0.328125
3605.000000 -0.390625
3606.000000 -0.437500
3607.000000 -0.421875
3608.000000 -0.210938
3609.000000 -0.437500
3610.000000 -0.437500
3611.000000 -0.375000
3612.000000 -0.429688
3613.000000 -0.460938
3614.000000 -0.476562
3615.000000 -0.484375
3616.000000 -0.515625
3617.000000 -0.585938
3618.000000 -0.679688
3619.000000 -0.554688
3620.000000 -0.484375
3621.000000 -0.554688
3622.000000 -0.640625
3623.000000 -0.585938
3624.000000 -0.578125
3625.000000 -0.617188
3626.000000 -0.640625
3627.000000 -0.632812
3628.000000 -0.656250
3629.000000 -0.710938
3630.000000 -0.703125
3631.000000 -0.187500
3632.000000 -0.226562
3633.000000 -0.257812
3634.000000 -0.242188
3635.000000 -0.320312
3636.000000 -0.289062
3637.000000 -0.070312
3638.000000 -0.132812
3639.000000 -0.257812
3640.000000 -0.289062
3641.000000 -0.367188
3642.000000 -0.375000
3643.000000 -0.328125
3644.000000 -0.476562
3645.000000 -0.546875
3646.000000 -0.531250
3647.000000 -0.343750
3648.000000 -0.304688
3649.000000 -0.421875
3650.000000 -0.445312
3651.000000 -0.421875
3652.000000 -0.437500
3653.000000 -0.484375
3654.000000 -0.500000
3655.000000 -0.531250
3656.000000 -0.507812
3657.000000 -0.523438
3658.000000 -0.562500
3659.000000 -0.531250
3660.000000 -0.578125
3661.000000 -0.578125
3662.000000 -0.554688
3663.000000 -0.023438
3664.000000 -0.148438
3665.000000 -0.031250
3666.000000 -0.203125
3667.000000 -0.296875
3668.000000 -0.109375
3669.000000 -0.195312
3670.000000 -0.187500
3671.000000 -0.359375
3672.000000 -0.250000
3673.000000 -0.328125
3674.000000 -0.296875
3675.000000 -0.382812
3676.000000 -0.335938
3677.000000 -0.242188
3678.000000 -0.343750
3679.000000 -0.375000
3680.000000 -0.414062
3681.000000 -0.335938
3682.000000 -0.375000
3683.000000 -0.414062
3684.000000 -0.507812
3685.000000 -0.421875
3686.000000 -0.328125
3687.000000 -0.328125
3688.000000 -0.437500
3689.000000 -0.609375
3690.000000 -0.632812
3691.000000 -0.750000
3692.000000 -0.757812
3693.000000 -0.703125
3694.000000 -0.625000
3695.000000 0.007812
3696.000000 0.007812
3697.000000 -0.054688
3698.000000 -0.078125
3699.000000 -0.023438
3700.000000 -0.148438
3701.000000 -0.226562
3702.000000 -0.273438
3703.000000 -0.296875
3704.000000 -0.273438
3705.000000 -0.328125
3706.000000 -0.234375
3707.000000 -0.328125
3708.000000 -0.187500
3709.000000 -0.289062
3710.000000 -0.375000
3711.000000 -0.242188
3712.000000 -0.210938
3713.000000 -0.218750
3714.000000 -0.281250
3715.000000 -0.328125
3716.000000 -0.351562
3717.000000 -0.304688
3718.000000 -0.414062
3719.000000 -0.437500
3720.000000 -0.500000
3721.000000 -0.570312
3722.000000 -0.531250
3723.000000 -0.429688
3724.000000 -0.429688
3725.000000 -0.468750
3726.000000 -0.492188
3727.000000 0.023438
3728.000000 0.015625
3729.000000 -0.078125
3730.000000 -0.093750
3731.000000 -0.062500
3732.000000 -0.007812
3733.000000 -0.148438
3734.000000 -0.210938
3735.000000 -0.187500
3736.000000 -0.179688
3737.000000 -0.234375
3738.000000 -0.335938
3739.000000 -0.328125
3740.000000 -0.328125
3741.000000 -0.351562
3742.000000 -0.296875
3743.000000 -0.250000
3744.000000 -0.312500
3745.000000 -0.359375
3746.000000 -0.414062
3747.000000 -0.437500
3748.000000 -0.421875
3749.000000 -0.367188
3750.000000 -0.429688
3751.000000 -0.484375
3752.000000 -0.421875
3753.000000 -0.445312
3754.000000 -0.500000
3755.000000 -0.421875
3756.000000 -0.562500
3757.000000 -0.570312
3758.000000 -0.515625
3759.000000 -0.062500
3760.000000 -0.132812
3761.000000 0.062500
3762.000000 0.007812
3763.000000 -0.007812
3764.000000 -0.140625
3765.000000 -0.242188
3766.000000 -0.265625
3767.000000 -0.242188
3768.000000 -0.265625
3769.000000 -0.242188
3770.000000 -0.203125
3771.000000 -0.343750
3772.000000 -0.320312
3773.000000 -0.250000
3774.000000 -0.218750
3775.000000 -0.164062
3776.000000 -0.179688
3777.000000 -0.343750
3778.000000 -0.296875
3779.000000 -0.367188
3780.000000 -0.343750
3781.000000 -0.312500
3782.000000 -0.304688
3783.000000 -0.281250
3784.000000 -0.359375
3785.000000 -0.250000
3786.000000 -0.328125
3787.000000 -0.359375
3788.000000 -0.390625
3789.000000 -0.406250
3790.000000 -0.484375
3791.000000 0.085938
3792.000000 0.023438
3793.000000 -0.109375
3794.000000 0.007812
3795.000000 -0.062500
3796.000000 0.078125
3797.000000 0.046875
3798.000000 -0.015625
3799.000000 -0.125000
3800.000000 -0.101562
3801.000000 -0.085938
3802.000000 -0.195312
3803.000000 -0.195312
3804.000000 -0.179688
3805.000000 -0.289062
3806.000000 -0.320312
3807.000000 -0.070312
3808.000000 -0.148438
3809.000000 -0.164062
3810.000000 -0.195312
3811.000000 -0.304688
3812.000000 -0.304688
3813.000000 -0.273438
3814.000000 -0.304688
3815.000000 -0.406250
3816.000000 -0.289062
3817.000000 -0.414062
3818.000000 -0.304688
3819.000000 -0.359375
3820.000000 -0.500000
3821.000000 -0.476562
3822.000000 -0.468750
3823.000000 0.140625
3824.000000 0.015625
3825.000000 0.078125
3826.000000 0.031250
3827.000000 -0.062500
3828.000000 -0.078125
3829.000000 -0.031250
3830.000000 0.031250
3831.000000 -0.101562
3832.000000 -0.093750
3833.000000 -0.140625
3834.000000 -0.164062
3835.000000 -0.062500
3836.000000 -0.062500
3837.000000 -0.210938
3838.000000 -0.273438
3839.000000 -0.156250
3840.000000 -0.218750
3841.000000 -0.273438
3842.000000 -0.304688
3843.000000 -0.250000
3844.000000 -0.375000
3845.000000 -0.335938
3846.000000 -0.289062
3847.000000 -0.320312
3848.000000 -0.390625
3849.000000 -0.421875
3850.000000 -0.429688
3851.000000 -0.414062
3852.000000 -0.406250
3853.000000 -0.460938
3854.000000 -0.398438
3855.000000 0.156250
3856.000000 0.085938
3857.000000 0.078125
3858.000000 0.023438
3859.000000 -0.101562
3860.000000 0.000000
3861.000000 0.023438
3862.000000 -0.039062
3863.000000 -0.070312
3864.000000 -0.117188
3865.000000 -0.171875
3866.000000 -0.078125
3867.000000 -0.203125
3868.000000 -0.257812
3869.000000 -0.421875
3870.000000 -0.445312
3871.000000 -0.195312
3872.000000 -0.164062
3873.000000 -0.195312
3874.000000 -0.296875
3875.000000 -0.390625
3876.000000 -0.421875
3877.000000 -0.304688
3878.000000 -0.335938
3879.000000 -0.554688
3880.000000 -0.453125
3881.000000 -0.507812
3882.000000 -0.390625
3883.000000 -0.398438
3884.000000 -0.429688
3885.000000 -0.437500
3886.000000 -0.414062
3887.000000 0.007812
3888.000000 0.046875
3889.000000 0.078125
3890.000000 -0.015625
3891.000000 -0.070312
3892.000000 0.031250
3893.000000 -0.039062
3894.000000 0.000000
3895.000000 0.023438
3896.000000 0.015625
3897.000000 -0.062500
3898.000000 -0.242188
3899.000000 -0.226562
3900.000000 -0.242188
3901.000000 -0.195312
3902.000000 -0.132812
3903.000000 -0.093750
3904.000000 -0.132812
3905.000000 -0.046875
3906.000000 -0.101562
3907.000000 -0.156250
3908.000000 -0.187500
3909.000000 -0.226562
3910.000000 -0.273438
3911.000000 -0.289062
3912.000000 -0.195312
3913.000000 -0.320312
3914.000000 -0.351562
3915.000000 -0.335938
3916.000000 -0.296875
3917.000000 -0.421875
3918.000000 -0.476562
3919.000000 0.164062
3920.000000 0.078125
3921.000000 0.117188
3922.000000 0.093750
3923.000000 0.125000
3924.000000 0.078125
3925.000000 0.093750
3926.000000 0.109375
3927.000000 -0.015625
3928.000000 -0.078125
3929.000000 -0.007812
3930.000000 -0.054688
3931.000000 0.062500
3932.000000 -0.062500
3933.000000 -0.085938
3934.000000 -0.101562
3935.000000 -0.140625
3936.000000 -0.132812
3937.000000 -0.093750
3938.000000 -0.171875
3939.000000 -0.179688
3940.000000 -0.226562
3941.000000 -0.265625
3942.000000 -0.335938
3943.000000 -0.226562
3944.000000 -0.117188
3945.000000 -0.226562
3946.000000 -0.257812
3947.000000 -0.382812
3948.000000 -0.234375
3949.000000 -0.406250
3950.000000 -0.429688
3951.000000 0.171875
3952.000000 0.148438
3953.000000 0.000000
3954.000000 0.046875
3955.000000 0.109375
3956.000000 0.015625
3957.000000 0.054688
3958.000000 -0.039062
3959.000000 0.000000
3960.000000 0.015625
3961.000000 -0.117188
3962.000000 -0.078125
3963.000000 -0.210938
3964.000000 -0.234375
3965.000000 -0.203125
3966.000000 -0.242188
3967.000000 -0.085938
3968.000000 -0.164062
3969.000000 -0.109375
3970.000000 -0.109375
3971.000000 -0.078125
3972.000000 -0.125000
3973.000000 -0.265625
3974.000000 -0.242188
3975.000000 -0.226562
3976.000000 -0.226562
3977.000000 -0.257812
3978.000000 -0.242188
3979.000000 -0.195312
3980.000000 -0.148438
3981.000000 -0.273438
3982.000000 -0.273438
3983.000000 0.257812
3984.000000 0.226562
3985.000000 0.132812
3986.000000 0.046875
3987.000000 0.023438
3988.000000 0.023438
3989.000000 -0.031250
3990.000000 -0.054688
3991.000000 0.007812
3992.000000 -0.039062
3993.000000 -0.039062
3994.000000 -0.031250
3995.000000 -0.085938
3996.000000 -0.132812
3997.000000 -0.062500
3998.000000 -0.101562
3999.000000 -0.093750
4000.000000 -0.117188
4001.000000 -0.093750
4002.000000 -0.156250
4003.000000 -0.156250
4004.000000 -0.117188
4005.000000 -0.203125
4006.000000 -0.140625
4007.000000 -0.203125
4008.000000 -0.195312
4009.000000 -0.242188
4010.000000 -0.273438
4011.000000 -0.406250
4012.000000 -0.375000
4013.000000 -0.289062
4014.000000 -0.242188
4015.000000 0.289062
4016.000000 0.179688
4017.000000 0.125000
4018.000000 0.070312
4019.000000 0.101562
4020.000000 0.093750
4021.000000 0.101562
4022.000000 0.179688
4023.000000 0.140625
4024.000000 -0.046875
4025.000000 0.023438
4026.000000 0.039062
4027.000000 -0.046875
4028.000000 -0.101562
4029.000000 -0.054688
4030.000000 -0.054688
4031.000000 0.039062
4032.000000 0.117188
4033.000000 0.000000
4034.000000 -0.093750
4035.000000 -0.039062
4036.000000 -0.031250
4037.000000 -0.039062
4038.000000 -0.046875
4039.000000 -0.101562
4040.000000 -0.203125
4041.000000 -0.109375
4042.000000 -0.187500
4043.000000 -0.226562
4044.000000 -0.226562
4045.000000 -0.195312
4046.000000 -0.304688
4047.000000 0.242188
4048.000000 0.250000
4049.000000 0.375000
4050.000000 0.109375
4051.000000 0.195312
4052.000000 0.148438
4053.000000 0.117188
4054.000000 0.218750
4055.000000 0.140625
4056.000000 0.164062
4057.000000 0.140625
4058.000000 -0.015625
4059.000000 0.101562
4060.000000 0.179688
4061.000000 0.085938
4062.000000 0.000000
4063.000000 -0.015625
4064.000000 0.085938
4065.000000 -0.039062
4066.000000 -0.078125
4067.000000 -0.093750
4068.000000 -0.109375
4069.000000 -0.070312
4070.000000 -0.015625
4071.000000 -0.007812
4072.000000 0.000000
4073.000000 -0.187500
4074.000000 -0.187500
4075.000000 -0.195312
4076.000000 -0.179688
4077.000000 -0.195312
4078.000000 -0.148438
4079.000000 0.328125
4080.000000 0.156250
4081.000000 0.257812
4082.000000 0.273438
4083.000000 0.164062
4084.000000 0.140625
4085.000000 0.179688
4086.000000 0.187500
4087.000000 0.117188
4088.000000 0.140625
4089.000000 0.156250
4090.000000 0.023438
4091.000000 0.031250
4092.000000 0.015625
4093.000000 -0.085938
4094.000000 -0.171875
4095.000000 0.000000


==> Plots/NN_SingleRun_INL/true_inl.dat <==
0.000000 0.000000
1.000000 -0.021156
2.000000 -0.040933
3.000000 -0.062089
4.000000 -0.086586
5.000000 -0.107742
6.000000 -0.127518
7.000000 -0.148675
8.000000 -0.151170
9.000000 -0.172326
10.000000 -0.192103
11.000000 -0.213259
12.000000 -0.237756
13.000000 -0.258912
14.000000 -0.278688
15.000000 -0.299845
16.000000 0.247924
17.000000 0.226768
18.000000 0.206992
19.000000 0.185835
20.000000 0.161339
21.000000 0.140183
22.000000 0.120406
23.000000 0.099250
24.000000 0.096754
25.000000 0.075598
26.000000 0.055822
27.000000 0.034665
28.000000 0.010169
29.000000 -0.010987
30.000000 -0.030764
31.000000 -0.051920
32.000000 0.012307
33.000000 -0.008849
34.000000 -0.028625
35.000000 -0.049782
36.000000 -0.074278
37.000000 -0.095435
38.000000 -0.115211
39.000000 -0.136367
40.000000 -0.138863
41.000000 -0.160019
42.000000 -0.179795
43.000000 -0.200952
44.000000 -0.225448
45.000000 -0.246605
46.000000 -0.266381
47.000000 -0.287537
48.000000 0.260232
49.000000 0.239075
50.000000 0.219299
51.000000 0.198143
52.000000 0.173646
53.000000 0.152490
54.000000 0.132714
55.000000 0.111557
56.000000 0.109062
57.000000 0.087905
58.000000 0.068129
59.000000 0.046973
60.000000 0.022476
61.000000 0.001320
62.000000 -0.018456
63.000000 -0.039613
64.000000 0.087977
65.000000 0.066821
66.000000 0.047045
67.000000 0.025888
68.000000 0.001392
69.000000 -0.019764
70.000000 -0.039541
71.000000 -0.060697
72.000000 -0.063193
73.000000 -0.084349
74.000000 -0.104125
75.000000 -0.125282
76.000000 -0.149778
77.000000 -0.170934
78.000000 -0.190711
79.000000 -0.211867
80.000000 0.335902
81.000000 0.314746
82.000000 0.294969
83.000000 0.273813
84.000000 0.249316
85.000000 0.228160
86.000000 0.208384
87.000000 0.187227
88.000000 0.184732
89.000000 0.163575
90.000000 0.143799
91.000000 0.122643
92.000000 0.098146
93.000000 0.076990
94.000000 0.057214
95.000000 0.036057
96.000000 0.100285
97.000000 0.079128
98.000000 0.059352
99.000000 0.038196
100.000000 0.013699
101.000000 -0.007457
102.000000 -0.027233
103.000000 -0.048390
104.000000 -0.050885
105.000000 -0.072042
106.000000 -0.091818
107.000000 -0.112974
108.000000 -0.137471
109.000000 -0.158627
110.000000 -0.178403
111.000000 -0.199560
112.000000 0.348209
113.000000 0.327053
114.000000 0.307277
115.000000 0.286120
116.000000 0.261624
117.000000 0.240467
118.000000 0.220691
119.000000 0.199535
120.000000 0.197039
121.000000 0.175883
122.000000 0.156106
123.000000 0.134950
124.000000 0.110454
125.000000 0.089297
126.000000 0.069521
127.000000 0.048365
128.000000 0.149074
129.000000 0.127917
130.000000 0.108141
131.000000 0.086985
132.000000 0.062488
133.000000 0.041332
134.000000 0.021555
135.000000 0.000399
136.000000 -0.002096
137.000000 -0.023253
138.000000 -0.043029
139.000000 -0.064185
140.000000 -0.088682
141.000000 -0.109838
142.000000 -0.129615
143.000000 -0.150771
144.000000 0.396998
145.000000 0.375842
146.000000 0.356065
147.000000 0.334909
148.000000 0.310413
149.000000 0.289256
150.000000 0.269480
151.000000 0.248324
152.000000 0.245828
153.000000 0.224672
154.000000 0.204895
155.000000 0.183739
156.000000 0.159243
157.000000 0.138086
158.000000 0.118310
159.000000 0.097154
160.000000 0.161381
161.000000 0.140225
162.000000 0.120448
163.000000 0.099292
164.000000 0.074795
165.000000 0.053639
166.000000 0.033863
167.000000 0.012706
168.000000 0.010211
169.000000 -0.010945
170.000000 -0.030722
171.000000 -0.051878
172.000000 -0.076375
173.000000 -0.097531
174.000000 -0.117307
175.000000 -0.138464
176.000000 0.409305
177.000000 0.388149
178.000000 0.368373
179.000000 0.347216
180.000000 0.322720
181.000000 0.301564
182.000000 0.281787
183.000000 0.260631
184.000000 0.258135
185.000000 0.236979
186.000000 0.217203
187.000000 0.196046
188.000000 0.171550
189.000000 0.150393
190.000000 0.130617
191.000000 0.109461
192.000000 0.237051
193.000000 0.215895
194.000000 0.196118
195.000000 0.174962
196.000000 0.150466
197.000000 0.129309
198.000000 0.109533
199.000000 0.088377
200.000000 0.085881
201.000000 0.064725
202.000000 0.044948
203.000000 0.023792
204.000000 -0.000704
205.000000 -0.021861
206.000000 -0.041637
207.000000 -0.062793
208.000000 0.484976
209.000000 0.463819
210.000000 0.444043
211.000000 0.422887
212.000000 0.398390
213.000000 0.377234
214.000000 0.357457
215.000000 0.336301
216.000000 0.333805
217.000000 0.312649
218.000000 0.292873
219.000000 0.271716
220.000000 0.247220
221.000000 0.226064
222.000000 0.206287
223.000000 0.185131
224.000000 0.249358
225.000000 0.228202
226.000000 0.208426
227.000000 0.187269
228.000000 0.162773
229.000000 0.141617
230.000000 0.121840
231.000000 0.100684
232.000000 0.098188
233.000000 0.077032
234.000000 0.057256
235.000000 0.036099
236.000000 0.011603
237.000000 -0.009554
238.000000 -0.029330
239.000000 -0.050486
240.000000 0.497283
241.000000 0.476126
242.000000 0.456350
243.000000 0.435194
244.000000 0.410697
245.000000 0.389541
246.000000 0.369765
247.000000 0.348608
248.000000 0.346113
249.000000 0.324956
250.000000 0.305180
251.000000 0.284024
252.000000 0.259527
253.000000 0.238371
254.000000 0.218595
255.000000 0.197438
256.000000 0.226464
257.000000 0.205308
258.000000 0.185531
259.000000 0.164375
260.000000 0.139879
261.000000 0.118722
262.000000 0.098946
263.000000 0.077790
264.000000 0.075294
265.000000 0.054138
266.000000 0.034361
267.000000 0.013205
268.000000 -0.011291
269.000000 -0.032448
270.000000 -0.052224
271.000000 -0.073380
272.000000 0.474389
273.000000 0.453232
274.000000 0.433456
275.000000 0.412300
276.000000 0.387803
277.000000 0.366647
278.000000 0.346870
279.000000 0.325714
280.000000 0.323219
281.000000 0.302062
282.000000 0.282286
283.000000 0.261130
284.000000 0.236633
285.000000 0.215477
286.000000 0.195700
287.000000 0.174544
288.000000 0.238771
289.000000 0.217615
290.000000 0.197839
291.000000 0.176682
292.000000 0.152186
293.000000 0.131030
294.000000 0.111253
295.000000 0.090097
296.000000 0.087601
297.000000 0.066445
298.000000 0.046669
299.000000 0.025512
300.000000 0.001016
301.000000 -0.020140
302.000000 -0.039917
303.000000 -0.061073
304.000000 0.486696
305.000000 0.465540
306.000000 0.445763
307.000000 0.424607
308.000000 0.400110
309.000000 0.378954
310.000000 0.359178
311.000000 0.338021
312.000000 0.335526
313.000000 0.314369
314.000000 0.294593
315.000000 0.273437
316.000000 0.248940
317.000000 0.227784
318.000000 0.208008
319.000000 0.186851
320.000000 0.314442
321.000000 0.293285
322.000000 0.273509
323.000000 0.252353
324.000000 0.227856
325.000000 0.206700
326.000000 0.186923
327.000000 0.165767
328.000000 0.163272
329.000000 0.142115
330.000000 0.122339
331.000000 0.101183
332.000000 0.076686
333.000000 0.055530
334.000000 0.035753
335.000000 0.014597
336.000000 0.562366
337.000000 0.541210
338.000000 0.521433
339.000000 0.500277
340.000000 0.475780
341.000000 0.454624
342.000000 0.434848
343.000000 0.413691
344.000000 0.411196
345.000000 0.390040
346.000000 0.370263
347.000000 0.349107
348.000000 0.324610
349.000000 0.303454
350.000000 0.283678
351.000000 0.262521
352.000000 0.326749
353.000000 0.305593
354.000000 0.285816
355.000000 0.264660
356.000000 0.240163
357.000000 0.219007
358.000000 0.199231
359.000000 0.178074
360.000000 0.175579
361.000000 0.154422
362.000000 0.134646
363.000000 0.113490
364.000000 0.088993
365.000000 0.067837
366.000000 0.048061
367.000000 0.026904
368.000000 0.574673
369.000000 0.553517
370.000000 0.533741
371.000000 0.512584
372.000000 0.488088
373.000000 0.466931
374.000000 0.447155
375.000000 0.425999
376.000000 0.423503
377.000000 0.402347
378.000000 0.382571
379.000000 0.361414
380.000000 0.336918
381.000000 0.315761
382.000000 0.295985
383.000000 0.274829
384.000000 0.375538
385.000000 0.354381
386.000000 0.334605
387.000000 0.313449
388.000000 0.288952
389.000000 0.267796
390.000000 0.248020
391.000000 0.226863
392.000000 0.224368
393.000000 0.203211
394.000000 0.183435
395.000000 0.162279
396.000000 0.137782
397.000000 0.116626
398.000000 0.096850
399.000000 0.075693
400.000000 0.623462
401.000000 0.602306
402.000000 0.582530
403.000000 0.561373
404.000000 0.536877
405.000000 0.515720
406.000000 0.495944
407.000000 0.474788
408.000000 0.472292
409.000000 0.451136
410.000000 0.431360
411.000000 0.410203
412.000000 0.385707
413.000000 0.364550
414.000000 0.344774
415.000000 0.323618
416.000000 0.387845
417.000000 0.366689
418.000000 0.346912
419.000000 0.325756
420.000000 0.301260
421.000000 0.280103
422.000000 0.260327
423.000000 0.239171
424.000000 0.236675
425.000000 0.215519
426.000000 0.195742
427.000000 0.174586
428.000000 0.150090
429.000000 0.128933
430.000000 0.109157
431.000000 0.088001
432.000000 0.635770
433.000000 0.614613
434.000000 0.594837
435.000000 0.573681
436.000000 0.549184
437.000000 0.528028
438.000000 0.508251
439.000000 0.487095
440.000000 0.484599
441.000000 0.463443
442.000000 0.443667
443.000000 0.422510
444.000000 0.398014
445.000000 0.376858
446.000000 0.357081
447.000000 0.335925
448.000000 0.463515
449.000000 0.442359
450.000000 0.422583
451.000000 0.401426
452.000000 0.376930
453.000000 0.355773
454.000000 0.335997
455.000000 0.314841
456.000000 0.312345
457.000000 0.291189
458.000000 0.271413
459.000000 0.250256
460.000000 0.225760
461.000000 0.204603
462.000000 0.184827
463.000000 0.163671
464.000000 0.711440
465.000000 0.690283
466.000000 0.670507
467.000000 0.649351
468.000000 0.624854
469.000000 0.603698
470.000000 0.583921
471.000000 0.562765
472.000000 0.560270
473.000000 0.539113
474.000000 0.519337
475.000000 0.498181
476.000000 0.473684
477.000000 0.452528
478.000000 0.432751
479.000000 0.411595
480.000000 0.475823
481.000000 0.454666
482.000000 0.434890
483.000000 0.413734
484.000000 0.389237
485.000000 0.368081
486.000000 0.348304
487.000000 0.327148
488.000000 0.324652
489.000000 0.303496
490.000000 0.283720
491.000000 0.262563
492.000000 0.238067
493.000000 0.216911
494.000000 0.197134
495.000000 0.175978
496.000000 0.723747
497.000000 0.702591
498.000000 0.682814
499.000000 0.661658
500.000000 0.637161
501.000000 0.616005
502.000000 0.596229
503.000000 0.575072
504.000000 0.572577
505.000000 0.551421
506.000000 0.531644
507.000000 0.510488
508.000000 0.485991
509.000000 0.464835
510.000000 0.445059
511.000000 0.423902
512.000000 0.227638
513.000000 0.206482
514.000000 0.186706
515.000000 0.165549
516.000000 0.141053
517.000000 0.119896
518.000000 0.100120
519.000000 0.078964
520.000000 0.076468
521.000000 0.055312
522.000000 0.035536
523.000000 0.014379
524.000000 -0.010117
525.000000 -0.031274
526.000000 -0.051050
527.000000 -0.072206
528.000000 0.475563
529.000000 0.454406
530.000000 0.434630
531.000000 0.413474
532.000000 0.388977
533.000000 0.367821
534.000000 0.348044
535.000000 0.326888
536.000000 0.324393
537.000000 0.303236
538.000000 0.283460
539.000000 0.262304
540.000000 0.237807
541.000000 0.216651
542.000000 0.196874
543.000000 0.175718
544.000000 0.239946
545.000000 0.218789
546.000000 0.199013
547.000000 0.177857
548.000000 0.153360
549.000000 0.132204
550.000000 0.112427
551.000000 0.091271
552.000000 0.088775
553.000000 0.067619
554.000000 0.047843
555.000000 0.026686
556.000000 0.002190
557.000000 -0.018966
558.000000 -0.038743
559.000000 -0.059899
560.000000 0.487870
561.000000 0.466714
562.000000 0.446937
563.000000 0.425781
564.000000 0.401284
565.000000 0.380128
566.000000 0.360352
567.000000 0.339195
568.000000 0.336700
569.000000 0.315544
570.000000 0.295767
571.000000 0.274611
572.000000 0.250114
573.000000 0.228958
574.000000 0.209182
575.000000 0.188025
576.000000 0.315616
577.000000 0.294459
578.000000 0.274683
579.000000 0.253527
580.000000 0.229030
581.000000 0.207874
582.000000 0.188097
583.000000 0.166941
584.000000 0.164446
585.000000 0.143289
586.000000 0.123513
587.000000 0.102357
588.000000 0.077860
589.000000 0.056704
590.000000 0.036927
591.000000 0.015771
592.000000 0.563540
593.000000 0.542384
594.000000 0.522607
595.000000 0.501451
596.000000 0.476955
597.000000 0.455798
598.000000 0.436022
599.000000 0.414866
600.000000 0.412370
601.000000 0.391214
602.000000 0.371437
603.000000 0.350281
604.000000 0.325785
605.000000 0.304628
606.000000 0.284852
607.000000 0.263696
608.000000 0.327923
609.000000 0.306767
610.000000 0.286990
611.000000 0.265834
612.000000 0.241337
613.000000 0.220181
614.000000 0.200405
615.000000 0.179248
616.000000 0.176753
617.000000 0.155597
618.000000 0.135820
619.000000 0.114664
620.000000 0.090167
621.000000 0.069011
622.000000 0.049235
623.000000 0.028078
624.000000 0.575847
625.000000 0.554691
626.000000 0.534915
627.000000 0.513758
628.000000 0.489262
629.000000 0.468106
630.000000 0.448329
631.000000 0.427173
632.000000 0.424677
633.000000 0.403521
634.000000 0.383745
635.000000 0.362588
636.000000 0.338092
637.000000 0.316935
638.000000 0.297159
639.000000 0.276003
640.000000 0.376712
641.000000 0.355556
642.000000 0.335779
643.000000 0.314623
644.000000 0.290126
645.000000 0.268970
646.000000 0.249194
647.000000 0.228037
648.000000 0.225542
649.000000 0.204385
650.000000 0.184609
651.000000 0.163453
652.000000 0.138956
653.000000 0.117800
654.000000 0.098024
655.000000 0.076867
656.000000 0.624636
657.000000 0.603480
658.000000 0.583704
659.000000 0.562547
660.000000 0.538051
661.000000 0.516894
662.000000 0.497118
663.000000 0.475962
664.000000 0.473466
665.000000 0.452310
666.000000 0.432534
667.000000 0.411377
668.000000 0.386881
669.000000 0.365724
670.000000 0.345948
671.000000 0.324792
672.000000 0.389019
673.000000 0.367863
674.000000 0.348087
675.000000 0.326930
676.000000 0.302434
677.000000 0.281277
678.000000 0.261501
679.000000 0.240345
680.000000 0.237849
681.000000 0.216693
682.000000 0.196916
683.000000 0.175760
684.000000 0.151264
685.000000 0.130107
686.000000 0.110331
687.000000 0.089175
688.000000 0.636944
689.000000 0.615787
690.000000 0.596011
691.000000 0.574855
692.000000 0.550358
693.000000 0.529202
694.000000 0.509425
695.000000 0.488269
696.000000 0.485774
697.000000 0.464617
698.000000 0.444841
699.000000 0.423685
700.000000 0.399188
701.000000 0.378032
702.000000 0.358255
703.000000 0.337099
704.000000 0.464689
705.000000 0.443533
706.000000 0.423757
707.000000 0.402600
708.000000 0.378104
709.000000 0.356947
710.000000 0.337171
711.000000 0.316015
712.000000 0.313519
713.000000 0.292363
714.000000 0.272587
715.000000 0.251430
716.000000 0.226934
717.000000 0.205777
718.000000 0.186001
719.000000 0.164845
720.000000 0.712614
721.000000 0.691457
722.000000 0.671681
723.000000 0.650525
724.000000 0.626028
725.000000 0.604872
726.000000 0.585096
727.000000 0.563939
728.000000 0.561444
729.000000 0.540287
730.000000 0.520511
731.000000 0.499355
732.000000 0.474858
733.000000 0.453702
734.000000 0.433926
735.000000 0.412769
736.000000 0.476997
737.000000 0.455840
738.000000 0.436064
739.000000 0.414908
740.000000 0.390411
741.000000 0.369255
742.000000 0.349478
743.000000 0.328322
744.000000 0.325827
745.000000 0.304670
746.000000 0.284894
747.000000 0.263738
748.000000 0.239241
749.000000 0.218085
750.000000 0.198308
751.000000 0.177152
752.000000 0.724921
753.000000 0.703765
754.000000 0.683988
755.000000 0.662832
756.000000 0.638336
757.000000 0.617179
758.000000 0.597403
759.000000 0.576247
760.000000 0.573751
761.000000 0.552595
762.000000 0.532818
763.000000 0.511662
764.000000 0.487165
765.000000 0.466009
766.000000 0.446233
767.000000 0.425076
768.000000 0.454102
769.000000 0.432946
770.000000 0.413170
771.000000 0.392013
772.000000 0.367517
773.000000 0.346360
774.000000 0.326584
775.000000 0.305428
776.000000 0.302932
777.000000 0.281776
778.000000 0.262000
779.000000 0.240843
780.000000 0.216347
781.000000 0.195190
782.000000 0.175414
783.000000 0.154258
784.000000 0.702027
785.000000 0.680870
786.000000 0.661094
787.000000 0.639938
788.000000 0.615441
789.000000 0.594285
790.000000 0.574509
791.000000 0.553352
792.000000 0.550857
793.000000 0.529700
794.000000 0.509924
795.000000 0.488768
796.000000 0.464271
797.000000 0.443115
798.000000 0.423339
799.000000 0.402182
800.000000 0.466410
801.000000 0.445253
802.000000 0.425477
803.000000 0.404321
804.000000 0.379824
805.000000 0.358668
806.000000 0.338891
807.000000 0.317735
808.000000 0.315240
809.000000 0.294083
810.000000 0.274307
811.000000 0.253151
812.000000 0.228654
813.000000 0.207498
814.000000 0.187721
815.000000 0.166565
816.000000 0.714334
817.000000 0.693178
818.000000 0.673401
819.000000 0.652245
820.000000 0.627749
821.000000 0.606592
822.000000 0.586816
823.000000 0.565660
824.000000 0.563164
825.000000 0.542008
826.000000 0.522231
827.000000 0.501075
828.000000 0.476579
829.000000 0.455422
830.000000 0.435646
831.000000 0.414490
832.000000 0.542080
833.000000 0.520923
834.000000 0.501147
835.000000 0.479991
836.000000 0.455494
837.000000 0.434338
838.000000 0.414562
839.000000 0.393405
840.000000 0.390910
841.000000 0.369753
842.000000 0.349977
843.000000 0.328821
844.000000 0.304324
845.000000 0.283168
846.000000 0.263392
847.000000 0.242235
848.000000 0.790004
849.000000 0.768848
850.000000 0.749072
851.000000 0.727915
852.000000 0.703419
853.000000 0.682262
854.000000 0.662486
855.000000 0.641330
856.000000 0.638834
857.000000 0.617678
858.000000 0.597902
859.000000 0.576745
860.000000 0.552249
861.000000 0.531092
862.000000 0.511316
863.000000 0.490160
864.000000 0.554387
865.000000 0.533231
866.000000 0.513454
867.000000 0.492298
868.000000 0.467802
869.000000 0.446645
870.000000 0.426869
871.000000 0.405713
872.000000 0.403217
873.000000 0.382061
874.000000 0.362284
875.000000 0.341128
876.000000 0.316632
877.000000 0.295475
878.000000 0.275699
879.000000 0.254543
880.000000 0.802312
881.000000 0.781155
882.000000 0.761379
883.000000 0.740223
884.000000 0.715726
885.000000 0.694570
886.000000 0.674793
887.000000 0.653637
888.000000 0.651141
889.000000 0.629985
890.000000 0.610209
891.000000 0.589052
892.000000 0.564556
893.000000 0.543400
894.000000 0.523623
895.000000 0.502467
896.000000 0.603176
897.000000 0.582020
898.000000 0.562243
899.000000 0.541087
900.000000 0.516591
901.000000 0.495434
902.000000 0.475658
903.000000 0.454501
904.000000 0.452006
905.000000 0.430850
906.000000 0.411073
907.000000 0.389917
908.000000 0.365420
909.000000 0.344264
910.000000 0.324488
911.000000 0.303331
912.000000 0.851100
913.000000 0.829944
914.000000 0.810168
915.000000 0.789011
916.000000 0.764515
917.000000 0.743359
918.000000 0.723582
919.000000 0.702426
920.000000 0.699930
921.000000 0.678774
922.000000 0.658998
923.000000 0.637841
924.000000 0.613345
925.000000 0.592189
926.000000 0.572412
927.000000 0.551256
928.000000 0.615483
929.000000 0.594327
930.000000 0.574551
931.000000 0.553394
932.000000 0.528898
933.000000 0.507741
934.000000 0.487965
935.000000 0.466809
936.000000 0.464313
937.000000 0.443157
938.000000 0.423381
939.000000 0.402224
940.000000 0.377728
941.000000 0.356571
942.000000 0.336795
943.000000 0.315639
944.000000 0.863408
945.000000 0.842251
946.000000 0.822475
947.000000 0.801319
948.000000 0.776822
949.000000 0.755666
950.000000 0.735890
951.000000 0.714733
952.000000 0.712238
953.000000 0.691081
954.000000 0.671305
955.000000 0.650149
956.000000 0.625652
957.000000 0.604496
958.000000 0.584720
959.000000 0.563563
960.000000 0.691153
961.000000 0.669997
962.000000 0.650221
963.000000 0.629064
964.000000 0.604568
965.000000 0.583412
966.000000 0.563635
967.000000 0.542479
968.000000 0.539983
969.000000 0.518827
970.000000 0.499051
971.000000 0.477894
972.000000 0.453398
973.000000 0.432242
974.000000 0.412465
975.000000 0.391309
976.000000 0.939078
977.000000 0.917922
978.000000 0.898145
979.000000 0.876989
980.000000 0.852492
981.000000 0.831336
982.000000 0.811560
983.000000 0.790403
984.000000 0.787908
985.000000 0.766751
986.000000 0.746975
987.000000 0.725819
988.000000 0.701322
989.000000 0.680166
990.000000 0.660390
991.000000 0.639233
992.000000 0.703461
993.000000 0.682304
994.000000 0.662528
995.000000 0.641372
996.000000 0.616875
997.000000 0.595719
998.000000 0.575943
999.000000 0.554786
1000.000000 0.552291
1001.000000 0.531134
1002.000000 0.511358
1003.000000 0.490202
1004.000000 0.465705
1005.000000 0.444549
1006.000000 0.424773
1007.000000 0.403616
1008.000000 0.951385
1009.000000 0.930229
1010.000000 0.910453
1011.000000 0.889296
1012.000000 0.864800
1013.000000 0.843643
1014.000000 0.823867
1015.000000 0.802711
1016.000000 0.800215
1017.000000 0.779059
1018.000000 0.759282
1019.000000 0.738126
1020.000000 0.713630
1021.000000 0.692473
1022.000000 0.672697
1023.000000 0.651541
1024.000000 0.260708
1025.000000 0.239551
1026.000000 0.219775
1027.000000 0.198619
1028.000000 0.174122
1029.000000 0.152966
1030.000000 0.133190
1031.000000 0.112033
1032.000000 0.109538
1033.000000 0.088381
1034.000000 0.068605
1035.000000 0.047449
1036.000000 0.022952
1037.000000 0.001796
1038.000000 -0.017980
1039.000000 -0.039137
1040.000000 0.508632
1041.000000 0.487476
1042.000000 0.467700
1043.000000 0.446543
1044.000000 0.422047
1045.000000 0.400890
1046.000000 0.381114
1047.000000 0.359958
1048.000000 0.357462
1049.000000 0.336306
1050.000000 0.316529
1051.000000 0.295373
1052.000000 0.270877
1053.000000 0.249720
1054.000000 0.229944
1055.000000 0.208788
1056.000000 0.273015
1057.000000 0.251859
1058.000000 0.232082
1059.000000 0.210926
1060.000000 0.186430
1061.000000 0.165273
1062.000000 0.145497
1063.000000 0.124341
1064.000000 0.121845
1065.000000 0.100689
1066.000000 0.080912
1067.000000 0.059756
1068.000000 0.035260
1069.000000 0.014103
1070.000000 -0.005673
1071.000000 -0.026830
1072.000000 0.520940
1073.000000 0.499783
1074.000000 0.480007
1075.000000 0.458850
1076.000000 0.434354
1077.000000 0.413198
1078.000000 0.393421
1079.000000 0.372265
1080.000000 0.369769
1081.000000 0.348613
1082.000000 0.328837
1083.000000 0.307680
1084.000000 0.283184
1085.000000 0.262028
1086.000000 0.242251
1087.000000 0.221095
1088.000000 0.348685
1089.000000 0.327529
1090.000000 0.307753
1091.000000 0.286596
1092.000000 0.262100
1093.000000 0.240943
1094.000000 0.221167
1095.000000 0.200011
1096.000000 0.197515
1097.000000 0.176359
1098.000000 0.156582
1099.000000 0.135426
1100.000000 0.110930
1101.000000 0.089773
1102.000000 0.069997
1103.000000 0.048841
1104.000000 0.596610
1105.000000 0.575453
1106.000000 0.555677
1107.000000 0.534521
1108.000000 0.510024
1109.000000 0.488868
1110.000000 0.469091
1111.000000 0.447935
1112.000000 0.445440
1113.000000 0.424283
1114.000000 0.404507
1115.000000 0.383351
1116.000000 0.358854
1117.000000 0.337698
1118.000000 0.317921
1119.000000 0.296765
1120.000000 0.360993
1121.000000 0.339836
1122.000000 0.320060
1123.000000 0.298903
1124.000000 0.274407
1125.000000 0.253251
1126.000000 0.233474
1127.000000 0.212318
1128.000000 0.209822
1129.000000 0.188666
1130.000000 0.168890
1131.000000 0.147733
1132.000000 0.123237
1133.000000 0.102081
1134.000000 0.082304
1135.000000 0.061148
1136.000000 0.608917
1137.000000 0.587761
1138.000000 0.567984
1139.000000 0.546828
1140.000000 0.522331
1141.000000 0.501175
1142.000000 0.481399
1143.000000 0.460242
1144.000000 0.457747
1145.000000 0.436591
1146.000000 0.416814
1147.000000 0.395658
1148.000000 0.371161
1149.000000 0.350005
1150.000000 0.330229
1151.000000 0.309072
1152.000000 0.409781
1153.000000 0.388625
1154.000000 0.368849
1155.000000 0.347692
1156.000000 0.323196
1157.000000 0.302040
1158.000000 0.282263
1159.000000 0.261107
1160.000000 0.258611
1161.000000 0.237455
1162.000000 0.217679
1163.000000 0.196522
1164.000000 0.172026
1165.000000 0.150870
1166.000000 0.131093
1167.000000 0.109937
1168.000000 0.657706
1169.000000 0.636550
1170.000000 0.616773
1171.000000 0.595617
1172.000000 0.571120
1173.000000 0.549964
1174.000000 0.530188
1175.000000 0.509031
1176.000000 0.506536
1177.000000 0.485379
1178.000000 0.465603
1179.000000 0.444447
1180.000000 0.419950
1181.000000 0.398794
1182.000000 0.379018
1183.000000 0.357861
1184.000000 0.422089
1185.000000 0.400932
1186.000000 0.381156
1187.000000 0.360000
1188.000000 0.335503
1189.000000 0.314347
1190.000000 0.294571
1191.000000 0.273414
1192.000000 0.270919
1193.000000 0.249762
1194.000000 0.229986
1195.000000 0.208830
1196.000000 0.184333
1197.000000 0.163177
1198.000000 0.143401
1199.000000 0.122244
1200.000000 0.670013
1201.000000 0.648857
1202.000000 0.629081
1203.000000 0.607924
1204.000000 0.583428
1205.000000 0.562271
1206.000000 0.542495
1207.000000 0.521339
1208.000000 0.518843
1209.000000 0.497687
1210.000000 0.477910
1211.000000 0.456754
1212.000000 0.432258
1213.000000 0.411101
1214.000000 0.391325
1215.000000 0.370169
1216.000000 0.497759
1217.000000 0.476603
1218.000000 0.456826
1219.000000 0.435670
1220.000000 0.411173
1221.000000 0.390017
1222.000000 0.370241
1223.000000 0.349084
1224.000000 0.346589
1225.000000 0.325432
1226.000000 0.305656
1227.000000 0.284500
1228.000000 0.260003
1229.000000 0.238847
1230.000000 0.219071
1231.000000 0.197914
1232.000000 0.745683
1233.000000 0.724527
1234.000000 0.704751
1235.000000 0.683594
1236.000000 0.659098
1237.000000 0.637941
1238.000000 0.618165
1239.000000 0.597009
1240.000000 0.594513
1241.000000 0.573357
1242.000000 0.553581
1243.000000 0.532424
1244.000000 0.507928
1245.000000 0.486771
1246.000000 0.466995
1247.000000 0.445839
1248.000000 0.510066
1249.000000 0.488910
1250.000000 0.469134
1251.000000 0.447977
1252.000000 0.423481
1253.000000 0.402324
1254.000000 0.382548
1255.000000 0.361392
1256.000000 0.358896
1257.000000 0.337740
1258.000000 0.317963
1259.000000 0.296807
1260.000000 0.272311
1261.000000 0.251154
1262.000000 0.231378
1263.000000 0.210222
1264.000000 0.757991
1265.000000 0.736834
1266.000000 0.717058
1267.000000 0.695902
1268.000000 0.671405
1269.000000 0.650249
1270.000000 0.630472
1271.000000 0.609316
1272.000000 0.606821
1273.000000 0.585664
1274.000000 0.565888
1275.000000 0.544732
1276.000000 0.520235
1277.000000 0.499079
1278.000000 0.479302
1279.000000 0.458146
1280.000000 0.487172
1281.000000 0.466016
1282.000000 0.446239
1283.000000 0.425083
1284.000000 0.400586
1285.000000 0.379430
1286.000000 0.359654
1287.000000 0.338497
1288.000000 0.336002
1289.000000 0.314845
1290.000000 0.295069
1291.000000 0.273913
1292.000000 0.249416
1293.000000 0.228260
1294.000000 0.208484
1295.000000 0.187327
1296.000000 0.735096
1297.000000 0.713940
1298.000000 0.694164
1299.000000 0.673007
1300.000000 0.648511
1301.000000 0.627354
1302.000000 0.607578
1303.000000 0.586422
1304.000000 0.583926
1305.000000 0.562770
1306.000000 0.542994
1307.000000 0.521837
1308.000000 0.497341
1309.000000 0.476184
1310.000000 0.456408
1311.000000 0.435252
1312.000000 0.499479
1313.000000 0.478323
1314.000000 0.458547
1315.000000 0.437390
1316.000000 0.412894
1317.000000 0.391737
1318.000000 0.371961
1319.000000 0.350805
1320.000000 0.348309
1321.000000 0.327153
1322.000000 0.307377
1323.000000 0.286220
1324.000000 0.261724
1325.000000 0.240567
1326.000000 0.220791
1327.000000 0.199635
1328.000000 0.747404
1329.000000 0.726247
1330.000000 0.706471
1331.000000 0.685315
1332.000000 0.660818
1333.000000 0.639662
1334.000000 0.619885
1335.000000 0.598729
1336.000000 0.596234
1337.000000 0.575077
1338.000000 0.555301
1339.000000 0.534145
1340.000000 0.509648
1341.000000 0.488492
1342.000000 0.468715
1343.000000 0.447559
1344.000000 0.575149
1345.000000 0.553993
1346.000000 0.534217
1347.000000 0.513060
1348.000000 0.488564
1349.000000 0.467407
1350.000000 0.447631
1351.000000 0.426475
1352.000000 0.423979
1353.000000 0.402823
1354.000000 0.383047
1355.000000 0.361890
1356.000000 0.337394
1357.000000 0.316237
1358.000000 0.296461
1359.000000 0.275305
1360.000000 0.823074
1361.000000 0.801917
1362.000000 0.782141
1363.000000 0.760985
1364.000000 0.736488
1365.000000 0.715332
1366.000000 0.695556
1367.000000 0.674399
1368.000000 0.671904
1369.000000 0.650747
1370.000000 0.630971
1371.000000 0.609815
1372.000000 0.585318
1373.000000 0.564162
1374.000000 0.544386
1375.000000 0.523229
1376.000000 0.587457
1377.000000 0.566300
1378.000000 0.546524
1379.000000 0.525368
1380.000000 0.500871
1381.000000 0.479715
1382.000000 0.459938
1383.000000 0.438782
1384.000000 0.436287
1385.000000 0.415130
1386.000000 0.395354
1387.000000 0.374198
1388.000000 0.349701
1389.000000 0.328545
1390.000000 0.308768
1391.000000 0.287612
1392.000000 0.835381
1393.000000 0.814225
1394.000000 0.794448
1395.000000 0.773292
1396.000000 0.748796
1397.000000 0.727639
1398.000000 0.707863
1399.000000 0.686707
1400.000000 0.684211
1401.000000 0.663055
1402.000000 0.643278
1403.000000 0.622122
1404.000000 0.597626
1405.000000 0.576469
1406.000000 0.556693
1407.000000 0.535536
1408.000000 0.636246
1409.000000 0.615089
1410.000000 0.595313
1411.000000 0.574157
1412.000000 0.549660
1413.000000 0.528504
1414.000000 0.508727
1415.000000 0.487571
1416.000000 0.485076
1417.000000 0.463919
1418.000000 0.444143
1419.000000 0.422987
1420.000000 0.398490
1421.000000 0.377334
1422.000000 0.357557
1423.000000 0.336401
1424.000000 0.884170
1425.000000 0.863014
1426.000000 0.843237
1427.000000 0.822081
1428.000000 0.797584
1429.000000 0.776428
1430.000000 0.756652
1431.000000 0.735495
1432.000000 0.733000
1433.000000 0.711844
1434.000000 0.692067
1435.000000 0.670911
1436.000000 0.646414
1437.000000 0.625258
1438.000000 0.605482
1439.000000 0.584325
1440.000000 0.648553
1441.000000 0.627397
1442.000000 0.607620
1443.000000 0.586464
1444.000000 0.561967
1445.000000 0.540811
1446.000000 0.521035
1447.000000 0.499878
1448.000000 0.497383
1449.000000 0.476226
1450.000000 0.456450
1451.000000 0.435294
1452.000000 0.410797
1453.000000 0.389641
1454.000000 0.369865
1455.000000 0.348708
1456.000000 0.896477
1457.000000 0.875321
1458.000000 0.855545
1459.000000 0.834388
1460.000000 0.809892
1461.000000 0.788735
1462.000000 0.768959
1463.000000 0.747803
1464.000000 0.745307
1465.000000 0.724151
1466.000000 0.704375
1467.000000 0.683218
1468.000000 0.658722
1469.000000 0.637565
1470.000000 0.617789
1471.000000 0.596633
1472.000000 0.724223
1473.000000 0.703067
1474.000000 0.683290
1475.000000 0.662134
1476.000000 0.637637
1477.000000 0.616481
1478.000000 0.596705
1479.000000 0.575548
1480.000000 0.573053
1481.000000 0.551897
1482.000000 0.532120
1483.000000 0.510964
1484.000000 0.486467
1485.000000 0.465311
1486.000000 0.445535
1487.000000 0.424378
1488.000000 0.972147
1489.000000 0.950991
1490.000000 0.931215
1491.000000 0.910058
1492.000000 0.885562
1493.000000 0.864406
1494.000000 0.844629
1495.000000 0.823473
1496.000000 0.820977
1497.000000 0.799821
1498.000000 0.780045
1499.000000 0.758888
1500.000000 0.734392
1501.000000 0.713236
1502.000000 0.693459
1503.000000 0.672303
1504.000000 0.736530
1505.000000 0.715374
1506.000000 0.695598
1507.000000 0.674441
1508.000000 0.649945
1509.000000 0.628788
1510.000000 0.609012
1511.000000 0.587856
1512.000000 0.585360
1513.000000 0.564204
1514.000000 0.544428
1515.000000 0.523271
1516.000000 0.498775
1517.000000 0.477618
1518.000000 0.457842
1519.000000 0.436686
1520.000000 0.984455
1521.000000 0.963298
1522.000000 0.943522
1523.000000 0.922366
1524.000000 0.897869
1525.000000 0.876713
1526.000000 0.856937
1527.000000 0.835780
1528.000000 0.833285
1529.000000 0.812128
1530.000000 0.792352
1531.000000 0.771196
1532.000000 0.746699
1533.000000 0.725543
1534.000000 0.705767
1535.000000 0.684610
1536.000000 0.488346
1537.000000 0.467190
1538.000000 0.447413
1539.000000 0.426257
1540.000000 0.401760
1541.000000 0.380604
1542.000000 0.360828
1543.000000 0.339671
1544.000000 0.337176
1545.000000 0.316020
1546.000000 0.296243
1547.000000 0.275087
1548.000000 0.250590
1549.000000 0.229434
1550.000000 0.209658
1551.000000 0.188501
1552.000000 0.736270
1553.000000 0.715114
1554.000000 0.695338
1555.000000 0.674181
1556.000000 0.649685
1557.000000 0.628529
1558.000000 0.608752
1559.000000 0.587596
1560.000000 0.585100
1561.000000 0.563944
1562.000000 0.544168
1563.000000 0.523011
1564.000000 0.498515
1565.000000 0.477358
1566.000000 0.457582
1567.000000 0.436426
1568.000000 0.500653
1569.000000 0.479497
1570.000000 0.459721
1571.000000 0.438564
1572.000000 0.414068
1573.000000 0.392911
1574.000000 0.373135
1575.000000 0.351979
1576.000000 0.349483
1577.000000 0.328327
1578.000000 0.308551
1579.000000 0.287394
1580.000000 0.262898
1581.000000 0.241741
1582.000000 0.221965
1583.000000 0.200809
1584.000000 0.748578
1585.000000 0.727421
1586.000000 0.707645
1587.000000 0.686489
1588.000000 0.661992
1589.000000 0.640836
1590.000000 0.621060
1591.000000 0.599903
1592.000000 0.597408
1593.000000 0.576251
1594.000000 0.556475
1595.000000 0.535319
1596.000000 0.510822
1597.000000 0.489666
1598.000000 0.469890
1599.000000 0.448733
1600.000000 0.576323
1601.000000 0.555167
1602.000000 0.535391
1603.000000 0.514234
1604.000000 0.489738
1605.000000 0.468582
1606.000000 0.448805
1607.000000 0.427649
1608.000000 0.425153
1609.000000 0.403997
1610.000000 0.384221
1611.000000 0.363064
1612.000000 0.338568
1613.000000 0.317412
1614.000000 0.297635
1615.000000 0.276479
1616.000000 0.824248
1617.000000 0.803091
1618.000000 0.783315
1619.000000 0.762159
1620.000000 0.737662
1621.000000 0.716506
1622.000000 0.696730
1623.000000 0.675573
1624.000000 0.673078
1625.000000 0.651921
1626.000000 0.632145
1627.000000 0.610989
1628.000000 0.586492
1629.000000 0.565336
1630.000000 0.545560
1631.000000 0.524403
1632.000000 0.588631
1633.000000 0.567474
1634.000000 0.547698
1635.000000 0.526542
1636.000000 0.502045
1637.000000 0.480889
1638.000000 0.461113
1639.000000 0.439956
1640.000000 0.437461
1641.000000 0.416304
1642.000000 0.396528
1643.000000 0.375372
1644.000000 0.350875
1645.000000 0.329719
1646.000000 0.309943
1647.000000 0.288786
1648.000000 0.836555
1649.000000 0.815399
1650.000000 0.795623
1651.000000 0.774466
1652.000000 0.749970
1653.000000 0.728813
1654.000000 0.709037
1655.000000 0.687881
1656.000000 0.685385
1657.000000 0.664229
1658.000000 0.644452
1659.000000 0.623296
1660.000000 0.598800
1661.000000 0.577643
1662.000000 0.557867
1663.000000 0.536711
1664.000000 0.637420
1665.000000 0.616263
1666.000000 0.596487
1667.000000 0.575331
1668.000000 0.550834
1669.000000 0.529678
1670.000000 0.509901
1671.000000 0.488745
1672.000000 0.486250
1673.000000 0.465093
1674.000000 0.445317
1675.000000 0.424161
1676.000000 0.399664
1677.000000 0.378508
1678.000000 0.358731
1679.000000 0.337575
1680.000000 0.885344
1681.000000 0.864188
1682.000000 0.844411
1683.000000 0.823255
1684.000000 0.798759
1685.000000 0.777602
1686.000000 0.757826
1687.000000 0.736670
1688.000000 0.734174
1689.000000 0.713018
1690.000000 0.693241
1691.000000 0.672085
1692.000000 0.647589
1693.000000 0.626432
1694.000000 0.606656
1695.000000 0.585500
1696.000000 0.649727
1697.000000 0.628571
1698.000000 0.608794
1699.000000 0.587638
1700.000000 0.563141
1701.000000 0.541985
1702.000000 0.522209
1703.000000 0.501052
1704.000000 0.498557
1705.000000 0.477401
1706.000000 0.457624
1707.000000 0.436468
1708.000000 0.411971
1709.000000 0.390815
1710.000000 0.371039
1711.000000 0.349882
1712.000000 0.897651
1713.000000 0.876495
1714.000000 0.856719
1715.000000 0.835562
1716.000000 0.811066
1717.000000 0.789910
1718.000000 0.770133
1719.000000 0.748977
1720.000000 0.746481
1721.000000 0.725325
1722.000000 0.705549
1723.000000 0.684392
1724.000000 0.659896
1725.000000 0.638739
1726.000000 0.618963
1727.000000 0.597807
1728.000000 0.725397
1729.000000 0.704241
1730.000000 0.684464
1731.000000 0.663308
1732.000000 0.638812
1733.000000 0.617655
1734.000000 0.597879
1735.000000 0.576723
1736.000000 0.574227
1737.000000 0.553071
1738.000000 0.533294
1739.000000 0.512138
1740.000000 0.487642
1741.000000 0.466485
1742.000000 0.446709
1743.000000 0.425553
1744.000000 0.973322
1745.000000 0.952165
1746.000000 0.932389
1747.000000 0.911233
1748.000000 0.886736
1749.000000 0.865580
1750.000000 0.845803
1751.000000 0.824647
1752.000000 0.822151
1753.000000 0.800995
1754.000000 0.781219
1755.000000 0.760062
1756.000000 0.735566
1757.000000 0.714410
1758.000000 0.694633
1759.000000 0.673477
1760.000000 0.737704
1761.000000 0.716548
1762.000000 0.696772
1763.000000 0.675615
1764.000000 0.651119
1765.000000 0.629963
1766.000000 0.610186
1767.000000 0.589030
1768.000000 0.586534
1769.000000 0.565378
1770.000000 0.545602
1771.000000 0.524445
1772.000000 0.499949
1773.000000 0.478792
1774.000000 0.459016
1775.000000 0.437860
1776.000000 0.985629
1777.000000 0.964472
1778.000000 0.944696
1779.000000 0.923540
1780.000000 0.899043
1781.000000 0.877887
1782.000000 0.858111
1783.000000 0.836954
1784.000000 0.834459
1785.000000 0.813302
1786.000000 0.793526
1787.000000 0.772370
1788.000000 0.747873
1789.000000 0.726717
1790.000000 0.706941
1791.000000 0.685784
1792.000000 0.714810
1793.000000 0.693654
1794.000000 0.673877
1795.000000 0.652721
1796.000000 0.628225
1797.000000 0.607068
1798.000000 0.587292
1799.000000 0.566136
1800.000000 0.563640
1801.000000 0.542484
1802.000000 0.522707
1803.000000 0.501551
1804.000000 0.477055
1805.000000 0.455898
1806.000000 0.436122
1807.000000 0.414966
1808.000000 0.962735
1809.000000 0.941578
1810.000000 0.921802
1811.000000 0.900646
1812.000000 0.876149
1813.000000 0.854993
1814.000000 0.835216
1815.000000 0.814060
1816.000000 0.811565
1817.000000 0.790408
1818.000000 0.770632
1819.000000 0.749475
1820.000000 0.724979
1821.000000 0.703823
1822.000000 0.684046
1823.000000 0.662890
1824.000000 0.727117
1825.000000 0.705961
1826.000000 0.686185
1827.000000 0.665028
1828.000000 0.640532
1829.000000 0.619376
1830.000000 0.599599
1831.000000 0.578443
1832.000000 0.575947
1833.000000 0.554791
1834.000000 0.535015
1835.000000 0.513858
1836.000000 0.489362
1837.000000 0.468206
1838.000000 0.448429
1839.000000 0.427273
1840.000000 0.975042
1841.000000 0.953886
1842.000000 0.934109
1843.000000 0.912953
1844.000000 0.888456
1845.000000 0.867300
1846.000000 0.847524
1847.000000 0.826367
1848.000000 0.823872
1849.000000 0.802715
1850.000000 0.782939
1851.000000 0.761783
1852.000000 0.737286
1853.000000 0.716130
1854.000000 0.696354
1855.000000 0.675197
1856.000000 0.802788
1857.000000 0.781631
1858.000000 0.761855
1859.000000 0.740699
1860.000000 0.716202
1861.000000 0.695046
1862.000000 0.675269
1863.000000 0.654113
1864.000000 0.651618
1865.000000 0.630461
1866.000000 0.610685
1867.000000 0.589528
1868.000000 0.565032
1869.000000 0.543876
1870.000000 0.524099
1871.000000 0.502943
1872.000000 1.050712
1873.000000 1.029556
1874.000000 1.009779
1875.000000 0.988623
1876.000000 0.964126
1877.000000 0.942970
1878.000000 0.923194
1879.000000 0.902037
1880.000000 0.899542
1881.000000 0.878386
1882.000000 0.858609
1883.000000 0.837453
1884.000000 0.812956
1885.000000 0.791800
1886.000000 0.772024
1887.000000 0.750867
1888.000000 0.815095
1889.000000 0.793939
1890.000000 0.774162
1891.000000 0.753006
1892.000000 0.728509
1893.000000 0.707353
1894.000000 0.687577
1895.000000 0.666420
1896.000000 0.663925
1897.000000 0.642768
1898.000000 0.622992
1899.000000 0.601836
1900.000000 0.577339
1901.000000 0.556183
1902.000000 0.536407
1903.000000 0.515250
1904.000000 1.063019
1905.000000 1.041863
1906.000000 1.022087
1907.000000 1.000930
1908.000000 0.976434
1909.000000 0.955277
1910.000000 0.935501
1911.000000 0.914345
1912.000000 0.911849
1913.000000 0.890693
1914.000000 0.870917
1915.000000 0.849760
1916.000000 0.825264
1917.000000 0.804107
1918.000000 0.784331
1919.000000 0.763175
1920.000000 0.863884
1921.000000 0.842727
1922.000000 0.822951
1923.000000 0.801795
1924.000000 0.777298
1925.000000 0.756142
1926.000000 0.736366
1927.000000 0.715209
1928.000000 0.712714
1929.000000 0.691557
1930.000000 0.671781
1931.000000 0.650625
1932.000000 0.626128
1933.000000 0.604972
1934.000000 0.585196
1935.000000 0.564039
1936.000000 1.111808
1937.000000 1.090652
1938.000000 1.070876
1939.000000 1.049719
1940.000000 1.025223
1941.000000 1.004066
1942.000000 0.984290
1943.000000 0.963134
1944.000000 0.960638
1945.000000 0.939482
1946.000000 0.919706
1947.000000 0.898549
1948.000000 0.874053
1949.000000 0.852896
1950.000000 0.833120
1951.000000 0.811964
1952.000000 0.876191
1953.000000 0.855035
1954.000000 0.835258
1955.000000 0.814102
1956.000000 0.789606
1957.000000 0.768449
1958.000000 0.748673
1959.000000 0.727517
1960.000000 0.725021
1961.000000 0.703865
1962.000000 0.684088
1963.000000 0.662932
1964.000000 0.638436
1965.000000 0.617279
1966.000000 0.597503
1967.000000 0.576347
1968.000000 1.124116
1969.000000 1.102959
1970.000000 1.083183
1971.000000 1.062027
1972.000000 1.037530
1973.000000 1.016374
1974.000000 0.996597
1975.000000 0.975441
1976.000000 0.972945
1977.000000 0.951789
1978.000000 0.932013
1979.000000 0.910856
1980.000000 0.886360
1981.000000 0.865204
1982.000000 0.845427
1983.000000 0.824271
1984.000000 0.951861
1985.000000 0.930705
1986.000000 0.910929
1987.000000 0.889772
1988.000000 0.865276
1989.000000 0.844119
1990.000000 0.824343
1991.000000 0.803187
1992.000000 0.800691
1993.000000 0.779535
1994.000000 0.759759
1995.000000 0.738602
1996.000000 0.714106
1997.000000 0.692949
1998.000000 0.673173
1999.000000 0.652017
2000.000000 1.199786
2001.000000 1.178629
2002.000000 1.158853
2003.000000 1.137697
2004.000000 1.113200
2005.000000 1.092044
2006.000000 1.072267
2007.000000 1.051111
2008.000000 1.048616
2009.000000 1.027459
2010.000000 1.007683
2011.000000 0.986527
2012.000000 0.962030
2013.000000 0.940874
2014.000000 0.921097
2015.000000 0.899941
2016.000000 0.964169
2017.000000 0.943012
2018.000000 0.923236
2019.000000 0.902080
2020.000000 0.877583
2021.000000 0.856427
2022.000000 0.836650
2023.000000 0.815494
2024.000000 0.812998
2025.000000 0.791842
2026.000000 0.772066
2027.000000 0.750909
2028.000000 0.726413
2029.000000 0.705257
2030.000000 0.685480
2031.000000 0.664324
2032.000000 1.212093
2033.000000 1.190937
2034.000000 1.171160
2035.000000 1.150004
2036.000000 1.125507
2037.000000 1.104351
2038.000000 1.084575
2039.000000 1.063418
2040.000000 1.060923
2041.000000 1.039767
2042.000000 1.019990
2043.000000 0.998834
2044.000000 0.974337
2045.000000 0.953181
2046.000000 0.933405
2047.000000 0.087752
2048.000000 -0.912248
2049.000000 -0.933405
2050.000000 -0.953181
2051.000000 -0.974337
2052.000000 -0.998834
2053.000000 -1.019990
2054.000000 -1.039767
2055.000000 -1.060923
2056.000000 -1.063418
2057.000000 -1.084575
2058.000000 -1.104351
2059.000000 -1.125507
2060.000000 -1.150004
2061.000000 -1.171160
2062.000000 -1.190937
2063.000000 -1.212093
2064.000000 -0.664324
2065.000000 -0.685480
2066.000000 -0.705257
2067.000000 -0.726413
2068.000000 -0.750909
2069.000000 -0.772066
2070.000000 -0.791842
2071.000000 -0.812998
2072.000000 -0.815494
2073.000000 -0.836650
2074.000000 -0.856427
2075.000000 -0.877583
2076.000000 -0.902080
2077.000000 -0.923236
2078.000000 -0.943012
2079.000000 -0.964169
2080.000000 -0.899941
2081.000000 -0.921097
2082.000000 -0.940874
2083.000000 -0.962030
2084.000000 -0.986527
2085.000000 -1.007683
2086.000000 -1.027459
2087.000000 -1.048616
2088.000000 -1.051111
2089.000000 -1.072267
2090.000000 -1.092044
2091.000000 -1.113200
2092.000000 -1.137697
2093.000000 -1.158853
2094.000000 -1.178629
2095.000000 -1.199786
2096.000000 -0.652017
2097.000000 -0.673173
2098.000000 -0.692949
2099.000000 -0.714106
2100.000000 -0.738602
2101.000000 -0.759759
2102.000000 -0.779535
2103.000000 -0.800691
2104.000000 -0.803187
2105.000000 -0.824343
2106.000000 -0.844119
2107.000000 -0.865276
2108.000000 -0.889772
2109.000000 -0.910929
2110.000000 -0.930705
2111.000000 -0.951861
2112.000000 -0.824271
2113.000000 -0.845427
2114.000000 -0.865204
2115.000000 -0.886360
2116.000000 -0.910856
2117.000000 -0.932013
2118.000000 -0.951789
2119.000000 -0.972945
2120.000000 -0.975441
2121.000000 -0.996597
2122.000000 -1.016374
2123.000000 -1.037530
2124.000000 -1.062027
2125.000000 -1.083183
2126.000000 -1.102959
2127.000000 -1.124116
2128.000000 -0.576347
2129.000000 -0.597503
2130.000000 -0.617279
2131.000000 -0.638436
2132.000000 -0.662932
2133.000000 -0.684088
2134.000000 -0.703865
2135.000000 -0.725021
2136.000000 -0.727517
2137.000000 -0.748673
2138.000000 -0.768449
2139.000000 -0.789606
2140.000000 -0.814102
2141.000000 -0.835258
2142.000000 -0.855035
2143.000000 -0.876191
2144.000000 -0.811964
2145.000000 -0.833120
2146.000000 -0.852896
2147.000000 -0.874053
2148.000000 -0.898549
2149.000000 -0.919706
2150.000000 -0.939482
2151.000000 -0.960638
2152.000000 -0.963134
2153.000000 -0.984290
2154.000000 -1.004066
2155.000000 -1.025223
2156.000000 -1.049719
2157.000000 -1.070876
2158.000000 -1.090652
2159.000000 -1.111808
2160.000000 -0.564039
2161.000000 -0.585196
2162.000000 -0.604972
2163.000000 -0.626128
2164.000000 -0.650625
2165.000000 -0.671781
2166.000000 -0.691557
2167.000000 -0.712714
2168.000000 -0.715209
2169.000000 -0.736366
2170.000000 -0.756142
2171.000000 -0.777298
2172.000000 -0.801795
2173.000000 -0.822951
2174.000000 -0.842727
2175.000000 -0.863884
2176.000000 -0.763175
2177.000000 -0.784331
2178.000000 -0.804107
2179.000000 -0.825264
2180.000000 -0.849760
2181.000000 -0.870917
2182.000000 -0.890693
2183.000000 -0.911849
2184.000000 -0.914345
2185.000000 -0.935501
2186.000000 -0.955277
2187.000000 -0.976434
2188.000000 -1.000930
2189.000000 -1.022087
2190.000000 -1.041863
2191.000000 -1.063019
2192.000000 -0.515250
2193.000000 -0.536407
2194.000000 -0.556183
2195.000000 -0.577339
2196.000000 -0.601836
2197.000000 -0.622992
2198.000000 -0.642768
2199.000000 -0.663925
2200.000000 -0.666420
2201.000000 -0.687577
2202.000000 -0.707353
2203.000000 -0.728509
2204.000000 -0.753006
2205.000000 -0.774162
2206.000000 -0.793939
2207.000000 -0.815095
2208.000000 -0.750867
2209.000000 -0.772024
2210.000000 -0.791800
2211.000000 -0.812956
2212.000000 -0.837453
2213.000000 -0.858609
2214.000000 -0.878386
2215.000000 -0.899542
2216.000000 -0.902037
2217.000000 -0.923194
2218.000000 -0.942970
2219.000000 -0.964126
2220.000000 -0.988623
2221.000000 -1.009779
2222.000000 -1.029556
2223.000000 -1.050712
2224.000000 -0.502943
2225.000000 -0.524099
2226.000000 -0.543876
2227.000000 -0.565032
2228.000000 -0.589528
2229.000000 -0.610685
2230.000000 -0.630461
2231.000000 -0.651618
2232.000000 -0.654113
2233.000000 -0.675269
2234.000000 -0.695046
2235.000000 -0.716202
2236.000000 -0.740699
2237.000000 -0.761855
2238.000000 -0.781631
2239.000000 -0.802788
2240.000000 -0.675197
2241.000000 -0.696354
2242.000000 -0.716130
2243.000000 -0.737286
2244.000000 -0.761783
2245.000000 -0.782939
2246.000000 -0.802715
2247.000000 -0.823872
2248.000000 -0.826367
2249.000000 -0.847524
2250.000000 -0.867300
2251.000000 -0.888456
2252.000000 -0.912953
2253.000000 -0.934109
2254.000000 -0.953886
2255.000000 -0.975042
2256.000000 -0.427273
2257.000000 -0.448429
2258.000000 -0.468206
2259.000000 -0.489362
2260.000000 -0.513858
2261.000000 -0.535015
2262.000000 -0.554791
2263.000000 -0.575947
2264.000000 -0.578443
2265.000000 -0.599599
2266.000000 -0.619376
2267.000000 -0.640532
2268.000000 -0.665028
2269.000000 -0.686185
2270.000000 -0.705961
2271.000000 -0.727117
2272.000000 -0.662890
2273.000000 -0.684046
2274.000000 -0.703823
2275.000000 -0.724979
2276.000000 -0.749475
2277.000000 -0.770632
2278.000000 -0.790408
2279.000000 -0.811565
2280.000000 -0.814060
2281.000000 -0.835216
2282.000000 -0.854993
2283.000000 -0.876149
2284.000000 -0.900646
2285.000000 -0.921802
2286.000000 -0.941578
2287.000000 -0.962735
2288.000000 -0.414966
2289.000000 -0.436122
2290.000000 -0.455898
2291.000000 -0.477055
2292.000000 -0.501551
2293.000000 -0.522707
2294.000000 -0.542484
2295.000000 -0.563640
2296.000000 -0.566136
2297.000000 -0.587292
2298.000000 -0.607068
2299.000000 -0.628225
2300.000000 -0.652721
2301.000000 -0.673877
2302.000000 -0.693654
2303.000000 -0.714810
2304.000000 -0.685784
2305.000000 -0.706941
2306.000000 -0.726717
2307.000000 -0.747873
2308.000000 -0.772370
2309.000000 -0.793526
2310.000000 -0.813302
2311.000000 -0.834459
2312.000000 -0.836954
2313.000000 -0.858111
2314.000000 -0.877887
2315.000000 -0.899043
2316.000000 -0.923540
2317.000000 -0.944696
2318.000000 -0.964472
2319.000000 -0.985629
2320.000000 -0.437860
2321.000000 -0.459016
2322.000000 -0.478792
2323.000000 -0.499949
2324.000000 -0.524445
2325.000000 -0.545602
2326.000000 -0.565378
2327.000000 -0.586534
2328.000000 -0.589030
2329.000000 -0.610186
2330.000000 -0.629963
2331.000000 -0.651119
2332.000000 -0.675615
2333.000000 -0.696772
2334.000000 -0.716548
2335.000000 -0.737704
2336.000000 -0.673477
2337.000000 -0.694633
2338.000000 -0.714410
2339.000000 -0.735566
2340.000000 -0.760062
2341.000000 -0.781219
2342.000000 -0.800995
2343.000000 -0.822151
2344.000000 -0.824647
2345.000000 -0.845803
2346.000000 -0.865580
2347.000000 -0.886736
2348.000000 -0.911233
2349.000000 -0.932389
2350.000000 -0.952165
2351.000000 -0.973322
2352.000000 -0.425553
2353.000000 -0.446709
2354.000000 -0.466485
2355.000000 -0.487642
2356.000000 -0.512138
2357.000000 -0.533294
2358.000000 -0.553071
2359.000000 -0.574227
2360.000000 -0.576723
2361.000000 -0.597879
2362.000000 -0.617655
2363.000000 -0.638812
2364.000000 -0.663308
2365.000000 -0.684464
2366.000000 -0.704241
2367.000000 -0.725397
2368.000000 -0.597807
2369.000000 -0.618963
2370.000000 -0.638739
2371.000000 -0.659896
2372.000000 -0.684392
2373.000000 -0.705549
2374.000000 -0.725325
2375.000000 -0.746481
2376.000000 -0.748977
2377.000000 -0.770133
2378.000000 -0.789910
2379.000000 -0.811066
2380.000000 -0.835562
2381.000000 -0.856719
2382.000000 -0.876495
2383.000000 -0.897651
2384.000000 -0.349882
2385.000000 -0.371039
2386.000000 -0.390815
2387.000000 -0.411971
2388.000000 -0.436468
2389.000000 -0.457624
2390.000000 -0.477401
2391.000000 -0.498557
2392.000000 -0.501052
2393.000000 -0.522209
2394.000000 -0.541985
2395.000000 -0.563141
2396.000000 -0.587638
2397.000000 -0.608794
2398.000000 -0.628571
2399.000000 -0.649727
2400.000000 -0.585500
2401.000000 -0.606656
2402.000000 -0.626432
2403.000000 -0.647589
2404.000000 -0.672085
2405.000000 -0.693241
2406.000000 -0.713018
2407.000000 -0.734174
2408.000000 -0.736670
2409.000000 -0.757826
2410.000000 -0.777602
2411.000000 -0.798759
2412.000000 -0.823255
2413.000000 -0.844411
2414.000000 -0.864188
2415.000000 -0.885344
2416.000000 -0.337575
2417.000000 -0.358731
2418.000000 -0.378508
2419.000000 -0.399664
2420.000000 -0.424161
2421.000000 -0.445317
2422.000000 -0.465093
2423.000000 -0.486250
2424.000000 -0.488745
2425.000000 -0.509901
2426.000000 -0.529678
2427.000000 -0.550834
2428.000000 -0.575331
2429.000000 -0.596487
2430.000000 -0.616263
2431.000000 -0.637420
2432.000000 -0.536711
2433.000000 -0.557867
2434.000000 -0.577643
2435.000000 -0.598800
2436.000000 -0.623296
2437.000000 -0.644452
2438.000000 -0.664229
2439.000000 -0.685385
2440.000000 -0.687881
2441.000000 -0.709037
2442.000000 -0.728813
2443.000000 -0.749970
2444.000000 -0.774466
2445.000000 -0.795623
2446.000000 -0.815399
2447.000000 -0.836555
2448.000000 -0.288786
2449.000000 -0.309943
2450.000000 -0.329719
2451.000000 -0.350875
2452.000000 -0.375372
2453.000000 -0.396528
2454.000000 -0.416304
2455.000000 -0.437461
2456.000000 -0.439956
2457.000000 -0.461113
2458.000000 -0.480889
2459.000000 -0.502045
2460.000000 -0.526542
2461.000000 -0.547698
2462.000000 -0.567474
2463.000000 -0.588631
2464.000000 -0.524403
2465.000000 -0.545560
2466.000000 -0.565336
2467.000000 -0.586492
2468.000000 -0.610989
2469.000000 -0.632145
2470.000000 -0.651921
2471.000000 -0.673078
2472.000000 -0.675573
2473.000000 -0.696730
2474.000000 -0.716506
2475.000000 -0.737662
2476.000000 -0.762159
2477.000000 -0.783315
2478.000000 -0.803091
2479.000000 -0.824248
2480.000000 -0.276479
2481.000000 -0.297635
2482.000000 -0.317412
2483.000000 -0.338568
2484.000000 -0.363064
2485.000000 -0.384221
2486.000000 -0.403997
2487.000000 -0.425153
2488.000000 -0.427649
2489.000000 -0.448805
2490.000000 -0.468582
2491.000000 -0.489738
2492.000000 -0.514234
2493.000000 -0.535391
2494.000000 -0.555167
2495.000000 -0.576323
2496.000000 -0.448733
2497.000000 -0.469890
2498.000000 -0.489666
2499.000000 -0.510822
2500.000000 -0.535319
2501.000000 -0.556475
2502.000000 -0.576251
2503.000000 -0.597408
2504.000000 -0.599903
2505.000000 -0.621060
2506.000000 -0.640836
2507.000000 -0.661992
2508.000000 -0.686489
2509.000000 -0.707645
2510.000000 -0.727421
2511.000000 -0.748578
2512.000000 -0.200809
2513.000000 -0.221965
2514.000000 -0.241741
2515.000000 -0.262898
2516.000000 -0.287394
2517.000000 -0.308551
2518.000000 -0.328327
2519.000000 -0.349483
2520.000000 -0.351979
2521.000000 -0.373135
2522.000000 -0.392911
2523.000000 -0.414068
2524.000000 -0.438564
2525.000000 -0.459721
2526.000000 -0.479497
2527.000000 -0.500653
2528.000000 -0.436426
2529.000000 -0.457582
2530.000000 -0.477358
2531.000000 -0.498515
2532.000000 -0.523011
2533.000000 -0.544168
2534.000000 -0.563944
2535.000000 -0.585100
2536.000000 -0.587596
2537.000000 -0.608752
2538.000000 -0.628529
2539.000000 -0.649685
2540.000000 -0.674181
2541.000000 -0.695338
2542.000000 -0.715114
2543.000000 -0.736270
2544.000000 -0.188501
2545.000000 -0.209658
2546.000000 -0.229434
2547.000000 -0.250590
2548.000000 -0.275087
2549.000000 -0.296243
2550.000000 -0.316020
2551.000000 -0.337176
2552.000000 -0.339671
2553.000000 -0.360828
2554.000000 -0.380604
2555.000000 -0.401760
2556.000000 -0.426257
2557.000000 -0.447413
2558.000000 -0.467190
2559.000000 -0.488346
2560.000000 -0.684610
2561.000000 -0.705767
2562.000000 -0.725543
2563.000000 -0.746699
2564.000000 -0.771196
2565.000000 -0.792352
2566.000000 -0.812128
2567.000000 -0.833285
2568.000000 -0.835780
2569.000000 -0.856937
2570.000000 -0.876713
2571.000000 -0.897869
2572.000000 -0.922366
2573.000000 -0.943522
2574.000000 -0.963298
2575.000000 -0.984455
2576.000000 -0.436686
2577.000000 -0.457842
2578.000000 -0.477618
2579.000000 -0.498775
2580.000000 -0.523271
2581.000000 -0.544428
2582.000000 -0.564204
2583.000000 -0.585360
2584.000000 -0.587856
2585.000000 -0.609012
2586.000000 -0.628788
2587.000000 -0.649945
2588.000000 -0.674441
2589.000000 -0.695598
2590.000000 -0.715374
2591.000000 -0.736530
2592.000000 -0.672303
2593.000000 -0.693459
2594.000000 -0.713236
2595.000000 -0.734392
2596.000000 -0.758888
2597.000000 -0.780045
2598.000000 -0.799821
2599.000000 -0.820977
2600.000000 -0.823473
2601.000000 -0.844629
2602.000000 -0.864406
2603.000000 -0.885562
2604.000000 -0.910058
2605.000000 -0.931215
2606.000000 -0.950991
2607.000000 -0.972147
2608.000000 -0.424378
2609.000000 -0.445535
2610.000000 -0.465311
2611.000000 -0.486467
2612.000000 -0.510964
2613.000000 -0.532120
2614.000000 -0.551897
2615.000000 -0.573053
2616.000000 -0.575548
2617.000000 -0.596705
2618.000000 -0.616481
2619.000000 -0.637637
2620.000000 -0.662134
2621.000000 -0.683290
2622.000000 -0.703067
2623.000000 -0.724223
2624.000000 -0.596633
2625.000000 -0.617789
2626.000000 -0.637565
2627.000000 -0.658722
2628.000000 -0.683218
2629.000000 -0.704375
2630.000000 -0.724151
2631.000000 -0.745307
2632.000000 -0.747803
2633.000000 -0.768959
2634.000000 -0.788735
2635.000000 -0.809892
2636.000000 -0.834388
2637.000000 -0.855545
2638.000000 -0.875321
2639.000000 -0.896477
2640.000000 -0.348708
2641.000000 -0.369865
2642.000000 -0.389641
2643.000000 -0.410797
2644.000000 -0.435294
2645.000000 -0.456450
2646.000000 -0.476226
2647.000000 -0.497383
2648.000000 -0.499878
2649.000000 -0.521035
2650.000000 -0.540811
2651.000000 -0.561967
2652.000000 -0.586464
2653.000000 -0.607620
2654.000000 -0.627397
2655.000000 -0.648553
2656.000000 -0.584325
2657.000000 -0.605482
2658.000000 -0.625258
2659.000000 -0.646414
2660.000000 -0.670911
2661.000000 -0.692067
2662.000000 -0.711844
2663.000000 -0.733000
2664.000000 -0.735495
2665.000000 -0.756652
2666.000000 -0.776428
2667.000000 -0.797584
2668.000000 -0.822081
2669.000000 -0.843237
2670.000000 -0.863014
2671.000000 -0.884170
2672.000000 -0.336401
2673.000000 -0.357557
2674.000000 -0.377334
2675.000000 -0.398490
2676.000000 -0.422987
2677.000000 -0.444143
2678.000000 -0.463919
2679.000000 -0.485076
2680.000000 -0.487571
2681.000000 -0.508727
2682.000000 -0.528504
2683.000000 -0.549660
2684.000000 -0.574157
2685.000000 -0.595313
2686.000000 -0.615089
2687.000000 -0.636246
2688.000000 -0.535536
2689.000000 -0.556693
2690.000000 -0.576469
2691.000000 -0.597626
2692.000000 -0.622122
2693.000000 -0.643278
2694.000000 -0.663055
2695.000000 -0.684211
2696.000000 -0.686707
2697.000000 -0.707863
2698.000000 -0.727639
2699.000000 -0.748796
2700.000000 -0.773292
2701.000000 -0.794448
2702.000000 -0.814225
2703.000000 -0.835381
2704.000000 -0.287612
2705.000000 -0.308768
2706.000000 -0.328545
2707.000000 -0.349701
2708.000000 -0.374198
2709.000000 -0.395354
2710.000000 -0.415130
2711.000000 -0.436287
2712.000000 -0.438782
2713.000000 -0.459938
2714.000000 -0.479715
2715.000000 -0.500871
2716.000000 -0.525368
2717.000000 -0.546524
2718.000000 -0.566300
2719.000000 -0.587457
2720.000000 -0.523229
2721.000000 -0.544386
2722.000000 -0.564162
2723.000000 -0.585318
2724.000000 -0.609815
2725.000000 -0.630971
2726.000000 -0.650747
2727.000000 -0.671904
2728.000000 -0.674399
2729.000000 -0.695556
2730.000000 -0.715332
2731.000000 -0.736488
2732.000000 -0.760985
2733.000000 -0.782141
2734.000000 -0.801917
2735.000000 -0.823074
2736.000000 -0.275305
2737.000000 -0.296461
2738.000000 -0.316237
2739.000000 -0.337394
2740.000000 -0.361890
2741.000000 -0.383047
2742.000000 -0.402823
2743.000000 -0.423979
2744.000000 -0.426475
2745.000000 -0.447631
2746.000000 -0.467407
2747.000000 -0.488564
2748.000000 -0.513060
2749.000000 -0.534217
2750.000000 -0.553993
2751.000000 -0.575149
2752.000000 -0.447559
2753.000000 -0.468715
2754.000000 -0.488492
2755.000000 -0.509648
2756.000000 -0.534145
2757.000000 -0.555301
2758.000000 -0.575077
2759.000000 -0.596234
2760.000000 -0.598729
2761.000000 -0.619885
2762.000000 -0.639662
2763.000000 -0.660818
2764.000000 -0.685315
2765.000000 -0.706471
2766.000000 -0.726247
2767.000000 -0.747404
2768.000000 -0.199635
2769.000000 -0.220791
2770.000000 -0.240567
2771.000000 -0.261724
2772.000000 -0.286220
2773.000000 -0.307377
2774.000000 -0.327153
2775.000000 -0.348309
2776.000000 -0.350805
2777.000000 -0.371961
2778.000000 -0.391737
2779.000000 -0.412894
2780.000000 -0.437390
2781.000000 -0.458547
2782.000000 -0.478323
2783.000000 -0.499479
2784.000000 -0.435252
2785.000000 -0.456408
2786.000000 -0.476184
2787.000000 -0.497341
2788.000000 -0.521837
2789.000000 -0.542994
2790.000000 -0.562770
2791.000000 -0.583926
2792.000000 -0.586422
2793.000000 -0.607578
2794.000000 -0.627354
2795.000000 -0.648511
2796.000000 -0.673007
2797.000000 -0.694164
2798.000000 -0.713940
2799.000000 -0.735096
2800.000000 -0.187327
2801.000000 -0.208484
2802.000000 -0.228260
2803.000000 -0.249416
2804.000000 -0.273913
2805.000000 -0.295069
2806.000000 -0.314845
2807.000000 -0.336002
2808.000000 -0.338497
2809.000000 -0.359654
2810.000000 -0.379430
2811.000000 -0.400586
2812.000000 -0.425083
2813.000000 -0.446239
2814.000000 -0.466016
2815.000000 -0.487172
2816.000000 -0.458146
2817.000000 -0.479302
2818.000000 -0.499079
2819.000000 -0.520235
2820.000000 -0.544732
2821.000000 -0.565888
2822.000000 -0.585664
2823.000000 -0.606821
2824.000000 -0.609316
2825.000000 -0.630472
2826.000000 -0.650249
2827.000000 -0.671405
2828.000000 -0.695902
2829.000000 -0.717058
2830.000000 -0.736834
2831.000000 -0.757991
2832.000000 -0.210222
2833.000000 -0.231378
2834.000000 -0.251154
2835.000000 -0.272311
2836.000000 -0.296807
2837.000000 -0.317963
2838.000000 -0.337740
2839.000000 -0.358896
2840.000000 -0.361392
2841.000000 -0.382548
2842.000000 -0.402324
2843.000000 -0.423481
2844.000000 -0.447977
2845.000000 -0.469134
2846.000000 -0.488910
2847.000000 -0.510066
2848.000000 -0.445839
2849.000000 -0.466995
2850.000000 -0.486771
2851.000000 -0.507928
2852.000000 -0.532424
2853.000000 -0.553581
2854.000000 -0.573357
2855.000000 -0.594513
2856.000000 -0.597009
2857.000000 -0.618165
2858.000000 -0.637941
2859.000000 -0.659098
2860.000000 -0.683594
2861.000000 -0.704751
2862.000000 -0.724527
2863.000000 -0.745683
2864.000000 -0.197914
2865.000000 -0.219071
2866.000000 -0.238847
2867.000000 -0.260003
2868.000000 -0.284500
2869.000000 -0.305656
2870.000000 -0.325432
2871.000000 -0.346589
2872.000000 -0.349084
2873.000000 -0.370241
2874.000000 -0.390017
2875.000000 -0.411173
2876.000000 -0.435670
2877.000000 -0.456826
2878.000000 -0.476603
2879.000000 -0.497759
2880.000000 -0.370169
2881.000000 -0.391325
2882.000000 -0.411101
2883.000000 -0.432258
2884.000000 -0.456754
2885.000000 -0.477910
2886.000000 -0.497687
2887.000000 -0.518843
2888.000000 -0.521339
2889.000000 -0.542495
2890.000000 -0.562271
2891.000000 -0.583428
2892.000000 -0.607924
2893.000000 -0.629081
2894.000000 -0.648857
2895.000000 -0.670013
2896.000000 -0.122244
2897.000000 -0.143401
2898.000000 -0.163177
2899.000000 -0.184333
2900.000000 -0.208830
2901.000000 -0.229986
2902.000000 -0.249762
2903.000000 -0.270919
2904.000000 -0.273414
2905.000000 -0.294571
2906.000000 -0.314347
2907.000000 -0.335503
2908.000000 -0.360000
2909.000000 -0.381156
2910.000000 -0.400932
2911.000000 -0.422089
2912.000000 -0.357861
2913.000000 -0.379018
2914.000000 -0.398794
2915.000000 -0.419950
2916.000000 -0.444447
2917.000000 -0.465603
2918.000000 -0.485379
2919.000000 -0.506536
2920.000000 -0.509031
2921.000000 -0.530188
2922.000000 -0.549964
2923.000000 -0.571120
2924.000000 -0.595617
2925.000000 -0.616773
2926.000000 -0.636550
2927.000000 -0.657706
2928.000000 -0.109937
2929.000000 -0.131093
2930.000000 -0.150870
2931.000000 -0.172026
2932.000000 -0.196522
2933.000000 -0.217679
2934.000000 -0.237455
2935.000000 -0.258611
2936.000000 -0.261107
2937.000000 -0.282263
2938.000000 -0.302040
2939.000000 -0.323196
2940.000000 -0.347692
2941.000000 -0.368849
2942.000000 -0.388625
2943.000000 -0.409781
2944.000000 -0.309072
2945.000000 -0.330229
2946.000000 -0.350005
2947.000000 -0.371161
2948.000000 -0.395658
2949.000000 -0.416814
2950.000000 -0.436591
2951.000000 -0.457747
2952.000000 -0.460242
2953.000000 -0.481399
2954.000000 -0.501175
2955.000000 -0.522331
2956.000000 -0.546828
2957.000000 -0.567984
2958.000000 -0.587761
2959.000000 -0.608917
2960.000000 -0.061148
2961.000000 -0.082304
2962.000000 -0.102081
2963.000000 -0.123237
2964.000000 -0.147733
2965.000000 -0.168890
2966.000000 -0.188666
2967.000000 -0.209822
2968.000000 -0.212318
2969.000000 -0.233474
2970.000000 -0.253251
2971.000000 -0.274407
2972.000000 -0.298903
2973.000000 -0.320060
2974.000000 -0.339836
2975.000000 -0.360993
2976.000000 -0.296765
2977.000000 -0.317921
2978.000000 -0.337698
2979.000000 -0.358854
2980.000000 -0.383351
2981.000000 -0.404507
2982.000000 -0.424283
2983.000000 -0.445440
2984.000000 -0.447935
2985.000000 -0.469091
2986.000000 -0.488868
2987.000000 -0.510024
2988.000000 -0.534521
2989.000000 -0.555677
2990.000000 -0.575453
2991.000000 -0.596610
2992.000000 -0.048841
2993.000000 -0.069997
2994.000000 -0.089773
2995.000000 -0.110930
2996.000000 -0.135426
2997.000000 -0.156582
2998.000000 -0.176359
2999.000000 -0.197515
3000.000000 -0.200011
3001.000000 -0.221167
3002.000000 -0.240943
3003.000000 -0.262100
3004.000000 -0.286596
3005.000000 -0.307753
3006.000000 -0.327529
3007.000000 -0.348685
3008.000000 -0.221095
3009.000000 -0.242251
3010.000000 -0.262028
3011.000000 -0.283184
3012.000000 -0.307680
3013.000000 -0.328837
3014.000000 -0.348613
3015.000000 -0.369769
3016.000000 -0.372265
3017.000000 -0.393421
3018.000000 -0.413198
3019.000000 -0.434354
3020.000000 -0.458850
3021.000000 -0.480007
3022.000000 -0.499783
3023.000000 -0.520940
3024.000000 0.026830
3025.000000 0.005673
3026.000000 -0.014103
3027.000000 -0.035260
3028.000000 -0.059756
3029.000000 -0.080912
3030.000000 -0.100689
3031.000000 -0.121845
3032.000000 -0.124341
3033.000000 -0.145497
3034.000000 -0.165273
3035.000000 -0.186430
3036.000000 -0.210926
3037.000000 -0.232082
3038.000000 -0.251859
3039.000000 -0.273015
3040.000000 -0.208788
3041.000000 -0.229944
3042.000000 -0.249720
3043.000000 -0.270877
3044.000000 -0.295373
3045.000000 -0.316529
3046.000000 -0.336306
3047.000000 -0.357462
3048.000000 -0.359958
3049.000000 -0.381114
3050.000000 -0.400890
3051.000000 -0.422047
3052.000000 -0.446543
3053.000000 -0.467700
3054.000000 -0.487476
3055.000000 -0.508632
3056.000000 0.039137
3057.000000 0.017980
3058.000000 -0.001796
3059.000000 -0.022952
3060.000000 -0.047449
3061.000000 -0.068605
3062.000000 -0.088381
3063.000000 -0.109538
3064.000000 -0.112033
3065.000000 -0.133190
3066.000000 -0.152966
3067.000000 -0.174122
3068.000000 -0.198619
3069.000000 -0.219775
3070.000000 -0.239551
3071.000000 -0.260708
3072.000000 -0.651541
3073.000000 -0.672697
3074.000000 -0.692473
3075.000000 -0.713630
3076.000000 -0.738126
3077.000000 -0.759282
3078.000000 -0.779059
3079.000000 -0.800215
3080.000000 -0.802711
3081.000000 -0.823867
3082.000000 -0.843643
3083.000000 -0.864800
3084.000000 -0.889296
3085.000000 -0.910453
3086.000000 -0.930229
3087.000000 -0.951385
3088.000000 -0.403616
3089.000000 -0.424773
3090.000000 -0.444549
3091.000000 -0.465705
3092.000000 -0.490202
3093.000000 -0.511358
3094.000000 -0.531134
3095.000000 -0.552291
3096.000000 -0.554786
3097.000000 -0.575943
3098.000000 -0.595719
3099.000000 -0.616875
3100.000000 -0.641372
3101.000000 -0.662528
3102.000000 -0.682304
3103.000000 -0.703461
3104.000000 -0.639233
3105.000000 -0.660390
3106.000000 -0.680166
3107.000000 -0.701322
3108.000000 -0.725819
3109.000000 -0.746975
3110.000000 -0.766751
3111.000000 -0.787908
3112.000000 -0.790403
3113.000000 -0.811560
3114.000000 -0.831336
3115.000000 -0.852492
3116.000000 -0.876989
3117.000000 -0.898145
3118.000000 -0.917922
3119.000000 -0.939078
3120.000000 -0.391309
3121.000000 -0.412465
3122.000000 -0.432242
3123.000000 -0.453398
3124.000000 -0.477894
3125.000000 -0.499051
3126.000000 -0.518827
3127.000000 -0.539983
3128.000000 -0.542479
3129.000000 -0.563635
3130.000000 -0.583412
3131.000000 -0.604568
3132.000000 -0.629064
3133.000000 -0.650221
3134.000000 -0.669997
3135.000000 -0.691153
3136.000000 -0.563563
3137.000000 -0.584720
3138.000000 -0.604496
3139.000000 -0.625652
3140.000000 -0.650149
3141.000000 -0.671305
3142.000000 -0.691081
3143.000000 -0.712238
3144.000000 -0.714733
3145.000000 -0.735890
3146.000000 -0.755666
3147.000000 -0.776822
3148.000000 -0.801319
3149.000000 -0.822475
3150.000000 -0.842251
3151.000000 -0.863408
3152.000000 -0.315639
3153.000000 -0.336795
3154.000000 -0.356571
3155.000000 -0.377728
3156.000000 -0.402224
3157.000000 -0.423381
3158.000000 -0.443157
3159.000000 -0.464313
3160.000000 -0.466809
3161.000000 -0.487965
3162.000000 -0.507741
3163.000000 -0.528898
3164.000000 -0.553394
3165.000000 -0.574551
3166.000000 -0.594327
3167.000000 -0.615483
3168.000000 -0.551256
3169.000000 -0.572412
3170.000000 -0.592189
3171.000000 -0.613345
3172.000000 -0.637841
3173.000000 -0.658998
3174.000000 -0.678774
3175.000000 -0.699930
3176.000000 -0.702426
3177.000000 -0.723582
3178.000000 -0.743359
3179.000000 -0.764515
3180.000000 -0.789011
3181.000000 -0.810168
3182.000000 -0.829944
3183.000000 -0.851100
3184.000000 -0.303331
3185.000000 -0.324488
3186.000000 -0.344264
3187.000000 -0.365420
3188.000000 -0.389917
3189.000000 -0.411073
3190.000000 -0.430850
3191.000000 -0.452006
3192.000000 -0.454501
3193.000000 -0.475658
3194.000000 -0.495434
3195.000000 -0.516591
3196.000000 -0.541087
3197.000000 -0.562243
3198.000000 -0.582020
3199.000000 -0.603176
3200.000000 -0.502467
3201.000000 -0.523623
3202.000000 -0.543400
3203.000000 -0.564556
3204.000000 -0.589052
3205.000000 -0.610209
3206.000000 -0.629985
3207.000000 -0.651141
3208.000000 -0.653637
3209.000000 -0.674793
3210.000000 -0.694570
3211.000000 -0.715726
3212.000000 -0.740223
3213.000000 -0.761379
3214.000000 -0.781155
3215.000000 -0.802312
3216.000000 -0.254543
3217.000000 -0.275699
3218.000000 -0.295475
3219.000000 -0.316632
3220.000000 -0.341128
3221.000000 -0.362284
3222.000000 -0.382061
3223.000000 -0.403217
3224.000000 -0.405713
3225.000000 -0.426869
3226.000000 -0.446645
3227.000000 -0.467802
3228.000000 -0.492298
3229.000000 -0.513454
3230.000000 -0.533231
3231.000000 -0.554387
3232.000000 -0.490160
3233.000000 -0.511316
3234.000000 -0.531092
3235.000000 -0.552249
3236.000000 -0.576745
3237.000000 -0.597902
3238.000000 -0.617678
3239.000000 -0.638834
3240.000000 -0.641330
3241.000000 -0.662486
3242.000000 -0.682262
3243.000000 -0.703419
3244.000000 -0.727915
3245.000000 -0.749072
3246.000000 -0.768848
3247.000000 -0.790004
3248.000000 -0.242235
3249.000000 -0.263392
3250.000000 -0.283168
3251.000000 -0.304324
3252.000000 -0.328821
3253.000000 -0.349977
3254.000000 -0.369753
3255.000000 -0.390910
3256.000000 -0.393405
3257.000000 -0.414562
3258.000000 -0.434338
3259.000000 -0.455494
3260.000000 -0.479991
3261.000000 -0.501147
3262.000000 -0.520923
3263.000000 -0.542080
3264.000000 -0.414490
3265.000000 -0.435646
3266.000000 -0.455422
3267.000000 -0.476579
3268.000000 -0.501075
3269.000000 -0.522231
3270.000000 -0.542008
3271.000000 -0.563164
3272.000000 -0.565660
3273.000000 -0.586816
3274.000000 -0.606592
3275.000000 -0.627749
3276.000000 -0.652245
3277.000000 -0.673401
3278.000000 -0.693178
3279.000000 -0.714334
3280.000000 -0.166565
3281.000000 -0.187721
3282.000000 -0.207498
3283.000000 -0.228654
3284.000000 -0.253151
3285.000000 -0.274307
3286.000000 -0.294083
3287.000000 -0.315240
3288.000000 -0.317735
3289.000000 -0.338891
3290.000000 -0.358668
3291.000000 -0.379824
3292.000000 -0.404321
3293.000000 -0.425477
3294.000000 -0.445253
3295.000000 -0.466410
3296.000000 -0.402182
3297.000000 -0.423339
3298.000000 -0.443115
3299.000000 -0.464271
3300.000000 -0.488768
3301.000000 -0.509924
3302.000000 -0.529700
3303.000000 -0.550857
3304.000000 -0.553352
3305.000000 -0.574509
3306.000000 -0.594285
3307.000000 -0.615441
3308.000000 -0.639938
3309.000000 -0.661094
3310.000000 -0.680870
3311.000000 -0.702027
3312.000000 -0.154258
3313.000000 -0.175414
3314.000000 -0.195190
3315.000000 -0.216347
3316.000000 -0.240843
3317.000000 -0.262000
3318.000000 -0.281776
3319.000000 -0.302932
3320.000000 -0.305428
3321.000000 -0.326584
3322.000000 -0.346360
3323.000000 -0.367517
3324.000000 -0.392013
3325.000000 -0.413170
3326.000000 -0.432946
3327.000000 -0.454102
3328.000000 -0.425076
3329.000000 -0.446233
3330.000000 -0.466009
3331.000000 -0.487165
3332.000000 -0.511662
3333.000000 -0.532818
3334.000000 -0.552595
3335.000000 -0.573751
3336.000000 -0.576247
3337.000000 -0.597403
3338.000000 -0.617179
3339.000000 -0.638336
3340.000000 -0.662832
3341.000000 -0.683988
3342.000000 -0.703765
3343.000000 -0.724921
3344.000000 -0.177152
3345.000000 -0.198308
3346.000000 -0.218085
3347.000000 -0.239241
3348.000000 -0.263738
3349.000000 -0.284894
3350.000000 -0.304670
3351.000000 -0.325827
3352.000000 -0.328322
3353.000000 -0.349478
3354.000000 -0.369255
3355.000000 -0.390411
3356.000000 -0.414908
3357.000000 -0.436064
3358.000000 -0.455840
3359.000000 -0.476997
3360.000000 -0.412769
3361.000000 -0.433926
3362.000000 -0.453702
3363.000000 -0.474858
3364.000000 -0.499355
3365.000000 -0.520511
3366.000000 -0.540287
3367.000000 -0.561444
3368.000000 -0.563939
3369.000000 -0.585096
3370.000000 -0.604872
3371.000000 -0.626028
3372.000000 -0.650525
3373.000000 -0.671681
3374.000000 -0.691457
3375.000000 -0.712614
3376.000000 -0.164845
3377.000000 -0.186001
3378.000000 -0.205777
3379.000000 -0.226934
3380.000000 -0.251430
3381.000000 -0.272587
3382.000000 -0.292363
3383.000000 -0.313519
3384.000000 -0.316015
3385.000000 -0.337171
3386.000000 -0.356947
3387.000000 -0.378104
3388.000000 -0.402600
3389.000000 -0.423757
3390.000000 -0.443533
3391.000000 -0.464689
3392.000000 -0.337099
3393.000000 -0.358255
3394.000000 -0.378032
3395.000000 -0.399188
3396.000000 -0.423685
3397.000000 -0.444841
3398.000000 -0.464617
3399.000000 -0.485774
3400.000000 -0.488269
3401.000000 -0.509425
3402.000000 -0.529202
3403.000000 -0.550358
3404.000000 -0.574855
3405.000000 -0.596011
3406.000000 -0.615787
3407.000000 -0.636944
3408.000000 -0.089175
3409.000000 -0.110331
3410.000000 -0.130107
3411.000000 -0.151264
3412.000000 -0.175760
3413.000000 -0.196916
3414.000000 -0.216693
3415.000000 -0.237849
3416.000000 -0.240345
3417.000000 -0.261501
3418.000000 -0.281277
3419.000000 -0.302434
3420.000000 -0.326930
3421.000000 -0.348087
3422.000000 -0.367863
3423.000000 -0.389019
3424.000000 -0.324792
3425.000000 -0.345948
3426.000000 -0.365724
3427.000000 -0.386881
3428.000000 -0.411377
3429.000000 -0.432534
3430.000000 -0.452310
3431.000000 -0.473466
3432.000000 -0.475962
3433.000000 -0.497118
3434.000000 -0.516894
3435.000000 -0.538051
3436.000000 -0.562547
3437.000000 -0.583704
3438.000000 -0.603480
3439.000000 -0.624636
3440.000000 -0.076867
3441.000000 -0.098024
3442.000000 -0.117800
3443.000000 -0.138956
3444.000000 -0.163453
3445.000000 -0.184609
3446.000000 -0.204385
3447.000000 -0.225542
3448.000000 -0.228037
3449.000000 -0.249194
3450.000000 -0.268970
3451.000000 -0.290126
3452.000000 -0.314623
3453.000000 -0.335779
3454.000000 -0.355556
3455.000000 -0.376712
3456.000000 -0.276003
3457.000000 -0.297159
3458.000000 -0.316935
3459.000000 -0.338092
3460.000000 -0.362588
3461.000000 -0.383745
3462.000000 -0.403521
3463.000000 -0.424677
3464.000000 -0.427173
3465.000000 -0.448329
3466.000000 -0.468106
3467.000000 -0.489262
3468.000000 -0.513758
3469.000000 -0.534915
3470.000000 -0.554691
3471.000000 -0.575847
3472.000000 -0.028078
3473.000000 -0.049235
3474.000000 -0.069011
3475.000000 -0.090167
3476.000000 -0.114664
3477.000000 -0.135820
3478.000000 -0.155597
3479.000000 -0.176753
3480.000000 -0.179248
3481.000000 -0.200405
3482.000000 -0.220181
3483.000000 -0.241337
3484.000000 -0.265834
3485.000000 -0.286990
3486.000000 -0.306767
3487.000000 -0.327923
3488.000000 -0.263696
3489.000000 -0.284852
3490.000000 -0.304628
3491.000000 -0.325785
3492.000000 -0.350281
3493.000000 -0.371437
3494.000000 -0.391214
3495.000000 -0.412370
3496.000000 -0.414866
3497.000000 -0.436022
3498.000000 -0.455798
3499.000000 -0.476955
3500.000000 -0.501451
3501.000000 -0.522607
3502.000000 -0.542384
3503.000000 -0.563540
3504.000000 -0.015771
3505.000000 -0.036927
3506.000000 -0.056704
3507.000000 -0.077860
3508.000000 -0.102357
3509.000000 -0.123513
3510.000000 -0.143289
3511.000000 -0.164446
3512.000000 -0.166941
3513.000000 -0.188097
3514.000000 -0.207874
3515.000000 -0.229030
3516.000000 -0.253527
3517.000000 -0.274683
3518.000000 -0.294459
3519.000000 -0.315616
3520.000000 -0.188025
3521.000000 -0.209182
3522.000000 -0.228958
3523.000000 -0.250114
3524.000000 -0.274611
3525.000000 -0.295767
3526.000000 -0.315544
3527.000000 -0.336700
3528.000000 -0.339195
3529.000000 -0.360352
3530.000000 -0.380128
3531.000000 -0.401284
3532.000000 -0.425781
3533.000000 -0.446937
3534.000000 -0.466714
3535.000000 -0.487870
3536.000000 0.059899
3537.000000 0.038743
3538.000000 0.018966
3539.000000 -0.002190
3540.000000 -0.026686
3541.000000 -0.047843
3542.000000 -0.067619
3543.000000 -0.088775
3544.000000 -0.091271
3545.000000 -0.112427
3546.000000 -0.132204
3547.000000 -0.153360
3548.000000 -0.177857
3549.000000 -0.199013
3550.000000 -0.218789
3551.000000 -0.239946
3552.000000 -0.175718
3553.000000 -0.196874
3554.000000 -0.216651
3555.000000 -0.237807
3556.000000 -0.262304
3557.000000 -0.283460
3558.000000 -0.303236
3559.000000 -0.324393
3560.000000 -0.326888
3561.000000 -0.348044
3562.000000 -0.367821
3563.000000 -0.388977
3564.000000 -0.413474
3565.000000 -0.434630
3566.000000 -0.454406
3567.000000 -0.475563
3568.000000 0.072206
3569.000000 0.051050
3570.000000 0.031274
3571.000000 0.010117
3572.000000 -0.014379
3573.000000 -0.035536
3574.000000 -0.055312
3575.000000 -0.076468
3576.000000 -0.078964
3577.000000 -0.100120
3578.000000 -0.119896
3579.000000 -0.141053
3580.000000 -0.165549
3581.000000 -0.186706
3582.000000 -0.206482
3583.000000 -0.227638
3584.000000 -0.423902
3585.000000 -0.445059
3586.000000 -0.464835
3587.000000 -0.485991
3588.000000 -0.510488
3589.000000 -0.531644
3590.000000 -0.551421
3591.000000 -0.572577
3592.000000 -0.575072
3593.000000 -0.596229
3594.000000 -0.616005
3595.000000 -0.637161
3596.000000 -0.661658
3597.000000 -0.682814
3598.000000 -0.702591
3599.000000 -0.723747
3600.000000 -0.175978
3601.000000 -0.197134
3602.000000 -0.216911
3603.000000 -0.238067
3604.000000 -0.262563
3605.000000 -0.283720
3606.000000 -0.303496
3607.000000 -0.324652
3608.000000 -0.327148
3609.000000 -0.348304
3610.000000 -0.368081
3611.000000 -0.389237
3612.000000 -0.413734
3613.000000 -0.434890
3614.000000 -0.454666
3615.000000 -0.475823
3616.000000 -0.411595
3617.000000 -0.432751
3618.000000 -0.452528
3619.000000 -0.473684
3620.000000 -0.498181
3621.000000 -0.519337
3622.000000 -0.539113
3623.000000 -0.560270
3624.000000 -0.562765
3625.000000 -0.583921
3626.000000 -0.603698
3627.000000 -0.624854
3628.000000 -0.649351
3629.000000 -0.670507
3630.000000 -0.690283
3631.000000 -0.711440
3632.000000 -0.163671
3633.000000 -0.184827
3634.000000 -0.204603
3635.000000 -0.225760
3636.000000 -0.250256
3637.000000 -0.271413
3638.000000 -0.291189
3639.000000 -0.312345
3640.000000 -0.314841
3641.000000 -0.335997
3642.000000 -0.355773
3643.000000 -0.376930
3644.000000 -0.401426
3645.000000 -0.422583
3646.000000 -0.442359
3647.000000 -0.463515
3648.000000 -0.335925
3649.000000 -0.357081
3650.000000 -0.376858
3651.000000 -0.398014
3652.000000 -0.422510
3653.000000 -0.443667
3654.000000 -0.463443
3655.000000 -0.484599
3656.000000 -0.487095
3657.000000 -0.508251
3658.000000 -0.528028
3659.000000 -0.549184
3660.000000 -0.573681
3661.000000 -0.594837
3662.000000 -0.614613
3663.000000 -0.635770
3664.000000 -0.088001
3665.000000 -0.109157
3666.000000 -0.128933
3667.000000 -0.150090
3668.000000 -0.174586
3669.000000 -0.195742
3670.000000 -0.215519
3671.000000 -0.236675
3672.000000 -0.239171
3673.000000 -0.260327
3674.000000 -0.280103
3675.000000 -0.301260
3676.000000 -0.325756
3677.000000 -0.346912
3678.000000 -0.366689
3679.000000 -0.387845
3680.000000 -0.323618
3681.000000 -0.344774
3682.000000 -0.364550
3683.000000 -0.385707
3684.000000 -0.410203
3685.000000 -0.431360
3686.000000 -0.451136
3687.000000 -0.472292
3688.000000 -0.474788
3689.000000 -0.495944
3690.000000 -0.515720
3691.000000 -0.536877
3692.000000 -0.561373
3693.000000 -0.582530
3694.000000 -0.602306
3695.000000 -0.623462
3696.000000 -0.075693
3697.000000 -0.096850
3698.000000 -0.116626
3699.000000 -0.137782
3700.000000 -0.162279
3701.000000 -0.183435
3702.000000 -0.203211
3703.000000 -0.224368
3704.000000 -0.226863
3705.000000 -0.248020
3706.000000 -0.267796
3707.000000 -0.288952
3708.000000 -0.313449
3709.000000 -0.334605
3710.000000 -0.354381
3711.000000 -0.375538
3712.000000 -0.274829
3713.000000 -0.295985
3714.000000 -0.315761
3715.000000 -0.336918
3716.000000 -0.361414
3717.000000 -0.382571
3718.000000 -0.402347
3719.000000 -0.423503
3720.000000 -0.425999
3721.000000 -0.447155
3722.000000 -0.466931
3723.000000 -0.488088
3724.000000 -0.512584
3725.000000 -0.533741
3726.000000 -0.553517
3727.000000 -0.574673
3728.000000 -0.026904
3729.000000 -0.048061
3730.000000 -0.067837
3731.000000 -0.088993
3732.000000 -0.113490
3733.000000 -0.134646
3734.000000 -0.154422
3735.000000 -0.175579
3736.000000 -0.178074
3737.000000 -0.199231
3738.000000 -0.219007
3739.000000 -0.240163
3740.000000 -0.264660
3741.000000 -0.285816
3742.000000 -0.305593
3743.000000 -0.326749
3744.000000 -0.262521
3745.000000 -0.283678
3746.000000 -0.303454
3747.000000 -0.324610
3748.000000 -0.349107
3749.000000 -0.370263
3750.000000 -0.390040
3751.000000 -0.411196
3752.000000 -0.413691
3753.000000 -0.434848
3754.000000 -0.454624
3755.000000 -0.475780
3756.000000 -0.500277
3757.000000 -0.521433
3758.000000 -0.541210
3759.000000 -0.562366
3760.000000 -0.014597
3761.000000 -0.035753
3762.000000 -0.055530
3763.000000 -0.076686
3764.000000 -0.101183
3765.000000 -0.122339
3766.000000 -0.142115
3767.000000 -0.163272
3768.000000 -0.165767
3769.000000 -0.186923
3770.000000 -0.206700
3771.000000 -0.227856
3772.000000 -0.252353
3773.000000 -0.273509
3774.000000 -0.293285
3775.000000 -0.314442
3776.000000 -0.186851
3777.000000 -0.208008
3778.000000 -0.227784
3779.000000 -0.248940
3780.000000 -0.273437
3781.000000 -0.294593
3782.000000 -0.314369
3783.000000 -0.335526
3784.000000 -0.338021
3785.000000 -0.359178
3786.000000 -0.378954
3787.000000 -0.400110
3788.000000 -0.424607
3789.000000 -0.445763
3790.000000 -0.465540
3791.000000 -0.486696
3792.000000 0.061073
3793.000000 0.039917
3794.000000 0.020140
3795.000000 -0.001016
3796.000000 -0.025512
3797.000000 -0.046669
3798.000000 -0.066445
3799.000000 -0.087601
3800.000000 -0.090097
3801.000000 -0.111253
3802.000000 -0.131030
3803.000000 -0.152186
3804.000000 -0.176682
3805.000000 -0.197839
3806.000000 -0.217615
3807.000000 -0.238771
3808.000000 -0.174544
3809.000000 -0.195700
3810.000000 -0.215477
3811.000000 -0.236633
3812.000000 -0.261130
3813.000000 -0.282286
3814.000000 -0.302062
3815.000000 -0.323219
3816.000000 -0.325714
3817.000000 -0.346870
3818.000000 -0.366647
3819.000000 -0.387803
3820.000000 -0.412300
3821.000000 -0.433456
3822.000000 -0.453232
3823.000000 -0.474389
3824.000000 0.073380
3825.000000 0.052224
3826.000000 0.032448
3827.000000 0.011291
3828.000000 -0.013205
3829.000000 -0.034361
3830.000000 -0.054138
3831.000000 -0.075294
3832.000000 -0.077790
3833.000000 -0.098946
3834.000000 -0.118722
3835.000000 -0.139879
3836.000000 -0.164375
3837.000000 -0.185531
3838.000000 -0.205308
3839.000000 -0.226464
3840.000000 -0.197438
3841.000000 -0.218595
3842.000000 -0.238371
3843.000000 -0.259527
3844.000000 -0.284024
3845.000000 -0.305180
3846.000000 -0.324956
3847.000000 -0.346113
3848.000000 -0.348608
3849.000000 -0.369765
3850.000000 -0.389541
3851.000000 -0.410697
3852.000000 -0.435194
3853.000000 -0.456350
3854.000000 -0.476126
3855.000000 -0.497283
3856.000000 0.050486
3857.000000 0.029330
3858.000000 0.009554
3859.000000 -0.011603
3860.000000 -0.036099
3861.000000 -0.057256
3862.000000 -0.077032
3863.000000 -0.098188
3864.000000 -0.100684
3865.000000 -0.121840
3866.000000 -0.141617
3867.000000 -0.162773
3868.000000 -0.187269
3869.000000 -0.208426
3870.000000 -0.228202
3871.000000 -0.249358
3872.000000 -0.185131
3873.000000 -0.206287
3874.000000 -0.226064
3875.000000 -0.247220
3876.000000 -0.271716
3877.000000 -0.292873
3878.000000 -0.312649
3879.000000 -0.333805
3880.000000 -0.336301
3881.000000 -0.357457
3882.000000 -0.377234
3883.000000 -0.398390
3884.000000 -0.422887
3885.000000 -0.444043
3886.000000 -0.463819
3887.000000 -0.484976
3888.000000 0.062793
3889.000000 0.041637
3890.000000 0.021861
3891.000000 0.000704
3892.000000 -0.023792
3893.000000 -0.044948
3894.000000 -0.064725
3895.000000 -0.085881
3896.000000 -0.088377
3897.000000 -0.109533
3898.000000 -0.129309
3899.000000 -0.150466
3900.000000 -0.174962
3901.000000 -0.196118
3902.000000 -0.215895
3903.000000 -0.237051
3904.000000 -0.109461
3905.000000 -0.130617
3906.000000 -0.150393
3907.000000 -0.171550
3908.000000 -0.196046
3909.000000 -0.217203
3910.000000 -0.236979
3911.000000 -0.258135
3912.000000 -0.260631
3913.000000 -0.281787
3914.000000 -0.301564
3915.000000 -0.322720
3916.000000 -0.347216
3917.000000 -0.368373
3918.000000 -0.388149
3919.000000 -0.409305
3920.000000 0.138464
3921.000000 0.117307
3922.000000 0.097531
3923.000000 0.076375
3924.000000 0.051878
3925.000000 0.030722
3926.000000 0.010945
3927.000000 -0.010211
3928.000000 -0.012706
3929.000000 -0.033863
3930.000000 -0.053639
3931.000000 -0.074795
3932.000000 -0.099292
3933.000000 -0.120448
3934.000000 -0.140225
3935.000000 -0.161381
3936.000000 -0.097154
3937.000000 -0.118310
3938.000000 -0.138086
3939.000000 -0.159243
3940.000000 -0.183739
3941.000000 -0.204895
3942.000000 -0.224672
3943.000000 -0.245828
3944.000000 -0.248324
3945.000000 -0.269480
3946.000000 -0.289256
3947.000000 -0.310413
3948.000000 -0.334909
3949.000000 -0.356065
3950.000000 -0.375842
3951.000000 -0.396998
3952.000000 0.150771
3953.000000 0.129615
3954.000000 0.109838
3955.000000 0.088682
3956.000000 0.064185
3957.000000 0.043029
3958.000000 0.023253
3959.000000 0.002096
3960.000000 -0.000399
3961.000000 -0.021555
3962.000000 -0.041332
3963.000000 -0.062488
3964.000000 -0.086985
3965.000000 -0.108141
3966.000000 -0.127917
3967.000000 -0.149074
3968.000000 -0.048365
3969.000000 -0.069521
3970.000000 -0.089297
3971.000000 -0.110454
3972.000000 -0.134950
3973.000000 -0.156106
3974.000000 -0.175883
3975.000000 -0.197039
3976.000000 -0.199535
3977.000000 -0.220691
3978.000000 -0.240467
3979.000000 -0.261624
3980.000000 -0.286120
3981.000000 -0.307277
3982.000000 -0.327053
3983.000000 -0.348209
3984.000000 0.199560
3985.000000 0.178403
3986.000000 0.158627
3987.000000 0.137471
3988.000000 0.112974
3989.000000 0.091818
3990.000000 0.072042
3991.000000 0.050885
3992.000000 0.048390
3993.000000 0.027233
3994.000000 0.007457
3995.000000 -0.013699
3996.000000 -0.038196
3997.000000 -0.059352
3998.000000 -0.079128
3999.000000 -0.100285
4000.000000 -0.036057
4001.000000 -0.057214
4002.000000 -0.076990
4003.000000 -0.098146
4004.000000 -0.122643
4005.000000 -0.143799
4006.000000 -0.163575
4007.000000 -0.184732
4008.000000 -0.187227
4009.000000 -0.208384
4010.000000 -0.228160
4011.000000 -0.249316
4012.000000 -0.273813
4013.000000 -0.294969
4014.000000 -0.314746
4015.000000 -0.335902
4016.000000 0.211867
4017.000000 0.190711
4018.000000 0.170934
4019.000000 0.149778
4020.000000 0.125282
4021.000000 0.104125
4022.000000 0.084349
4023.000000 0.063193
4024.000000 0.060697
4025.000000 0.039541
4026.000000 0.019764
4027.000000 -0.001392
4028.000000 -0.025888
4029.000000 -0.047045
4030.000000 -0.066821
4031.000000 -0.087977
4032.000000 0.039613
4033.000000 0.018456
4034.000000 -0.001320
4035.000000 -0.022476
4036.000000 -0.046973
4037.000000 -0.068129
4038.000000 -0.087905
4039.000000 -0.109062
4040.000000 -0.111557
4041.000000 -0.132714
4042.000000 -0.152490
4043.000000 -0.173646
4044.000000 -0.198143
4045.000000 -0.219299
4046.000000 -0.239075
4047.000000 -0.260232
4048.000000 0.287537
4049.000000 0.266381
4050.000000 0.246605
4051.000000 0.225448
4052.000000 0.200952
4053.000000 0.179795
4054.000000 0.160019
4055.000000 0.138863
4056.000000 0.136367
4057.000000 0.115211
4058.000000 0.095435
4059.000000 0.074278
4060.000000 0.049782
4061.000000 0.028625
4062.000000 0.008849
4063.000000 -0.012307
4064.000000 0.051920
4065.000000 0.030764
4066.000000 0.010987
4067.000000 -0.010169
4068.000000 -0.034665
4069.000000 -0.055822
4070.000000 -0.075598
4071.000000 -0.096754
4072.000000 -0.099250
4073.000000 -0.120406
4074.000000 -0.140183
4075.000000 -0.161339
4076.000000 -0.185835
4077.000000 -0.206992
4078.000000 -0.226768
4079.000000 -0.247924
4080.000000 0.299845
4081.000000 0.278688
4082.000000 0.258912
4083.000000 0.237756
4084.000000 0.213259
4085.000000 0.192103
4086.000000 0.172326
4087.000000 0.151170
4088.000000 0.148675
4089.000000 0.127518
4090.000000 0.107742
4091.000000 0.086586
4092.000000 0.062089
4093.000000 0.040933
4094.000000 0.021156
4095.000000 0.000000


==> Plots/SingleRun_Group/diff_dnl.dat <==
0.000000 0.000000
1.000000 0.010362
2.000000 0.002775
3.000000 0.010362
4.000000 -0.002496
5.000000 0.010361
6.000000 0.002776
7.000000 0.010362
8.000000 -0.004804
9.000000 0.010363
10.000000 0.002775
11.000000 0.010362
12.000000 -0.002497
13.000000 0.010362
14.000000 0.002776
15.000000 0.010362
16.000000 -0.079032
17.000000 0.010361
18.000000 0.002776
19.000000 0.010362
20.000000 -0.002496
21.000000 0.010362
22.000000 0.002775
23.000000 0.010363
24.000000 -0.004804
25.000000 0.010362
26.000000 0.002775
27.000000 0.010362
28.000000 -0.002495
29.000000 0.010362
30.000000 0.002775
31.000000 0.010362
32.000000 -0.090976
33.000000 0.010361
34.000000 0.002776
35.000000 0.010362
36.000000 -0.002496
37.000000 0.010362
38.000000 0.002775
39.000000 0.010363
40.000000 -0.004803
41.000000 0.010362
42.000000 0.002775
43.000000 0.010362
44.000000 -0.002496
45.000000 0.010362
46.000000 0.002776
47.000000 0.010362
48.000000 -0.079032
49.000000 0.010362
50.000000 0.002776
51.000000 0.010362
52.000000 -0.002496
53.000000 0.010363
54.000000 0.002775
55.000000 0.010362
56.000000 -0.004803
57.000000 0.010362
58.000000 0.002776
59.000000 0.010362
60.000000 -0.002496
61.000000 0.010363
62.000000 0.002775
63.000000 0.010363
64.000000 -0.112174
65.000000 0.010362
66.000000 0.002776
67.000000 0.010362
68.000000 -0.002495
69.000000 0.010362
70.000000 0.002775
71.000000 0.010363
72.000000 -0.004803
73.000000 0.010361
74.000000 0.002776
75.000000 0.010362
76.000000 -0.002495
77.000000 0.010362
78.000000 0.002776
79.000000 0.010363
80.000000 -0.079033
81.000000 0.010363
82.000000 0.002776
83.000000 0.010362
84.000000 -0.002496
85.000000 0.010362
86.000000 0.002777
87.000000 0.010362
88.000000 -0.004804
89.000000 0.010363
90.000000 0.002776
91.000000 0.010363
92.000000 -0.002497
93.000000 0.010362
94.000000 0.002777
95.000000 0.010362
96.000000 -0.090976
97.000000 0.010362
98.000000 0.002776
99.000000 0.010363
100.000000 -0.002496
101.000000 0.010363
102.000000 0.002775
103.000000 0.010362
104.000000 -0.004803
105.000000 0.010363
106.000000 0.002776
107.000000 0.010363
108.000000 -0.002496
109.000000 0.010363
110.000000 0.002776
111.000000 0.010363
112.000000 -0.079032
113.000000 0.010362
114.000000 0.002776
115.000000 0.010363
116.000000 -0.002496
117.000000 0.010362
118.000000 0.002777
119.000000 0.010362
120.000000 -0.004803
121.000000 0.010363
122.000000 0.002776
123.000000 0.010363
124.000000 -0.002496
125.000000 0.010362
126.000000 0.002777
127.000000 0.010362
128.000000 -0.070670
129.000000 0.010363
130.000000 0.002776
131.000000 0.010363
132.000000 -0.002496
133.000000 0.010363
134.000000 0.002776
135.000000 0.010363
136.000000 -0.004804
137.000000 0.010363
138.000000 0.002776
139.000000 0.010363
140.000000 -0.002496
141.000000 0.010364
142.000000 0.002775
143.000000 0.010364
144.000000 -0.079032
145.000000 0.010363
146.000000 0.002776
147.000000 0.010363
148.000000 -0.002496
149.000000 0.010363
150.000000 0.002776
151.000000 0.010363
152.000000 -0.004803
153.000000 0.010363
154.000000 0.002776
155.000000 0.010363
156.000000 -0.002496
157.000000 0.010363
158.000000 0.002777
159.000000 0.010362
160.000000 -0.090976
161.000000 0.010363
162.000000 0.002776
163.000000 0.010363
164.000000 -0.002496
165.000000 0.010363
166.000000 0.002777
167.000000 0.010362
168.000000 -0.004802
169.000000 0.010363
170.000000 0.002776
171.000000 0.010363
172.000000 -0.002496
173.000000 0.010363
174.000000 0.002777
175.000000 0.010362
176.000000 -0.079030
177.000000 0.010362
178.000000 0.002776
179.000000 0.010363
180.000000 -0.002495
181.000000 0.010363
182.000000 0.002776
183.000000 0.010364
184.000000 -0.004803
185.000000 0.010362
186.000000 0.002777
187.000000 0.010363
188.000000 -0.002495
189.000000 0.010363
190.000000 0.002776
191.000000 0.010363
192.000000 -0.112173
193.000000 0.010364
194.000000 0.002776
195.000000 0.010363
196.000000 -0.002496
197.000000 0.010363
198.000000 0.002777
199.000000 0.010363
200.000000 -0.004803
201.000000 0.010364
202.000000 0.002776
203.000000 0.010363
204.000000 -0.002495
205.000000 0.010363
206.000000 0.002777
207.000000 0.010362
208.000000 -0.079031
209.000000 0.010363
210.000000 0.002777
211.000000 0.010363
212.000000 -0.002496
213.000000 0.010364
214.000000 0.002776
215.000000 0.010364
216.000000 -0.004802
217.000000 0.010362
218.000000 0.002777
219.000000 0.010363
220.000000 -0.002495
221.000000 0.010363
222.000000 0.002776
223.000000 0.010364
224.000000 -0.090976
225.000000 0.010363
226.000000 0.002777
227.000000 0.010363
228.000000 -0.002495
229.000000 0.010363
230.000000 0.002777
231.000000 0.010363
232.000000 -0.004802
233.000000 0.010362
234.000000 0.002777
235.000000 0.010364
236.000000 -0.002495
237.000000 0.010363
238.000000 0.002776
239.000000 0.010364
240.000000 -0.079031
241.000000 0.010363
242.000000 0.002777
243.000000 0.010364
244.000000 -0.002496
245.000000 0.010363
246.000000 0.002778
247.000000 0.010362
248.000000 -0.004802
249.000000 0.010364
250.000000 0.002777
251.000000 0.010363
252.000000 -0.002495
253.000000 0.010364
254.000000 0.002776
255.000000 0.010363
256.000000 -0.049117
257.000000 0.010364
258.000000 0.002777
259.000000 0.010363
260.000000 -0.002495
261.000000 0.010363
262.000000 0.002777
263.000000 0.010363
264.000000 -0.004802
265.000000 0.010364
266.000000 0.002777
267.000000 0.010363
268.000000 -0.002495
269.000000 0.010363
270.000000 0.002778
271.000000 0.010363
272.000000 -0.079032
273.000000 0.010364
274.000000 0.002777
275.000000 0.010364
276.000000 -0.002496
277.000000 0.010365
278.000000 0.002776
279.000000 0.010364
280.000000 -0.004803
281.000000 0.010364
282.000000 0.002777
283.000000 0.010363
284.000000 -0.002494
285.000000 0.010364
286.000000 0.002776
287.000000 0.010364
288.000000 -0.090975
289.000000 0.010363
290.000000 0.002777
291.000000 0.010363
292.000000 -0.002494
293.000000 0.010364
294.000000 0.002776
295.000000 0.010364
296.000000 -0.004802
297.000000 0.010363
298.000000 0.002777
299.000000 0.010364
300.000000 -0.002494
301.000000 0.010363
302.000000 0.002777
303.000000 0.010364
304.000000 -0.079031
305.000000 0.010364
306.000000 0.002777
307.000000 0.010364
308.000000 -0.002495
309.000000 0.010363
310.000000 0.002778
311.000000 0.010363
312.000000 -0.004802
313.000000 0.010364
314.000000 0.002777
315.000000 0.010364
316.000000 -0.002495
317.000000 0.010363
318.000000 0.002778
319.000000 0.010363
320.000000 -0.112172
321.000000 0.010364
322.000000 0.002777
323.000000 0.010364
324.000000 -0.002495
325.000000 0.010365
326.000000 0.002777
327.000000 0.010364
328.000000 -0.004803
329.000000 0.010364
330.000000 0.002777
331.000000 0.010364
332.000000 -0.002494
333.000000 0.010364
334.000000 0.002777
335.000000 0.010364
336.000000 -0.079031
337.000000 0.010364
338.000000 0.002778
339.000000 0.010363
340.000000 -0.002494
341.000000 0.010363
342.000000 0.002778
343.000000 0.010363
344.000000 -0.004801
345.000000 0.010364
346.000000 0.002777
347.000000 0.010364
348.000000 -0.002495
349.000000 0.010364
350.000000 0.002778
351.000000 0.010363
352.000000 -0.090975
353.000000 0.010364
354.000000 0.002778
355.000000 0.010364
356.000000 -0.002495
357.000000 0.010364
358.000000 0.002778
359.000000 0.010363
360.000000 -0.004801
361.000000 0.010364
362.000000 0.002777
363.000000 0.010364
364.000000 -0.002495
365.000000 0.010364
366.000000 0.002778
367.000000 0.010364
368.000000 -0.079030
369.000000 0.010363
370.000000 0.002778
371.000000 0.010364
372.000000 -0.002494
373.000000 0.010364
374.000000 0.002777
375.000000 0.010365
376.000000 -0.004802
377.000000 0.010364
378.000000 0.002777
379.000000 0.010364
380.000000 -0.002494
381.000000 0.010364
382.000000 0.002777
383.000000 0.010365
384.000000 -0.070668
385.000000 0.010364
386.000000 0.002778
387.000000 0.010364
388.000000 -0.002495
389.000000 0.010365
390.000000 0.002777
391.000000 0.010364
392.000000 -0.004802
393.000000 0.010365
394.000000 0.002777
395.000000 0.010364
396.000000 -0.002494
397.000000 0.010365
398.000000 0.002777
399.000000 0.010364
400.000000 -0.079030
401.000000 0.010365
402.000000 0.002776
403.000000 0.010365
404.000000 -0.002494
405.000000 0.010364
406.000000 0.002777
407.000000 0.010365
408.000000 -0.004801
409.000000 0.010364
410.000000 0.002777
411.000000 0.010365
412.000000 -0.002494
413.000000 0.010364
414.000000 0.002777
415.000000 0.010365
416.000000 -0.090975
417.000000 0.010365
418.000000 0.002777
419.000000 0.010365
420.000000 -0.002495
421.000000 0.010364
422.000000 0.002779
423.000000 0.010364
424.000000 -0.004802
425.000000 0.010365
426.000000 0.002778
427.000000 0.010364
428.000000 -0.002494
429.000000 0.010364
430.000000 0.002778
431.000000 0.010364
432.000000 -0.079030
433.000000 0.010364
434.000000 0.002778
435.000000 0.010365
436.000000 -0.002495
437.000000 0.010365
438.000000 0.002778
439.000000 0.010365
440.000000 -0.004802
441.000000 0.010364
442.000000 0.002778
443.000000 0.010365
444.000000 -0.002494
445.000000 0.010364
446.000000 0.002778
447.000000 0.010365
448.000000 -0.112172
449.000000 0.010365
450.000000 0.002777
451.000000 0.010364
452.000000 -0.002493
453.000000 0.010364
454.000000 0.002778
455.000000 0.010365
456.000000 -0.004801
457.000000 0.010364
458.000000 0.002778
459.000000 0.010365
460.000000 -0.002494
461.000000 0.010364
462.000000 0.002778
463.000000 0.010365
464.000000 -0.079030
465.000000 0.010364
466.000000 0.002779
467.000000 0.010364
468.000000 -0.002494
469.000000 0.010365
470.000000 0.002778
471.000000 0.010365
472.000000 -0.004802
473.000000 0.010365
474.000000 0.002778
475.000000 0.010364
476.000000 -0.002494
477.000000 0.010366
478.000000 0.002777
479.000000 0.010365
480.000000 -0.090975
481.000000 0.010365
482.000000 0.002778
483.000000 0.010365
484.000000 -0.002494
485.000000 0.010365
486.000000 0.002778
487.000000 0.010365
488.000000 -0.004801
489.000000 0.010364
490.000000 0.002778
491.000000 0.010365
492.000000 -0.002493
493.000000 0.010364
494.000000 0.002778
495.000000 0.010365
496.000000 -0.079029
497.000000 0.010364
498.000000 0.002779
499.000000 0.010365
500.000000 -0.002494
501.000000 0.010364
502.000000 0.002779
503.000000 0.010364
504.000000 -0.004801
505.000000 0.010365
506.000000 0.002779
507.000000 0.010364
508.000000 -0.002494
509.000000 0.010365
510.000000 0.002779
511.000000 0.010364
512.000000 -0.030323
513.000000 0.010365
514.000000 0.002778
515.000000 0.010364
516.000000 -0.002493
517.000000 0.010365
518.000000 0.002778
519.000000 0.010365
520.000000 -0.004800
521.000000 0.010365
522.000000 0.002777
523.000000 0.010366
524.000000 -0.002494
525.000000 0.010365
526.000000 0.002778
527.000000 0.010365
528.000000 -0.079030
529.000000 0.010365
530.000000 0.002779
531.000000 0.010365
532.000000 -0.002494
533.000000 0.010366
534.000000 0.002778
535.000000 0.010365
536.000000 -0.004802
537.000000 0.010366
538.000000 0.002778
539.000000 0.010365
540.000000 -0.002494
541.000000 0.010366
542.000000 0.002778
543.000000 0.010365
544.000000 -0.090974
545.000000 0.010365
546.000000 0.002778
547.000000 0.010365
548.000000 -0.002493
549.000000 0.010365
550.000000 0.002778
551.000000 0.010366
552.000000 -0.004801
553.000000 0.010365
554.000000 0.002778
555.000000 0.010365
556.000000 -0.002492
557.000000 0.010364
558.000000 0.002779
559.000000 0.010365
560.000000 -0.079029
561.000000 0.010365
562.000000 0.002779
563.000000 0.010365
564.000000 -0.002494
565.000000 0.010365
566.000000 0.002779
567.000000 0.010365
568.000000 -0.004801
569.000000 0.010365
570.000000 0.002779
571.000000 0.010365
572.000000 -0.002493
573.000000 0.010365
574.000000 0.002779
575.000000 0.010364
576.000000 -0.112170
577.000000 0.010365
578.000000 0.002779
579.000000 0.010365
580.000000 -0.002494
581.000000 0.010366
582.000000 0.002779
583.000000 0.010365
584.000000 -0.004801
585.000000 0.010365
586.000000 0.002779
587.000000 0.010365
588.000000 -0.002493
589.000000 0.010366
590.000000 0.002778
591.000000 0.010366
592.000000 -0.079030
593.000000 0.010366
594.000000 0.002779
595.000000 0.010365
596.000000 -0.002493
597.000000 0.010365
598.000000 0.002779
599.000000 0.010365
600.000000 -0.004801
601.000000 0.010366
602.000000 0.002779
603.000000 0.010365
604.000000 -0.002493
605.000000 0.010365
606.000000 0.002779
607.000000 0.010365
608.000000 -0.090974
609.000000 0.010366
610.000000 0.002779
611.000000 0.010365
612.000000 -0.002493
613.000000 0.010365
614.000000 0.002780
615.000000 0.010364
616.000000 -0.004800
617.000000 0.010366
618.000000 0.002779
619.000000 0.010365
620.000000 -0.002493
621.000000 0.010365
622.000000 0.002779
623.000000 0.010365
624.000000 -0.079028
625.000000 0.010365
626.000000 0.002779
627.000000 0.010365
628.000000 -0.002492
629.000000 0.010365
630.000000 0.002779
631.000000 0.010366
632.000000 -0.004800
633.000000 0.010364
634.000000 0.002779
635.000000 0.010366
636.000000 -0.002492
637.000000 0.010365
638.000000 0.002778
639.000000 0.010366
640.000000 -0.070667
641.000000 0.010366
642.000000 0.002779
643.000000 0.010366
644.000000 -0.002493
645.000000 0.010365
646.000000 0.002780
647.000000 0.010365
648.000000 -0.004800
649.000000 0.010365
650.000000 0.002780
651.000000 0.010365
652.000000 -0.002493
653.000000 0.010365
654.000000 0.002780
655.000000 0.010365
656.000000 -0.079028
657.000000 0.010365
658.000000 0.002779
659.000000 0.010366
660.000000 -0.002492
661.000000 0.010365
662.000000 0.002779
663.000000 0.010366
664.000000 -0.004800
665.000000 0.010366
666.000000 0.002778
667.000000 0.010366
668.000000 -0.002492
669.000000 0.010365
670.000000 0.002779
671.000000 0.010366
672.000000 -0.090973
673.000000 0.010366
674.000000 0.002778
675.000000 0.010367
676.000000 -0.002493
677.000000 0.010365
678.000000 0.002779
679.000000 0.010366
680.000000 -0.004800
681.000000 0.010366
682.000000 0.002780
683.000000 0.010365
684.000000 -0.002493
685.000000 0.010366
686.000000 0.002780
687.000000 0.010365
688.000000 -0.079029
689.000000 0.010366
690.000000 0.002780
691.000000 0.010365
692.000000 -0.002492
693.000000 0.010366
694.000000 0.002779
695.000000 0.010366
696.000000 -0.004800
697.000000 0.010366
698.000000 0.002779
699.000000 0.010366
700.000000 -0.002493
701.000000 0.010367
702.000000 0.002778
703.000000 0.010367
704.000000 -0.112170
705.000000 0.010365
706.000000 0.002779
707.000000 0.010366
708.000000 -0.002492
709.000000 0.010366
710.000000 0.002779
711.000000 0.010366
712.000000 -0.004799
713.000000 0.010366
714.000000 0.002778
715.000000 0.010366
716.000000 -0.002492
717.000000 0.010366
718.000000 0.002779
719.000000 0.010367
720.000000 -0.079029
721.000000 0.010366
722.000000 0.002780
723.000000 0.010366
724.000000 -0.002493
725.000000 0.010367
726.000000 0.002779
727.000000 0.010365
728.000000 -0.004799
729.000000 0.010366
730.000000 0.002780
731.000000 0.010366
732.000000 -0.002493
733.000000 0.010367
734.000000 0.002779
735.000000 0.010366
736.000000 -0.090974
737.000000 0.010367
738.000000 0.002779
739.000000 0.010366
740.000000 -0.002492
741.000000 0.010367
742.000000 0.002779
743.000000 0.010366
744.000000 -0.004800
745.000000 0.010366
746.000000 0.002780
747.000000 0.010366
748.000000 -0.002493
749.000000 0.010367
750.000000 0.002779
751.000000 0.010367
752.000000 -0.079028
753.000000 0.010366
754.000000 0.002780
755.000000 0.010366
756.000000 -0.002493
757.000000 0.010366
758.000000 0.002781
759.000000 0.010365
760.000000 -0.004799
761.000000 0.010366
762.000000 0.002780
763.000000 0.010366
764.000000 -0.002492
765.000000 0.010366
766.000000 0.002780
767.000000 0.010366
768.000000 -0.049114
769.000000 0.010365
770.000000 0.002780
771.000000 0.010366
772.000000 -0.002491
773.000000 0.010366
774.000000 0.002779
775.000000 0.010367
776.000000 -0.004799
777.000000 0.010365
778.000000 0.002780
779.000000 0.010366
780.000000 -0.002491
781.000000 0.010366
782.000000 0.002779
783.000000 0.010367
784.000000 -0.079028
785.000000 0.010366
786.000000 0.002780
787.000000 0.010367
788.000000 -0.002493
789.000000 0.010367
790.000000 0.002780
791.000000 0.010366
792.000000 -0.004800
793.000000 0.010367
794.000000 0.002780
795.000000 0.010366
796.000000 -0.002492
797.000000 0.010367
798.000000 0.002779
799.000000 0.010366
800.000000 -0.090972
801.000000 0.010367
802.000000 0.002780
803.000000 0.010366
804.000000 -0.002492
805.000000 0.010367
806.000000 0.002779
807.000000 0.010367
808.000000 -0.004800
809.000000 0.010367
810.000000 0.002780
811.000000 0.010366
812.000000 -0.002492
813.000000 0.010367
814.000000 0.002780
815.000000 0.010367
816.000000 -0.079028
817.000000 0.010367
818.000000 0.002780
819.000000 0.010366
820.000000 -0.002492
821.000000 0.010366
822.000000 0.002781
823.000000 0.010366
824.000000 -0.004799
825.000000 0.010367
826.000000 0.002780
827.000000 0.010366
828.000000 -0.002492
829.000000 0.010366
830.000000 0.002781
831.000000 0.010366
832.000000 -0.112169
833.000000 0.010367
834.000000 0.002780
835.000000 0.010366
836.000000 -0.002492
837.000000 0.010368
838.000000 0.002779
839.000000 0.010366
840.000000 -0.004799
841.000000 0.010367
842.000000 0.002780
843.000000 0.010367
844.000000 -0.002492
845.000000 0.010367
846.000000 0.002780
847.000000 0.010366
848.000000 -0.079027
849.000000 0.010367
850.000000 0.002780
851.000000 0.010366
852.000000 -0.002491
853.000000 0.010367
854.000000 0.002780
855.000000 0.010367
856.000000 -0.004799
857.000000 0.010367
858.000000 0.002779
859.000000 0.010368
860.000000 -0.002492
861.000000 0.010366
862.000000 0.002781
863.000000 0.010366
864.000000 -0.090972
865.000000 0.010367
866.000000 0.002781
867.000000 0.010366
868.000000 -0.002491
869.000000 0.010366
870.000000 0.002781
871.000000 0.010366
872.000000 -0.004799
873.000000 0.010368
874.000000 0.002780
875.000000 0.010367
876.000000 -0.002492
877.000000 0.010366
878.000000 0.002781
879.000000 0.010367
880.000000 -0.079028
881.000000 0.010367
882.000000 0.002780
883.000000 0.010367
884.000000 -0.002491
885.000000 0.010367
886.000000 0.002780
887.000000 0.010367
888.000000 -0.004798
889.000000 0.010366
890.000000 0.002780
891.000000 0.010367
892.000000 -0.002490
893.000000 0.010366
894.000000 0.002780
895.000000 0.010368
896.000000 -0.070666
897.000000 0.010367
898.000000 0.002781
899.000000 0.010367
900.000000 -0.002492
901.000000 0.010367
902.000000 0.002781
903.000000 0.010366
904.000000 -0.004798
905.000000 0.010367
906.000000 0.002780
907.000000 0.010367
908.000000 -0.002491
909.000000 0.010367
910.000000 0.002781
911.000000 0.010366
912.000000 -0.079026
913.000000 0.010366
914.000000 0.002780
915.000000 0.010368
916.000000 -0.002491
917.000000 0.010367
918.000000 0.002780
919.000000 0.010367
920.000000 -0.004798
921.000000 0.010366
922.000000 0.002781
923.000000 0.010367
924.000000 -0.002491
925.000000 0.010367
926.000000 0.002780
927.000000 0.010368
928.000000 -0.090972
929.000000 0.010367
930.000000 0.002780
931.000000 0.010367
932.000000 -0.002490
933.000000 0.010367
934.000000 0.002780
935.000000 0.010368
936.000000 -0.004799
937.000000 0.010368
938.000000 0.002779
939.000000 0.010368
940.000000 -0.002491
941.000000 0.010367
942.000000 0.002780
943.000000 0.010368
944.000000 -0.079027
945.000000 0.010367
946.000000 0.002781
947.000000 0.010367
948.000000 -0.002491
949.000000 0.010368
950.000000 0.002780
951.000000 0.010367
952.000000 -0.004799
953.000000 0.010368
954.000000 0.002781
955.000000 0.010367
956.000000 -0.002492
957.000000 0.010368
958.000000 0.002781
959.000000 0.010368
960.000000 -0.112169
961.000000 0.010366
962.000000 0.002781
963.000000 0.010368
964.000000 -0.002491
965.000000 0.010367
966.000000 0.002781
967.000000 0.010368
968.000000 -0.004799
969.000000 0.010367
970.000000 0.002781
971.000000 0.010367
972.000000 -0.002490
973.000000 0.010367
974.000000 0.002780
975.000000 0.010368
976.000000 -0.079027
977.000000 0.010368
978.000000 0.002781
979.000000 0.010367
980.000000 -0.002491
981.000000 0.010367
982.000000 0.002781
983.000000 0.010367
984.000000 -0.004798
985.000000 0.010368
986.000000 0.002781
987.000000 0.010367
988.000000 -0.002491
989.000000 0.010367
990.000000 0.002782
991.000000 0.010367
992.000000 -0.090972
993.000000 0.010368
994.000000 0.002781
995.000000 0.010368
996.000000 -0.002492
997.000000 0.010369
998.000000 0.002780
999.000000 0.010367
1000.000000 -0.004798
1001.000000 0.010368
1002.000000 0.002781
1003.000000 0.010368
1004.000000 -0.002492
1005.000000 0.010369
1006.000000 0.002780
1007.000000 0.010368
1008.000000 -0.079027
1009.000000 0.010368
1010.000000 0.002780
1011.000000 0.010369
1012.000000 -0.002491
1013.000000 0.010367
1014.000000 0.002781
1015.000000 0.010368
1016.000000 -0.004798
1017.000000 0.010368
1018.000000 0.002781
1019.000000 0.010368
1020.000000 -0.002491
1021.000000 0.010367
1022.000000 0.002782
1023.000000 0.010367
1024.000000 -0.097405
1025.000000 0.010368
1026.000000 0.002782
1027.000000 0.010367
1028.000000 -0.002491
1029.000000 0.010369
1030.000000 0.002780
1031.000000 0.010368
1032.000000 -0.004798
1033.000000 0.010368
1034.000000 0.002781
1035.000000 0.010368
1036.000000 -0.002491
1037.000000 0.010368
1038.000000 0.002781
1039.000000 0.010367
1040.000000 -0.079026
1041.000000 0.010368
1042.000000 0.002781
1043.000000 0.010367
1044.000000 -0.002490
1045.000000 0.010368
1046.000000 0.002781
1047.000000 0.010368
1048.000000 -0.004798
1049.000000 0.010368
1050.000000 0.002782
1051.000000 0.010368
1052.000000 -0.002491
1053.000000 0.010367
1054.000000 0.002782
1055.000000 0.010367
1056.000000 -0.090971
1057.000000 0.010369
1058.000000 0.002781
1059.000000 0.010368
1060.000000 -0.002491
1061.000000 0.010368
1062.000000 0.002781
1063.000000 0.010368
1064.000000 -0.004798
1065.000000 0.010368
1066.000000 0.002782
1067.000000 0.010368
1068.000000 -0.002491
1069.000000 0.010367
1070.000000 0.002782
1071.000000 0.010368
1072.000000 -0.079027
1073.000000 0.010368
1074.000000 0.002782
1075.000000 0.010368
1076.000000 -0.002490
1077.000000 0.010368
1078.000000 0.002781
1079.000000 0.010368
1080.000000 -0.004797
1081.000000 0.010367
1082.000000 0.002781
1083.000000 0.010368
1084.000000 -0.002489
1085.000000 0.010367
1086.000000 0.002781
1087.000000 0.010369
1088.000000 -0.112168
1089.000000 0.010368
1090.000000 0.002781
1091.000000 0.010368
1092.000000 -0.002490
1093.000000 0.010368
1094.000000 0.002781
1095.000000 0.010369
1096.000000 -0.004798
1097.000000 0.010368
1098.000000 0.002782
1099.000000 0.010368
1100.000000 -0.002491
1101.000000 0.010368
1102.000000 0.002782
1103.000000 0.010368
1104.000000 -0.079026
1105.000000 0.010368
1106.000000 0.002782
1107.000000 0.010368
1108.000000 -0.002491
1109.000000 0.010369
1110.000000 0.002781
1111.000000 0.010369
1112.000000 -0.004799
1113.000000 0.010369
1114.000000 0.002782
1115.000000 0.010368
1116.000000 -0.002491
1117.000000 0.010369
1118.000000 0.002781
1119.000000 0.010369
1120.000000 -0.090972
1121.000000 0.010369
1122.000000 0.002782
1123.000000 0.010368
1124.000000 -0.002490
1125.000000 0.010368
1126.000000 0.002782
1127.000000 0.010368
1128.000000 -0.004797
1129.000000 0.010367
1130.000000 0.002782
1131.000000 0.010368
1132.000000 -0.002489
1133.000000 0.010368
1134.000000 0.002781
1135.000000 0.010369
1136.000000 -0.079026
1137.000000 0.010368
1138.000000 0.002782
1139.000000 0.010369
1140.000000 -0.002491
1141.000000 0.010368
1142.000000 0.002783
1143.000000 0.010367
1144.000000 -0.004797
1145.000000 0.010369
1146.000000 0.002782
1147.000000 0.010368
1148.000000 -0.002490
1149.000000 0.010368
1150.000000 0.002782
1151.000000 0.010368
1152.000000 -0.070663
1153.000000 0.010367
1154.000000 0.002782
1155.000000 0.010369
1156.000000 -0.002489
1157.000000 0.010368
1158.000000 0.002781
1159.000000 0.010369
1160.000000 -0.004797
1161.000000 0.010368
1162.000000 0.002782
1163.000000 0.010368
1164.000000 -0.002489
1165.000000 0.010368
1166.000000 0.002781
1167.000000 0.010369
1168.000000 -0.079026
1169.000000 0.010369
1170.000000 0.002782
1171.000000 0.010368
1172.000000 -0.002490
1173.000000 0.010368
1174.000000 0.002783
1175.000000 0.010368
1176.000000 -0.004797
1177.000000 0.010369
1178.000000 0.002782
1179.000000 0.010368
1180.000000 -0.002490
1181.000000 0.010368
1182.000000 0.002783
1183.000000 0.010368
1184.000000 -0.090970
1185.000000 0.010369
1186.000000 0.002782
1187.000000 0.010368
1188.000000 -0.002490
1189.000000 0.010369
1190.000000 0.002782
1191.000000 0.010368
1192.000000 -0.004797
1193.000000 0.010369
1194.000000 0.002782
1195.000000 0.010369
1196.000000 -0.002490
1197.000000 0.010369
1198.000000 0.002782
1199.000000 0.010369
1200.000000 -0.079026
1201.000000 0.010369
1202.000000 0.002781
1203.000000 0.010370
1204.000000 -0.002490
1205.000000 0.010368
1206.000000 0.002782
1207.000000 0.010369
1208.000000 -0.004797
1209.000000 0.010369
1210.000000 0.002782
1211.000000 0.010369
1212.000000 -0.002490
1213.000000 0.010368
1214.000000 0.002783
1215.000000 0.010368
1216.000000 -0.112167
1217.000000 0.010369
1218.000000 0.002782
1219.000000 0.010369
1220.000000 -0.002490
1221.000000 0.010369
1222.000000 0.002783
1223.000000 0.010368
1224.000000 -0.004797
1225.000000 0.010369
1226.000000 0.002782
1227.000000 0.010369
1228.000000 -0.002490
1229.000000 0.010369
1230.000000 0.002783
1231.000000 0.010368
1232.000000 -0.079025
1233.000000 0.010368
1234.000000 0.002783
1235.000000 0.010368
1236.000000 -0.002488
1237.000000 0.010368
1238.000000 0.002782
1239.000000 0.010369
1240.000000 -0.004796
1241.000000 0.010369
1242.000000 0.002781
1243.000000 0.010369
1244.000000 -0.002489
1245.000000 0.010369
1246.000000 0.002782
1247.000000 0.010369
1248.000000 -0.090970
1249.000000 0.010370
1250.000000 0.002781
1251.000000 0.010370
1252.000000 -0.002490
1253.000000 0.010369
1254.000000 0.002782
1255.000000 0.010369
1256.000000 -0.004796
1257.000000 0.010369
1258.000000 0.002782
1259.000000 0.010369
1260.000000 -0.002489
1261.000000 0.010368
1262.000000 0.002783
1263.000000 0.010369
1264.000000 -0.079026
1265.000000 0.010370
1266.000000 0.002782
1267.000000 0.010369
1268.000000 -0.002490
1269.000000 0.010370
1270.000000 0.002782
1271.000000 0.010370
1272.000000 -0.004798
1273.000000 0.010370
1274.000000 0.002782
1275.000000 0.010369
1276.000000 -0.002489
1277.000000 0.010369
1278.000000 0.002783
1279.000000 0.010369
1280.000000 -0.049112
1281.000000 0.010370
1282.000000 0.002782
1283.000000 0.010369
1284.000000 -0.002489
1285.000000 0.010369
1286.000000 0.002783
1287.000000 0.010368
1288.000000 -0.004796
1289.000000 0.010369
1290.000000 0.002783
1291.000000 0.010369
1292.000000 -0.002489
1293.000000 0.010368
1294.000000 0.002784
1295.000000 0.010368
1296.000000 -0.079024
1297.000000 0.010368
1298.000000 0.002783
1299.000000 0.010369
1300.000000 -0.002488
1301.000000 0.010369
1302.000000 0.002782
1303.000000 0.010370
1304.000000 -0.004797
1305.000000 0.010370
1306.000000 0.002782
1307.000000 0.010369
1308.000000 -0.002489
1309.000000 0.010369
1310.000000 0.002783
1311.000000 0.010369
1312.000000 -0.090969
1313.000000 0.010369
1314.000000 0.002782
1315.000000 0.010370
1316.000000 -0.002489
1317.000000 0.010369
1318.000000 0.002783
1319.000000 0.010369
1320.000000 -0.004796
1321.000000 0.010370
1322.000000 0.002781
1323.000000 0.010371
1324.000000 -0.002490
1325.000000 0.010370
1326.000000 0.002783
1327.000000 0.010369
1328.000000 -0.079025
1329.000000 0.010369
1330.000000 0.002783
1331.000000 0.010369
1332.000000 -0.002489
1333.000000 0.010370
1334.000000 0.002783
1335.000000 0.010370
1336.000000 -0.004798
1337.000000 0.010370
1338.000000 0.002783
1339.000000 0.010369
1340.000000 -0.002489
1341.000000 0.010370
1342.000000 0.002783
1343.000000 0.010370
1344.000000 -0.112167
1345.000000 0.010369
1346.000000 0.002783
1347.000000 0.010369
1348.000000 -0.002488
1349.000000 0.010369
1350.000000 0.002783
1351.000000 0.010370
1352.000000 -0.004796
1353.000000 0.010369
1354.000000 0.002783
1355.000000 0.010369
1356.000000 -0.002488
1357.000000 0.010369
1358.000000 0.002783
1359.000000 0.010370
1360.000000 -0.079025
1361.000000 0.010369
1362.000000 0.002784
1363.000000 0.010369
1364.000000 -0.002489
1365.000000 0.010370
1366.000000 0.002783
1367.000000 0.010369
1368.000000 -0.004796
1369.000000 0.010370
1370.000000 0.002783
1371.000000 0.010370
1372.000000 -0.002490
1373.000000 0.010371
1374.000000 0.002782
1375.000000 0.010370
1376.000000 -0.090970
1377.000000 0.010370
1378.000000 0.002783
1379.000000 0.010370
1380.000000 -0.002489
1381.000000 0.010370
1382.000000 0.002783
1383.000000 0.010370
1384.000000 -0.004797
1385.000000 0.010370
1386.000000 0.002784
1387.000000 0.010369
1388.000000 -0.002489
1389.000000 0.010371
1390.000000 0.002782
1391.000000 0.010371
1392.000000 -0.079025
1393.000000 0.010370
1394.000000 0.002783
1395.000000 0.010370
1396.000000 -0.002489
1397.000000 0.010369
1398.000000 0.002784
1399.000000 0.010369
1400.000000 -0.004796
1401.000000 0.010370
1402.000000 0.002784
1403.000000 0.010370
1404.000000 -0.002489
1405.000000 0.010369
1406.000000 0.002784
1407.000000 0.010369
1408.000000 -0.070662
1409.000000 0.010370
1410.000000 0.002783
1411.000000 0.010370
1412.000000 -0.002489
1413.000000 0.010371
1414.000000 0.002782
1415.000000 0.010371
1416.000000 -0.004797
1417.000000 0.010370
1418.000000 0.002784
1419.000000 0.010369
1420.000000 -0.002488
1421.000000 0.010370
1422.000000 0.002783
1423.000000 0.010371
1424.000000 -0.079025
1425.000000 0.010370
1426.000000 0.002783
1427.000000 0.010370
1428.000000 -0.002488
1429.000000 0.010369
1430.000000 0.002784
1431.000000 0.010370
1432.000000 -0.004796
1433.000000 0.010370
1434.000000 0.002784
1435.000000 0.010370
1436.000000 -0.002489
1437.000000 0.010370
1438.000000 0.002784
1439.000000 0.010369
1440.000000 -0.090969
1441.000000 0.010370
1442.000000 0.002784
1443.000000 0.010370
1444.000000 -0.002489
1445.000000 0.010370
1446.000000 0.002784
1447.000000 0.010370
1448.000000 -0.004796
1449.000000 0.010370
1450.000000 0.002784
1451.000000 0.010370
1452.000000 -0.002489
1453.000000 0.010370
1454.000000 0.002784
1455.000000 0.010370
1456.000000 -0.079024
1457.000000 0.010370
1458.000000 0.002783
1459.000000 0.010370
1460.000000 -0.002487
1461.000000 0.010370
1462.000000 0.002783
1463.000000 0.010370
1464.000000 -0.004795
1465.000000 0.010370
1466.000000 0.002783
1467.000000 0.010370
1468.000000 -0.002487
1469.000000 0.010369
1470.000000 0.002784
1471.000000 0.010370
1472.000000 -0.112166
1473.000000 0.010371
1474.000000 0.002784
1475.000000 0.010370
1476.000000 -0.002489
1477.000000 0.010370
1478.000000 0.002784
1479.000000 0.010370
1480.000000 -0.004795
1481.000000 0.010370
1482.000000 0.002784
1483.000000 0.010370
1484.000000 -0.002488
1485.000000 0.010370
1486.000000 0.002784
1487.000000 0.010370
1488.000000 -0.079024
1489.000000 0.010370
1490.000000 0.002784
1491.000000 0.010370
1492.000000 -0.002487
1493.000000 0.010370
1494.000000 0.002783
1495.000000 0.010371
1496.000000 -0.004796
1497.000000 0.010370
1498.000000 0.002784
1499.000000 0.010370
1500.000000 -0.002487
1501.000000 0.010370
1502.000000 0.002783
1503.000000 0.010371
1504.000000 -0.090969
1505.000000 0.010370
1506.000000 0.002784
1507.000000 0.010370
1508.000000 -0.002487
1509.000000 0.010370
1510.000000 0.002784
1511.000000 0.010370
1512.000000 -0.004795
1513.000000 0.010371
1514.000000 0.002783
1515.000000 0.010370
1516.000000 -0.002487
1517.000000 0.010370
1518.000000 0.002784
1519.000000 0.010370
1520.000000 -0.079024
1521.000000 0.010371
1522.000000 0.002784
1523.000000 0.010370
1524.000000 -0.002488
1525.000000 0.010371
1526.000000 0.002784
1527.000000 0.010370
1528.000000 -0.004795
1529.000000 0.010370
1530.000000 0.002784
1531.000000 0.010371
1532.000000 -0.002488
1533.000000 0.010371
1534.000000 0.002784
1535.000000 0.010371
1536.000000 -0.030319
1537.000000 0.010371
1538.000000 0.002784
1539.000000 0.010371
1540.000000 -0.002488
1541.000000 0.010370
1542.000000 0.002785
1543.000000 0.010370
1544.000000 -0.004795
1545.000000 0.010370
1546.000000 0.002784
1547.000000 0.010371
1548.000000 -0.002488
1549.000000 0.010370
1550.000000 0.002785
1551.000000 0.010370
1552.000000 -0.079023
1553.000000 0.010370
1554.000000 0.002784
1555.000000 0.010371
1556.000000 -0.002487
1557.000000 0.010370
1558.000000 0.002784
1559.000000 0.010371
1560.000000 -0.004795
1561.000000 0.010370
1562.000000 0.002784
1563.000000 0.010371
1564.000000 -0.002487
1565.000000 0.010370
1566.000000 0.002784
1567.000000 0.010371
1568.000000 -0.090968
1569.000000 0.010370
1570.000000 0.002784
1571.000000 0.010371
1572.000000 -0.002487
1573.000000 0.010370
1574.000000 0.002784
1575.000000 0.010371
1576.000000 -0.004795
1577.000000 0.010371
1578.000000 0.002784
1579.000000 0.010371
1580.000000 -0.002487
1581.000000 0.010370
1582.000000 0.002784
1583.000000 0.010371
1584.000000 -0.079024
1585.000000 0.010371
1586.000000 0.002785
1587.000000 0.010371
1588.000000 -0.002488
1589.000000 0.010371
1590.000000 0.002784
1591.000000 0.010370
1592.000000 -0.004794
1593.000000 0.010371
1594.000000 0.002784
1595.000000 0.010371
1596.000000 -0.002488
1597.000000 0.010372
1598.000000 0.002784
1599.000000 0.010371
1600.000000 -0.112165
1601.000000 0.010370
1602.000000 0.002785
1603.000000 0.010370
1604.000000 -0.002486
1605.000000 0.010370
1606.000000 0.002784
1607.000000 0.010372
1608.000000 -0.004795
1609.000000 0.010370
1610.000000 0.002785
1611.000000 0.010371
1612.000000 -0.002487
1613.000000 0.010370
1614.000000 0.002784
1615.000000 0.010372
1616.000000 -0.079024
1617.000000 0.010372
1618.000000 0.002784
1619.000000 0.010371
1620.000000 -0.002488
1621.000000 0.010371
1622.000000 0.002785
1623.000000 0.010371
1624.000000 -0.004795
1625.000000 0.010371
1626.000000 0.002785
1627.000000 0.010371
1628.000000 -0.002488
1629.000000 0.010372
1630.000000 0.002784
1631.000000 0.010371
1632.000000 -0.090968
1633.000000 0.010371
1634.000000 0.002785
1635.000000 0.010371
1636.000000 -0.002488
1637.000000 0.010372
1638.000000 0.002784
1639.000000 0.010371
1640.000000 -0.004795
1641.000000 0.010372
1642.000000 0.002784
1643.000000 0.010371
1644.000000 -0.002487
1645.000000 0.010372
1646.000000 0.002784
1647.000000 0.010372
1648.000000 -0.079024
1649.000000 0.010372
1650.000000 0.002783
1651.000000 0.010372
1652.000000 -0.002487
1653.000000 0.010371
1654.000000 0.002785
1655.000000 0.010371
1656.000000 -0.004795
1657.000000 0.010372
1658.000000 0.002784
1659.000000 0.010372
1660.000000 -0.002488
1661.000000 0.010371
1662.000000 0.002785
1663.000000 0.010371
1664.000000 -0.070661
1665.000000 0.010371
1666.000000 0.002785
1667.000000 0.010371
1668.000000 -0.002487
1669.000000 0.010372
1670.000000 0.002784
1671.000000 0.010372
1672.000000 -0.004795
1673.000000 0.010371
1674.000000 0.002785
1675.000000 0.010371
1676.000000 -0.002487
1677.000000 0.010372
1678.000000 0.002784
1679.000000 0.010372
1680.000000 -0.079023
1681.000000 0.010372
1682.000000 0.002784
1683.000000 0.010372
1684.000000 -0.002488
1685.000000 0.010372
1686.000000 0.002785
1687.000000 0.010371
1688.000000 -0.004794
1689.000000 0.010371
1690.000000 0.002785
1691.000000 0.010372
1692.000000 -0.002488
1693.000000 0.010371
1694.000000 0.002786
1695.000000 0.010371
1696.000000 -0.090968
1697.000000 0.010372
1698.000000 0.002785
1699.000000 0.010371
1700.000000 -0.002487
1701.000000 0.010371
1702.000000 0.002786
1703.000000 0.010371
1704.000000 -0.004794
1705.000000 0.010371
1706.000000 0.002785
1707.000000 0.010372
1708.000000 -0.002487
1709.000000 0.010371
1710.000000 0.002785
1711.000000 0.010371
1712.000000 -0.079022
1713.000000 0.010371
1714.000000 0.002785
1715.000000 0.010372
1716.000000 -0.002487
1717.000000 0.010372
1718.000000 0.002784
1719.000000 0.010372
1720.000000 -0.004794
1721.000000 0.010371
1722.000000 0.002785
1723.000000 0.010372
1724.000000 -0.002486
1725.000000 0.010371
1726.000000 0.002785
1727.000000 0.010372
1728.000000 -0.112165
1729.000000 0.010372
1730.000000 0.002785
1731.000000 0.010372
1732.000000 -0.002487
1733.000000 0.010371
1734.000000 0.002786
1735.000000 0.010371
1736.000000 -0.004794
1737.000000 0.010372
1738.000000 0.002785
1739.000000 0.010372
1740.000000 -0.002487
1741.000000 0.010371
1742.000000 0.002786
1743.000000 0.010371
1744.000000 -0.079023
1745.000000 0.010372
1746.000000 0.002785
1747.000000 0.010372
1748.000000 -0.002487
1749.000000 0.010372
1750.000000 0.002785
1751.000000 0.010372
1752.000000 -0.004794
1753.000000 0.010371
1754.000000 0.002786
1755.000000 0.010371
1756.000000 -0.002486
1757.000000 0.010372
1758.000000 0.002785
1759.000000 0.010372
1760.000000 -0.090967
1761.000000 0.010371
1762.000000 0.002785
1763.000000 0.010372
1764.000000 -0.002486
1765.000000 0.010372
1766.000000 0.002785
1767.000000 0.010372
1768.000000 -0.004794
1769.000000 0.010371
1770.000000 0.002786
1771.000000 0.010371
1772.000000 -0.002485
1773.000000 0.010371
1774.000000 0.002785
1775.000000 0.010372
1776.000000 -0.079022
1777.000000 0.010372
1778.000000 0.002785
1779.000000 0.010372
1780.000000 -0.002487
1781.000000 0.010372
1782.000000 0.002786
1783.000000 0.010371
1784.000000 -0.004793
1785.000000 0.010372
1786.000000 0.002785
1787.000000 0.010372
1788.000000 -0.002487
1789.000000 0.010373
1790.000000 0.002785
1791.000000 0.010371
1792.000000 -0.049108
1793.000000 0.010372
1794.000000 0.002786
1795.000000 0.010372
1796.000000 -0.002487
1797.000000 0.010372
1798.000000 0.002786
1799.000000 0.010371
1800.000000 -0.004793
1801.000000 0.010372
1802.000000 0.002786
1803.000000 0.010372
1804.000000 -0.002487
1805.000000 0.010372
1806.000000 0.002786
1807.000000 0.010371
1808.000000 -0.079022
1809.000000 0.010372
1810.000000 0.002786
1811.000000 0.010372
1812.000000 -0.002487
1813.000000 0.010373
1814.000000 0.002785
1815.000000 0.010373
1816.000000 -0.004795
1817.000000 0.010372
1818.000000 0.002786
1819.000000 0.010372
1820.000000 -0.002485
1821.000000 0.010371
1822.000000 0.002786
1823.000000 0.010372
1824.000000 -0.090966
1825.000000 0.010371
1826.000000 0.002786
1827.000000 0.010372
1828.000000 -0.002486
1829.000000 0.010372
1830.000000 0.002785
1831.000000 0.010373
1832.000000 -0.004793
1833.000000 0.010371
1834.000000 0.002786
1835.000000 0.010372
1836.000000 -0.002486
1837.000000 0.010372
1838.000000 0.002786
1839.000000 0.010372
1840.000000 -0.079022
1841.000000 0.010372
1842.000000 0.002786
1843.000000 0.010372
1844.000000 -0.002486
1845.000000 0.010372
1846.000000 0.002786
1847.000000 0.010372
1848.000000 -0.004793
1849.000000 0.010372
1850.000000 0.002786
1851.000000 0.010372
1852.000000 -0.002486
1853.000000 0.010373
1854.000000 0.002785
1855.000000 0.010372
1856.000000 -0.112164
1857.000000 0.010373
1858.000000 0.002786
1859.000000 0.010372
1860.000000 -0.002486
1861.000000 0.010373
1862.000000 0.002785
1863.000000 0.010373
1864.000000 -0.004794
1865.000000 0.010372
1866.000000 0.002786
1867.000000 0.010373
1868.000000 -0.002486
1869.000000 0.010372
1870.000000 0.002786
1871.000000 0.010373
1872.000000 -0.079022
1873.000000 0.010372
1874.000000 0.002786
1875.000000 0.010373
1876.000000 -0.002487
1877.000000 0.010372
1878.000000 0.002787
1879.000000 0.010372
1880.000000 -0.004793
1881.000000 0.010372
1882.000000 0.002786
1883.000000 0.010373
1884.000000 -0.002486
1885.000000 0.010372
1886.000000 0.002786
1887.000000 0.010372
1888.000000 -0.090966
1889.000000 0.010373
1890.000000 0.002786
1891.000000 0.010372
1892.000000 -0.002486
1893.000000 0.010372
1894.000000 0.002787
1895.000000 0.010372
1896.000000 -0.004793
1897.000000 0.010373
1898.000000 0.002786
1899.000000 0.010372
1900.000000 -0.002486
1901.000000 0.010373
1902.000000 0.002786
1903.000000 0.010372
1904.000000 -0.079021
1905.000000 0.010373
1906.000000 0.002785
1907.000000 0.010373
1908.000000 -0.002485
1909.000000 0.010372
1910.000000 0.002786
1911.000000 0.010373
1912.000000 -0.004793
1913.000000 0.010373
1914.000000 0.002785
1915.000000 0.010372
1916.000000 -0.002485
1917.000000 0.010373
1918.000000 0.002785
1919.000000 0.010374
1920.000000 -0.070660
1921.000000 0.010373
1922.000000 0.002786
1923.000000 0.010373
1924.000000 -0.002486
1925.000000 0.010373
1926.000000 0.002786
1927.000000 0.010372
1928.000000 -0.004793
1929.000000 0.010373
1930.000000 0.002786
1931.000000 0.010373
1932.000000 -0.002486
1933.000000 0.010374
1934.000000 0.002785
1935.000000 0.010373
1936.000000 -0.079021
1937.000000 0.010373
1938.000000 0.002785
1939.000000 0.010373
1940.000000 -0.002485
1941.000000 0.010372
1942.000000 0.002786
1943.000000 0.010374
1944.000000 -0.004793
1945.000000 0.010373
1946.000000 0.002785
1947.000000 0.010374
1948.000000 -0.002486
1949.000000 0.010373
1950.000000 0.002786
1951.000000 0.010373
1952.000000 -0.090966
1953.000000 0.010373
1954.000000 0.002786
1955.000000 0.010373
1956.000000 -0.002486
1957.000000 0.010373
1958.000000 0.002787
1959.000000 0.010372
1960.000000 -0.004792
1961.000000 0.010373
1962.000000 0.002786
1963.000000 0.010373
1964.000000 -0.002486
1965.000000 0.010373
1966.000000 0.002787
1967.000000 0.010372
1968.000000 -0.079021
1969.000000 0.010373
1970.000000 0.002786
1971.000000 0.010373
1972.000000 -0.002485
1973.000000 0.010373
1974.000000 0.002786
1975.000000 0.010374
1976.000000 -0.004793
1977.000000 0.010372
1978.000000 0.002787
1979.000000 0.010373
1980.000000 -0.002485
1981.000000 0.010373
1982.000000 0.002786
1983.000000 0.010374
1984.000000 -0.112163
1985.000000 0.010373
1986.000000 0.002785
1987.000000 0.010374
1988.000000 -0.002485
1989.000000 0.010373
1990.000000 0.002786
1991.000000 0.010373
1992.000000 -0.004792
1993.000000 0.010373
1994.000000 0.002786
1995.000000 0.010374
1996.000000 -0.002486
1997.000000 0.010373
1998.000000 0.002786
1999.000000 0.010374
2000.000000 -0.079022
2001.000000 0.010374
2002.000000 0.002786
2003.000000 0.010374
2004.000000 -0.002486
2005.000000 0.010374
2006.000000 0.002786
2007.000000 0.010374
2008.000000 -0.004794
2009.000000 0.010374
2010.000000 0.002786
2011.000000 0.010374
2012.000000 -0.002486
2013.000000 0.010374
2014.000000 0.002786
2015.000000 0.010374
2016.000000 -0.090967
2017.000000 0.010374
2018.000000 0.002786
2019.000000 0.010374
2020.000000 -0.002486
2021.000000 0.010374
2022.000000 0.002786
2023.000000 0.010374
2024.000000 -0.004792
2025.000000 0.010372
2026.000000 0.002787
2027.000000 0.010373
2028.000000 -0.002484
2029.000000 0.010373
2030.000000 0.002786
2031.000000 0.010374
2032.000000 -0.079021
2033.000000 0.010373
2034.000000 0.002787
2035.000000 0.010373
2036.000000 -0.002485
2037.000000 0.010373
2038.000000 0.002788
2039.000000 0.010372
2040.000000 -0.004792
2041.000000 0.010374
2042.000000 0.002787
2043.000000 0.010373
2044.000000 -0.002485
2045.000000 0.010373
2046.000000 0.002787
2047.000000 0.010373
2048.000000 0.0
2049.000000 0.010374
2050.000000 0.002787
2051.000000 0.010373
2052.000000 -0.002485
2053.000000 0.010374
2054.000000 0.002786
2055.000000 0.010374
2056.000000 -0.004793
2057.000000 0.010374
2058.000000 0.002787
2059.000000 0.010373
2060.000000 -0.002485
2061.000000 0.010374
2062.000000 0.002787
2063.000000 0.010374
2064.000000 -0.079021
2065.000000 0.010373
2066.000000 0.002787
2067.000000 0.010374
2068.000000 -0.002485
2069.000000 0.010373
2070.000000 0.002787
2071.000000 0.010373
2072.000000 -0.004792
2073.000000 0.010374
2074.000000 0.002787
2075.000000 0.010374
2076.000000 -0.002486
2077.000000 0.010374
2078.000000 0.002787
2079.000000 0.010373
2080.000000 -0.090965
2081.000000 0.010374
2082.000000 0.002787
2083.000000 0.010374
2084.000000 -0.002486
2085.000000 0.010374
2086.000000 0.002787
2087.000000 0.010374
2088.000000 -0.004792
2089.000000 0.010373
2090.000000 0.002788
2091.000000 0.010373
2092.000000 -0.002485
2093.000000 0.010373
2094.000000 0.002788
2095.000000 0.010373
2096.000000 -0.079020
2097.000000 0.010373
2098.000000 0.002788
2099.000000 0.010373
2100.000000 -0.002484
2101.000000 0.010374
2102.000000 0.002786
2103.000000 0.010374
2104.000000 -0.004791
2105.000000 0.010373
2106.000000 0.002787
2107.000000 0.010373
2108.000000 -0.002484
2109.000000 0.010374
2110.000000 0.002787
2111.000000 0.010374
2112.000000 -0.112162
2113.000000 0.010374
2114.000000 0.002787
2115.000000 0.010374
2116.000000 -0.002485
2117.000000 0.010373
2118.000000 0.002788
2119.000000 0.010373
2120.000000 -0.004791
2121.000000 0.010374
2122.000000 0.002787
2123.000000 0.010374
2124.000000 -0.002485
2125.000000 0.010373
2126.000000 0.002788
2127.000000 0.010374
2128.000000 -0.079020
2129.000000 0.010373
2130.000000 0.002787
2131.000000 0.010374
2132.000000 -0.002484
2133.000000 0.010374
2134.000000 0.002787
2135.000000 0.010374
2136.000000 -0.004792
2137.000000 0.010374
2138.000000 0.002787
2139.000000 0.010374
2140.000000 -0.002484
2141.000000 0.010374
2142.000000 0.002787
2143.000000 0.010374
2144.000000 -0.090965
2145.000000 0.010373
2146.000000 0.002788
2147.000000 0.010374
2148.000000 -0.002484
2149.000000 0.010374
2150.000000 0.002787
2151.000000 0.010374
2152.000000 -0.004792
2153.000000 0.010374
2154.000000 0.002787
2155.000000 0.010374
2156.000000 -0.002484
2157.000000 0.010374
2158.000000 0.002787
2159.000000 0.010375
2160.000000 -0.079021
2161.000000 0.010374
2162.000000 0.002788
2163.000000 0.010374
2164.000000 -0.002485
2165.000000 0.010375
2166.000000 0.002787
2167.000000 0.010374
2168.000000 -0.004792
2169.000000 0.010374
2170.000000 0.002788
2171.000000 0.010374
2172.000000 -0.002485
2173.000000 0.010375
2174.000000 0.002787
2175.000000 0.010374
2176.000000 -0.070657
2177.000000 0.010374
2178.000000 0.002787
2179.000000 0.010374
2180.000000 -0.002484
2181.000000 0.010374
2182.000000 0.002787
2183.000000 0.010375
2184.000000 -0.004792
2185.000000 0.010375
2186.000000 0.002787
2187.000000 0.010374
2188.000000 -0.002484
2189.000000 0.010374
2190.000000 0.002787
2191.000000 0.010375
2192.000000 -0.079020
2193.000000 0.010374
2194.000000 0.002788
2195.000000 0.010374
2196.000000 -0.002485
2197.000000 0.010375
2198.000000 0.002788
2199.000000 0.010373
2200.000000 -0.004791
2201.000000 0.010374
2202.000000 0.002788
2203.000000 0.010375
2204.000000 -0.002485
2205.000000 0.010375
2206.000000 0.002787
2207.000000 0.010375
2208.000000 -0.090965
2209.000000 0.010374
2210.000000 0.002788
2211.000000 0.010374
2212.000000 -0.002484
2213.000000 0.010375
2214.000000 0.002787
2215.000000 0.010375
2216.000000 -0.004792
2217.000000 0.010374
2218.000000 0.002788
2219.000000 0.010375
2220.000000 -0.002485
2221.000000 0.010375
2222.000000 0.002788
2223.000000 0.010375
2224.000000 -0.079021
2225.000000 0.010375
2226.000000 0.002788
2227.000000 0.010374
2228.000000 -0.002484
2229.000000 0.010374
2230.000000 0.002788
2231.000000 0.010374
2232.000000 -0.004791
2233.000000 0.010375
2234.000000 0.002788
2235.000000 0.010374
2236.000000 -0.002484
2237.000000 0.010374
2238.000000 0.002789
2239.000000 0.010374
2240.000000 -0.112162
2241.000000 0.010375
2242.000000 0.002788
2243.000000 0.010374
2244.000000 -0.002484
2245.000000 0.010375
2246.000000 0.002788
2247.000000 0.010374
2248.000000 -0.004791
2249.000000 0.010374
2250.000000 0.002788
2251.000000 0.010375
2252.000000 -0.002484
2253.000000 0.010375
2254.000000 0.002788
2255.000000 0.010375
2256.000000 -0.079020
2257.000000 0.010374
2258.000000 0.002789
2259.000000 0.010374
2260.000000 -0.002484
2261.000000 0.010374
2262.000000 0.002789
2263.000000 0.010374
2264.000000 -0.004791
2265.000000 0.010375
2266.000000 0.002788
2267.000000 0.010375
2268.000000 -0.002485
2269.000000 0.010375
2270.000000 0.002788
2271.000000 0.010375
2272.000000 -0.090965
2273.000000 0.010375
2274.000000 0.002788
2275.000000 0.010375
2276.000000 -0.002484
2277.000000 0.010374
2278.000000 0.002789
2279.000000 0.010374
2280.000000 -0.004791
2281.000000 0.010375
2282.000000 0.002789
2283.000000 0.010374
2284.000000 -0.002484
2285.000000 0.010375
2286.000000 0.002788
2287.000000 0.010375
2288.000000 -0.079019
2289.000000 0.010374
2290.000000 0.002788
2291.000000 0.010375
2292.000000 -0.002483
2293.000000 0.010374
2294.000000 0.002788
2295.000000 0.010375
2296.000000 -0.004790
2297.000000 0.010374
2298.000000 0.002788
2299.000000 0.010375
2300.000000 -0.002483
2301.000000 0.010374
2302.000000 0.002788
2303.000000 0.010375
2304.000000 -0.049106
2305.000000 0.010375
2306.000000 0.002789
2307.000000 0.010374
2308.000000 -0.002483
2309.000000 0.010375
2310.000000 0.002788
2311.000000 0.010374
2312.000000 -0.004790
2313.000000 0.010375
2314.000000 0.002788
2315.000000 0.010375
2316.000000 -0.002484
2317.000000 0.010376
2318.000000 0.002788
2319.000000 0.010375
2320.000000 -0.079020
2321.000000 0.010376
2322.000000 0.002787
2323.000000 0.010376
2324.000000 -0.002484
2325.000000 0.010375
2326.000000 0.002788
2327.000000 0.010375
2328.000000 -0.004790
2329.000000 0.010375
2330.000000 0.002788
2331.000000 0.010375
2332.000000 -0.002483
2333.000000 0.010374
2334.000000 0.002789
2335.000000 0.010375
2336.000000 -0.090964
2337.000000 0.010375
2338.000000 0.002789
2339.000000 0.010375
2340.000000 -0.002484
2341.000000 0.010375
2342.000000 0.002789
2343.000000 0.010374
2344.000000 -0.004790
2345.000000 0.010375
2346.000000 0.002789
2347.000000 0.010375
2348.000000 -0.002484
2349.000000 0.010375
2350.000000 0.002789
2351.000000 0.010375
2352.000000 -0.079019
2353.000000 0.010374
2354.000000 0.002789
2355.000000 0.010375
2356.000000 -0.002482
2357.000000 0.010374
2358.000000 0.002789
2359.000000 0.010375
2360.000000 -0.004790
2361.000000 0.010374
2362.000000 0.002789
2363.000000 0.010375
2364.000000 -0.002483
2365.000000 0.010375
2366.000000 0.002788
2367.000000 0.010376
2368.000000 -0.112161
2369.000000 0.010376
2370.000000 0.002787
2371.000000 0.010377
2372.000000 -0.002484
2373.000000 0.010375
2374.000000 0.002788
2375.000000 0.010376
2376.000000 -0.004790
2377.000000 0.010375
2378.000000 0.002789
2379.000000 0.010375
2380.000000 -0.002483
2381.000000 0.010375
2382.000000 0.002789
2383.000000 0.010375
2384.000000 -0.079020
2385.000000 0.010376
2386.000000 0.002789
2387.000000 0.010375
2388.000000 -0.002484
2389.000000 0.010376
2390.000000 0.002789
2391.000000 0.010376
2392.000000 -0.004792
2393.000000 0.010376
2394.000000 0.002789
2395.000000 0.010375
2396.000000 -0.002483
2397.000000 0.010376
2398.000000 0.002788
2399.000000 0.010376
2400.000000 -0.090964
2401.000000 0.010375
2402.000000 0.002789
2403.000000 0.010375
2404.000000 -0.002482
2405.000000 0.010375
2406.000000 0.002789
2407.000000 0.010375
2408.000000 -0.004790
2409.000000 0.010375
2410.000000 0.002789
2411.000000 0.010375
2412.000000 -0.002482
2413.000000 0.010375
2414.000000 0.002789
2415.000000 0.010375
2416.000000 -0.079019
2417.000000 0.010376
2418.000000 0.002789
2419.000000 0.010375
2420.000000 -0.002483
2421.000000 0.010375
2422.000000 0.002790
2423.000000 0.010375
2424.000000 -0.004790
2425.000000 0.010376
2426.000000 0.002789
2427.000000 0.010375
2428.000000 -0.002483
2429.000000 0.010375
2430.000000 0.002790
2431.000000 0.010375
2432.000000 -0.070656
2433.000000 0.010375
2434.000000 0.002789
2435.000000 0.010375
2436.000000 -0.002482
2437.000000 0.010375
2438.000000 0.002789
2439.000000 0.010376
2440.000000 -0.004790
2441.000000 0.010375
2442.000000 0.002789
2443.000000 0.010375
2444.000000 -0.002482
2445.000000 0.010376
2446.000000 0.002788
2447.000000 0.010376
2448.000000 -0.079019
2449.000000 0.010376
2450.000000 0.002790
2451.000000 0.010375
2452.000000 -0.002483
2453.000000 0.010375
2454.000000 0.002790
2455.000000 0.010375
2456.000000 -0.004790
2457.000000 0.010376
2458.000000 0.002790
2459.000000 0.010375
2460.000000 -0.002483
2461.000000 0.010377
2462.000000 0.002788
2463.000000 0.010376
2464.000000 -0.090964
2465.000000 0.010376
2466.000000 0.002790
2467.000000 0.010375
2468.000000 -0.002483
2469.000000 0.010377
2470.000000 0.002789
2471.000000 0.010375
2472.000000 -0.004790
2473.000000 0.010376
2474.000000 0.002789
2475.000000 0.010376
2476.000000 -0.002483
2477.000000 0.010377
2478.000000 0.002789
2479.000000 0.010376
2480.000000 -0.079019
2481.000000 0.010376
2482.000000 0.002789
2483.000000 0.010376
2484.000000 -0.002483
2485.000000 0.010376
2486.000000 0.002790
2487.000000 0.010375
2488.000000 -0.004790
2489.000000 0.010376
2490.000000 0.002790
2491.000000 0.010376
2492.000000 -0.002483
2493.000000 0.010375
2494.000000 0.002790
2495.000000 0.010376
2496.000000 -0.112160
2497.000000 0.010376
2498.000000 0.002789
2499.000000 0.010376
2500.000000 -0.002483
2501.000000 0.010376
2502.000000 0.002790
2503.000000 0.010375
2504.000000 -0.004789
2505.000000 0.010376
2506.000000 0.002789
2507.000000 0.010376
2508.000000 -0.002483
2509.000000 0.010377
2510.000000 0.002789
2511.000000 0.010376
2512.000000 -0.079018
2513.000000 0.010376
2514.000000 0.002789
2515.000000 0.010376
2516.000000 -0.002482
2517.000000 0.010376
2518.000000 0.002789
2519.000000 0.010376
2520.000000 -0.004789
2521.000000 0.010376
2522.000000 0.002789
2523.000000 0.010376
2524.000000 -0.002482
2525.000000 0.010376
2526.000000 0.002789
2527.000000 0.010376
2528.000000 -0.090962
2529.000000 0.010376
2530.000000 0.002789
2531.000000 0.010377
2532.000000 -0.002483
2533.000000 0.010376
2534.000000 0.002790
2535.000000 0.010376
2536.000000 -0.004790
2537.000000 0.010377
2538.000000 0.002789
2539.000000 0.010376
2540.000000 -0.002482
2541.000000 0.010376
2542.000000 0.002790
2543.000000 0.010375
2544.000000 -0.079018
2545.000000 0.010376
2546.000000 0.002790
2547.000000 0.010376
2548.000000 -0.002482
2549.000000 0.010377
2550.000000 0.002789
2551.000000 0.010377
2552.000000 -0.004791
2553.000000 0.010377
2554.000000 0.002789
2555.000000 0.010377
2556.000000 -0.002483
2557.000000 0.010377
2558.000000 0.002789
2559.000000 0.010377
2560.000000 -0.030312
2561.000000 0.010376
2562.000000 0.002790
2563.000000 0.010376
2564.000000 -0.002482
2565.000000 0.010376
2566.000000 0.002790
2567.000000 0.010376
2568.000000 -0.004789
2569.000000 0.010376
2570.000000 0.002790
2571.000000 0.010376
2572.000000 -0.002482
2573.000000 0.010377
2574.000000 0.002789
2575.000000 0.010376
2576.000000 -0.079017
2577.000000 0.010376
2578.000000 0.002789
2579.000000 0.010377
2580.000000 -0.002482
2581.000000 0.010376
2582.000000 0.002790
2583.000000 0.010377
2584.000000 -0.004790
2585.000000 0.010377
2586.000000 0.002789
2587.000000 0.010376
2588.000000 -0.002481
2589.000000 0.010376
2590.000000 0.002790
2591.000000 0.010377
2592.000000 -0.090963
2593.000000 0.010377
2594.000000 0.002790
2595.000000 0.010376
2596.000000 -0.002482
2597.000000 0.010376
2598.000000 0.002791
2599.000000 0.010376
2600.000000 -0.004789
2601.000000 0.010376
2602.000000 0.002790
2603.000000 0.010377
2604.000000 -0.002482
2605.000000 0.010376
2606.000000 0.002790
2607.000000 0.010376
2608.000000 -0.079018
2609.000000 0.010377
2610.000000 0.002790
2611.000000 0.010377
2612.000000 -0.002483
2613.000000 0.010378
2614.000000 0.002789
2615.000000 0.010377
2616.000000 -0.004790
2617.000000 0.010377
2618.000000 0.002790
2619.000000 0.010377
2620.000000 -0.002482
2621.000000 0.010377
2622.000000 0.002790
2623.000000 0.010377
2624.000000 -0.112160
2625.000000 0.010377
2626.000000 0.002789
2627.000000 0.010377
2628.000000 -0.002481
2629.000000 0.010376
2630.000000 0.002790
2631.000000 0.010377
2632.000000 -0.004789
2633.000000 0.010377
2634.000000 0.002789
2635.000000 0.010377
2636.000000 -0.002481
2637.000000 0.010376
2638.000000 0.002790
2639.000000 0.010377
2640.000000 -0.079018
2641.000000 0.010377
2642.000000 0.002790
2643.000000 0.010377
2644.000000 -0.002482
2645.000000 0.010378
2646.000000 0.002789
2647.000000 0.010378
2648.000000 -0.004790
2649.000000 0.010377
2650.000000 0.002790
2651.000000 0.010377
2652.000000 -0.002482
2653.000000 0.010377
2654.000000 0.002790
2655.000000 0.010377
2656.000000 -0.090963
2657.000000 0.010377
2658.000000 0.002791
2659.000000 0.010376
2660.000000 -0.002482
2661.000000 0.010378
2662.000000 0.002790
2663.000000 0.010377
2664.000000 -0.004790
2665.000000 0.010377
2666.000000 0.002791
2667.000000 0.010377
2668.000000 -0.002482
2669.000000 0.010377
2670.000000 0.002790
2671.000000 0.010378
2672.000000 -0.079018
2673.000000 0.010377
2674.000000 0.002791
2675.000000 0.010376
2676.000000 -0.002481
2677.000000 0.010376
2678.000000 0.002791
2679.000000 0.010377
2680.000000 -0.004789
2681.000000 0.010377
2682.000000 0.002791
2683.000000 0.010376
2684.000000 -0.002481
2685.000000 0.010376
2686.000000 0.002791
2687.000000 0.010377
2688.000000 -0.070656
2689.000000 0.010378
2690.000000 0.002790
2691.000000 0.010377
2692.000000 -0.002481
2693.000000 0.010377
2694.000000 0.002790
2695.000000 0.010378
2696.000000 -0.004789
2697.000000 0.010376
2698.000000 0.002791
2699.000000 0.010377
2700.000000 -0.002481
2701.000000 0.010377
2702.000000 0.002790
2703.000000 0.010377
2704.000000 -0.079017
2705.000000 0.010377
2706.000000 0.002791
2707.000000 0.010377
2708.000000 -0.002482
2709.000000 0.010377
2710.000000 0.002791
2711.000000 0.010377
2712.000000 -0.004789
2713.000000 0.010378
2714.000000 0.002790
2715.000000 0.010377
2716.000000 -0.002481
2717.000000 0.010377
2718.000000 0.002791
2719.000000 0.010376
2720.000000 -0.090961
2721.000000 0.010377
2722.000000 0.002791
2723.000000 0.010377
2724.000000 -0.002482
2725.000000 0.010378
2726.000000 0.002791
2727.000000 0.010376
2728.000000 -0.004788
2729.000000 0.010377
2730.000000 0.002791
2731.000000 0.010377
2732.000000 -0.002481
2733.000000 0.010378
2734.000000 0.002790
2735.000000 0.010377
2736.000000 -0.079017
2737.000000 0.010378
2738.000000 0.002789
2739.000000 0.010378
2740.000000 -0.002481
2741.000000 0.010377
2742.000000 0.002791
2743.000000 0.010377
2744.000000 -0.004788
2745.000000 0.010377
2746.000000 0.002790
2747.000000 0.010379
2748.000000 -0.002482
2749.000000 0.010377
2750.000000 0.002791
2751.000000 0.010377
2752.000000 -0.112158
2753.000000 0.010377
2754.000000 0.002791
2755.000000 0.010377
2756.000000 -0.002481
2757.000000 0.010377
2758.000000 0.002792
2759.000000 0.010376
2760.000000 -0.004788
2761.000000 0.010378
2762.000000 0.002791
2763.000000 0.010377
2764.000000 -0.002481
2765.000000 0.010377
2766.000000 0.002791
2767.000000 0.010377
2768.000000 -0.079016
2769.000000 0.010377
2770.000000 0.002791
2771.000000 0.010377
2772.000000 -0.002480
2773.000000 0.010377
2774.000000 0.002790
2775.000000 0.010378
2776.000000 -0.004788
2777.000000 0.010377
2778.000000 0.002791
2779.000000 0.010377
2780.000000 -0.002480
2781.000000 0.010377
2782.000000 0.002791
2783.000000 0.010378
2784.000000 -0.090961
2785.000000 0.010377
2786.000000 0.002790
2787.000000 0.010378
2788.000000 -0.002480
2789.000000 0.010377
2790.000000 0.002790
2791.000000 0.010379
2792.000000 -0.004789
2793.000000 0.010378
2794.000000 0.002790
2795.000000 0.010379
2796.000000 -0.002481
2797.000000 0.010377
2798.000000 0.002791
2799.000000 0.010378
2800.000000 -0.079017
2801.000000 0.010378
2802.000000 0.002791
2803.000000 0.010377
2804.000000 -0.002481
2805.000000 0.010379
2806.000000 0.002790
2807.000000 0.010378
2808.000000 -0.004789
2809.000000 0.010378
2810.000000 0.002791
2811.000000 0.010378
2812.000000 -0.002481
2813.000000 0.010378
2814.000000 0.002791
2815.000000 0.010378
2816.000000 -0.049103
2817.000000 0.010378
2818.000000 0.002791
2819.000000 0.010378
2820.000000 -0.002481
2821.000000 0.010377
2822.000000 0.002792
2823.000000 0.010377
2824.000000 -0.004788
2825.000000 0.010378
2826.000000 0.002791
2827.000000 0.010378
2828.000000 -0.002481
2829.000000 0.010378
2830.000000 0.002791
2831.000000 0.010378
2832.000000 -0.079016
2833.000000 0.010377
2834.000000 0.002791
2835.000000 0.010378
2836.000000 -0.002480
2837.000000 0.010378
2838.000000 0.002790
2839.000000 0.010379
2840.000000 -0.004788
2841.000000 0.010377
2842.000000 0.002791
2843.000000 0.010378
2844.000000 -0.002480
2845.000000 0.010378
2846.000000 0.002791
2847.000000 0.010378
2848.000000 -0.090961
2849.000000 0.010378
2850.000000 0.002791
2851.000000 0.010378
2852.000000 -0.002480
2853.000000 0.010377
2854.000000 0.002791
2855.000000 0.010379
2856.000000 -0.004788
2857.000000 0.010378
2858.000000 0.002791
2859.000000 0.010377
2860.000000 -0.002479
2861.000000 0.010377
2862.000000 0.002791
2863.000000 0.010379
2864.000000 -0.079017
2865.000000 0.010378
2866.000000 0.002792
2867.000000 0.010378
2868.000000 -0.002481
2869.000000 0.010379
2870.000000 0.002791
2871.000000 0.010378
2872.000000 -0.004788
2873.000000 0.010378
2874.000000 0.002791
2875.000000 0.010378
2876.000000 -0.002480
2877.000000 0.010378
2878.000000 0.002791
2879.000000 0.010379
2880.000000 -0.112158
2881.000000 0.010377
2882.000000 0.002792
2883.000000 0.010378
2884.000000 -0.002480
2885.000000 0.010378
2886.000000 0.002791
2887.000000 0.010379
2888.000000 -0.004788
2889.000000 0.010377
2890.000000 0.002792
2891.000000 0.010378
2892.000000 -0.002479
2893.000000 0.010377
2894.000000 0.002792
2895.000000 0.010378
2896.000000 -0.079016
2897.000000 0.010378
2898.000000 0.002792
2899.000000 0.010378
2900.000000 -0.002481
2901.000000 0.010378
2902.000000 0.002792
2903.000000 0.010378
2904.000000 -0.004787
2905.000000 0.010378
2906.000000 0.002792
2907.000000 0.010378
2908.000000 -0.002481
2909.000000 0.010379
2910.000000 0.002792
2911.000000 0.010377
2912.000000 -0.090960
2913.000000 0.010378
2914.000000 0.002792
2915.000000 0.010378
2916.000000 -0.002480
2917.000000 0.010379
2918.000000 0.002791
2919.000000 0.010379
2920.000000 -0.004789
2921.000000 0.010379
2922.000000 0.002792
2923.000000 0.010378
2924.000000 -0.002481
2925.000000 0.010379
2926.000000 0.002792
2927.000000 0.010379
2928.000000 -0.079017
2929.000000 0.010379
2930.000000 0.002792
2931.000000 0.010378
2932.000000 -0.002480
2933.000000 0.010378
2934.000000 0.002792
2935.000000 0.010378
2936.000000 -0.004787
2937.000000 0.010378
2938.000000 0.002792
2939.000000 0.010379
2940.000000 -0.002481
2941.000000 0.010378
2942.000000 0.002793
2943.000000 0.010378
2944.000000 -0.070654
2945.000000 0.010378
2946.000000 0.002792
2947.000000 0.010379
2948.000000 -0.002481
2949.000000 0.010379
2950.000000 0.002792
2951.000000 0.010379
2952.000000 -0.004788
2953.000000 0.010378
2954.000000 0.002792
2955.000000 0.010379
2956.000000 -0.002481
2957.000000 0.010380
2958.000000 0.002791
2959.000000 0.010379
2960.000000 -0.079016
2961.000000 0.010379
2962.000000 0.002792
2963.000000 0.010378
2964.000000 -0.002480
2965.000000 0.010378
2966.000000 0.002793
2967.000000 0.010378
2968.000000 -0.004787
2969.000000 0.010379
2970.000000 0.002792
2971.000000 0.010378
2972.000000 -0.002480
2973.000000 0.010378
2974.000000 0.002793
2975.000000 0.010378
2976.000000 -0.090960
2977.000000 0.010379
2978.000000 0.002792
2979.000000 0.010378
2980.000000 -0.002480
2981.000000 0.010378
2982.000000 0.002793
2983.000000 0.010378
2984.000000 -0.004787
2985.000000 0.010379
2986.000000 0.002792
2987.000000 0.010379
2988.000000 -0.002480
2989.000000 0.010378
2990.000000 0.002793
2991.000000 0.010378
2992.000000 -0.079015
2993.000000 0.010378
2994.000000 0.002792
2995.000000 0.010379
2996.000000 -0.002479
2997.000000 0.010378
2998.000000 0.002792
2999.000000 0.010379
3000.000000 -0.004787
3001.000000 0.010378
3002.000000 0.002792
3003.000000 0.010379
3004.000000 -0.002479
3005.000000 0.010379
3006.000000 0.002791
3007.000000 0.010380
3008.000000 -0.112158
3009.000000 0.010379
3010.000000 0.002793
3011.000000 0.010378
3012.000000 -0.002479
3013.000000 0.010378
3014.000000 0.002793
3015.000000 0.010378
3016.000000 -0.004787
3017.000000 0.010379
3018.000000 0.002793
3019.000000 0.010379
3020.000000 -0.002480
3021.000000 0.010378
3022.000000 0.002793
3023.000000 0.010378
3024.000000 -0.079015
3025.000000 0.010379
3026.000000 0.002792
3027.000000 0.010379
3028.000000 -0.002479
3029.000000 0.010379
3030.000000 0.002792
3031.000000 0.010379
3032.000000 -0.004787
3033.000000 0.010378
3034.000000 0.002793
3035.000000 0.010379
3036.000000 -0.002479
3037.000000 0.010379
3038.000000 0.002792
3039.000000 0.010379
3040.000000 -0.090960
3041.000000 0.010378
3042.000000 0.002793
3043.000000 0.010379
3044.000000 -0.002479
3045.000000 0.010379
3046.000000 0.002792
3047.000000 0.010379
3048.000000 -0.004787
3049.000000 0.010379
3050.000000 0.002792
3051.000000 0.010379
3052.000000 -0.002479
3053.000000 0.010379
3054.000000 0.002792
3055.000000 0.010380
3056.000000 -0.079016
3057.000000 0.010379
3058.000000 0.002793
3059.000000 0.010379
3060.000000 -0.002480
3061.000000 0.010380
3062.000000 0.002792
3063.000000 0.010379
3064.000000 -0.004787
3065.000000 0.010379
3066.000000 0.002793
3067.000000 0.010379
3068.000000 -0.002479
3069.000000 0.010379
3070.000000 0.002793
3071.000000 0.010378
3072.000000 -0.097392
3073.000000 0.010379
3074.000000 0.002792
3075.000000 0.010379
3076.000000 -0.002478
3077.000000 0.010379
3078.000000 0.002792
3079.000000 0.010379
3080.000000 -0.004786
3081.000000 0.010378
3082.000000 0.002793
3083.000000 0.010379
3084.000000 -0.002478
3085.000000 0.010379
3086.000000 0.002792
3087.000000 0.010379
3088.000000 -0.079015
3089.000000 0.010380
3090.000000 0.002792
3091.000000 0.010380
3092.000000 -0.002480
3093.000000 0.010379
3094.000000 0.002793
3095.000000 0.010379
3096.000000 -0.004786
3097.000000 0.010379
3098.000000 0.002793
3099.000000 0.010379
3100.000000 -0.002479
3101.000000 0.010380
3102.000000 0.002792
3103.000000 0.010379
3104.000000 -0.090960
3105.000000 0.010380
3106.000000 0.002793
3107.000000 0.010379
3108.000000 -0.002480
3109.000000 0.010381
3110.000000 0.002792
3111.000000 0.010380
3112.000000 -0.004788
3113.000000 0.010380
3114.000000 0.002793
3115.000000 0.010379
3116.000000 -0.002479
3117.000000 0.010380
3118.000000 0.002792
3119.000000 0.010380
3120.000000 -0.079015
3121.000000 0.010380
3122.000000 0.002793
3123.000000 0.010379
3124.000000 -0.002479
3125.000000 0.010379
3126.000000 0.002793
3127.000000 0.010379
3128.000000 -0.004786
3129.000000 0.010380
3130.000000 0.002793
3131.000000 0.010379
3132.000000 -0.002479
3133.000000 0.010379
3134.000000 0.002793
3135.000000 0.010379
3136.000000 -0.112156
3137.000000 0.010380
3138.000000 0.002793
3139.000000 0.010379
3140.000000 -0.002479
3141.000000 0.010379
3142.000000 0.002794
3143.000000 0.010379
3144.000000 -0.004787
3145.000000 0.010380
3146.000000 0.002793
3147.000000 0.010380
3148.000000 -0.002479
3149.000000 0.010380
3150.000000 0.002792
3151.000000 0.010380
3152.000000 -0.079015
3153.000000 0.010380
3154.000000 0.002792
3155.000000 0.010380
3156.000000 -0.002478
3157.000000 0.010379
3158.000000 0.002793
3159.000000 0.010380
3160.000000 -0.004786
3161.000000 0.010380
3162.000000 0.002792
3163.000000 0.010379
3164.000000 -0.002478
3165.000000 0.010380
3166.000000 0.002792
3167.000000 0.010381
3168.000000 -0.090960
3169.000000 0.010380
3170.000000 0.002793
3171.000000 0.010380
3172.000000 -0.002479
3173.000000 0.010379
3174.000000 0.002794
3175.000000 0.010379
3176.000000 -0.004786
3177.000000 0.010380
3178.000000 0.002794
3179.000000 0.010379
3180.000000 -0.002479
3181.000000 0.010380
3182.000000 0.002793
3183.000000 0.010380
3184.000000 -0.079015
3185.000000 0.010380
3186.000000 0.002793
3187.000000 0.010380
3188.000000 -0.002479
3189.000000 0.010380
3190.000000 0.002793
3191.000000 0.010380
3192.000000 -0.004786
3193.000000 0.010380
3194.000000 0.002793
3195.000000 0.010380
3196.000000 -0.002478
3197.000000 0.010379
3198.000000 0.002793
3199.000000 0.010381
3200.000000 -0.070653
3201.000000 0.010380
3202.000000 0.002793
3203.000000 0.010380
3204.000000 -0.002479
3205.000000 0.010380
3206.000000 0.002794
3207.000000 0.010379
3208.000000 -0.004786
3209.000000 0.010380
3210.000000 0.002794
3211.000000 0.010380
3212.000000 -0.002479
3213.000000 0.010380
3214.000000 0.002794
3215.000000 0.010379
3216.000000 -0.079014
3217.000000 0.010379
3218.000000 0.002794
3219.000000 0.010380
3220.000000 -0.002478
3221.000000 0.010380
3222.000000 0.002793
3223.000000 0.010380
3224.000000 -0.004786
3225.000000 0.010380
3226.000000 0.002793
3227.000000 0.010380
3228.000000 -0.002478
3229.000000 0.010380
3230.000000 0.002793
3231.000000 0.010381
3232.000000 -0.090959
3233.000000 0.010379
3234.000000 0.002794
3235.000000 0.010380
3236.000000 -0.002478
3237.000000 0.010380
3238.000000 0.002793
3239.000000 0.010380
3240.000000 -0.004785
3241.000000 0.010379
3242.000000 0.002794
3243.000000 0.010380
3244.000000 -0.002478
3245.000000 0.010380
3246.000000 0.002793
3247.000000 0.010381
3248.000000 -0.079015
3249.000000 0.010380
3250.000000 0.002794
3251.000000 0.010380
3252.000000 -0.002478
3253.000000 0.010380
3254.000000 0.002794
3255.000000 0.010379
3256.000000 -0.004785
3257.000000 0.010380
3258.000000 0.002794
3259.000000 0.010380
3260.000000 -0.002479
3261.000000 0.010381
3262.000000 0.002793
3263.000000 0.010380
3264.000000 -0.112155
3265.000000 0.010380
3266.000000 0.002793
3267.000000 0.010381
3268.000000 -0.002478
3269.000000 0.010380
3270.000000 0.002793
3271.000000 0.010381
3272.000000 -0.004785
3273.000000 0.010379
3274.000000 0.002794
3275.000000 0.010380
3276.000000 -0.002477
3277.000000 0.010380
3278.000000 0.002793
3279.000000 0.010381
3280.000000 -0.079015
3281.000000 0.010381
3282.000000 0.002794
3283.000000 0.010380
3284.000000 -0.002478
3285.000000 0.010380
3286.000000 0.002794
3287.000000 0.010380
3288.000000 -0.004786
3289.000000 0.010381
3290.000000 0.002794
3291.000000 0.010380
3292.000000 -0.002478
3293.000000 0.010380
3294.000000 0.002794
3295.000000 0.010380
3296.000000 -0.090958
3297.000000 0.010380
3298.000000 0.002794
3299.000000 0.010381
3300.000000 -0.002479
3301.000000 0.010381
3302.000000 0.002794
3303.000000 0.010380
3304.000000 -0.004786
3305.000000 0.010381
3306.000000 0.002794
3307.000000 0.010380
3308.000000 -0.002478
3309.000000 0.010381
3310.000000 0.002794
3311.000000 0.010380
3312.000000 -0.079013
3313.000000 0.010380
3314.000000 0.002793
3315.000000 0.010381
3316.000000 -0.002477
3317.000000 0.010380
3318.000000 0.002793
3319.000000 0.010381
3320.000000 -0.004785
3321.000000 0.010381
3322.000000 0.002793
3323.000000 0.010381
3324.000000 -0.002478
3325.000000 0.010380
3326.000000 0.002794
3327.000000 0.010381
3328.000000 -0.049101
3329.000000 0.010381
3330.000000 0.002794
3331.000000 0.010381
3332.000000 -0.002478
3333.000000 0.010381
3334.000000 0.002794
3335.000000 0.010381
3336.000000 -0.004785
3337.000000 0.010380
3338.000000 0.002794
3339.000000 0.010380
3340.000000 -0.002477
3341.000000 0.010380
3342.000000 0.002794
3343.000000 0.010381
3344.000000 -0.079014
3345.000000 0.010381
3346.000000 0.002794
3347.000000 0.010381
3348.000000 -0.002478
3349.000000 0.010380
3350.000000 0.002795
3351.000000 0.010380
3352.000000 -0.004785
3353.000000 0.010381
3354.000000 0.002794
3355.000000 0.010381
3356.000000 -0.002478
3357.000000 0.010380
3358.000000 0.002795
3359.000000 0.010380
3360.000000 -0.090958
3361.000000 0.010381
3362.000000 0.002795
3363.000000 0.010380
3364.000000 -0.002478
3365.000000 0.010381
3366.000000 0.002795
3367.000000 0.010380
3368.000000 -0.004785
3369.000000 0.010381
3370.000000 0.002794
3371.000000 0.010381
3372.000000 -0.002478
3373.000000 0.010382
3374.000000 0.002793
3375.000000 0.010381
3376.000000 -0.079013
3377.000000 0.010381
3378.000000 0.002793
3379.000000 0.010381
3380.000000 -0.002477
3381.000000 0.010381
3382.000000 0.002794
3383.000000 0.010381
3384.000000 -0.004785
3385.000000 0.010381
3386.000000 0.002794
3387.000000 0.010381
3388.000000 -0.002477
3389.000000 0.010380
3390.000000 0.002794
3391.000000 0.010382
3392.000000 -0.112155
3393.000000 0.010381
3394.000000 0.002794
3395.000000 0.010381
3396.000000 -0.002478
3397.000000 0.010381
3398.000000 0.002795
3399.000000 0.010380
3400.000000 -0.004784
3401.000000 0.010381
3402.000000 0.002794
3403.000000 0.010381
3404.000000 -0.002477
3405.000000 0.010380
3406.000000 0.002795
3407.000000 0.010381
3408.000000 -0.079013
3409.000000 0.010380
3410.000000 0.002795
3411.000000 0.010381
3412.000000 -0.002477
3413.000000 0.010381
3414.000000 0.002794
3415.000000 0.010382
3416.000000 -0.004785
3417.000000 0.010380
3418.000000 0.002795
3419.000000 0.010381
3420.000000 -0.002477
3421.000000 0.010381
3422.000000 0.002794
3423.000000 0.010382
3424.000000 -0.090958
3425.000000 0.010381
3426.000000 0.002794
3427.000000 0.010381
3428.000000 -0.002477
3429.000000 0.010381
3430.000000 0.002794
3431.000000 0.010382
3432.000000 -0.004785
3433.000000 0.010382
3434.000000 0.002793
3435.000000 0.010382
3436.000000 -0.002477
3437.000000 0.010381
3438.000000 0.002794
3439.000000 0.010382
3440.000000 -0.079014
3441.000000 0.010382
3442.000000 0.002794
3443.000000 0.010382
3444.000000 -0.002478
3445.000000 0.010382
3446.000000 0.002794
3447.000000 0.010382
3448.000000 -0.004785
3449.000000 0.010381
3450.000000 0.002795
3451.000000 0.010381
3452.000000 -0.002478
3453.000000 0.010382
3454.000000 0.002795
3455.000000 0.010381
3456.000000 -0.070651
3457.000000 0.010382
3458.000000 0.002794
3459.000000 0.010382
3460.000000 -0.002478
3461.000000 0.010381
3462.000000 0.002795
3463.000000 0.010382
3464.000000 -0.004785
3465.000000 0.010382
3466.000000 0.002795
3467.000000 0.010381
3468.000000 -0.002478
3469.000000 0.010382
3470.000000 0.002795
3471.000000 0.010381
3472.000000 -0.079013
3473.000000 0.010381
3474.000000 0.002795
3475.000000 0.010381
3476.000000 -0.002477
3477.000000 0.010382
3478.000000 0.002795
3479.000000 0.010381
3480.000000 -0.004785
3481.000000 0.010382
3482.000000 0.002795
3483.000000 0.010381
3484.000000 -0.002477
3485.000000 0.010382
3486.000000 0.002794
3487.000000 0.010382
3488.000000 -0.090957
3489.000000 0.010381
3490.000000 0.002795
3491.000000 0.010381
3492.000000 -0.002476
3493.000000 0.010381
3494.000000 0.002795
3495.000000 0.010381
3496.000000 -0.004784
3497.000000 0.010381
3498.000000 0.002795
3499.000000 0.010382
3500.000000 -0.002477
3501.000000 0.010382
3502.000000 0.002794
3503.000000 0.010382
3504.000000 -0.079013
3505.000000 0.010382
3506.000000 0.002795
3507.000000 0.010381
3508.000000 -0.002477
3509.000000 0.010382
3510.000000 0.002795
3511.000000 0.010381
3512.000000 -0.004784
3513.000000 0.010382
3514.000000 0.002795
3515.000000 0.010382
3516.000000 -0.002477
3517.000000 0.010381
3518.000000 0.002796
3519.000000 0.010381
3520.000000 -0.112155
3521.000000 0.010382
3522.000000 0.002795
3523.000000 0.010382
3524.000000 -0.002477
3525.000000 0.010382
3526.000000 0.002795
3527.000000 0.010382
3528.000000 -0.004785
3529.000000 0.010382
3530.000000 0.002795
3531.000000 0.010382
3532.000000 -0.002477
3533.000000 0.010382
3534.000000 0.002795
3535.000000 0.010382
3536.000000 -0.079013
3537.000000 0.010382
3538.000000 0.002795
3539.000000 0.010382
3540.000000 -0.002477
3541.000000 0.010382
3542.000000 0.002795
3543.000000 0.010382
3544.000000 -0.004784
3545.000000 0.010382
3546.000000 0.002795
3547.000000 0.010382
3548.000000 -0.002477
3549.000000 0.010381
3550.000000 0.002796
3551.000000 0.010381
3552.000000 -0.090957
3553.000000 0.010382
3554.000000 0.002796
3555.000000 0.010382
3556.000000 -0.002477
3557.000000 0.010381
3558.000000 0.002796
3559.000000 0.010381
3560.000000 -0.004783
3561.000000 0.010382
3562.000000 0.002795
3563.000000 0.010382
3564.000000 -0.002477
3565.000000 0.010382
3566.000000 0.002796
3567.000000 0.010381
3568.000000 -0.079012
3569.000000 0.010381
3570.000000 0.002796
3571.000000 0.010382
3572.000000 -0.002476
3573.000000 0.010381
3574.000000 0.002795
3575.000000 0.010383
3576.000000 -0.004784
3577.000000 0.010381
3578.000000 0.002796
3579.000000 0.010382
3580.000000 -0.002476
3581.000000 0.010382
3582.000000 0.002795
3583.000000 0.010382
3584.000000 -0.030307
3585.000000 0.010383
3586.000000 0.002795
3587.000000 0.010382
3588.000000 -0.002477
3589.000000 0.010383
3590.000000 0.002795
3591.000000 0.010383
3592.000000 -0.004785
3593.000000 0.010382
3594.000000 0.002796
3595.000000 0.010382
3596.000000 -0.002477
3597.000000 0.010383
3598.000000 0.002795
3599.000000 0.010383
3600.000000 -0.079013
3601.000000 0.010382
3602.000000 0.002796
3603.000000 0.010382
3604.000000 -0.002477
3605.000000 0.010382
3606.000000 0.002796
3607.000000 0.010382
3608.000000 -0.004784
3609.000000 0.010383
3610.000000 0.002795
3611.000000 0.010383
3612.000000 -0.002477
3613.000000 0.010382
3614.000000 0.002796
3615.000000 0.010382
3616.000000 -0.090957
3617.000000 0.010382
3618.000000 0.002796
3619.000000 0.010382
3620.000000 -0.002476
3621.000000 0.010381
3622.000000 0.002797
3623.000000 0.010381
3624.000000 -0.004783
3625.000000 0.010382
3626.000000 0.002796
3627.000000 0.010382
3628.000000 -0.002476
3629.000000 0.010382
3630.000000 0.002796
3631.000000 0.010382
3632.000000 -0.079012
3633.000000 0.010382
3634.000000 0.002796
3635.000000 0.010382
3636.000000 -0.002476
3637.000000 0.010383
3638.000000 0.002795
3639.000000 0.010383
3640.000000 -0.004784
3641.000000 0.010382
3642.000000 0.002796
3643.000000 0.010382
3644.000000 -0.002476
3645.000000 0.010383
3646.000000 0.002795
3647.000000 0.010383
3648.000000 -0.112154
3649.000000 0.010383
3650.000000 0.002795
3651.000000 0.010383
3652.000000 -0.002477
3653.000000 0.010383
3654.000000 0.002796
3655.000000 0.010382
3656.000000 -0.004783
3657.000000 0.010382
3658.000000 0.002796
3659.000000 0.010382
3660.000000 -0.002476
3661.000000 0.010382
3662.000000 0.002797
3663.000000 0.010382
3664.000000 -0.079012
3665.000000 0.010382
3666.000000 0.002796
3667.000000 0.010382
3668.000000 -0.002475
3669.000000 0.010382
3670.000000 0.002796
3671.000000 0.010383
3672.000000 -0.004783
3673.000000 0.010381
3674.000000 0.002796
3675.000000 0.010383
3676.000000 -0.002475
3677.000000 0.010382
3678.000000 0.002795
3679.000000 0.010383
3680.000000 -0.090956
3681.000000 0.010382
3682.000000 0.002796
3683.000000 0.010382
3684.000000 -0.002475
3685.000000 0.010382
3686.000000 0.002796
3687.000000 0.010383
3688.000000 -0.004783
3689.000000 0.010382
3690.000000 0.002796
3691.000000 0.010382
3692.000000 -0.002475
3693.000000 0.010383
3694.000000 0.002795
3695.000000 0.010383
3696.000000 -0.079012
3697.000000 0.010383
3698.000000 0.002796
3699.000000 0.010383
3700.000000 -0.002476
3701.000000 0.010383
3702.000000 0.002796
3703.000000 0.010382
3704.000000 -0.004783
3705.000000 0.010383
3706.000000 0.002796
3707.000000 0.010383
3708.000000 -0.002476
3709.000000 0.010383
3710.000000 0.002796
3711.000000 0.010382
3712.000000 -0.070649
3713.000000 0.010383
3714.000000 0.002795
3715.000000 0.010383
3716.000000 -0.002475
3717.000000 0.010382
3718.000000 0.002796
3719.000000 0.010383
3720.000000 -0.004783
3721.000000 0.010383
3722.000000 0.002796
3723.000000 0.010382
3724.000000 -0.002474
3725.000000 0.010382
3726.000000 0.002796
3727.000000 0.010383
3728.000000 -0.079012
3729.000000 0.010383
3730.000000 0.002797
3731.000000 0.010382
3732.000000 -0.002476
3733.000000 0.010384
3734.000000 0.002796
3735.000000 0.010383
3736.000000 -0.004784
3737.000000 0.010383
3738.000000 0.002797
3739.000000 0.010383
3740.000000 -0.002476
3741.000000 0.010383
3742.000000 0.002796
3743.000000 0.010384
3744.000000 -0.090957
3745.000000 0.010383
3746.000000 0.002796
3747.000000 0.010383
3748.000000 -0.002476
3749.000000 0.010384
3750.000000 0.002796
3751.000000 0.010383
3752.000000 -0.004784
3753.000000 0.010384
3754.000000 0.002796
3755.000000 0.010383
3756.000000 -0.002476
3757.000000 0.010384
3758.000000 0.002796
3759.000000 0.010383
3760.000000 -0.079011
3761.000000 0.010383
3762.000000 0.002796
3763.000000 0.010383
3764.000000 -0.002476
3765.000000 0.010383
3766.000000 0.002797
3767.000000 0.010383
3768.000000 -0.004783
3769.000000 0.010383
3770.000000 0.002797
3771.000000 0.010383
3772.000000 -0.002476
3773.000000 0.010383
3774.000000 0.002797
3775.000000 0.010383
3776.000000 -0.112153
3777.000000 0.010383
3778.000000 0.002796
3779.000000 0.010384
3780.000000 -0.002476
3781.000000 0.010384
3782.000000 0.002796
3783.000000 0.010383
3784.000000 -0.004783
3785.000000 0.010383
3786.000000 0.002797
3787.000000 0.010383
3788.000000 -0.002476
3789.000000 0.010384
3790.000000 0.002796
3791.000000 0.010384
3792.000000 -0.079012
3793.000000 0.010384
3794.000000 0.002797
3795.000000 0.010383
3796.000000 -0.002476
3797.000000 0.010383
3798.000000 0.002797
3799.000000 0.010383
3800.000000 -0.004783
3801.000000 0.010384
3802.000000 0.002797
3803.000000 0.010383
3804.000000 -0.002476
3805.000000 0.010383
3806.000000 0.002797
3807.000000 0.010383
3808.000000 -0.090956
3809.000000 0.010384
3810.000000 0.002797
3811.000000 0.010383
3812.000000 -0.002476
3813.000000 0.010383
3814.000000 0.002798
3815.000000 0.010382
3816.000000 -0.004782
3817.000000 0.010384
3818.000000 0.002796
3819.000000 0.010384
3820.000000 -0.002476
3821.000000 0.010383
3822.000000 0.002798
3823.000000 0.010382
3824.000000 -0.079010
3825.000000 0.010383
3826.000000 0.002797
3827.000000 0.010383
3828.000000 -0.002474
3829.000000 0.010383
3830.000000 0.002796
3831.000000 0.010384
3832.000000 -0.004782
3833.000000 0.010382
3834.000000 0.002797
3835.000000 0.010383
3836.000000 -0.002474
3837.000000 0.010383
3838.000000 0.002797
3839.000000 0.010384
3840.000000 -0.049098
3841.000000 0.010383
3842.000000 0.002797
3843.000000 0.010384
3844.000000 -0.002476
3845.000000 0.010385
3846.000000 0.002796
3847.000000 0.010383
3848.000000 -0.004782
3849.000000 0.010384
3850.000000 0.002797
3851.000000 0.010383
3852.000000 -0.002475
3853.000000 0.010384
3854.000000 0.002797
3855.000000 0.010383
3856.000000 -0.079011
3857.000000 0.010384
3858.000000 0.002796
3859.000000 0.010385
3860.000000 -0.002476
3861.000000 0.010384
3862.000000 0.002796
3863.000000 0.010384
3864.000000 -0.004782
3865.000000 0.010384
3866.000000 0.002797
3867.000000 0.010384
3868.000000 -0.002476
3869.000000 0.010384
3870.000000 0.002797
3871.000000 0.010383
3872.000000 -0.090955
3873.000000 0.010384
3874.000000 0.002797
3875.000000 0.010384
3876.000000 -0.002475
3877.000000 0.010383
3878.000000 0.002798
3879.000000 0.010383
3880.000000 -0.004782
3881.000000 0.010384
3882.000000 0.002797
3883.000000 0.010383
3884.000000 -0.002475
3885.000000 0.010384
3886.000000 0.002797
3887.000000 0.010383
3888.000000 -0.079009
3889.000000 0.010382
3890.000000 0.002798
3891.000000 0.010383
3892.000000 -0.002474
3893.000000 0.010384
3894.000000 0.002797
3895.000000 0.010384
3896.000000 -0.004782
3897.000000 0.010383
3898.000000 0.002797
3899.000000 0.010384
3900.000000 -0.002474
3901.000000 0.010383
3902.000000 0.002797
3903.000000 0.010384
3904.000000 -0.112152
3905.000000 0.010384
3906.000000 0.002796
3907.000000 0.010385
3908.000000 -0.002475
3909.000000 0.010384
3910.000000 0.002797
3911.000000 0.010384
3912.000000 -0.004782
3913.000000 0.010384
3914.000000 0.002797
3915.000000 0.010384
3916.000000 -0.002475
3917.000000 0.010384
3918.000000 0.002798
3919.000000 0.010383
3920.000000 -0.079011
3921.000000 0.010384
3922.000000 0.002798
3923.000000 0.010384
3924.000000 -0.002475
3925.000000 0.010384
3926.000000 0.002797
3927.000000 0.010385
3928.000000 -0.004783
3929.000000 0.010384
3930.000000 0.002798
3931.000000 0.010383
3932.000000 -0.002474
3933.000000 0.010384
3934.000000 0.002797
3935.000000 0.010385
3936.000000 -0.090955
3937.000000 0.010383
3938.000000 0.002797
3939.000000 0.010384
3940.000000 -0.002473
3941.000000 0.010383
3942.000000 0.002797
3943.000000 0.010385
3944.000000 -0.004782
3945.000000 0.010383
3946.000000 0.002798
3947.000000 0.010384
3948.000000 -0.002474
3949.000000 0.010384
3950.000000 0.002797
3951.000000 0.010385
3952.000000 -0.079011
3953.000000 0.010384
3954.000000 0.002798
3955.000000 0.010384
3956.000000 -0.002475
3957.000000 0.010384
3958.000000 0.002798
3959.000000 0.010384
3960.000000 -0.004782
3961.000000 0.010384
3962.000000 0.002798
3963.000000 0.010384
3964.000000 -0.002475
3965.000000 0.010384
3966.000000 0.002798
3967.000000 0.010384
3968.000000 -0.070647
3969.000000 0.010383
3970.000000 0.002798
3971.000000 0.010384
3972.000000 -0.002474
3973.000000 0.010384
3974.000000 0.002797
3975.000000 0.010385
3976.000000 -0.004782
3977.000000 0.010384
3978.000000 0.002798
3979.000000 0.010384
3980.000000 -0.002474
3981.000000 0.010384
3982.000000 0.002797
3983.000000 0.010385
3984.000000 -0.079010
3985.000000 0.010384
3986.000000 0.002798
3987.000000 0.010384
3988.000000 -0.002474
3989.000000 0.010384
3990.000000 0.002798
3991.000000 0.010384
3992.000000 -0.004782
3993.000000 0.010385
3994.000000 0.002797
3995.000000 0.010385
3996.000000 -0.002475
3997.000000 0.010385
3998.000000 0.002798
3999.000000 0.010383
4000.000000 -0.090954
4001.000000 0.010384
4002.000000 0.002798
4003.000000 0.010385
4004.000000 -0.002475
4005.000000 0.010385
4006.000000 0.002798
4007.000000 0.010383
4008.000000 -0.004781
4009.000000 0.010385
4010.000000 0.002798
4011.000000 0.010384
4012.000000 -0.002474
4013.000000 0.010385
4014.000000 0.002797
4015.000000 0.010385
4016.000000 -0.079010
4017.000000 0.010384
4018.000000 0.002798
4019.000000 0.010385
4020.000000 -0.002475
4021.000000 0.010385
4022.000000 0.002798
4023.000000 0.010384
4024.000000 -0.004781
4025.000000 0.010384
4026.000000 0.002798
4027.000000 0.010385
4028.000000 -0.002474
4029.000000 0.010384
4030.000000 0.002798
4031.000000 0.010384
4032.000000 -0.112151
4033.000000 0.010384
4034.000000 0.002798
4035.000000 0.010385
4036.000000 -0.002474
4037.000000 0.010384
4038.000000 0.002798
4039.000000 0.010384
4040.000000 -0.004781
4041.000000 0.010385
4042.000000 0.002798
4043.000000 0.010385
4044.000000 -0.002475
4045.000000 0.010386
4046.000000 0.002797
4047.000000 0.010384
4048.000000 -0.079009
4049.000000 0.010385
4050.000000 0.002797
4051.000000 0.010385
4052.000000 -0.002473
4053.000000 0.010384
4054.000000 0.002798
4055.000000 0.010385
4056.000000 -0.004781
4057.000000 0.010385
4058.000000 0.002797
4059.000000 0.010384
4060.000000 -0.002473
4061.000000 0.010385
4062.000000 0.002797
4063.000000 0.010385
4064.000000 -0.090954
4065.000000 0.010385
4066.000000 0.002798
4067.000000 0.010385
4068.000000 -0.002474
4069.000000 0.010384
4070.000000 0.002799
4071.000000 0.010384
4072.000000 -0.004781
4073.000000 0.010385
4074.000000 0.002799
4075.000000 0.010384
4076.000000 -0.002474
4077.000000 0.010385
4078.000000 0.002798
4079.000000 0.010385
4080.000000 -0.079010
4081.000000 0.010385
4082.000000 0.002798
4083.000000 0.010385
4084.000000 -0.002474
4085.000000 0.010385
4086.000000 0.002798
4087.000000 0.010386
4088.000000 -0.004782
4089.000000 0.010385
4090.000000 0.002798
4091.000000 0.010385
4092.000000 -0.002474
4093.000000 0.010385
4094.000000 0.002798
4095.000000 -0.040648


==> Plots/SingleRun_Group/diff_inl.dat <==
0.000000 0.003454
1.000000 0.013816
2.000000 0.016591
3.000000 0.026953
4.000000 0.024457
5.000000 0.034818
6.000000 0.037594
7.000000 0.047956
8.000000 0.043152
9.000000 0.053515
10.000000 0.056290
11.000000 0.066652
12.000000 0.064155
13.000000 0.074517
14.000000 0.077293
15.000000 0.087655
16.000000 0.008623
17.000000 0.018984
18.000000 0.021760
19.000000 0.032122
20.000000 0.029626
21.000000 0.039988
22.000000 0.042763
23.000000 0.053126
24.000000 0.048322
25.000000 0.058684
26.000000 0.061459
27.000000 0.071821
28.000000 0.069326
29.000000 0.079688
30.000000 0.082463
31.000000 0.092825
32.000000 0.001849
33.000000 0.012210
34.000000 0.014986
35.000000 0.025348
36.000000 0.022852
37.000000 0.033214
38.000000 0.035989
39.000000 0.046352
40.000000 0.041549
41.000000 0.051911
42.000000 0.054686
43.000000 0.065048
44.000000 0.062552
45.000000 0.072914
46.000000 0.075690
47.000000 0.086052
48.000000 0.007020
49.000000 0.017382
50.000000 0.020158
51.000000 0.030520
52.000000 0.028024
53.000000 0.038387
54.000000 0.041162
55.000000 0.051524
56.000000 0.046721
57.000000 0.057083
58.000000 0.059859
59.000000 0.070221
60.000000 0.067725
61.000000 0.078088
62.000000 0.080863
63.000000 0.091226
64.000000 -0.020948
65.000000 -0.010586
66.000000 -0.007810
67.000000 0.002552
68.000000 0.000057
69.000000 0.010419
70.000000 0.013194
71.000000 0.023557
72.000000 0.018754
73.000000 0.029115
74.000000 0.031891
75.000000 0.042253
76.000000 0.039758
77.000000 0.050120
78.000000 0.052896
79.000000 0.063259
80.000000 -0.015774
81.000000 -0.005411
82.000000 -0.002635
83.000000 0.007727
84.000000 0.005231
85.000000 0.015593
86.000000 0.018370
87.000000 0.028732
88.000000 0.023928
89.000000 0.034291
90.000000 0.037067
91.000000 0.047430
92.000000 0.044933
93.000000 0.055295
94.000000 0.058072
95.000000 0.068434
96.000000 -0.022542
97.000000 -0.012180
98.000000 -0.009404
99.000000 0.000959
100.000000 -0.001537
101.000000 0.008826
102.000000 0.011601
103.000000 0.021963
104.000000 0.017160
105.000000 0.027523
106.000000 0.030299
107.000000 0.040662
108.000000 0.038166
109.000000 0.048529
110.000000 0.051305
111.000000 0.061668
112.000000 -0.017364
113.000000 -0.007002
114.000000 -0.004226
115.000000 0.006137
116.000000 0.003641
117.000000 0.014003
118.000000 0.016780
119.000000 0.027142
120.000000 0.022339
121.000000 0.032702
122.000000 0.035478
123.000000 0.045841
124.000000 0.043345
125.000000 0.053707
126.000000 0.056484
127.000000 0.066846
128.000000 -0.003824
129.000000 0.006539
130.000000 0.009315
131.000000 0.019678
132.000000 0.017182
133.000000 0.027545
134.000000 0.030321
135.000000 0.040684
136.000000 0.035880
137.000000 0.046243
138.000000 0.049019
139.000000 0.059382
140.000000 0.056886
141.000000 0.067250
142.000000 0.070025
143.000000 0.080389
144.000000 0.001357
145.000000 0.011720
146.000000 0.014496
147.000000 0.024859
148.000000 0.022363
149.000000 0.032726
150.000000 0.035502
151.000000 0.045865
152.000000 0.041062
153.000000 0.051425
154.000000 0.054201
155.000000 0.064564
156.000000 0.062068
157.000000 0.072431
158.000000 0.075208
159.000000 0.085570
160.000000 -0.005406
161.000000 0.004957
162.000000 0.007733
163.000000 0.018096
164.000000 0.015600
165.000000 0.025963
166.000000 0.028740
167.000000 0.039102
168.000000 0.034300
169.000000 0.044663
170.000000 0.047439
171.000000 0.057802
172.000000 0.055306
173.000000 0.065669
174.000000 0.068446
175.000000 0.078808
176.000000 -0.000222
177.000000 0.010140
178.000000 0.012916
179.000000 0.023279
180.000000 0.020784
181.000000 0.031147
182.000000 0.033923
183.000000 0.044287
184.000000 0.039484
185.000000 0.049846
186.000000 0.052623
187.000000 0.062986
188.000000 0.060491
189.000000 0.070854
190.000000 0.073630
191.000000 0.083993
192.000000 -0.028180
193.000000 -0.017816
194.000000 -0.015040
195.000000 -0.004677
196.000000 -0.007173
197.000000 0.003190
198.000000 0.005967
199.000000 0.016330
200.000000 0.011527
201.000000 0.021891
202.000000 0.024667
203.000000 0.035030
204.000000 0.032535
205.000000 0.042898
206.000000 0.045675
207.000000 0.056037
208.000000 -0.022994
209.000000 -0.012631
210.000000 -0.009854
211.000000 0.000509
212.000000 -0.001987
213.000000 0.008377
214.000000 0.011153
215.000000 0.021517
216.000000 0.016715
217.000000 0.027077
218.000000 0.029854
219.000000 0.040217
220.000000 0.037722
221.000000 0.048085
222.000000 0.050861
223.000000 0.061225
224.000000 -0.029751
225.000000 -0.019388
226.000000 -0.016611
227.000000 -0.006248
228.000000 -0.008743
229.000000 0.001620
230.000000 0.004397
231.000000 0.014760
232.000000 0.009958
233.000000 0.020320
234.000000 0.023097
235.000000 0.033461
236.000000 0.030966
237.000000 0.041329
238.000000 0.044105
239.000000 0.054469
240.000000 -0.024562
241.000000 -0.014199
242.000000 -0.011422
243.000000 -0.001058
244.000000 -0.003554
245.000000 0.006809
246.000000 0.009587
247.000000 0.019949
248.000000 0.015147
249.000000 0.025511
250.000000 0.028288
251.000000 0.038651
252.000000 0.036156
253.000000 0.046520
254.000000 0.049296
255.000000 0.059659
256.000000 0.010542
257.000000 0.020906
258.000000 0.023683
259.000000 0.034046
260.000000 0.031551
261.000000 0.041914
262.000000 0.044691
263.000000 0.055054
264.000000 0.050252
265.000000 0.060616
266.000000 0.063393
267.000000 0.073756
268.000000 0.071261
269.000000 0.081624
270.000000 0.084402
271.000000 0.094765
272.000000 0.015733
273.000000 0.026097
274.000000 0.028874
275.000000 0.039238
276.000000 0.036742
277.000000 0.047107
278.000000 0.049883
279.000000 0.060247
280.000000 0.055444
281.000000 0.065808
282.000000 0.068585
283.000000 0.078948
284.000000 0.076454
285.000000 0.086818
286.000000 0.089594
287.000000 0.099958
288.000000 0.008983
289.000000 0.019346
290.000000 0.022123
291.000000 0.032486
292.000000 0.029992
293.000000 0.040356
294.000000 0.043132
295.000000 0.053496
296.000000 0.048694
297.000000 0.059057
298.000000 0.061834
299.000000 0.072198
300.000000 0.069704
301.000000 0.080067
302.000000 0.082844
303.000000 0.093208
304.000000 0.014177
305.000000 0.024541
306.000000 0.027318
307.000000 0.037682
308.000000 0.035187
309.000000 0.045550
310.000000 0.048328
311.000000 0.058691
312.000000 0.053889
313.000000 0.064253
314.000000 0.067030
315.000000 0.077394
316.000000 0.074899
317.000000 0.085262
318.000000 0.088040
319.000000 0.098403
320.000000 -0.013769
321.000000 -0.003405
322.000000 -0.000628
323.000000 0.009736
324.000000 0.007241
325.000000 0.017606
326.000000 0.020383
327.000000 0.030747
328.000000 0.025944
329.000000 0.036308
330.000000 0.039085
331.000000 0.049449
332.000000 0.046955
333.000000 0.057319
334.000000 0.060096
335.000000 0.070460
336.000000 -0.008571
337.000000 0.001793
338.000000 0.004571
339.000000 0.014934
340.000000 0.012440
341.000000 0.022803
342.000000 0.025581
343.000000 0.035944
344.000000 0.031143
345.000000 0.041507
346.000000 0.044284
347.000000 0.054648
348.000000 0.052153
349.000000 0.062517
350.000000 0.065295
351.000000 0.075658
352.000000 -0.015317
353.000000 -0.004953
354.000000 -0.002175
355.000000 0.008189
356.000000 0.005694
357.000000 0.016058
358.000000 0.018836
359.000000 0.029199
360.000000 0.024398
361.000000 0.034762
362.000000 0.037539
363.000000 0.047903
364.000000 0.045408
365.000000 0.055772
366.000000 0.058550
367.000000 0.068914
368.000000 -0.010116
369.000000 0.000247
370.000000 0.003025
371.000000 0.013389
372.000000 0.010895
373.000000 0.021259
374.000000 0.024036
375.000000 0.034401
376.000000 0.029599
377.000000 0.039963
378.000000 0.042740
379.000000 0.053104
380.000000 0.050610
381.000000 0.060974
382.000000 0.063751
383.000000 0.074116
384.000000 0.003448
385.000000 0.013812
386.000000 0.016590
387.000000 0.026954
388.000000 0.024459
389.000000 0.034824
390.000000 0.037601
391.000000 0.047965
392.000000 0.043163
393.000000 0.053528
394.000000 0.056305
395.000000 0.066669
396.000000 0.064175
397.000000 0.074540
398.000000 0.077317
399.000000 0.087681
400.000000 0.008651
401.000000 0.019016
402.000000 0.021792
403.000000 0.032157
404.000000 0.029663
405.000000 0.040027
406.000000 0.042804
407.000000 0.053169
408.000000 0.048368
409.000000 0.058732
410.000000 0.061509
411.000000 0.071874
412.000000 0.069380
413.000000 0.079744
414.000000 0.082521
415.000000 0.092886
416.000000 0.001911
417.000000 0.012276
418.000000 0.015053
419.000000 0.025418
420.000000 0.022923
421.000000 0.033287
422.000000 0.036066
423.000000 0.046430
424.000000 0.041628
425.000000 0.051993
426.000000 0.054771
427.000000 0.065135
428.000000 0.062641
429.000000 0.073005
430.000000 0.075783
431.000000 0.086147
432.000000 0.007117
433.000000 0.017481
434.000000 0.020259
435.000000 0.030624
436.000000 0.028129
437.000000 0.038494
438.000000 0.041272
439.000000 0.051637
440.000000 0.046835
441.000000 0.057199
442.000000 0.059977
443.000000 0.070342
444.000000 0.067848
445.000000 0.078212
446.000000 0.080990
447.000000 0.091355
448.000000 -0.020817
449.000000 -0.010452
450.000000 -0.007675
451.000000 0.002689
452.000000 0.000196
453.000000 0.010560
454.000000 0.013338
455.000000 0.023703
456.000000 0.018902
457.000000 0.029266
458.000000 0.032044
459.000000 0.042409
460.000000 0.039915
461.000000 0.050279
462.000000 0.053057
463.000000 0.063422
464.000000 -0.015608
465.000000 -0.005244
466.000000 -0.002465
467.000000 0.007899
468.000000 0.005405
469.000000 0.015770
470.000000 0.018548
471.000000 0.028913
472.000000 0.024111
473.000000 0.034476
474.000000 0.037254
475.000000 0.047618
476.000000 0.045124
477.000000 0.055490
478.000000 0.058267
479.000000 0.068632
480.000000 -0.022343
481.000000 -0.011978
482.000000 -0.009200
483.000000 0.001165
484.000000 -0.001329
485.000000 0.009036
486.000000 0.011814
487.000000 0.022179
488.000000 0.017378
489.000000 0.027742
490.000000 0.030520
491.000000 0.040885
492.000000 0.038392
493.000000 0.048756
494.000000 0.051534
495.000000 0.061899
496.000000 -0.017130
497.000000 -0.006766
498.000000 -0.003987
499.000000 0.006378
500.000000 0.003884
501.000000 0.014248
502.000000 0.017027
503.000000 0.027391
504.000000 0.022590
505.000000 0.032955
506.000000 0.035734
507.000000 0.046098
508.000000 0.043604
509.000000 0.053969
510.000000 0.056748
511.000000 0.067112
512.000000 0.036789
513.000000 0.047154
514.000000 0.049932
515.000000 0.060296
516.000000 0.057803
517.000000 0.068168
518.000000 0.070946
519.000000 0.081311
520.000000 0.076511
521.000000 0.086876
522.000000 0.089653
523.000000 0.100019
524.000000 0.097525
525.000000 0.107890
526.000000 0.110668
527.000000 0.121033
528.000000 0.042003
529.000000 0.052368
530.000000 0.055147
531.000000 0.065512
532.000000 0.063018
533.000000 0.073384
534.000000 0.076162
535.000000 0.086527
536.000000 0.081725
537.000000 0.092091
538.000000 0.094869
539.000000 0.105234
540.000000 0.102740
541.000000 0.113106
542.000000 0.115884
543.000000 0.126249
544.000000 0.035275
545.000000 0.045640
546.000000 0.048418
547.000000 0.058783
548.000000 0.056290
549.000000 0.066655
550.000000 0.069433
551.000000 0.079799
552.000000 0.074998
553.000000 0.085363
554.000000 0.088141
555.000000 0.098506
556.000000 0.096014
557.000000 0.106378
558.000000 0.109157
559.000000 0.119522
560.000000 0.040493
561.000000 0.050858
562.000000 0.053637
563.000000 0.064002
564.000000 0.061508
565.000000 0.071873
566.000000 0.074652
567.000000 0.085017
568.000000 0.080216
569.000000 0.090581
570.000000 0.093360
571.000000 0.103725
572.000000 0.101232
573.000000 0.111597
574.000000 0.114376
575.000000 0.124740
576.000000 0.012570
577.000000 0.022935
578.000000 0.025714
579.000000 0.036079
580.000000 0.033585
581.000000 0.043951
582.000000 0.046730
583.000000 0.057095
584.000000 0.052294
585.000000 0.062659
586.000000 0.065438
587.000000 0.075803
588.000000 0.073310
589.000000 0.083676
590.000000 0.086454
591.000000 0.096820
592.000000 0.017790
593.000000 0.028156
594.000000 0.030935
595.000000 0.041300
596.000000 0.038807
597.000000 0.049172
598.000000 0.051951
599.000000 0.062316
600.000000 0.057515
601.000000 0.067881
602.000000 0.070660
603.000000 0.081025
604.000000 0.078532
605.000000 0.088897
606.000000 0.091676
607.000000 0.102041
608.000000 0.011067
609.000000 0.021433
610.000000 0.024212
611.000000 0.034577
612.000000 0.032084
613.000000 0.042449
614.000000 0.045229
615.000000 0.055593
616.000000 0.050793
617.000000 0.061159
618.000000 0.063938
619.000000 0.074303
620.000000 0.071810
621.000000 0.082175
622.000000 0.084954
623.000000 0.095319
624.000000 0.016291
625.000000 0.026656
626.000000 0.029435
627.000000 0.039800
628.000000 0.037308
629.000000 0.047673
630.000000 0.050452
631.000000 0.060818
632.000000 0.056018
633.000000 0.066382
634.000000 0.069161
635.000000 0.079527
636.000000 0.077035
637.000000 0.087400
638.000000 0.090178
639.000000 0.100544
640.000000 0.029877
641.000000 0.040243
642.000000 0.043022
643.000000 0.053388
644.000000 0.050895
645.000000 0.061260
646.000000 0.064040
647.000000 0.074405
648.000000 0.069605
649.000000 0.079970
650.000000 0.082750
651.000000 0.093115
652.000000 0.090622
653.000000 0.100987
654.000000 0.103767
655.000000 0.114132
656.000000 0.035104
657.000000 0.045469
658.000000 0.048248
659.000000 0.058614
660.000000 0.056122
661.000000 0.066487
662.000000 0.069266
663.000000 0.079632
664.000000 0.074832
665.000000 0.085198
666.000000 0.087976
667.000000 0.098342
668.000000 0.095850
669.000000 0.106215
670.000000 0.108994
671.000000 0.119360
672.000000 0.028387
673.000000 0.038753
674.000000 0.041531
675.000000 0.051898
676.000000 0.049405
677.000000 0.059770
678.000000 0.062549
679.000000 0.072915
680.000000 0.068115
681.000000 0.078481
682.000000 0.081261
683.000000 0.091626
684.000000 0.089133
685.000000 0.099499
686.000000 0.102279
687.000000 0.112644
688.000000 0.033615
689.000000 0.043981
690.000000 0.046761
691.000000 0.057126
692.000000 0.054634
693.000000 0.065000
694.000000 0.067779
695.000000 0.078145
696.000000 0.073345
697.000000 0.083711
698.000000 0.086490
699.000000 0.096856
700.000000 0.094363
701.000000 0.104730
702.000000 0.107508
703.000000 0.117875
704.000000 0.005705
705.000000 0.016070
706.000000 0.018849
707.000000 0.029215
708.000000 0.026723
709.000000 0.037089
710.000000 0.039868
711.000000 0.050234
712.000000 0.045435
713.000000 0.055801
714.000000 0.058579
715.000000 0.068945
716.000000 0.066453
717.000000 0.076819
718.000000 0.079598
719.000000 0.089965
720.000000 0.010936
721.000000 0.021302
722.000000 0.024082
723.000000 0.034448
724.000000 0.031955
725.000000 0.042322
726.000000 0.045101
727.000000 0.055466
728.000000 0.050667
729.000000 0.061033
730.000000 0.063813
731.000000 0.074179
732.000000 0.071686
733.000000 0.082053
734.000000 0.084832
735.000000 0.095198
736.000000 0.004224
737.000000 0.014591
738.000000 0.017370
739.000000 0.027736
740.000000 0.025244
741.000000 0.035611
742.000000 0.038390
743.000000 0.048756
744.000000 0.043956
745.000000 0.054322
746.000000 0.057102
747.000000 0.067468
748.000000 0.064975
749.000000 0.075342
750.000000 0.078121
751.000000 0.088488
752.000000 0.009460
753.000000 0.019826
754.000000 0.022606
755.000000 0.032972
756.000000 0.030479
757.000000 0.040845
758.000000 0.043626
759.000000 0.053991
760.000000 0.049192
761.000000 0.059558
762.000000 0.062338
763.000000 0.072704
764.000000 0.070212
765.000000 0.080578
766.000000 0.083358
767.000000 0.093724
768.000000 0.044610
769.000000 0.054975
770.000000 0.057755
771.000000 0.068121
772.000000 0.065630
773.000000 0.075996
774.000000 0.078775
775.000000 0.089142
776.000000 0.084343
777.000000 0.094708
778.000000 0.097488
779.000000 0.107854
780.000000 0.105363
781.000000 0.115729
782.000000 0.118508
783.000000 0.128875
784.000000 0.049847
785.000000 0.060213
786.000000 0.062993
787.000000 0.073360
788.000000 0.070867
789.000000 0.081234
790.000000 0.084014
791.000000 0.094380
792.000000 0.089580
793.000000 0.099947
794.000000 0.102727
795.000000 0.113093
796.000000 0.110601
797.000000 0.120968
798.000000 0.123747
799.000000 0.134113
800.000000 0.043141
801.000000 0.053508
802.000000 0.056288
803.000000 0.066654
804.000000 0.064162
805.000000 0.074529
806.000000 0.077308
807.000000 0.087675
808.000000 0.082875
809.000000 0.093242
810.000000 0.096022
811.000000 0.106388
812.000000 0.103896
813.000000 0.114263
814.000000 0.117043
815.000000 0.127410
816.000000 0.048382
817.000000 0.058749
818.000000 0.061529
819.000000 0.071895
820.000000 0.069403
821.000000 0.079769
822.000000 0.082550
823.000000 0.092916
824.000000 0.088117
825.000000 0.098484
826.000000 0.101264
827.000000 0.111630
828.000000 0.109138
829.000000 0.119504
830.000000 0.122285
831.000000 0.132651
832.000000 0.020482
833.000000 0.030849
834.000000 0.033629
835.000000 0.043995
836.000000 0.041503
837.000000 0.051871
838.000000 0.054650
839.000000 0.065016
840.000000 0.060217
841.000000 0.070584
842.000000 0.073364
843.000000 0.083731
844.000000 0.081239
845.000000 0.091606
846.000000 0.094386
847.000000 0.104752
848.000000 0.025725
849.000000 0.036092
850.000000 0.038872
851.000000 0.049238
852.000000 0.046747
853.000000 0.057114
854.000000 0.059894
855.000000 0.070261
856.000000 0.065462
857.000000 0.075829
858.000000 0.078608
859.000000 0.088976
860.000000 0.086484
861.000000 0.096850
862.000000 0.099631
863.000000 0.109997
864.000000 0.019025
865.000000 0.029392
866.000000 0.032173
867.000000 0.042539
868.000000 0.040048
869.000000 0.050414
870.000000 0.053195
871.000000 0.063561
872.000000 0.058762
873.000000 0.069130
874.000000 0.071910
875.000000 0.082277
876.000000 0.079785
877.000000 0.090151
878.000000 0.092932
879.000000 0.103299
880.000000 0.024271
881.000000 0.034638
882.000000 0.037418
883.000000 0.047785
884.000000 0.045294
885.000000 0.055661
886.000000 0.058441
887.000000 0.068808
888.000000 0.064010
889.000000 0.074376
890.000000 0.077156
891.000000 0.087523
892.000000 0.085033
893.000000 0.095399
894.000000 0.098179
895.000000 0.108547
896.000000 0.037881
897.000000 0.048248
898.000000 0.051029
899.000000 0.061396
900.000000 0.058904
901.000000 0.069271
902.000000 0.072052
903.000000 0.082418
904.000000 0.077620
905.000000 0.087987
906.000000 0.090767
907.000000 0.101134
908.000000 0.098643
909.000000 0.109010
910.000000 0.111791
911.000000 0.122157
912.000000 0.043131
913.000000 0.053497
914.000000 0.056277
915.000000 0.066645
916.000000 0.064154
917.000000 0.074521
918.000000 0.077301
919.000000 0.087668
920.000000 0.082870
921.000000 0.093236
922.000000 0.096017
923.000000 0.106384
924.000000 0.103893
925.000000 0.114260
926.000000 0.117040
927.000000 0.127408
928.000000 0.036436
929.000000 0.046803
930.000000 0.049583
931.000000 0.059950
932.000000 0.057460
933.000000 0.067827
934.000000 0.070607
935.000000 0.080975
936.000000 0.076176
937.000000 0.086544
938.000000 0.089323
939.000000 0.099691
940.000000 0.097200
941.000000 0.107567
942.000000 0.110347
943.000000 0.120715
944.000000 0.041688
945.000000 0.052055
946.000000 0.054836
947.000000 0.065203
948.000000 0.062712
949.000000 0.073080
950.000000 0.075860
951.000000 0.086227
952.000000 0.081428
953.000000 0.091796
954.000000 0.094577
955.000000 0.104944
956.000000 0.102452
957.000000 0.112820
958.000000 0.115601
959.000000 0.125969
960.000000 0.013800
961.000000 0.024166
962.000000 0.026947
963.000000 0.037315
964.000000 0.034824
965.000000 0.045191
966.000000 0.047972
967.000000 0.058340
968.000000 0.053541
969.000000 0.063908
970.000000 0.066689
971.000000 0.077056
972.000000 0.074566
973.000000 0.084933
974.000000 0.087713
975.000000 0.098081
976.000000 0.019054
977.000000 0.029422
978.000000 0.032203
979.000000 0.042570
980.000000 0.040079
981.000000 0.050446
982.000000 0.053227
983.000000 0.063594
984.000000 0.058796
985.000000 0.069164
986.000000 0.071945
987.000000 0.082312
988.000000 0.079821
989.000000 0.090188
990.000000 0.092970
991.000000 0.103337
992.000000 0.012365
993.000000 0.022733
994.000000 0.025514
995.000000 0.035882
996.000000 0.033390
997.000000 0.043759
998.000000 0.046539
999.000000 0.056906
1000.000000 0.052108
1001.000000 0.062476
1002.000000 0.065257
1003.000000 0.075625
1004.000000 0.073133
1005.000000 0.083502
1006.000000 0.086282
1007.000000 0.096650
1008.000000 0.017623
1009.000000 0.027991
1010.000000 0.030771
1011.000000 0.041140
1012.000000 0.038649
1013.000000 0.049016
1014.000000 0.051797
1015.000000 0.062165
1016.000000 0.057367
1017.000000 0.067735
1018.000000 0.070516
1019.000000 0.080884
1020.000000 0.078393
1021.000000 0.088760
1022.000000 0.091542
1023.000000 0.101909
1024.000000 0.004504
1025.000000 0.014872
1026.000000 0.017654
1027.000000 0.028021
1028.000000 0.025530
1029.000000 0.035899
1030.000000 0.038679
1031.000000 0.049047
1032.000000 0.044249
1033.000000 0.054617
1034.000000 0.057398
1035.000000 0.067766
1036.000000 0.065275
1037.000000 0.075643
1038.000000 0.078424
1039.000000 0.088791
1040.000000 0.009765
1041.000000 0.020133
1042.000000 0.022914
1043.000000 0.033281
1044.000000 0.030791
1045.000000 0.041159
1046.000000 0.043940
1047.000000 0.054308
1048.000000 0.049510
1049.000000 0.059878
1050.000000 0.062660
1051.000000 0.073028
1052.000000 0.070537
1053.000000 0.080904
1054.000000 0.083686
1055.000000 0.094053
1056.000000 0.003082
1057.000000 0.013451
1058.000000 0.016232
1059.000000 0.026600
1060.000000 0.024109
1061.000000 0.034477
1062.000000 0.037258
1063.000000 0.047626
1064.000000 0.042828
1065.000000 0.053196
1066.000000 0.055978
1067.000000 0.066346
1068.000000 0.063855
1069.000000 0.074222
1070.000000 0.077004
1071.000000 0.087372
1072.000000 0.008345
1073.000000 0.018713
1074.000000 0.021495
1075.000000 0.031863
1076.000000 0.029373
1077.000000 0.039741
1078.000000 0.042522
1079.000000 0.052890
1080.000000 0.048093
1081.000000 0.058460
1082.000000 0.061241
1083.000000 0.071609
1084.000000 0.069120
1085.000000 0.079487
1086.000000 0.082268
1087.000000 0.092637
1088.000000 -0.019531
1089.000000 -0.009163
1090.000000 -0.006382
1091.000000 0.003986
1092.000000 0.001496
1093.000000 0.011864
1094.000000 0.014645
1095.000000 0.025014
1096.000000 0.020216
1097.000000 0.030584
1098.000000 0.033366
1099.000000 0.043734
1100.000000 0.041243
1101.000000 0.051611
1102.000000 0.054393
1103.000000 0.064761
1104.000000 -0.014265
1105.000000 -0.003897
1106.000000 -0.001115
1107.000000 0.009253
1108.000000 0.006762
1109.000000 0.017131
1110.000000 0.019912
1111.000000 0.030281
1112.000000 0.025482
1113.000000 0.035851
1114.000000 0.038633
1115.000000 0.049001
1116.000000 0.046510
1117.000000 0.056879
1118.000000 0.059660
1119.000000 0.070029
1120.000000 -0.020943
1121.000000 -0.010574
1122.000000 -0.007792
1123.000000 0.002576
1124.000000 0.000086
1125.000000 0.010454
1126.000000 0.013236
1127.000000 0.023604
1128.000000 0.018807
1129.000000 0.029174
1130.000000 0.031956
1131.000000 0.042324
1132.000000 0.039835
1133.000000 0.050203
1134.000000 0.052984
1135.000000 0.063353
1136.000000 -0.015673
1137.000000 -0.005305
1138.000000 -0.002523
1139.000000 0.007846
1140.000000 0.005355
1141.000000 0.015723
1142.000000 0.018506
1143.000000 0.028873
1144.000000 0.024076
1145.000000 0.034445
1146.000000 0.037227
1147.000000 0.047595
1148.000000 0.045105
1149.000000 0.055473
1150.000000 0.058255
1151.000000 0.068623
1152.000000 -0.002040
1153.000000 0.008327
1154.000000 0.011109
1155.000000 0.021478
1156.000000 0.018989
1157.000000 0.029357
1158.000000 0.032138
1159.000000 0.042507
1160.000000 0.037710
1161.000000 0.048078
1162.000000 0.050860
1163.000000 0.061228
1164.000000 0.058739
1165.000000 0.069107
1166.000000 0.071888
1167.000000 0.082257
1168.000000 0.003231
1169.000000 0.013600
1170.000000 0.016382
1171.000000 0.026750
1172.000000 0.024260
1173.000000 0.034628
1174.000000 0.037411
1175.000000 0.047779
1176.000000 0.042982
1177.000000 0.053351
1178.000000 0.056133
1179.000000 0.066501
1180.000000 0.064011
1181.000000 0.074379
1182.000000 0.077162
1183.000000 0.087530
1184.000000 -0.003440
1185.000000 0.006929
1186.000000 0.009711
1187.000000 0.020079
1188.000000 0.017589
1189.000000 0.027958
1190.000000 0.030740
1191.000000 0.041108
1192.000000 0.036311
1193.000000 0.046680
1194.000000 0.049462
1195.000000 0.059831
1196.000000 0.057341
1197.000000 0.067710
1198.000000 0.070492
1199.000000 0.080861
1200.000000 0.001835
1201.000000 0.012204
1202.000000 0.014985
1203.000000 0.025355
1204.000000 0.022865
1205.000000 0.033233
1206.000000 0.036015
1207.000000 0.046384
1208.000000 0.041587
1209.000000 0.051956
1210.000000 0.054738
1211.000000 0.065107
1212.000000 0.062617
1213.000000 0.072985
1214.000000 0.075768
1215.000000 0.086136
1216.000000 -0.026031
1217.000000 -0.015662
1218.000000 -0.012880
1219.000000 -0.002511
1220.000000 -0.005001
1221.000000 0.005368
1222.000000 0.008151
1223.000000 0.018519
1224.000000 0.013722
1225.000000 0.024091
1226.000000 0.026873
1227.000000 0.037242
1228.000000 0.034752
1229.000000 0.045121
1230.000000 0.047904
1231.000000 0.058272
1232.000000 -0.020753
1233.000000 -0.010385
1234.000000 -0.007602
1235.000000 0.002766
1236.000000 0.000278
1237.000000 0.010646
1238.000000 0.013428
1239.000000 0.023797
1240.000000 0.019001
1241.000000 0.029370
1242.000000 0.032151
1243.000000 0.042520
1244.000000 0.040031
1245.000000 0.050400
1246.000000 0.053182
1247.000000 0.063551
1248.000000 -0.027419
1249.000000 -0.017049
1250.000000 -0.014268
1251.000000 -0.003898
1252.000000 -0.006388
1253.000000 0.003981
1254.000000 0.006763
1255.000000 0.017132
1256.000000 0.012336
1257.000000 0.022705
1258.000000 0.025487
1259.000000 0.035856
1260.000000 0.033367
1261.000000 0.043735
1262.000000 0.046518
1263.000000 0.056887
1264.000000 -0.022139
1265.000000 -0.011769
1266.000000 -0.008987
1267.000000 0.001382
1268.000000 -0.001108
1269.000000 0.009262
1270.000000 0.012044
1271.000000 0.022414
1272.000000 0.017616
1273.000000 0.027986
1274.000000 0.030768
1275.000000 0.041137
1276.000000 0.038648
1277.000000 0.049017
1278.000000 0.051800
1279.000000 0.062169
1280.000000 0.013057
1281.000000 0.023427
1282.000000 0.026209
1283.000000 0.036578
1284.000000 0.034089
1285.000000 0.044458
1286.000000 0.047241
1287.000000 0.057609
1288.000000 0.052813
1289.000000 0.063182
1290.000000 0.065965
1291.000000 0.076334
1292.000000 0.073845
1293.000000 0.084213
1294.000000 0.086997
1295.000000 0.097365
1296.000000 0.018341
1297.000000 0.028709
1298.000000 0.031492
1299.000000 0.041861
1300.000000 0.039373
1301.000000 0.049742
1302.000000 0.052524
1303.000000 0.062894
1304.000000 0.058097
1305.000000 0.068467
1306.000000 0.071249
1307.000000 0.081618
1308.000000 0.079129
1309.000000 0.089498
1310.000000 0.092281
1311.000000 0.102650
1312.000000 0.011681
1313.000000 0.022050
1314.000000 0.024832
1315.000000 0.035202
1316.000000 0.032713
1317.000000 0.043082
1318.000000 0.045865
1319.000000 0.056234
1320.000000 0.051438
1321.000000 0.061808
1322.000000 0.064589
1323.000000 0.074960
1324.000000 0.072470
1325.000000 0.082840
1326.000000 0.085623
1327.000000 0.095992
1328.000000 0.016967
1329.000000 0.027336
1330.000000 0.030119
1331.000000 0.040488
1332.000000 0.037999
1333.000000 0.048369
1334.000000 0.051152
1335.000000 0.061522
1336.000000 0.056724
1337.000000 0.067094
1338.000000 0.069877
1339.000000 0.080246
1340.000000 0.077757
1341.000000 0.088127
1342.000000 0.090910
1343.000000 0.101280
1344.000000 -0.010887
1345.000000 -0.000518
1346.000000 0.002265
1347.000000 0.012634
1348.000000 0.010146
1349.000000 0.020515
1350.000000 0.023298
1351.000000 0.033668
1352.000000 0.028872
1353.000000 0.039241
1354.000000 0.042024
1355.000000 0.052393
1356.000000 0.049905
1357.000000 0.060274
1358.000000 0.063057
1359.000000 0.073427
1360.000000 -0.005598
1361.000000 0.004771
1362.000000 0.007555
1363.000000 0.017924
1364.000000 0.015435
1365.000000 0.025805
1366.000000 0.028588
1367.000000 0.038957
1368.000000 0.034161
1369.000000 0.044531
1370.000000 0.047314
1371.000000 0.057684
1372.000000 0.055194
1373.000000 0.065565
1374.000000 0.068347
1375.000000 0.078717
1376.000000 -0.012253
1377.000000 -0.001883
1378.000000 0.000900
1379.000000 0.011270
1380.000000 0.008781
1381.000000 0.019151
1382.000000 0.021934
1383.000000 0.032304
1384.000000 0.027507
1385.000000 0.037877
1386.000000 0.040661
1387.000000 0.051030
1388.000000 0.048541
1389.000000 0.058912
1390.000000 0.061694
1391.000000 0.072065
1392.000000 -0.006960
1393.000000 0.003410
1394.000000 0.006193
1395.000000 0.016563
1396.000000 0.014074
1397.000000 0.024443
1398.000000 0.027227
1399.000000 0.037596
1400.000000 0.032800
1401.000000 0.043170
1402.000000 0.045954
1403.000000 0.056324
1404.000000 0.053835
1405.000000 0.064204
1406.000000 0.066988
1407.000000 0.077357
1408.000000 0.006695
1409.000000 0.017065
1410.000000 0.019848
1411.000000 0.030218
1412.000000 0.027729
1413.000000 0.038100
1414.000000 0.040882
1415.000000 0.051253
1416.000000 0.046456
1417.000000 0.056826
1418.000000 0.059610
1419.000000 0.069979
1420.000000 0.067491
1421.000000 0.077861
1422.000000 0.080644
1423.000000 0.091015
1424.000000 0.011990
1425.000000 0.022360
1426.000000 0.025143
1427.000000 0.035513
1428.000000 0.033025
1429.000000 0.043394
1430.000000 0.046178
1431.000000 0.056548
1432.000000 0.051752
1433.000000 0.062122
1434.000000 0.064906
1435.000000 0.075276
1436.000000 0.072787
1437.000000 0.083157
1438.000000 0.085941
1439.000000 0.096310
1440.000000 0.005341
1441.000000 0.015711
1442.000000 0.018495
1443.000000 0.028865
1444.000000 0.026376
1445.000000 0.036746
1446.000000 0.039530
1447.000000 0.049900
1448.000000 0.045104
1449.000000 0.055474
1450.000000 0.058258
1451.000000 0.068628
1452.000000 0.066139
1453.000000 0.076509
1454.000000 0.079293
1455.000000 0.089663
1456.000000 0.010639
1457.000000 0.021009
1458.000000 0.023792
1459.000000 0.034162
1460.000000 0.031675
1461.000000 0.042045
1462.000000 0.044828
1463.000000 0.055198
1464.000000 0.050403
1465.000000 0.060773
1466.000000 0.063556
1467.000000 0.073926
1468.000000 0.071439
1469.000000 0.081808
1470.000000 0.084592
1471.000000 0.094962
1472.000000 -0.017204
1473.000000 -0.006833
1474.000000 -0.004049
1475.000000 0.006321
1476.000000 0.003832
1477.000000 0.014202
1478.000000 0.016986
1479.000000 0.027356
1480.000000 0.022561
1481.000000 0.032931
1482.000000 0.035715
1483.000000 0.046085
1484.000000 0.043597
1485.000000 0.053967
1486.000000 0.056751
1487.000000 0.067121
1488.000000 -0.011903
1489.000000 -0.001533
1490.000000 0.001251
1491.000000 0.011621
1492.000000 0.009134
1493.000000 0.019504
1494.000000 0.022287
1495.000000 0.032658
1496.000000 0.027862
1497.000000 0.038232
1498.000000 0.041016
1499.000000 0.051386
1500.000000 0.048899
1501.000000 0.059269
1502.000000 0.062052
1503.000000 0.072423
1504.000000 -0.018546
1505.000000 -0.008176
1506.000000 -0.005392
1507.000000 0.004978
1508.000000 0.002491
1509.000000 0.012861
1510.000000 0.015645
1511.000000 0.026015
1512.000000 0.021220
1513.000000 0.031591
1514.000000 0.034374
1515.000000 0.044744
1516.000000 0.042257
1517.000000 0.052627
1518.000000 0.055411
1519.000000 0.065781
1520.000000 -0.013243
1521.000000 -0.002872
1522.000000 -0.000088
1523.000000 0.010282
1524.000000 0.007794
1525.000000 0.018165
1526.000000 0.020949
1527.000000 0.031319
1528.000000 0.026524
1529.000000 0.036894
1530.000000 0.039678
1531.000000 0.050049
1532.000000 0.047561
1533.000000 0.057932
1534.000000 0.060716
1535.000000 0.071087
1536.000000 0.040768
1537.000000 0.051139
1538.000000 0.053923
1539.000000 0.064294
1540.000000 0.061806
1541.000000 0.072176
1542.000000 0.074961
1543.000000 0.085331
1544.000000 0.080536
1545.000000 0.090906
1546.000000 0.093690
1547.000000 0.104061
1548.000000 0.101573
1549.000000 0.111943
1550.000000 0.114728
1551.000000 0.125098
1552.000000 0.046075
1553.000000 0.056445
1554.000000 0.059229
1555.000000 0.069600
1556.000000 0.067113
1557.000000 0.077483
1558.000000 0.080267
1559.000000 0.090638
1560.000000 0.085843
1561.000000 0.096213
1562.000000 0.098997
1563.000000 0.109368
1564.000000 0.106881
1565.000000 0.117251
1566.000000 0.120035
1567.000000 0.130406
1568.000000 0.039438
1569.000000 0.049808
1570.000000 0.052592
1571.000000 0.062963
1572.000000 0.060476
1573.000000 0.070846
1574.000000 0.073630
1575.000000 0.084001
1576.000000 0.079206
1577.000000 0.089577
1578.000000 0.092361
1579.000000 0.102732
1580.000000 0.100245
1581.000000 0.110615
1582.000000 0.113399
1583.000000 0.123770
1584.000000 0.044746
1585.000000 0.055117
1586.000000 0.057902
1587.000000 0.068273
1588.000000 0.065785
1589.000000 0.076156
1590.000000 0.078940
1591.000000 0.089310
1592.000000 0.084516
1593.000000 0.094887
1594.000000 0.097671
1595.000000 0.108042
1596.000000 0.105554
1597.000000 0.115926
1598.000000 0.118710
1599.000000 0.129081
1600.000000 0.016916
1601.000000 0.027286
1602.000000 0.030071
1603.000000 0.040441
1604.000000 0.037955
1605.000000 0.048325
1606.000000 0.051109
1607.000000 0.061481
1608.000000 0.056686
1609.000000 0.067056
1610.000000 0.069841
1611.000000 0.080212
1612.000000 0.077725
1613.000000 0.088095
1614.000000 0.090879
1615.000000 0.101251
1616.000000 0.022227
1617.000000 0.032599
1618.000000 0.035383
1619.000000 0.045754
1620.000000 0.043266
1621.000000 0.053637
1622.000000 0.056422
1623.000000 0.066793
1624.000000 0.061998
1625.000000 0.072369
1626.000000 0.075154
1627.000000 0.085525
1628.000000 0.083037
1629.000000 0.093409
1630.000000 0.096193
1631.000000 0.106564
1632.000000 0.015596
1633.000000 0.025967
1634.000000 0.028752
1635.000000 0.039123
1636.000000 0.036635
1637.000000 0.047007
1638.000000 0.049791
1639.000000 0.060162
1640.000000 0.055367
1641.000000 0.065739
1642.000000 0.068523
1643.000000 0.078894
1644.000000 0.076407
1645.000000 0.086779
1646.000000 0.089563
1647.000000 0.099935
1648.000000 0.020911
1649.000000 0.031283
1650.000000 0.034066
1651.000000 0.044438
1652.000000 0.041951
1653.000000 0.052322
1654.000000 0.055107
1655.000000 0.065478
1656.000000 0.060683
1657.000000 0.071055
1658.000000 0.073839
1659.000000 0.084211
1660.000000 0.081723
1661.000000 0.092094
1662.000000 0.094879
1663.000000 0.105250
1664.000000 0.034589
1665.000000 0.044960
1666.000000 0.047745
1667.000000 0.058116
1668.000000 0.055629
1669.000000 0.066001
1670.000000 0.068785
1671.000000 0.079157
1672.000000 0.074362
1673.000000 0.084733
1674.000000 0.087518
1675.000000 0.097889
1676.000000 0.095402
1677.000000 0.105774
1678.000000 0.108558
1679.000000 0.118930
1680.000000 0.039907
1681.000000 0.050279
1682.000000 0.053063
1683.000000 0.063435
1684.000000 0.060947
1685.000000 0.071319
1686.000000 0.074104
1687.000000 0.084475
1688.000000 0.079681
1689.000000 0.090052
1690.000000 0.092837
1691.000000 0.103209
1692.000000 0.100721
1693.000000 0.111092
1694.000000 0.113878
1695.000000 0.124249
1696.000000 0.033281
1697.000000 0.043653
1698.000000 0.046438
1699.000000 0.056809
1700.000000 0.054322
1701.000000 0.064693
1702.000000 0.067479
1703.000000 0.077850
1704.000000 0.073056
1705.000000 0.083427
1706.000000 0.086212
1707.000000 0.096584
1708.000000 0.094097
1709.000000 0.104468
1710.000000 0.107253
1711.000000 0.117624
1712.000000 0.038602
1713.000000 0.048973
1714.000000 0.051758
1715.000000 0.062130
1716.000000 0.059643
1717.000000 0.070015
1718.000000 0.072799
1719.000000 0.083171
1720.000000 0.078377
1721.000000 0.088748
1722.000000 0.091533
1723.000000 0.101905
1724.000000 0.099419
1725.000000 0.109790
1726.000000 0.112575
1727.000000 0.122947
1728.000000 0.010782
1729.000000 0.021154
1730.000000 0.023939
1731.000000 0.034311
1732.000000 0.031824
1733.000000 0.042195
1734.000000 0.044981
1735.000000 0.055352
1736.000000 0.050558
1737.000000 0.060930
1738.000000 0.063715
1739.000000 0.074087
1740.000000 0.071600
1741.000000 0.081971
1742.000000 0.084757
1743.000000 0.095128
1744.000000 0.016105
1745.000000 0.026477
1746.000000 0.029262
1747.000000 0.039634
1748.000000 0.037147
1749.000000 0.047519
1750.000000 0.050304
1751.000000 0.060676
1752.000000 0.055882
1753.000000 0.066253
1754.000000 0.069039
1755.000000 0.079410
1756.000000 0.076924
1757.000000 0.087296
1758.000000 0.090081
1759.000000 0.100453
1760.000000 0.009486
1761.000000 0.019857
1762.000000 0.022642
1763.000000 0.033014
1764.000000 0.030528
1765.000000 0.040900
1766.000000 0.043685
1767.000000 0.054057
1768.000000 0.049263
1769.000000 0.059634
1770.000000 0.062420
1771.000000 0.072791
1772.000000 0.070306
1773.000000 0.080677
1774.000000 0.083462
1775.000000 0.093834
1776.000000 0.014812
1777.000000 0.025184
1778.000000 0.027969
1779.000000 0.038341
1780.000000 0.035854
1781.000000 0.046226
1782.000000 0.049012
1783.000000 0.059383
1784.000000 0.054590
1785.000000 0.064962
1786.000000 0.067747
1787.000000 0.078119
1788.000000 0.075632
1789.000000 0.086005
1790.000000 0.088790
1791.000000 0.099161
1792.000000 0.050053
1793.000000 0.060425
1794.000000 0.063211
1795.000000 0.073583
1796.000000 0.071096
1797.000000 0.081468
1798.000000 0.084254
1799.000000 0.094625
1800.000000 0.089832
1801.000000 0.100204
1802.000000 0.102990
1803.000000 0.113362
1804.000000 0.110875
1805.000000 0.121247
1806.000000 0.124033
1807.000000 0.134404
1808.000000 0.055382
1809.000000 0.065754
1810.000000 0.068540
1811.000000 0.078912
1812.000000 0.076425
1813.000000 0.086798
1814.000000 0.089583
1815.000000 0.099956
1816.000000 0.095161
1817.000000 0.105533
1818.000000 0.108319
1819.000000 0.118691
1820.000000 0.116206
1821.000000 0.126577
1822.000000 0.129363
1823.000000 0.139735
1824.000000 0.048769
1825.000000 0.059140
1826.000000 0.061926
1827.000000 0.072298
1828.000000 0.069812
1829.000000 0.080184
1830.000000 0.082969
1831.000000 0.093342
1832.000000 0.088549
1833.000000 0.098920
1834.000000 0.101706
1835.000000 0.112078
1836.000000 0.109592
1837.000000 0.119964
1838.000000 0.122750
1839.000000 0.133122
1840.000000 0.054100
1841.000000 0.064472
1842.000000 0.067258
1843.000000 0.077630
1844.000000 0.075144
1845.000000 0.085516
1846.000000 0.088302
1847.000000 0.098674
1848.000000 0.093881
1849.000000 0.104253
1850.000000 0.107039
1851.000000 0.117411
1852.000000 0.114925
1853.000000 0.125298
1854.000000 0.128083
1855.000000 0.138455
1856.000000 0.026291
1857.000000 0.036664
1858.000000 0.039450
1859.000000 0.049822
1860.000000 0.047336
1861.000000 0.057709
1862.000000 0.060494
1863.000000 0.070867
1864.000000 0.066073
1865.000000 0.076445
1866.000000 0.079231
1867.000000 0.089604
1868.000000 0.087118
1869.000000 0.097490
1870.000000 0.100276
1871.000000 0.110649
1872.000000 0.031627
1873.000000 0.041999
1874.000000 0.044785
1875.000000 0.055158
1876.000000 0.052671
1877.000000 0.063043
1878.000000 0.065830
1879.000000 0.076202
1880.000000 0.071409
1881.000000 0.081781
1882.000000 0.084567
1883.000000 0.094940
1884.000000 0.092454
1885.000000 0.102826
1886.000000 0.105612
1887.000000 0.115984
1888.000000 0.025018
1889.000000 0.035391
1890.000000 0.038177
1891.000000 0.048549
1892.000000 0.046063
1893.000000 0.056435
1894.000000 0.059222
1895.000000 0.069594
1896.000000 0.064801
1897.000000 0.075174
1898.000000 0.077960
1899.000000 0.088332
1900.000000 0.085846
1901.000000 0.096219
1902.000000 0.099005
1903.000000 0.109377
1904.000000 0.030356
1905.000000 0.040729
1906.000000 0.043514
1907.000000 0.053887
1908.000000 0.051402
1909.000000 0.061774
1910.000000 0.064560
1911.000000 0.074933
1912.000000 0.070140
1913.000000 0.080513
1914.000000 0.083298
1915.000000 0.093670
1916.000000 0.091185
1917.000000 0.101558
1918.000000 0.104343
1919.000000 0.114717
1920.000000 0.044057
1921.000000 0.054430
1922.000000 0.057216
1923.000000 0.067589
1924.000000 0.065103
1925.000000 0.075476
1926.000000 0.078262
1927.000000 0.088634
1928.000000 0.083841
1929.000000 0.094214
1930.000000 0.097000
1931.000000 0.107373
1932.000000 0.104887
1933.000000 0.115261
1934.000000 0.118046
1935.000000 0.128419
1936.000000 0.049398
1937.000000 0.059771
1938.000000 0.062556
1939.000000 0.072929
1940.000000 0.070444
1941.000000 0.080816
1942.000000 0.083602
1943.000000 0.093976
1944.000000 0.089183
1945.000000 0.099556
1946.000000 0.102341
1947.000000 0.112715
1948.000000 0.110229
1949.000000 0.120602
1950.000000 0.123388
1951.000000 0.133761
1952.000000 0.042795
1953.000000 0.053168
1954.000000 0.055954
1955.000000 0.066327
1956.000000 0.063841
1957.000000 0.074214
1958.000000 0.077001
1959.000000 0.087373
1960.000000 0.082581
1961.000000 0.092954
1962.000000 0.095740
1963.000000 0.106113
1964.000000 0.103627
1965.000000 0.114000
1966.000000 0.116787
1967.000000 0.127159
1968.000000 0.048138
1969.000000 0.058511
1970.000000 0.061297
1971.000000 0.071670
1972.000000 0.069185
1973.000000 0.079558
1974.000000 0.082344
1975.000000 0.092718
1976.000000 0.087925
1977.000000 0.098297
1978.000000 0.101084
1979.000000 0.111457
1980.000000 0.108972
1981.000000 0.119345
1982.000000 0.122131
1983.000000 0.132505
1984.000000 0.020342
1985.000000 0.030715
1986.000000 0.033500
1987.000000 0.043874
1988.000000 0.041389
1989.000000 0.051762
1990.000000 0.054548
1991.000000 0.064921
1992.000000 0.060129
1993.000000 0.070502
1994.000000 0.073288
1995.000000 0.083662
1996.000000 0.081176
1997.000000 0.091549
1998.000000 0.094335
1999.000000 0.104709
2000.000000 0.025687
2001.000000 0.036061
2002.000000 0.038847
2003.000000 0.049221
2004.000000 0.046735
2005.000000 0.057109
2006.000000 0.059895
2007.000000 0.070269
2008.000000 0.065475
2009.000000 0.075849
2010.000000 0.078635
2011.000000 0.089009
2012.000000 0.086523
2013.000000 0.096897
2014.000000 0.099683
2015.000000 0.110057
2016.000000 0.019090
2017.000000 0.029464
2018.000000 0.032250
2019.000000 0.042624
2020.000000 0.040138
2021.000000 0.050512
2022.000000 0.053298
2023.000000 0.063672
2024.000000 0.058880
2025.000000 0.069252
2026.000000 0.072039
2027.000000 0.082412
2028.000000 0.079928
2029.000000 0.090301
2030.000000 0.093087
2031.000000 0.103461
2032.000000 0.024440
2033.000000 0.034813
2034.000000 0.037600
2035.000000 0.047973
2036.000000 0.045488
2037.000000 0.055861
2038.000000 0.058649
2039.000000 0.069021
2040.000000 0.064229
2041.000000 0.074603
2042.000000 0.077390
2043.000000 0.087763
2044.000000 0.085278
2045.000000 0.095651
2046.000000 0.098438
2047.000000 0.108811
2048.000000 -0.032237
2049.000000 -0.021863
2050.000000 -0.019076
2051.000000 -0.008703
2052.000000 -0.011188
2053.000000 -0.000814
2054.000000 0.001972
2055.000000 0.012346
2056.000000 0.007553
2057.000000 0.017927
2058.000000 0.020714
2059.000000 0.031087
2060.000000 0.028602
2061.000000 0.038976
2062.000000 0.041763
2063.000000 0.052137
2064.000000 -0.026884
2065.000000 -0.016511
2066.000000 -0.013724
2067.000000 -0.003350
2068.000000 -0.005835
2069.000000 0.004538
2070.000000 0.007325
2071.000000 0.017698
2072.000000 0.012906
2073.000000 0.023280
2074.000000 0.026067
2075.000000 0.036441
2076.000000 0.033955
2077.000000 0.044329
2078.000000 0.047116
2079.000000 0.057489
2080.000000 -0.033476
2081.000000 -0.023102
2082.000000 -0.020315
2083.000000 -0.009941
2084.000000 -0.012427
2085.000000 -0.002053
2086.000000 0.000734
2087.000000 0.011108
2088.000000 0.006316
2089.000000 0.016689
2090.000000 0.019477
2091.000000 0.029850
2092.000000 0.027365
2093.000000 0.037738
2094.000000 0.040526
2095.000000 0.050899
2096.000000 -0.028121
2097.000000 -0.017748
2098.000000 -0.014960
2099.000000 -0.004587
2100.000000 -0.007071
2101.000000 0.003303
2102.000000 0.006089
2103.000000 0.016463
2104.000000 0.011672
2105.000000 0.022045
2106.000000 0.024832
2107.000000 0.035205
2108.000000 0.032721
2109.000000 0.043095
2110.000000 0.045882
2111.000000 0.056256
2112.000000 -0.055906
2113.000000 -0.045532
2114.000000 -0.042745
2115.000000 -0.032371
2116.000000 -0.034856
2117.000000 -0.024483
2118.000000 -0.021695
2119.000000 -0.011322
2120.000000 -0.016113
2121.000000 -0.005739
2122.000000 -0.002952
2123.000000 0.007422
2124.000000 0.004937
2125.000000 0.015310
2126.000000 0.018098
2127.000000 0.028472
2128.000000 -0.050548
2129.000000 -0.040175
2130.000000 -0.037388
2131.000000 -0.027014
2132.000000 -0.029498
2133.000000 -0.019124
2134.000000 -0.016337
2135.000000 -0.005963
2136.000000 -0.010755
2137.000000 -0.000381
2138.000000 0.002406
2139.000000 0.012780
2140.000000 0.010296
2141.000000 0.020670
2142.000000 0.023457
2143.000000 0.033831
2144.000000 -0.057134
2145.000000 -0.046761
2146.000000 -0.043973
2147.000000 -0.033599
2148.000000 -0.036083
2149.000000 -0.025709
2150.000000 -0.022922
2151.000000 -0.012548
2152.000000 -0.017340
2153.000000 -0.006966
2154.000000 -0.004179
2155.000000 0.006195
2156.000000 0.003711
2157.000000 0.014085
2158.000000 0.016872
2159.000000 0.027247
2160.000000 -0.051774
2161.000000 -0.041400
2162.000000 -0.038612
2163.000000 -0.028238
2164.000000 -0.030723
2165.000000 -0.020348
2166.000000 -0.017561
2167.000000 -0.007187
2168.000000 -0.011979
2169.000000 -0.001605
2170.000000 0.001183
2171.000000 0.011557
2172.000000 0.009072
2173.000000 0.019447
2174.000000 0.022234
2175.000000 0.032608
2176.000000 -0.038049
2177.000000 -0.027675
2178.000000 -0.024888
2179.000000 -0.014514
2180.000000 -0.016998
2181.000000 -0.006624
2182.000000 -0.003837
2183.000000 0.006538
2184.000000 0.001746
2185.000000 0.012121
2186.000000 0.014908
2187.000000 0.025282
2188.000000 0.022798
2189.000000 0.033172
2190.000000 0.035959
2191.000000 0.046334
2192.000000 -0.032686
2193.000000 -0.022312
2194.000000 -0.019524
2195.000000 -0.009150
2196.000000 -0.011635
2197.000000 -0.001260
2198.000000 0.001528
2199.000000 0.011901
2200.000000 0.007110
2201.000000 0.017484
2202.000000 0.020272
2203.000000 0.030647
2204.000000 0.028162
2205.000000 0.038537
2206.000000 0.041324
2207.000000 0.051699
2208.000000 -0.039266
2209.000000 -0.028892
2210.000000 -0.026104
2211.000000 -0.015730
2212.000000 -0.018214
2213.000000 -0.007839
2214.000000 -0.005052
2215.000000 0.005323
2216.000000 0.000531
2217.000000 0.010905
2218.000000 0.013693
2219.000000 0.024068
2220.000000 0.021583
2221.000000 0.031958
2222.000000 0.034746
2223.000000 0.045121
2224.000000 -0.033900
2225.000000 -0.023525
2226.000000 -0.020737
2227.000000 -0.010363
2228.000000 -0.012847
2229.000000 -0.002473
2230.000000 0.000315
2231.000000 0.010689
2232.000000 0.005898
2233.000000 0.016273
2234.000000 0.019061
2235.000000 0.029435
2236.000000 0.026951
2237.000000 0.037325
2238.000000 0.040114
2239.000000 0.050488
2240.000000 -0.061674
2241.000000 -0.051299
2242.000000 -0.048511
2243.000000 -0.038137
2244.000000 -0.040621
2245.000000 -0.030246
2246.000000 -0.027458
2247.000000 -0.017084
2248.000000 -0.021875
2249.000000 -0.011501
2250.000000 -0.008713
2251.000000 0.001662
2252.000000 -0.000822
2253.000000 0.009553
2254.000000 0.012341
2255.000000 0.022716
2256.000000 -0.056304
2257.000000 -0.045930
2258.000000 -0.043141
2259.000000 -0.032767
2260.000000 -0.035251
2261.000000 -0.024877
2262.000000 -0.022088
2263.000000 -0.011714
2264.000000 -0.016505
2265.000000 -0.006130
2266.000000 -0.003342
2267.000000 0.007033
2268.000000 0.004548
2269.000000 0.014923
2270.000000 0.017711
2271.000000 0.028086
2272.000000 -0.062879
2273.000000 -0.052504
2274.000000 -0.049716
2275.000000 -0.039341
2276.000000 -0.041825
2277.000000 -0.031451
2278.000000 -0.028662
2279.000000 -0.018288
2280.000000 -0.023079
2281.000000 -0.012704
2282.000000 -0.009915
2283.000000 0.000459
2284.000000 -0.002025
2285.000000 0.008350
2286.000000 0.011138
2287.000000 0.021513
2288.000000 -0.057506
2289.000000 -0.047132
2290.000000 -0.044344
2291.000000 -0.033969
2292.000000 -0.036452
2293.000000 -0.026078
2294.000000 -0.023290
2295.000000 -0.012915
2296.000000 -0.017705
2297.000000 -0.007331
2298.000000 -0.004543
2299.000000 0.005832
2300.000000 0.003349
2301.000000 0.013723
2302.000000 0.016511
2303.000000 0.026886
2304.000000 -0.022220
2305.000000 -0.011845
2306.000000 -0.009056
2307.000000 0.001318
2308.000000 -0.001165
2309.000000 0.009210
2310.000000 0.011998
2311.000000 0.022372
2312.000000 0.017582
2313.000000 0.027957
2314.000000 0.030745
2315.000000 0.041120
2316.000000 0.038636
2317.000000 0.049012
2318.000000 0.051800
2319.000000 0.062175
2320.000000 -0.016845
2321.000000 -0.006469
2322.000000 -0.003682
2323.000000 0.006694
2324.000000 0.004210
2325.000000 0.014585
2326.000000 0.017373
2327.000000 0.027748
2328.000000 0.022958
2329.000000 0.033333
2330.000000 0.036121
2331.000000 0.046496
2332.000000 0.044013
2333.000000 0.054387
2334.000000 0.057176
2335.000000 0.067551
2336.000000 -0.023413
2337.000000 -0.013038
2338.000000 -0.010249
2339.000000 0.000126
2340.000000 -0.002358
2341.000000 0.008017
2342.000000 0.010806
2343.000000 0.021180
2344.000000 0.016390
2345.000000 0.026765
2346.000000 0.029554
2347.000000 0.039929
2348.000000 0.037445
2349.000000 0.047820
2350.000000 0.050609
2351.000000 0.060984
2352.000000 -0.018035
2353.000000 -0.007661
2354.000000 -0.004872
2355.000000 0.005503
2356.000000 0.003021
2357.000000 0.013395
2358.000000 0.016184
2359.000000 0.026559
2360.000000 0.021769
2361.000000 0.032143
2362.000000 0.034932
2363.000000 0.045307
2364.000000 0.042824
2365.000000 0.053199
2366.000000 0.055987
2367.000000 0.066363
2368.000000 -0.045798
2369.000000 -0.035422
2370.000000 -0.032635
2371.000000 -0.022258
2372.000000 -0.024742
2373.000000 -0.014367
2374.000000 -0.011579
2375.000000 -0.001203
2376.000000 -0.005993
2377.000000 0.004382
2378.000000 0.007171
2379.000000 0.017546
2380.000000 0.015063
2381.000000 0.025438
2382.000000 0.028227
2383.000000 0.038602
2384.000000 -0.040418
2385.000000 -0.030042
2386.000000 -0.027253
2387.000000 -0.016878
2388.000000 -0.019362
2389.000000 -0.008986
2390.000000 -0.006197
2391.000000 0.004179
2392.000000 -0.000613
2393.000000 0.009763
2394.000000 0.012552
2395.000000 0.022927
2396.000000 0.020444
2397.000000 0.030820
2398.000000 0.033608
2399.000000 0.043984
2400.000000 -0.046980
2401.000000 -0.036605
2402.000000 -0.033816
2403.000000 -0.023441
2404.000000 -0.025923
2405.000000 -0.015548
2406.000000 -0.012759
2407.000000 -0.002384
2408.000000 -0.007174
2409.000000 0.003201
2410.000000 0.005990
2411.000000 0.016365
2412.000000 0.013883
2413.000000 0.024258
2414.000000 0.027047
2415.000000 0.037422
2416.000000 -0.041597
2417.000000 -0.031221
2418.000000 -0.028432
2419.000000 -0.018057
2420.000000 -0.020540
2421.000000 -0.010165
2422.000000 -0.007375
2423.000000 0.003000
2424.000000 -0.001790
2425.000000 0.008586
2426.000000 0.011375
2427.000000 0.021750
2428.000000 0.019267
2429.000000 0.029642
2430.000000 0.032432
2431.000000 0.042807
2432.000000 -0.027849
2433.000000 -0.017474
2434.000000 -0.014685
2435.000000 -0.004310
2436.000000 -0.006792
2437.000000 0.003583
2438.000000 0.006372
2439.000000 0.016748
2440.000000 0.011958
2441.000000 0.022333
2442.000000 0.025122
2443.000000 0.035497
2444.000000 0.033015
2445.000000 0.043391
2446.000000 0.046179
2447.000000 0.056555
2448.000000 -0.022464
2449.000000 -0.012088
2450.000000 -0.009298
2451.000000 0.001077
2452.000000 -0.001406
2453.000000 0.008969
2454.000000 0.011759
2455.000000 0.022134
2456.000000 0.017344
2457.000000 0.027720
2458.000000 0.030510
2459.000000 0.040885
2460.000000 0.038402
2461.000000 0.048779
2462.000000 0.051567
2463.000000 0.061943
2464.000000 -0.029021
2465.000000 -0.018645
2466.000000 -0.015855
2467.000000 -0.005480
2468.000000 -0.007963
2469.000000 0.002414
2470.000000 0.005203
2471.000000 0.015578
2472.000000 0.010788
2473.000000 0.021164
2474.000000 0.023953
2475.000000 0.034329
2476.000000 0.031846
2477.000000 0.042223
2478.000000 0.045012
2479.000000 0.055388
2480.000000 -0.023631
2481.000000 -0.013255
2482.000000 -0.010466
2483.000000 -0.000090
2484.000000 -0.002573
2485.000000 0.007803
2486.000000 0.010593
2487.000000 0.020968
2488.000000 0.016178
2489.000000 0.026554
2490.000000 0.029344
2491.000000 0.039720
2492.000000 0.037237
2493.000000 0.047612
2494.000000 0.050402
2495.000000 0.060778
2496.000000 -0.051382
2497.000000 -0.041006
2498.000000 -0.038217
2499.000000 -0.027841
2500.000000 -0.030324
2501.000000 -0.019948
2502.000000 -0.017158
2503.000000 -0.006783
2504.000000 -0.011572
2505.000000 -0.001196
2506.000000 0.001593
2507.000000 0.011969
2508.000000 0.009486
2509.000000 0.019863
2510.000000 0.022652
2511.000000 0.033028
2512.000000 -0.045990
2513.000000 -0.035614
2514.000000 -0.032825
2515.000000 -0.022449
2516.000000 -0.024931
2517.000000 -0.014555
2518.000000 -0.011766
2519.000000 -0.001390
2520.000000 -0.006179
2521.000000 0.004197
2522.000000 0.006986
2523.000000 0.017362
2524.000000 0.014880
2525.000000 0.025256
2526.000000 0.028045
2527.000000 0.038421
2528.000000 -0.052541
2529.000000 -0.042165
2530.000000 -0.039376
2531.000000 -0.028999
2532.000000 -0.031482
2533.000000 -0.021106
2534.000000 -0.018316
2535.000000 -0.007940
2536.000000 -0.012730
2537.000000 -0.002353
2538.000000 0.000436
2539.000000 0.010812
2540.000000 0.008330
2541.000000 0.018706
2542.000000 0.021496
2543.000000 0.031871
2544.000000 -0.047147
2545.000000 -0.036771
2546.000000 -0.033981
2547.000000 -0.023605
2548.000000 -0.026087
2549.000000 -0.015710
2550.000000 -0.012921
2551.000000 -0.002544
2552.000000 -0.007335
2553.000000 0.003042
2554.000000 0.005831
2555.000000 0.016208
2556.000000 0.013725
2557.000000 0.024102
2558.000000 0.026891
2559.000000 0.037268
2560.000000 0.006956
2561.000000 0.017332
2562.000000 0.020122
2563.000000 0.030498
2564.000000 0.028016
2565.000000 0.038392
2566.000000 0.041182
2567.000000 0.051558
2568.000000 0.046769
2569.000000 0.057145
2570.000000 0.059935
2571.000000 0.070311
2572.000000 0.067829
2573.000000 0.078206
2574.000000 0.080995
2575.000000 0.091371
2576.000000 0.012354
2577.000000 0.022730
2578.000000 0.025519
2579.000000 0.035896
2580.000000 0.033414
2581.000000 0.043790
2582.000000 0.046580
2583.000000 0.056957
2584.000000 0.052167
2585.000000 0.062544
2586.000000 0.065333
2587.000000 0.075709
2588.000000 0.073228
2589.000000 0.083604
2590.000000 0.086394
2591.000000 0.096771
2592.000000 0.005808
2593.000000 0.016185
2594.000000 0.018975
2595.000000 0.029351
2596.000000 0.026869
2597.000000 0.037245
2598.000000 0.040036
2599.000000 0.050412
2600.000000 0.045623
2601.000000 0.055999
2602.000000 0.058789
2603.000000 0.069166
2604.000000 0.066684
2605.000000 0.077060
2606.000000 0.079850
2607.000000 0.090226
2608.000000 0.011208
2609.000000 0.021585
2610.000000 0.024375
2611.000000 0.034752
2612.000000 0.032269
2613.000000 0.042647
2614.000000 0.045436
2615.000000 0.055813
2616.000000 0.051023
2617.000000 0.061400
2618.000000 0.064190
2619.000000 0.074567
2620.000000 0.072085
2621.000000 0.082462
2622.000000 0.085252
2623.000000 0.095629
2624.000000 -0.016531
2625.000000 -0.006154
2626.000000 -0.003365
2627.000000 0.007012
2628.000000 0.004531
2629.000000 0.014907
2630.000000 0.017697
2631.000000 0.028074
2632.000000 0.023285
2633.000000 0.033662
2634.000000 0.036451
2635.000000 0.046828
2636.000000 0.044347
2637.000000 0.054723
2638.000000 0.057513
2639.000000 0.067890
2640.000000 -0.011128
2641.000000 -0.000751
2642.000000 0.002039
2643.000000 0.012416
2644.000000 0.009934
2645.000000 0.020312
2646.000000 0.023101
2647.000000 0.033479
2648.000000 0.028689
2649.000000 0.039066
2650.000000 0.041856
2651.000000 0.052233
2652.000000 0.049751
2653.000000 0.060128
2654.000000 0.062918
2655.000000 0.073295
2656.000000 -0.017668
2657.000000 -0.007291
2658.000000 -0.004500
2659.000000 0.005876
2660.000000 0.003394
2661.000000 0.013772
2662.000000 0.016562
2663.000000 0.026939
2664.000000 0.022149
2665.000000 0.032526
2666.000000 0.035317
2667.000000 0.045694
2668.000000 0.043212
2669.000000 0.053589
2670.000000 0.056379
2671.000000 0.066757
2672.000000 -0.012261
2673.000000 -0.001884
2674.000000 0.000907
2675.000000 0.011283
2676.000000 0.008802
2677.000000 0.019178
2678.000000 0.021969
2679.000000 0.032346
2680.000000 0.027557
2681.000000 0.037934
2682.000000 0.040725
2683.000000 0.051101
2684.000000 0.048620
2685.000000 0.058996
2686.000000 0.061787
2687.000000 0.072164
2688.000000 0.001508
2689.000000 0.011886
2690.000000 0.014676
2691.000000 0.025053
2692.000000 0.022572
2693.000000 0.032949
2694.000000 0.035739
2695.000000 0.046117
2696.000000 0.041328
2697.000000 0.051704
2698.000000 0.054495
2699.000000 0.064872
2700.000000 0.062391
2701.000000 0.072768
2702.000000 0.075558
2703.000000 0.085935
2704.000000 0.006918
2705.000000 0.017295
2706.000000 0.020086
2707.000000 0.030463
2708.000000 0.027981
2709.000000 0.038358
2710.000000 0.041149
2711.000000 0.051526
2712.000000 0.046737
2713.000000 0.057115
2714.000000 0.059905
2715.000000 0.070282
2716.000000 0.067801
2717.000000 0.078178
2718.000000 0.080969
2719.000000 0.091345
2720.000000 0.000384
2721.000000 0.010761
2722.000000 0.013552
2723.000000 0.023929
2724.000000 0.021447
2725.000000 0.031825
2726.000000 0.034616
2727.000000 0.044992
2728.000000 0.040204
2729.000000 0.050581
2730.000000 0.053372
2731.000000 0.063749
2732.000000 0.061268
2733.000000 0.071646
2734.000000 0.074436
2735.000000 0.084813
2736.000000 0.005796
2737.000000 0.016174
2738.000000 0.018963
2739.000000 0.029341
2740.000000 0.026860
2741.000000 0.037237
2742.000000 0.040028
2743.000000 0.050405
2744.000000 0.045617
2745.000000 0.055994
2746.000000 0.058784
2747.000000 0.069163
2748.000000 0.066681
2749.000000 0.077058
2750.000000 0.079849
2751.000000 0.090226
2752.000000 -0.021932
2753.000000 -0.011555
2754.000000 -0.008764
2755.000000 0.001613
2756.000000 -0.000868
2757.000000 0.009509
2758.000000 0.012301
2759.000000 0.022677
2760.000000 0.017889
2761.000000 0.028267
2762.000000 0.031058
2763.000000 0.041435
2764.000000 0.038954
2765.000000 0.049331
2766.000000 0.052122
2767.000000 0.062499
2768.000000 -0.016517
2769.000000 -0.006140
2770.000000 -0.003349
2771.000000 0.007028
2772.000000 0.004548
2773.000000 0.014925
2774.000000 0.017715
2775.000000 0.028093
2776.000000 0.023305
2777.000000 0.033682
2778.000000 0.036473
2779.000000 0.046850
2780.000000 0.044370
2781.000000 0.054747
2782.000000 0.057538
2783.000000 0.067916
2784.000000 -0.023045
2785.000000 -0.012668
2786.000000 -0.009878
2787.000000 0.000500
2788.000000 -0.001980
2789.000000 0.008397
2790.000000 0.011187
2791.000000 0.021566
2792.000000 0.016777
2793.000000 0.027155
2794.000000 0.029945
2795.000000 0.040324
2796.000000 0.037843
2797.000000 0.048220
2798.000000 0.051011
2799.000000 0.061389
2800.000000 -0.017628
2801.000000 -0.007250
2802.000000 -0.004459
2803.000000 0.005918
2804.000000 0.003437
2805.000000 0.013816
2806.000000 0.016606
2807.000000 0.026984
2808.000000 0.022195
2809.000000 0.032573
2810.000000 0.035364
2811.000000 0.045742
2812.000000 0.043261
2813.000000 0.053639
2814.000000 0.056430
2815.000000 0.066808
2816.000000 0.017705
2817.000000 0.028083
2818.000000 0.030874
2819.000000 0.041252
2820.000000 0.038771
2821.000000 0.049148
2822.000000 0.051940
2823.000000 0.062317
2824.000000 0.057529
2825.000000 0.067907
2826.000000 0.070698
2827.000000 0.081076
2828.000000 0.078595
2829.000000 0.088973
2830.000000 0.091764
2831.000000 0.102142
2832.000000 0.023126
2833.000000 0.033503
2834.000000 0.036294
2835.000000 0.046672
2836.000000 0.044192
2837.000000 0.054570
2838.000000 0.057360
2839.000000 0.067739
2840.000000 0.062951
2841.000000 0.073328
2842.000000 0.076119
2843.000000 0.086497
2844.000000 0.084017
2845.000000 0.094395
2846.000000 0.097186
2847.000000 0.107564
2848.000000 0.016603
2849.000000 0.026981
2850.000000 0.029772
2851.000000 0.040150
2852.000000 0.037670
2853.000000 0.048047
2854.000000 0.050838
2855.000000 0.061217
2856.000000 0.056429
2857.000000 0.066807
2858.000000 0.069598
2859.000000 0.079975
2860.000000 0.077496
2861.000000 0.087873
2862.000000 0.090664
2863.000000 0.101043
2864.000000 0.022026
2865.000000 0.032404
2866.000000 0.035196
2867.000000 0.045574
2868.000000 0.043093
2869.000000 0.053472
2870.000000 0.056263
2871.000000 0.066641
2872.000000 0.061853
2873.000000 0.072231
2874.000000 0.075022
2875.000000 0.085400
2876.000000 0.082920
2877.000000 0.093298
2878.000000 0.096089
2879.000000 0.106468
2880.000000 -0.005690
2881.000000 0.004687
2882.000000 0.007479
2883.000000 0.017857
2884.000000 0.015377
2885.000000 0.025755
2886.000000 0.028546
2887.000000 0.038925
2888.000000 0.034137
2889.000000 0.044514
2890.000000 0.047306
2891.000000 0.057684
2892.000000 0.055205
2893.000000 0.065582
2894.000000 0.068374
2895.000000 0.078752
2896.000000 -0.000264
2897.000000 0.010114
2898.000000 0.012906
2899.000000 0.023284
2900.000000 0.020803
2901.000000 0.031181
2902.000000 0.033973
2903.000000 0.044351
2904.000000 0.039564
2905.000000 0.049942
2906.000000 0.052734
2907.000000 0.063112
2908.000000 0.060631
2909.000000 0.071010
2910.000000 0.073802
2911.000000 0.084179
2912.000000 -0.006781
2913.000000 0.003597
2914.000000 0.006389
2915.000000 0.016767
2916.000000 0.014287
2917.000000 0.024666
2918.000000 0.027457
2919.000000 0.037836
2920.000000 0.033047
2921.000000 0.043426
2922.000000 0.046218
2923.000000 0.056596
2924.000000 0.054115
2925.000000 0.064494
2926.000000 0.067286
2927.000000 0.077665
2928.000000 -0.001352
2929.000000 0.009027
2930.000000 0.011819
2931.000000 0.022197
2932.000000 0.019717
2933.000000 0.030095
2934.000000 0.032887
2935.000000 0.043265
2936.000000 0.038478
2937.000000 0.048856
2938.000000 0.051648
2939.000000 0.062027
2940.000000 0.059546
2941.000000 0.069924
2942.000000 0.072717
2943.000000 0.083095
2944.000000 0.012441
2945.000000 0.022819
2946.000000 0.025611
2947.000000 0.035990
2948.000000 0.033509
2949.000000 0.043888
2950.000000 0.046680
2951.000000 0.057059
2952.000000 0.052271
2953.000000 0.062649
2954.000000 0.065441
2955.000000 0.075820
2956.000000 0.073339
2957.000000 0.083719
2958.000000 0.086510
2959.000000 0.096889
2960.000000 0.017873
2961.000000 0.028252
2962.000000 0.031044
2963.000000 0.041422
2964.000000 0.038942
2965.000000 0.049320
2966.000000 0.052113
2967.000000 0.062491
2968.000000 0.057704
2969.000000 0.068083
2970.000000 0.070875
2971.000000 0.081253
2972.000000 0.078773
2973.000000 0.089151
2974.000000 0.091944
2975.000000 0.102322
2976.000000 0.011362
2977.000000 0.021741
2978.000000 0.024533
2979.000000 0.034911
2980.000000 0.032431
2981.000000 0.042809
2982.000000 0.045602
2983.000000 0.055980
2984.000000 0.051193
2985.000000 0.061572
2986.000000 0.064364
2987.000000 0.074743
2988.000000 0.072263
2989.000000 0.082641
2990.000000 0.085434
2991.000000 0.095812
2992.000000 0.016797
2993.000000 0.027175
2994.000000 0.029967
2995.000000 0.040346
2996.000000 0.037867
2997.000000 0.048245
2998.000000 0.051037
2999.000000 0.061416
3000.000000 0.056629
3001.000000 0.067007
3002.000000 0.069799
3003.000000 0.080178
3004.000000 0.077699
3005.000000 0.088078
3006.000000 0.090869
3007.000000 0.101249
3008.000000 -0.010909
3009.000000 -0.000530
3010.000000 0.002263
3011.000000 0.012641
3012.000000 0.010162
3013.000000 0.020540
3014.000000 0.023333
3015.000000 0.033711
3016.000000 0.028924
3017.000000 0.039303
3018.000000 0.042096
3019.000000 0.052475
3020.000000 0.049995
3021.000000 0.060373
3022.000000 0.063166
3023.000000 0.073544
3024.000000 -0.005471
3025.000000 0.004908
3026.000000 0.007700
3027.000000 0.018079
3028.000000 0.015600
3029.000000 0.025979
3030.000000 0.028771
3031.000000 0.039150
3032.000000 0.034363
3033.000000 0.044741
3034.000000 0.047534
3035.000000 0.057913
3036.000000 0.055434
3037.000000 0.065813
3038.000000 0.068605
3039.000000 0.078984
3040.000000 -0.011976
3041.000000 -0.001598
3042.000000 0.001195
3043.000000 0.011574
3044.000000 0.009095
3045.000000 0.019474
3046.000000 0.022266
3047.000000 0.032645
3048.000000 0.027858
3049.000000 0.038237
3050.000000 0.041029
3051.000000 0.051408
3052.000000 0.048929
3053.000000 0.059308
3054.000000 0.062100
3055.000000 0.072480
3056.000000 -0.006536
3057.000000 0.003843
3058.000000 0.006636
3059.000000 0.017015
3060.000000 0.014535
3061.000000 0.024915
3062.000000 0.027707
3063.000000 0.038086
3064.000000 0.033299
3065.000000 0.043678
3066.000000 0.046471
3067.000000 0.056850
3068.000000 0.054371
3069.000000 0.064750
3070.000000 0.067543
3071.000000 0.077921
3072.000000 -0.019471
3073.000000 -0.009092
3074.000000 -0.006300
3075.000000 0.004079
3076.000000 0.001601
3077.000000 0.011980
3078.000000 0.014772
3079.000000 0.025151
3080.000000 0.020365
3081.000000 0.030743
3082.000000 0.033536
3083.000000 0.043915
3084.000000 0.041437
3085.000000 0.051816
3086.000000 0.054608
3087.000000 0.064987
3088.000000 -0.014028
3089.000000 -0.003648
3090.000000 -0.000856
3091.000000 0.009524
3092.000000 0.007044
3093.000000 0.017423
3094.000000 0.020216
3095.000000 0.030595
3096.000000 0.025809
3097.000000 0.036188
3098.000000 0.038981
3099.000000 0.049360
3100.000000 0.046881
3101.000000 0.057261
3102.000000 0.060053
3103.000000 0.070432
3104.000000 -0.020528
3105.000000 -0.010148
3106.000000 -0.007355
3107.000000 0.003024
3108.000000 0.000544
3109.000000 0.010925
3110.000000 0.013717
3111.000000 0.024097
3112.000000 0.019309
3113.000000 0.029689
3114.000000 0.032482
3115.000000 0.042861
3116.000000 0.040382
3117.000000 0.050762
3118.000000 0.053554
3119.000000 0.063934
3120.000000 -0.015081
3121.000000 -0.004701
3122.000000 -0.001908
3123.000000 0.008471
3124.000000 0.005992
3125.000000 0.016371
3126.000000 0.019164
3127.000000 0.029543
3128.000000 0.024757
3129.000000 0.035137
3130.000000 0.037930
3131.000000 0.048309
3132.000000 0.045830
3133.000000 0.056209
3134.000000 0.059002
3135.000000 0.069381
3136.000000 -0.042775
3137.000000 -0.032395
3138.000000 -0.029602
3139.000000 -0.019223
3140.000000 -0.021702
3141.000000 -0.011323
3142.000000 -0.008529
3143.000000 0.001850
3144.000000 -0.002937
3145.000000 0.007443
3146.000000 0.010236
3147.000000 0.020616
3148.000000 0.018137
3149.000000 0.028517
3150.000000 0.031309
3151.000000 0.041689
3152.000000 -0.037326
3153.000000 -0.026946
3154.000000 -0.024154
3155.000000 -0.013774
3156.000000 -0.016252
3157.000000 -0.005873
3158.000000 -0.003080
3159.000000 0.007300
3160.000000 0.002514
3161.000000 0.012894
3162.000000 0.015686
3163.000000 0.026065
3164.000000 0.023587
3165.000000 0.033967
3166.000000 0.036759
3167.000000 0.047140
3168.000000 -0.043820
3169.000000 -0.033440
3170.000000 -0.030647
3171.000000 -0.020267
3172.000000 -0.022746
3173.000000 -0.012367
3174.000000 -0.009573
3175.000000 0.000806
3176.000000 -0.003980
3177.000000 0.006400
3178.000000 0.009194
3179.000000 0.019573
3180.000000 0.017094
3181.000000 0.027474
3182.000000 0.030267
3183.000000 0.040647
3184.000000 -0.038368
3185.000000 -0.027988
3186.000000 -0.025195
3187.000000 -0.014815
3188.000000 -0.017294
3189.000000 -0.006914
3190.000000 -0.004121
3191.000000 0.006259
3192.000000 0.001473
3193.000000 0.011853
3194.000000 0.014646
3195.000000 0.025026
3196.000000 0.022548
3197.000000 0.032927
3198.000000 0.035720
3199.000000 0.046101
3200.000000 -0.024552
3201.000000 -0.014172
3202.000000 -0.011379
3203.000000 -0.000999
3204.000000 -0.003478
3205.000000 0.006902
3206.000000 0.009696
3207.000000 0.020075
3208.000000 0.015289
3209.000000 0.025669
3210.000000 0.028463
3211.000000 0.038843
3212.000000 0.036364
3213.000000 0.046744
3214.000000 0.049538
3215.000000 0.059917
3216.000000 -0.019097
3217.000000 -0.008718
3218.000000 -0.005924
3219.000000 0.004456
3220.000000 0.001978
3221.000000 0.012358
3222.000000 0.015151
3223.000000 0.025531
3224.000000 0.020745
3225.000000 0.031125
3226.000000 0.033918
3227.000000 0.044298
3228.000000 0.041820
3229.000000 0.052200
3230.000000 0.054993
3231.000000 0.065374
3232.000000 -0.025585
3233.000000 -0.015206
3234.000000 -0.012412
3235.000000 -0.002032
3236.000000 -0.004510
3237.000000 0.005870
3238.000000 0.008663
3239.000000 0.019043
3240.000000 0.014258
3241.000000 0.024637
3242.000000 0.027431
3243.000000 0.037811
3244.000000 0.035333
3245.000000 0.045713
3246.000000 0.048506
3247.000000 0.058887
3248.000000 -0.020128
3249.000000 -0.009748
3250.000000 -0.006954
3251.000000 0.003426
3252.000000 0.000948
3253.000000 0.011328
3254.000000 0.014122
3255.000000 0.024501
3256.000000 0.019716
3257.000000 0.030096
3258.000000 0.032890
3259.000000 0.043270
3260.000000 0.040791
3261.000000 0.051172
3262.000000 0.053965
3263.000000 0.064345
3264.000000 -0.047810
3265.000000 -0.037430
3266.000000 -0.034637
3267.000000 -0.024256
3268.000000 -0.026734
3269.000000 -0.016354
3270.000000 -0.013561
3271.000000 -0.003180
3272.000000 -0.007965
3273.000000 0.002414
3274.000000 0.005208
3275.000000 0.015588
3276.000000 0.013111
3277.000000 0.023491
3278.000000 0.026284
3279.000000 0.036665
3280.000000 -0.042350
3281.000000 -0.031969
3282.000000 -0.029175
3283.000000 -0.018795
3284.000000 -0.021273
3285.000000 -0.010893
3286.000000 -0.008099
3287.000000 0.002281
3288.000000 -0.002505
3289.000000 0.007876
3290.000000 0.010670
3291.000000 0.021050
3292.000000 0.018572
3293.000000 0.028952
3294.000000 0.031746
3295.000000 0.042126
3296.000000 -0.048832
3297.000000 -0.038452
3298.000000 -0.035658
3299.000000 -0.025277
3300.000000 -0.027756
3301.000000 -0.017375
3302.000000 -0.014581
3303.000000 -0.004201
3304.000000 -0.008987
3305.000000 0.001394
3306.000000 0.004188
3307.000000 0.014568
3308.000000 0.012090
3309.000000 0.022471
3310.000000 0.025265
3311.000000 0.035645
3312.000000 -0.043368
3313.000000 -0.032988
3314.000000 -0.030195
3315.000000 -0.019814
3316.000000 -0.022291
3317.000000 -0.011911
3318.000000 -0.009118
3319.000000 0.001263
3320.000000 -0.003522
3321.000000 0.006859
3322.000000 0.009652
3323.000000 0.020033
3324.000000 0.017555
3325.000000 0.027935
3326.000000 0.030729
3327.000000 0.041110
3328.000000 -0.007991
3329.000000 0.002390
3330.000000 0.005184
3331.000000 0.015565
3332.000000 0.013087
3333.000000 0.023468
3334.000000 0.026262
3335.000000 0.036643
3336.000000 0.031858
3337.000000 0.042238
3338.000000 0.045032
3339.000000 0.055412
3340.000000 0.052935
3341.000000 0.063315
3342.000000 0.066109
3343.000000 0.076490
3344.000000 -0.002524
3345.000000 0.007857
3346.000000 0.010651
3347.000000 0.021032
3348.000000 0.018554
3349.000000 0.028934
3350.000000 0.031729
3351.000000 0.042109
3352.000000 0.037324
3353.000000 0.047705
3354.000000 0.050499
3355.000000 0.060880
3356.000000 0.058402
3357.000000 0.068782
3358.000000 0.071577
3359.000000 0.081957
3360.000000 -0.009001
3361.000000 0.001380
3362.000000 0.004175
3363.000000 0.014555
3364.000000 0.012077
3365.000000 0.022458
3366.000000 0.025253
3367.000000 0.035633
3368.000000 0.030848
3369.000000 0.041229
3370.000000 0.044023
3371.000000 0.054404
3372.000000 0.051926
3373.000000 0.062308
3374.000000 0.065101
3375.000000 0.075482
3376.000000 -0.003531
3377.000000 0.006850
3378.000000 0.009643
3379.000000 0.020024
3380.000000 0.017547
3381.000000 0.027928
3382.000000 0.030722
3383.000000 0.041103
3384.000000 0.036318
3385.000000 0.046699
3386.000000 0.049493
3387.000000 0.059874
3388.000000 0.057397
3389.000000 0.067777
3390.000000 0.070571
3391.000000 0.080953
3392.000000 -0.031202
3393.000000 -0.020821
3394.000000 -0.018027
3395.000000 -0.007646
3396.000000 -0.010124
3397.000000 0.000257
3398.000000 0.003052
3399.000000 0.013432
3400.000000 0.008648
3401.000000 0.019029
3402.000000 0.021823
3403.000000 0.032204
3404.000000 0.029727
3405.000000 0.040107
3406.000000 0.042902
3407.000000 0.053283
3408.000000 -0.025730
3409.000000 -0.015350
3410.000000 -0.012555
3411.000000 -0.002174
3412.000000 -0.004651
3413.000000 0.005730
3414.000000 0.008524
3415.000000 0.018906
3416.000000 0.014121
3417.000000 0.024501
3418.000000 0.027296
3419.000000 0.037677
3420.000000 0.035200
3421.000000 0.045581
3422.000000 0.048375
3423.000000 0.058757
3424.000000 -0.032201
3425.000000 -0.021820
3426.000000 -0.019026
3427.000000 -0.008645
3428.000000 -0.011122
3429.000000 -0.000741
3430.000000 0.002053
3431.000000 0.012435
3432.000000 0.007650
3433.000000 0.018032
3434.000000 0.020825
3435.000000 0.031207
3436.000000 0.028730
3437.000000 0.039111
3438.000000 0.041905
3439.000000 0.052287
3440.000000 -0.026727
3441.000000 -0.016345
3442.000000 -0.013551
3443.000000 -0.003169
3444.000000 -0.005647
3445.000000 0.004735
3446.000000 0.007529
3447.000000 0.017911
3448.000000 0.013126
3449.000000 0.023507
3450.000000 0.026302
3451.000000 0.036683
3452.000000 0.034205
3453.000000 0.044587
3454.000000 0.047382
3455.000000 0.057763
3456.000000 -0.012888
3457.000000 -0.002506
3458.000000 0.000288
3459.000000 0.010670
3460.000000 0.008192
3461.000000 0.018573
3462.000000 0.021368
3463.000000 0.031750
3464.000000 0.026965
3465.000000 0.037347
3466.000000 0.040142
3467.000000 0.050523
3468.000000 0.048045
3469.000000 0.058427
3470.000000 0.061222
3471.000000 0.071603
3472.000000 -0.007410
3473.000000 0.002971
3474.000000 0.005766
3475.000000 0.016147
3476.000000 0.013670
3477.000000 0.024052
3478.000000 0.026847
3479.000000 0.037228
3480.000000 0.032443
3481.000000 0.042825
3482.000000 0.045620
3483.000000 0.056001
3484.000000 0.053524
3485.000000 0.063906
3486.000000 0.066700
3487.000000 0.077082
3488.000000 -0.013875
3489.000000 -0.003494
3490.000000 -0.000699
3491.000000 0.009682
3492.000000 0.007206
3493.000000 0.017587
3494.000000 0.020382
3495.000000 0.030763
3496.000000 0.025979
3497.000000 0.036360
3498.000000 0.039155
3499.000000 0.049537
3500.000000 0.047060
3501.000000 0.057442
3502.000000 0.060236
3503.000000 0.070618
3504.000000 -0.008395
3505.000000 0.001987
3506.000000 0.004782
3507.000000 0.015163
3508.000000 0.012686
3509.000000 0.023068
3510.000000 0.025863
3511.000000 0.036244
3512.000000 0.031460
3513.000000 0.041842
3514.000000 0.044637
3515.000000 0.055019
3516.000000 0.052542
3517.000000 0.062923
3518.000000 0.065719
3519.000000 0.076100
3520.000000 -0.036055
3521.000000 -0.025673
3522.000000 -0.022878
3523.000000 -0.012496
3524.000000 -0.014973
3525.000000 -0.004591
3526.000000 -0.001796
3527.000000 0.008586
3528.000000 0.003801
3529.000000 0.014183
3530.000000 0.016978
3531.000000 0.027360
3532.000000 0.024883
3533.000000 0.035265
3534.000000 0.038060
3535.000000 0.048442
3536.000000 -0.030571
3537.000000 -0.020189
3538.000000 -0.017394
3539.000000 -0.007012
3540.000000 -0.009489
3541.000000 0.000893
3542.000000 0.003688
3543.000000 0.014070
3544.000000 0.009286
3545.000000 0.019668
3546.000000 0.022463
3547.000000 0.032845
3548.000000 0.030368
3549.000000 0.040749
3550.000000 0.043545
3551.000000 0.053926
3552.000000 -0.037031
3553.000000 -0.026649
3554.000000 -0.023853
3555.000000 -0.013471
3556.000000 -0.015948
3557.000000 -0.005567
3558.000000 -0.002771
3559.000000 0.007610
3560.000000 0.002827
3561.000000 0.013209
3562.000000 0.016004
3563.000000 0.026386
3564.000000 0.023909
3565.000000 0.034291
3566.000000 0.037087
3567.000000 0.047468
3568.000000 -0.031544
3569.000000 -0.021163
3570.000000 -0.018367
3571.000000 -0.007985
3572.000000 -0.010461
3573.000000 -0.000080
3574.000000 0.002715
3575.000000 0.013098
3576.000000 0.008314
3577.000000 0.018695
3578.000000 0.021491
3579.000000 0.031873
3580.000000 0.029397
3581.000000 0.039779
3582.000000 0.042574
3583.000000 0.052956
3584.000000 0.022649
3585.000000 0.033032
3586.000000 0.035827
3587.000000 0.046209
3588.000000 0.043732
3589.000000 0.054115
3590.000000 0.056910
3591.000000 0.067293
3592.000000 0.062508
3593.000000 0.072890
3594.000000 0.075686
3595.000000 0.086068
3596.000000 0.083591
3597.000000 0.093974
3598.000000 0.096769
3599.000000 0.107152
3600.000000 0.028139
3601.000000 0.038521
3602.000000 0.041317
3603.000000 0.051699
3604.000000 0.049222
3605.000000 0.059604
3606.000000 0.062400
3607.000000 0.072782
3608.000000 0.067998
3609.000000 0.078381
3610.000000 0.081176
3611.000000 0.091559
3612.000000 0.089082
3613.000000 0.099464
3614.000000 0.102260
3615.000000 0.112642
3616.000000 0.021685
3617.000000 0.032067
3618.000000 0.034863
3619.000000 0.045245
3620.000000 0.042769
3621.000000 0.053150
3622.000000 0.055947
3623.000000 0.066328
3624.000000 0.061545
3625.000000 0.071927
3626.000000 0.074723
3627.000000 0.085105
3628.000000 0.082629
3629.000000 0.093011
3630.000000 0.095807
3631.000000 0.106189
3632.000000 0.027177
3633.000000 0.037559
3634.000000 0.040355
3635.000000 0.050737
3636.000000 0.048261
3637.000000 0.058644
3638.000000 0.061439
3639.000000 0.071822
3640.000000 0.067038
3641.000000 0.077420
3642.000000 0.080216
3643.000000 0.090598
3644.000000 0.088122
3645.000000 0.098505
3646.000000 0.101300
3647.000000 0.111683
3648.000000 -0.000471
3649.000000 0.009912
3650.000000 0.012707
3651.000000 0.023090
3652.000000 0.020613
3653.000000 0.030996
3654.000000 0.033792
3655.000000 0.044174
3656.000000 0.039391
3657.000000 0.049773
3658.000000 0.052569
3659.000000 0.062951
3660.000000 0.060475
3661.000000 0.070857
3662.000000 0.073654
3663.000000 0.084036
3664.000000 0.005024
3665.000000 0.015406
3666.000000 0.018202
3667.000000 0.028584
3668.000000 0.026109
3669.000000 0.036491
3670.000000 0.039287
3671.000000 0.049670
3672.000000 0.044887
3673.000000 0.055268
3674.000000 0.058064
3675.000000 0.068447
3676.000000 0.065972
3677.000000 0.076354
3678.000000 0.079149
3679.000000 0.089532
3680.000000 -0.001424
3681.000000 0.008958
3682.000000 0.011754
3683.000000 0.022136
3684.000000 0.019661
3685.000000 0.030043
3686.000000 0.032839
3687.000000 0.043222
3688.000000 0.038439
3689.000000 0.048821
3690.000000 0.051617
3691.000000 0.061999
3692.000000 0.059524
3693.000000 0.069907
3694.000000 0.072702
3695.000000 0.083085
3696.000000 0.004073
3697.000000 0.014456
3698.000000 0.017252
3699.000000 0.027635
3700.000000 0.025159
3701.000000 0.035542
3702.000000 0.038338
3703.000000 0.048720
3704.000000 0.043937
3705.000000 0.054320
3706.000000 0.057116
3707.000000 0.067499
3708.000000 0.065023
3709.000000 0.075406
3710.000000 0.078202
3711.000000 0.088584
3712.000000 0.017935
3713.000000 0.028318
3714.000000 0.031113
3715.000000 0.041496
3716.000000 0.039021
3717.000000 0.049403
3718.000000 0.052199
3719.000000 0.062582
3720.000000 0.057799
3721.000000 0.068182
3722.000000 0.070978
3723.000000 0.081360
3724.000000 0.078886
3725.000000 0.089268
3726.000000 0.092064
3727.000000 0.102447
3728.000000 0.023435
3729.000000 0.033818
3730.000000 0.036615
3731.000000 0.046997
3732.000000 0.044521
3733.000000 0.054905
3734.000000 0.057701
3735.000000 0.068084
3736.000000 0.063300
3737.000000 0.073683
3738.000000 0.076480
3739.000000 0.086863
3740.000000 0.084387
3741.000000 0.094770
3742.000000 0.097566
3743.000000 0.107950
3744.000000 0.016993
3745.000000 0.027376
3746.000000 0.030172
3747.000000 0.040555
3748.000000 0.038079
3749.000000 0.048463
3750.000000 0.051259
3751.000000 0.061642
3752.000000 0.056858
3753.000000 0.067242
3754.000000 0.070038
3755.000000 0.080421
3756.000000 0.077945
3757.000000 0.088329
3758.000000 0.091125
3759.000000 0.101508
3760.000000 0.022497
3761.000000 0.032880
3762.000000 0.035676
3763.000000 0.046059
3764.000000 0.043583
3765.000000 0.053966
3766.000000 0.056763
3767.000000 0.067146
3768.000000 0.062363
3769.000000 0.072746
3770.000000 0.075543
3771.000000 0.085926
3772.000000 0.083450
3773.000000 0.093833
3774.000000 0.096630
3775.000000 0.107013
3776.000000 -0.005140
3777.000000 0.005243
3778.000000 0.008039
3779.000000 0.018423
3780.000000 0.015947
3781.000000 0.026331
3782.000000 0.029127
3783.000000 0.039510
3784.000000 0.034727
3785.000000 0.045110
3786.000000 0.047907
3787.000000 0.058290
3788.000000 0.055814
3789.000000 0.066198
3790.000000 0.068994
3791.000000 0.079378
3792.000000 0.000366
3793.000000 0.010750
3794.000000 0.013547
3795.000000 0.023930
3796.000000 0.021454
3797.000000 0.031837
3798.000000 0.034634
3799.000000 0.045017
3800.000000 0.040234
3801.000000 0.050618
3802.000000 0.053415
3803.000000 0.063798
3804.000000 0.061322
3805.000000 0.071705
3806.000000 0.074502
3807.000000 0.084885
3808.000000 -0.006071
3809.000000 0.004313
3810.000000 0.007110
3811.000000 0.017493
3812.000000 0.015017
3813.000000 0.025400
3814.000000 0.028198
3815.000000 0.038580
3816.000000 0.033798
3817.000000 0.044182
3818.000000 0.046978
3819.000000 0.057362
3820.000000 0.054886
3821.000000 0.065269
3822.000000 0.068067
3823.000000 0.078449
3824.000000 -0.000561
3825.000000 0.009822
3826.000000 0.012619
3827.000000 0.023002
3828.000000 0.020528
3829.000000 0.030911
3830.000000 0.033707
3831.000000 0.044091
3832.000000 0.039309
3833.000000 0.049691
3834.000000 0.052488
3835.000000 0.062871
3836.000000 0.060397
3837.000000 0.070780
3838.000000 0.073577
3839.000000 0.083961
3840.000000 0.034863
3841.000000 0.045246
3842.000000 0.048043
3843.000000 0.058427
3844.000000 0.055951
3845.000000 0.066336
3846.000000 0.069132
3847.000000 0.079515
3848.000000 0.074733
3849.000000 0.085117
3850.000000 0.087914
3851.000000 0.098297
3852.000000 0.095822
3853.000000 0.106206
3854.000000 0.109003
3855.000000 0.119386
3856.000000 0.040375
3857.000000 0.050759
3858.000000 0.053555
3859.000000 0.063940
3860.000000 0.061464
3861.000000 0.071848
3862.000000 0.074644
3863.000000 0.085028
3864.000000 0.080246
3865.000000 0.090630
3866.000000 0.093427
3867.000000 0.103811
3868.000000 0.101335
3869.000000 0.111719
3870.000000 0.114516
3871.000000 0.124899
3872.000000 0.033944
3873.000000 0.044328
3874.000000 0.047125
3875.000000 0.057509
3876.000000 0.055034
3877.000000 0.065417
3878.000000 0.068215
3879.000000 0.078598
3880.000000 0.073816
3881.000000 0.084200
3882.000000 0.086997
3883.000000 0.097380
3884.000000 0.094905
3885.000000 0.105289
3886.000000 0.108086
3887.000000 0.118469
3888.000000 0.039460
3889.000000 0.049842
3890.000000 0.052640
3891.000000 0.063023
3892.000000 0.060549
3893.000000 0.070933
3894.000000 0.073730
3895.000000 0.084114
3896.000000 0.079332
3897.000000 0.089715
3898.000000 0.092512
3899.000000 0.102896
3900.000000 0.100422
3901.000000 0.110805
3902.000000 0.113602
3903.000000 0.123986
3904.000000 0.011834
3905.000000 0.022218
3906.000000 0.025014
3907.000000 0.035399
3908.000000 0.032924
3909.000000 0.043308
3910.000000 0.046105
3911.000000 0.056489
3912.000000 0.051707
3913.000000 0.062091
3914.000000 0.064888
3915.000000 0.075272
3916.000000 0.072797
3917.000000 0.083181
3918.000000 0.085979
3919.000000 0.096362
3920.000000 0.017351
3921.000000 0.027735
3922.000000 0.030533
3923.000000 0.040917
3924.000000 0.038442
3925.000000 0.048826
3926.000000 0.051623
3927.000000 0.062008
3928.000000 0.057225
3929.000000 0.067609
3930.000000 0.070407
3931.000000 0.080790
3932.000000 0.078316
3933.000000 0.088700
3934.000000 0.091497
3935.000000 0.101882
3936.000000 0.010927
3937.000000 0.021310
3938.000000 0.024107
3939.000000 0.034491
3940.000000 0.032018
3941.000000 0.042401
3942.000000 0.045198
3943.000000 0.055583
3944.000000 0.050801
3945.000000 0.061184
3946.000000 0.063982
3947.000000 0.074366
3948.000000 0.071892
3949.000000 0.082276
3950.000000 0.085073
3951.000000 0.095458
3952.000000 0.016447
3953.000000 0.026831
3954.000000 0.029629
3955.000000 0.040013
3956.000000 0.037538
3957.000000 0.047922
3958.000000 0.050720
3959.000000 0.061104
3960.000000 0.056322
3961.000000 0.066706
3962.000000 0.069504
3963.000000 0.079888
3964.000000 0.077413
3965.000000 0.087797
3966.000000 0.090595
3967.000000 0.100979
3968.000000 0.030332
3969.000000 0.040715
3970.000000 0.043513
3971.000000 0.053897
3972.000000 0.051423
3973.000000 0.061807
3974.000000 0.064604
3975.000000 0.074989
3976.000000 0.070207
3977.000000 0.080591
3978.000000 0.083389
3979.000000 0.093773
3980.000000 0.091299
3981.000000 0.101683
3982.000000 0.104480
3983.000000 0.114865
3984.000000 0.035855
3985.000000 0.046239
3986.000000 0.049037
3987.000000 0.059421
3988.000000 0.056947
3989.000000 0.067331
3990.000000 0.070129
3991.000000 0.080513
3992.000000 0.075731
3993.000000 0.086116
3994.000000 0.088913
3995.000000 0.099298
3996.000000 0.096823
3997.000000 0.107208
3998.000000 0.110006
3999.000000 0.120389
4000.000000 0.029435
4001.000000 0.039819
4002.000000 0.042617
4003.000000 0.053002
4004.000000 0.050527
4005.000000 0.060912
4006.000000 0.063710
4007.000000 0.074093
4008.000000 0.069312
4009.000000 0.079697
4010.000000 0.082495
4011.000000 0.092879
4012.000000 0.090405
4013.000000 0.100790
4014.000000 0.103587
4015.000000 0.113972
4016.000000 0.034962
4017.000000 0.045346
4018.000000 0.048144
4019.000000 0.058529
4020.000000 0.056054
4021.000000 0.066439
4022.000000 0.069237
4023.000000 0.079621
4024.000000 0.074840
4025.000000 0.085224
4026.000000 0.088022
4027.000000 0.098407
4028.000000 0.095933
4029.000000 0.106317
4030.000000 0.109115
4031.000000 0.119499
4032.000000 0.007348
4033.000000 0.017732
4034.000000 0.020530
4035.000000 0.030915
4036.000000 0.028441
4037.000000 0.038825
4038.000000 0.041623
4039.000000 0.052007
4040.000000 0.047226
4041.000000 0.057611
4042.000000 0.060409
4043.000000 0.070794
4044.000000 0.068319
4045.000000 0.078705
4046.000000 0.081502
4047.000000 0.091886
4048.000000 0.012877
4049.000000 0.023262
4050.000000 0.026059
4051.000000 0.036444
4052.000000 0.033971
4053.000000 0.044355
4054.000000 0.047153
4055.000000 0.057538
4056.000000 0.052757
4057.000000 0.063142
4058.000000 0.065939
4059.000000 0.076323
4060.000000 0.073850
4061.000000 0.084235
4062.000000 0.087032
4063.000000 0.097417
4064.000000 0.006463
4065.000000 0.016848
4066.000000 0.019646
4067.000000 0.030031
4068.000000 0.027557
4069.000000 0.037941
4070.000000 0.040740
4071.000000 0.051124
4072.000000 0.046343
4073.000000 0.056728
4074.000000 0.059527
4075.000000 0.069911
4076.000000 0.067437
4077.000000 0.077822
4078.000000 0.080620
4079.000000 0.091005
4080.000000 0.011995
4081.000000 0.022380
4082.000000 0.025178
4083.000000 0.035563
4084.000000 0.033089
4085.000000 0.043474
4086.000000 0.046272
4087.000000 0.056658
4088.000000 0.051876
4089.000000 0.062261
4090.000000 0.065059
4091.000000 0.075444
4092.000000 0.072970
4093.000000 0.083355
4094.000000 0.086153
4095.000000 0.045505


==> Plots/SingleRun_Group/est_dnl.dat <==
0.000000 0.000000
1.000000 -0.010794
2.000000 -0.017001
3.000000 -0.010794
4.000000 -0.026992
5.000000 -0.010795
6.000000 -0.017001
7.000000 -0.010794
8.000000 -0.007300
9.000000 -0.010794
10.000000 -0.017002
11.000000 -0.010795
12.000000 -0.026994
13.000000 -0.010795
14.000000 -0.017002
15.000000 -0.010795
16.000000 0.468735
17.000000 -0.010796
18.000000 -0.017002
19.000000 -0.010796
20.000000 -0.026995
21.000000 -0.010796
22.000000 -0.017003
23.000000 -0.010796
24.000000 -0.007302
25.000000 -0.010796
26.000000 -0.017004
27.000000 -0.010797
28.000000 -0.026995
29.000000 -0.010797
30.000000 -0.017004
31.000000 -0.010798
32.000000 -0.026752
33.000000 -0.010798
34.000000 -0.017004
35.000000 -0.010798
36.000000 -0.026997
37.000000 -0.010798
38.000000 -0.017005
39.000000 -0.010798
40.000000 -0.007303
41.000000 -0.010799
42.000000 -0.017005
43.000000 -0.010799
44.000000 -0.026998
45.000000 -0.010799
46.000000 -0.017005
47.000000 -0.010800
48.000000 0.468732
49.000000 -0.010800
50.000000 -0.017006
51.000000 -0.010800
52.000000 -0.026998
53.000000 -0.010800
54.000000 -0.017007
55.000000 -0.010800
56.000000 -0.007305
57.000000 -0.010801
58.000000 -0.017007
59.000000 -0.010801
60.000000 -0.026999
61.000000 -0.010801
62.000000 -0.017008
63.000000 -0.010801
64.000000 0.015409
65.000000 -0.010801
66.000000 -0.017008
67.000000 -0.010802
68.000000 -0.027000
69.000000 -0.010802
70.000000 -0.017009
71.000000 -0.010802
72.000000 -0.007307
73.000000 -0.010803
74.000000 -0.017009
75.000000 -0.010803
76.000000 -0.027001
77.000000 -0.010803
78.000000 -0.017009
79.000000 -0.010803
80.000000 0.468727
81.000000 -0.010803
82.000000 -0.017010
83.000000 -0.010804
84.000000 -0.027002
85.000000 -0.010804
86.000000 -0.017010
87.000000 -0.010804
88.000000 -0.007310
89.000000 -0.010804
90.000000 -0.017011
91.000000 -0.010804
92.000000 -0.027004
93.000000 -0.010805
94.000000 -0.017011
95.000000 -0.010805
96.000000 -0.026760
97.000000 -0.010806
98.000000 -0.017012
99.000000 -0.010805
100.000000 -0.027004
101.000000 -0.010806
102.000000 -0.017013
103.000000 -0.010806
104.000000 -0.007311
105.000000 -0.010806
106.000000 -0.017013
107.000000 -0.010806
108.000000 -0.027005
109.000000 -0.010807
110.000000 -0.017013
111.000000 -0.010807
112.000000 0.468724
113.000000 -0.010808
114.000000 -0.017013
115.000000 -0.010808
116.000000 -0.027006
117.000000 -0.010808
118.000000 -0.017014
119.000000 -0.010808
120.000000 -0.007313
121.000000 -0.010808
122.000000 -0.017015
123.000000 -0.010808
124.000000 -0.027007
125.000000 -0.010809
126.000000 -0.017015
127.000000 -0.010809
128.000000 0.030024
129.000000 -0.010809
130.000000 -0.017016
131.000000 -0.010809
132.000000 -0.027008
133.000000 -0.010810
134.000000 -0.017016
135.000000 -0.010810
136.000000 -0.007315
137.000000 -0.010810
138.000000 -0.017017
139.000000 -0.010810
140.000000 -0.027009
141.000000 -0.010810
142.000000 -0.017018
143.000000 -0.010810
144.000000 0.468720
145.000000 -0.010811
146.000000 -0.017018
147.000000 -0.010811
148.000000 -0.027010
149.000000 -0.010811
150.000000 -0.017019
151.000000 -0.010811
152.000000 -0.007317
153.000000 -0.010812
154.000000 -0.017019
155.000000 -0.010812
156.000000 -0.027011
157.000000 -0.010812
158.000000 -0.017019
159.000000 -0.010813
160.000000 -0.026768
161.000000 -0.010813
162.000000 -0.017020
163.000000 -0.010813
164.000000 -0.027012
165.000000 -0.010813
166.000000 -0.017020
167.000000 -0.010814
168.000000 -0.007318
169.000000 -0.010814
170.000000 -0.017021
171.000000 -0.010814
172.000000 -0.027013
173.000000 -0.010814
174.000000 -0.017021
175.000000 -0.010815
176.000000 0.468717
177.000000 -0.010815
178.000000 -0.017022
179.000000 -0.010815
180.000000 -0.027014
181.000000 -0.010815
182.000000 -0.017022
183.000000 -0.010815
184.000000 -0.007321
185.000000 -0.010816
186.000000 -0.017022
187.000000 -0.010816
188.000000 -0.027015
189.000000 -0.010816
190.000000 -0.017023
191.000000 -0.010817
192.000000 0.015394
193.000000 -0.010816
194.000000 -0.017024
195.000000 -0.010817
196.000000 -0.027016
197.000000 -0.010817
198.000000 -0.017024
199.000000 -0.010817
200.000000 -0.007323
201.000000 -0.010817
202.000000 -0.017025
203.000000 -0.010818
204.000000 -0.027016
205.000000 -0.010818
206.000000 -0.017025
207.000000 -0.010819
208.000000 0.468713
209.000000 -0.010819
210.000000 -0.017025
211.000000 -0.010819
212.000000 -0.027018
213.000000 -0.010819
214.000000 -0.017026
215.000000 -0.010819
216.000000 -0.007324
217.000000 -0.010820
218.000000 -0.017026
219.000000 -0.010820
220.000000 -0.027019
221.000000 -0.010820
222.000000 -0.017027
223.000000 -0.010820
224.000000 -0.026776
225.000000 -0.010820
226.000000 -0.017027
227.000000 -0.010821
228.000000 -0.027020
229.000000 -0.010821
230.000000 -0.017027
231.000000 -0.010822
232.000000 -0.007326
233.000000 -0.010822
234.000000 -0.017028
235.000000 -0.010821
236.000000 -0.027021
237.000000 -0.010822
238.000000 -0.017029
239.000000 -0.010822
240.000000 0.468709
241.000000 -0.010823
242.000000 -0.017029
243.000000 -0.010822
244.000000 -0.027022
245.000000 -0.010823
246.000000 -0.017029
247.000000 -0.010824
248.000000 -0.007328
249.000000 -0.010823
250.000000 -0.017030
251.000000 -0.010824
252.000000 -0.027022
253.000000 -0.010824
254.000000 -0.017031
255.000000 -0.010824
256.000000 -0.020123
257.000000 -0.010824
258.000000 -0.017031
259.000000 -0.010825
260.000000 -0.027023
261.000000 -0.010825
262.000000 -0.017032
263.000000 -0.010825
264.000000 -0.007330
265.000000 -0.010825
266.000000 -0.017032
267.000000 -0.010826
268.000000 -0.027024
269.000000 -0.010826
270.000000 -0.017032
271.000000 -0.010826
272.000000 0.468704
273.000000 -0.010826
274.000000 -0.017033
275.000000 -0.010826
276.000000 -0.027026
277.000000 -0.010826
278.000000 -0.017034
279.000000 -0.010827
280.000000 -0.007332
281.000000 -0.010827
282.000000 -0.017034
283.000000 -0.010828
284.000000 -0.027026
285.000000 -0.010827
286.000000 -0.017035
287.000000 -0.010828
288.000000 -0.026783
289.000000 -0.010828
290.000000 -0.017035
291.000000 -0.010829
292.000000 -0.027027
293.000000 -0.010828
294.000000 -0.017036
295.000000 -0.010829
296.000000 -0.007334
297.000000 -0.010829
298.000000 -0.017036
299.000000 -0.010829
300.000000 -0.027028
301.000000 -0.010830
302.000000 -0.017036
303.000000 -0.010830
304.000000 0.468701
305.000000 -0.010830
306.000000 -0.017037
307.000000 -0.010830
308.000000 -0.027029
309.000000 -0.010831
310.000000 -0.017037
311.000000 -0.010831
312.000000 -0.007336
313.000000 -0.010831
314.000000 -0.017038
315.000000 -0.010831
316.000000 -0.027030
317.000000 -0.010832
318.000000 -0.017038
319.000000 -0.010832
320.000000 0.015379
321.000000 -0.010832
322.000000 -0.017039
323.000000 -0.010832
324.000000 -0.027031
325.000000 -0.010832
326.000000 -0.017039
327.000000 -0.010833
328.000000 -0.007338
329.000000 -0.010833
330.000000 -0.017040
331.000000 -0.010833
332.000000 -0.027032
333.000000 -0.010833
334.000000 -0.017040
335.000000 -0.010834
336.000000 0.468697
337.000000 -0.010834
338.000000 -0.017040
339.000000 -0.010835
340.000000 -0.027032
341.000000 -0.010835
342.000000 -0.017041
343.000000 -0.010835
344.000000 -0.007339
345.000000 -0.010835
346.000000 -0.017042
347.000000 -0.010835
348.000000 -0.027034
349.000000 -0.010835
350.000000 -0.017042
351.000000 -0.010836
352.000000 -0.026791
353.000000 -0.010836
354.000000 -0.017042
355.000000 -0.010836
356.000000 -0.027035
357.000000 -0.010836
358.000000 -0.017043
359.000000 -0.010837
360.000000 -0.007341
361.000000 -0.010837
362.000000 -0.017044
363.000000 -0.010837
364.000000 -0.027036
365.000000 -0.010837
366.000000 -0.017044
367.000000 -0.010837
368.000000 0.468693
369.000000 -0.010838
370.000000 -0.017044
371.000000 -0.010838
372.000000 -0.027037
373.000000 -0.010838
374.000000 -0.017045
375.000000 -0.010838
376.000000 -0.007344
377.000000 -0.010839
378.000000 -0.017045
379.000000 -0.010839
380.000000 -0.027038
381.000000 -0.010839
382.000000 -0.017046
383.000000 -0.010839
384.000000 0.029994
385.000000 -0.010840
386.000000 -0.017046
387.000000 -0.010840
388.000000 -0.027039
389.000000 -0.010840
390.000000 -0.017047
391.000000 -0.010840
392.000000 -0.007346
393.000000 -0.010840
394.000000 -0.017048
395.000000 -0.010841
396.000000 -0.027039
397.000000 -0.010841
398.000000 -0.017048
399.000000 -0.010841
400.000000 0.468689
401.000000 -0.010841
402.000000 -0.017049
403.000000 -0.010841
404.000000 -0.027041
405.000000 -0.010842
406.000000 -0.017049
407.000000 -0.010842
408.000000 -0.007347
409.000000 -0.010843
410.000000 -0.017049
411.000000 -0.010843
412.000000 -0.027041
413.000000 -0.010843
414.000000 -0.017050
415.000000 -0.010843
416.000000 -0.026799
417.000000 -0.010843
418.000000 -0.017051
419.000000 -0.010843
420.000000 -0.027043
421.000000 -0.010844
422.000000 -0.017050
423.000000 -0.010844
424.000000 -0.007350
425.000000 -0.010844
426.000000 -0.017051
427.000000 -0.010845
428.000000 -0.027043
429.000000 -0.010845
430.000000 -0.017052
431.000000 -0.010845
432.000000 0.468686
433.000000 -0.010846
434.000000 -0.017052
435.000000 -0.010845
436.000000 -0.027045
437.000000 -0.010846
438.000000 -0.017052
439.000000 -0.010846
440.000000 -0.007352
441.000000 -0.010846
442.000000 -0.017053
443.000000 -0.010846
444.000000 -0.027046
445.000000 -0.010847
446.000000 -0.017053
447.000000 -0.010847
448.000000 0.015363
449.000000 -0.010847
450.000000 -0.017054
451.000000 -0.010848
452.000000 -0.027046
453.000000 -0.010848
454.000000 -0.017054
455.000000 -0.010848
456.000000 -0.007353
457.000000 -0.010849
458.000000 -0.017054
459.000000 -0.010849
460.000000 -0.027047
461.000000 -0.010849
462.000000 -0.017055
463.000000 -0.010849
464.000000 0.468682
465.000000 -0.010850
466.000000 -0.017055
467.000000 -0.010850
468.000000 -0.027048
469.000000 -0.010850
470.000000 -0.017056
471.000000 -0.010850
472.000000 -0.007355
473.000000 -0.010850
474.000000 -0.017057
475.000000 -0.010851
476.000000 -0.027049
477.000000 -0.010850
478.000000 -0.017058
479.000000 -0.010851
480.000000 -0.026806
481.000000 -0.010851
482.000000 -0.017058
483.000000 -0.010851
484.000000 -0.027050
485.000000 -0.010852
486.000000 -0.017058
487.000000 -0.010852
488.000000 -0.007357
489.000000 -0.010852
490.000000 -0.017059
491.000000 -0.010852
492.000000 -0.027051
493.000000 -0.010853
494.000000 -0.017059
495.000000 -0.010853
496.000000 0.468679
497.000000 -0.010854
498.000000 -0.017059
499.000000 -0.010853
500.000000 -0.027052
501.000000 -0.010854
502.000000 -0.017060
503.000000 -0.010854
504.000000 -0.007359
505.000000 -0.010854
506.000000 -0.017060
507.000000 -0.010855
508.000000 -0.027053
509.000000 -0.010854
510.000000 -0.017061
511.000000 -0.010855
512.000000 -0.226651
513.000000 -0.010855
514.000000 -0.017061
515.000000 -0.010856
516.000000 -0.027054
517.000000 -0.010855
518.000000 -0.017062
519.000000 -0.010856
520.000000 -0.007360
521.000000 -0.010856
522.000000 -0.017063
523.000000 -0.010856
524.000000 -0.027055
525.000000 -0.010856
526.000000 -0.017063
527.000000 -0.010857
528.000000 0.468674
529.000000 -0.010857
530.000000 -0.017063
531.000000 -0.010857
532.000000 -0.027056
533.000000 -0.010857
534.000000 -0.017064
535.000000 -0.010858
536.000000 -0.007363
537.000000 -0.010857
538.000000 -0.017065
539.000000 -0.010858
540.000000 -0.027057
541.000000 -0.010858
542.000000 -0.017065
543.000000 -0.010859
544.000000 -0.026813
545.000000 -0.010859
546.000000 -0.017066
547.000000 -0.010859
548.000000 -0.027057
549.000000 -0.010860
550.000000 -0.017066
551.000000 -0.010859
552.000000 -0.007365
553.000000 -0.010859
554.000000 -0.017067
555.000000 -0.010860
556.000000 -0.027058
557.000000 -0.010861
558.000000 -0.017066
559.000000 -0.010861
560.000000 0.468671
561.000000 -0.010861
562.000000 -0.017067
563.000000 -0.010861
564.000000 -0.027060
565.000000 -0.010861
566.000000 -0.017068
567.000000 -0.010861
568.000000 -0.007367
569.000000 -0.010862
570.000000 -0.017068
571.000000 -0.010862
572.000000 -0.027060
573.000000 -0.010862
574.000000 -0.017069
575.000000 -0.010863
576.000000 0.015349
577.000000 -0.010863
578.000000 -0.017069
579.000000 -0.010863
580.000000 -0.027062
581.000000 -0.010863
582.000000 -0.017069
583.000000 -0.010864
584.000000 -0.007368
585.000000 -0.010864
586.000000 -0.017070
587.000000 -0.010864
588.000000 -0.027062
589.000000 -0.010864
590.000000 -0.017071
591.000000 -0.010864
592.000000 0.468666
593.000000 -0.010864
594.000000 -0.017071
595.000000 -0.010865
596.000000 -0.027063
597.000000 -0.010865
598.000000 -0.017072
599.000000 -0.010865
600.000000 -0.007371
601.000000 -0.010865
602.000000 -0.017072
603.000000 -0.010866
604.000000 -0.027064
605.000000 -0.010866
606.000000 -0.017073
607.000000 -0.010866
608.000000 -0.026822
609.000000 -0.010866
610.000000 -0.017073
611.000000 -0.010867
612.000000 -0.027065
613.000000 -0.010867
614.000000 -0.017073
615.000000 -0.010868
616.000000 -0.007372
617.000000 -0.010867
618.000000 -0.017074
619.000000 -0.010868
620.000000 -0.027066
621.000000 -0.010868
622.000000 -0.017075
623.000000 -0.010868
624.000000 0.468663
625.000000 -0.010868
626.000000 -0.017075
627.000000 -0.010869
628.000000 -0.027067
629.000000 -0.010869
630.000000 -0.017075
631.000000 -0.010869
632.000000 -0.007374
633.000000 -0.010870
634.000000 -0.017076
635.000000 -0.010869
636.000000 -0.027068
637.000000 -0.010870
638.000000 -0.017077
639.000000 -0.010870
640.000000 0.029963
641.000000 -0.010870
642.000000 -0.017077
643.000000 -0.010870
644.000000 -0.027069
645.000000 -0.010871
646.000000 -0.017077
647.000000 -0.010871
648.000000 -0.007376
649.000000 -0.010872
650.000000 -0.017077
651.000000 -0.010872
652.000000 -0.027070
653.000000 -0.010872
654.000000 -0.017078
655.000000 -0.010872
656.000000 0.468659
657.000000 -0.010872
658.000000 -0.017079
659.000000 -0.010872
660.000000 -0.027071
661.000000 -0.010873
662.000000 -0.017079
663.000000 -0.010873
664.000000 -0.007378
665.000000 -0.010873
666.000000 -0.017080
667.000000 -0.010873
668.000000 -0.027072
669.000000 -0.010874
670.000000 -0.017080
671.000000 -0.010874
672.000000 -0.026829
673.000000 -0.010874
674.000000 -0.017081
675.000000 -0.010874
676.000000 -0.027073
677.000000 -0.010875
678.000000 -0.017081
679.000000 -0.010875
680.000000 -0.007380
681.000000 -0.010875
682.000000 -0.017081
683.000000 -0.010876
684.000000 -0.027074
685.000000 -0.010875
686.000000 -0.017082
687.000000 -0.010876
688.000000 0.468655
689.000000 -0.010876
690.000000 -0.017082
691.000000 -0.010877
692.000000 -0.027074
693.000000 -0.010877
694.000000 -0.017083
695.000000 -0.010877
696.000000 -0.007381
697.000000 -0.010877
698.000000 -0.017084
699.000000 -0.010877
700.000000 -0.027076
701.000000 -0.010877
702.000000 -0.017085
703.000000 -0.010877
704.000000 0.015333
705.000000 -0.010878
706.000000 -0.017085
707.000000 -0.010878
708.000000 -0.027077
709.000000 -0.010878
710.000000 -0.017085
711.000000 -0.010879
712.000000 -0.007383
713.000000 -0.010879
714.000000 -0.017086
715.000000 -0.010879
716.000000 -0.027078
717.000000 -0.010879
718.000000 -0.017086
719.000000 -0.010879
720.000000 0.468651
721.000000 -0.010880
722.000000 -0.017086
723.000000 -0.010880
724.000000 -0.027079
725.000000 -0.010880
726.000000 -0.017087
727.000000 -0.010881
728.000000 -0.007385
729.000000 -0.010881
730.000000 -0.017087
731.000000 -0.010881
732.000000 -0.027080
733.000000 -0.010881
734.000000 -0.017088
735.000000 -0.010882
736.000000 -0.026837
737.000000 -0.010881
738.000000 -0.017089
739.000000 -0.010882
740.000000 -0.027080
741.000000 -0.010882
742.000000 -0.017089
743.000000 -0.010883
744.000000 -0.007387
745.000000 -0.010883
746.000000 -0.017089
747.000000 -0.010883
748.000000 -0.027082
749.000000 -0.010883
750.000000 -0.017090
751.000000 -0.010883
752.000000 0.468648
753.000000 -0.010884
754.000000 -0.017090
755.000000 -0.010884
756.000000 -0.027083
757.000000 -0.010884
758.000000 -0.017090
759.000000 -0.010885
760.000000 -0.007389
761.000000 -0.010885
762.000000 -0.017091
763.000000 -0.010885
764.000000 -0.027083
765.000000 -0.010885
766.000000 -0.017092
767.000000 -0.010885
768.000000 -0.020184
769.000000 -0.010886
770.000000 -0.017092
771.000000 -0.010886
772.000000 -0.027084
773.000000 -0.010886
774.000000 -0.017093
775.000000 -0.010886
776.000000 -0.007391
777.000000 -0.010887
778.000000 -0.017093
779.000000 -0.010887
780.000000 -0.027085
781.000000 -0.010887
782.000000 -0.017094
783.000000 -0.010887
784.000000 0.468644
785.000000 -0.010888
786.000000 -0.017094
787.000000 -0.010887
788.000000 -0.027087
789.000000 -0.010888
790.000000 -0.017094
791.000000 -0.010888
792.000000 -0.007394
793.000000 -0.010888
794.000000 -0.017095
795.000000 -0.010889
796.000000 -0.027087
797.000000 -0.010889
798.000000 -0.017096
799.000000 -0.010889
800.000000 -0.026844
801.000000 -0.010889
802.000000 -0.017096
803.000000 -0.010890
804.000000 -0.027088
805.000000 -0.010890
806.000000 -0.017097
807.000000 -0.010890
808.000000 -0.007395
809.000000 -0.010890
810.000000 -0.017097
811.000000 -0.010891
812.000000 -0.027089
813.000000 -0.010891
814.000000 -0.017097
815.000000 -0.010891
816.000000 0.468640
817.000000 -0.010891
818.000000 -0.017098
819.000000 -0.010892
820.000000 -0.027090
821.000000 -0.010892
822.000000 -0.017098
823.000000 -0.010892
824.000000 -0.007397
825.000000 -0.010892
826.000000 -0.017099
827.000000 -0.010893
828.000000 -0.027091
829.000000 -0.010893
830.000000 -0.017099
831.000000 -0.010893
832.000000 0.015318
833.000000 -0.010893
834.000000 -0.017100
835.000000 -0.010894
836.000000 -0.027092
837.000000 -0.010893
838.000000 -0.017101
839.000000 -0.010894
840.000000 -0.007399
841.000000 -0.010894
842.000000 -0.017101
843.000000 -0.010894
844.000000 -0.027093
845.000000 -0.010895
846.000000 -0.017101
847.000000 -0.010895
848.000000 0.468636
849.000000 -0.010895
850.000000 -0.017101
851.000000 -0.010896
852.000000 -0.027094
853.000000 -0.010895
854.000000 -0.017102
855.000000 -0.010896
856.000000 -0.007401
857.000000 -0.010896
858.000000 -0.017103
859.000000 -0.010896
860.000000 -0.027095
861.000000 -0.010897
862.000000 -0.017103
863.000000 -0.010897
864.000000 -0.026852
865.000000 -0.010897
866.000000 -0.017103
867.000000 -0.010898
868.000000 -0.027095
869.000000 -0.010898
870.000000 -0.017104
871.000000 -0.010898
872.000000 -0.007403
873.000000 -0.010897
874.000000 -0.017105
875.000000 -0.010898
876.000000 -0.027097
877.000000 -0.010899
878.000000 -0.017105
879.000000 -0.010898
880.000000 0.468632
881.000000 -0.010899
882.000000 -0.017106
883.000000 -0.010899
884.000000 -0.027097
885.000000 -0.010900
886.000000 -0.017106
887.000000 -0.010900
888.000000 -0.007404
889.000000 -0.010900
890.000000 -0.017107
891.000000 -0.010900
892.000000 -0.027098
893.000000 -0.010901
894.000000 -0.017107
895.000000 -0.010900
896.000000 0.029932
897.000000 -0.010901
898.000000 -0.017107
899.000000 -0.010901
900.000000 -0.027100
901.000000 -0.010901
902.000000 -0.017108
903.000000 -0.010902
904.000000 -0.007406
905.000000 -0.010902
906.000000 -0.017109
907.000000 -0.010902
908.000000 -0.027100
909.000000 -0.010902
910.000000 -0.017109
911.000000 -0.010903
912.000000 0.468629
913.000000 -0.010903
914.000000 -0.017110
915.000000 -0.010902
916.000000 -0.027102
917.000000 -0.010903
918.000000 -0.017110
919.000000 -0.010904
920.000000 -0.007408
921.000000 -0.010904
922.000000 -0.017110
923.000000 -0.010904
924.000000 -0.027103
925.000000 -0.010904
926.000000 -0.017111
927.000000 -0.010904
928.000000 -0.026860
929.000000 -0.010904
930.000000 -0.017112
931.000000 -0.010905
932.000000 -0.027103
933.000000 -0.010905
934.000000 -0.017112
935.000000 -0.010905
936.000000 -0.007411
937.000000 -0.010905
938.000000 -0.017113
939.000000 -0.010905
940.000000 -0.027105
941.000000 -0.010906
942.000000 -0.017113
943.000000 -0.010906
944.000000 0.468625
945.000000 -0.010907
946.000000 -0.017113
947.000000 -0.010907
948.000000 -0.027105
949.000000 -0.010907
950.000000 -0.017114
951.000000 -0.010907
952.000000 -0.007413
953.000000 -0.010907
954.000000 -0.017114
955.000000 -0.010908
956.000000 -0.027107
957.000000 -0.010908
958.000000 -0.017114
959.000000 -0.010908
960.000000 0.015302
961.000000 -0.010909
962.000000 -0.017115
963.000000 -0.010908
964.000000 -0.027108
965.000000 -0.010909
966.000000 -0.017115
967.000000 -0.010909
968.000000 -0.007415
969.000000 -0.010909
970.000000 -0.017116
971.000000 -0.010910
972.000000 -0.027108
973.000000 -0.010910
974.000000 -0.017117
975.000000 -0.010910
976.000000 0.468621
977.000000 -0.010910
978.000000 -0.017117
979.000000 -0.010911
980.000000 -0.027109
981.000000 -0.010911
982.000000 -0.017118
983.000000 -0.010911
984.000000 -0.007416
985.000000 -0.010911
986.000000 -0.017118
987.000000 -0.010912
988.000000 -0.027110
989.000000 -0.010912
990.000000 -0.017118
991.000000 -0.010912
992.000000 -0.026868
993.000000 -0.010912
994.000000 -0.017119
995.000000 -0.010912
996.000000 -0.027112
997.000000 -0.010912
998.000000 -0.017120
999.000000 -0.010913
1000.000000 -0.007418
1001.000000 -0.010913
1002.000000 -0.017120
1003.000000 -0.010913
1004.000000 -0.027113
1005.000000 -0.010913
1006.000000 -0.017121
1007.000000 -0.010914
1008.000000 0.468617
1009.000000 -0.010914
1010.000000 -0.017121
1011.000000 -0.010914
1012.000000 -0.027113
1013.000000 -0.010915
1014.000000 -0.017121
1015.000000 -0.010915
1016.000000 -0.007420
1017.000000 -0.010915
1018.000000 -0.017122
1019.000000 -0.010915
1020.000000 -0.027114
1021.000000 -0.010916
1022.000000 -0.017122
1023.000000 -0.010916
1024.000000 -0.488365
1025.000000 -0.010916
1026.000000 -0.017122
1027.000000 -0.010917
1028.000000 -0.027115
1029.000000 -0.010916
1030.000000 -0.017124
1031.000000 -0.010916
1032.000000 -0.007422
1033.000000 -0.010917
1034.000000 -0.017124
1035.000000 -0.010917
1036.000000 -0.027116
1037.000000 -0.010918
1038.000000 -0.017124
1039.000000 -0.010918
1040.000000 0.468613
1041.000000 -0.010918
1042.000000 -0.017124
1043.000000 -0.010919
1044.000000 -0.027117
1045.000000 -0.010918
1046.000000 -0.017125
1047.000000 -0.010919
1048.000000 -0.007424
1049.000000 -0.010919
1050.000000 -0.017125
1051.000000 -0.010919
1052.000000 -0.027118
1053.000000 -0.010920
1054.000000 -0.017126
1055.000000 -0.010920
1056.000000 -0.026875
1057.000000 -0.010919
1058.000000 -0.017127
1059.000000 -0.010920
1060.000000 -0.027119
1061.000000 -0.010920
1062.000000 -0.017128
1063.000000 -0.010920
1064.000000 -0.007426
1065.000000 -0.010921
1066.000000 -0.017127
1067.000000 -0.010921
1068.000000 -0.027120
1069.000000 -0.010922
1070.000000 -0.017128
1071.000000 -0.010921
1072.000000 0.468609
1073.000000 -0.010922
1074.000000 -0.017128
1075.000000 -0.010922
1076.000000 -0.027121
1077.000000 -0.010922
1078.000000 -0.017129
1079.000000 -0.010923
1080.000000 -0.007427
1081.000000 -0.010923
1082.000000 -0.017130
1083.000000 -0.010923
1084.000000 -0.027121
1085.000000 -0.010924
1086.000000 -0.017130
1087.000000 -0.010923
1088.000000 0.015287
1089.000000 -0.010924
1090.000000 -0.017130
1091.000000 -0.010924
1092.000000 -0.027123
1093.000000 -0.010924
1094.000000 -0.017131
1095.000000 -0.010924
1096.000000 -0.007430
1097.000000 -0.010925
1098.000000 -0.017131
1099.000000 -0.010925
1100.000000 -0.027124
1101.000000 -0.010925
1102.000000 -0.017132
1103.000000 -0.010925
1104.000000 0.468606
1105.000000 -0.010926
1106.000000 -0.017132
1107.000000 -0.010926
1108.000000 -0.027125
1109.000000 -0.010926
1110.000000 -0.017133
1111.000000 -0.010926
1112.000000 -0.007432
1113.000000 -0.010926
1114.000000 -0.017133
1115.000000 -0.010927
1116.000000 -0.027126
1117.000000 -0.010927
1118.000000 -0.017134
1119.000000 -0.010927
1120.000000 -0.026883
1121.000000 -0.010927
1122.000000 -0.017134
1123.000000 -0.010928
1124.000000 -0.027127
1125.000000 -0.010928
1126.000000 -0.017134
1127.000000 -0.010929
1128.000000 -0.007433
1129.000000 -0.010929
1130.000000 -0.017135
1131.000000 -0.010929
1132.000000 -0.027127
1133.000000 -0.010929
1134.000000 -0.017136
1135.000000 -0.010929
1136.000000 0.468602
1137.000000 -0.010930
1138.000000 -0.017136
1139.000000 -0.010929
1140.000000 -0.027129
1141.000000 -0.010930
1142.000000 -0.017136
1143.000000 -0.010931
1144.000000 -0.007435
1145.000000 -0.010930
1146.000000 -0.017137
1147.000000 -0.010931
1148.000000 -0.027129
1149.000000 -0.010931
1150.000000 -0.017138
1151.000000 -0.010931
1152.000000 0.029902
1153.000000 -0.010932
1154.000000 -0.017138
1155.000000 -0.010931
1156.000000 -0.027130
1157.000000 -0.010932
1158.000000 -0.017139
1159.000000 -0.010932
1160.000000 -0.007437
1161.000000 -0.010932
1162.000000 -0.017139
1163.000000 -0.010933
1164.000000 -0.027131
1165.000000 -0.010933
1166.000000 -0.017140
1167.000000 -0.010933
1168.000000 0.468598
1169.000000 -0.010933
1170.000000 -0.017140
1171.000000 -0.010934
1172.000000 -0.027132
1173.000000 -0.010934
1174.000000 -0.017140
1175.000000 -0.010934
1176.000000 -0.007439
1177.000000 -0.010934
1178.000000 -0.017141
1179.000000 -0.010935
1180.000000 -0.027133
1181.000000 -0.010935
1182.000000 -0.017141
1183.000000 -0.010935
1184.000000 -0.026890
1185.000000 -0.010935
1186.000000 -0.017142
1187.000000 -0.010936
1188.000000 -0.027134
1189.000000 -0.010936
1190.000000 -0.017142
1191.000000 -0.010936
1192.000000 -0.007441
1193.000000 -0.010936
1194.000000 -0.017143
1195.000000 -0.010936
1196.000000 -0.027135
1197.000000 -0.010937
1198.000000 -0.017143
1199.000000 -0.010937
1200.000000 0.468594
1201.000000 -0.010937
1202.000000 -0.017144
1203.000000 -0.010937
1204.000000 -0.027136
1205.000000 -0.010938
1206.000000 -0.017144
1207.000000 -0.010938
1208.000000 -0.007443
1209.000000 -0.010938
1210.000000 -0.017145
1211.000000 -0.010938
1212.000000 -0.027137
1213.000000 -0.010939
1214.000000 -0.017145
1215.000000 -0.010939
1216.000000 0.015272
1217.000000 -0.010939
1218.000000 -0.017146
1219.000000 -0.010939
1220.000000 -0.027138
1221.000000 -0.010939
1222.000000 -0.017146
1223.000000 -0.010940
1224.000000 -0.007445
1225.000000 -0.010940
1226.000000 -0.017147
1227.000000 -0.010940
1228.000000 -0.027139
1229.000000 -0.010940
1230.000000 -0.017147
1231.000000 -0.010941
1232.000000 0.468590
1233.000000 -0.010941
1234.000000 -0.017147
1235.000000 -0.010942
1236.000000 -0.027139
1237.000000 -0.010942
1238.000000 -0.017148
1239.000000 -0.010942
1240.000000 -0.007446
1241.000000 -0.010942
1242.000000 -0.017149
1243.000000 -0.010942
1244.000000 -0.027141
1245.000000 -0.010942
1246.000000 -0.017149
1247.000000 -0.010943
1248.000000 -0.026898
1249.000000 -0.010942
1250.000000 -0.017150
1251.000000 -0.010943
1252.000000 -0.027142
1253.000000 -0.010943
1254.000000 -0.017150
1255.000000 -0.010944
1256.000000 -0.007448
1257.000000 -0.010944
1258.000000 -0.017151
1259.000000 -0.010944
1260.000000 -0.027142
1261.000000 -0.010945
1262.000000 -0.017151
1263.000000 -0.010944
1264.000000 0.468586
1265.000000 -0.010944
1266.000000 -0.017152
1267.000000 -0.010945
1268.000000 -0.027144
1269.000000 -0.010945
1270.000000 -0.017152
1271.000000 -0.010945
1272.000000 -0.007451
1273.000000 -0.010945
1274.000000 -0.017153
1275.000000 -0.010946
1276.000000 -0.027144
1277.000000 -0.010947
1278.000000 -0.017152
1279.000000 -0.010947
1280.000000 -0.020245
1281.000000 -0.010946
1282.000000 -0.017154
1283.000000 -0.010947
1284.000000 -0.027145
1285.000000 -0.010947
1286.000000 -0.017154
1287.000000 -0.010948
1288.000000 -0.007452
1289.000000 -0.010948
1290.000000 -0.017154
1291.000000 -0.010948
1292.000000 -0.027146
1293.000000 -0.010949
1294.000000 -0.017154
1295.000000 -0.010949
1296.000000 0.468583
1297.000000 -0.010949
1298.000000 -0.017155
1299.000000 -0.010949
1300.000000 -0.027147
1301.000000 -0.010949
1302.000000 -0.017156
1303.000000 -0.010949
1304.000000 -0.007455
1305.000000 -0.010949
1306.000000 -0.017156
1307.000000 -0.010950
1308.000000 -0.027149
1309.000000 -0.010950
1310.000000 -0.017156
1311.000000 -0.010951
1312.000000 -0.026905
1313.000000 -0.010951
1314.000000 -0.017157
1315.000000 -0.010950
1316.000000 -0.027150
1317.000000 -0.010951
1318.000000 -0.017157
1319.000000 -0.010952
1320.000000 -0.007456
1321.000000 -0.010951
1322.000000 -0.017159
1323.000000 -0.010951
1324.000000 -0.027151
1325.000000 -0.010951
1326.000000 -0.017159
1327.000000 -0.010952
1328.000000 0.468579
1329.000000 -0.010953
1330.000000 -0.017159
1331.000000 -0.010953
1332.000000 -0.027151
1333.000000 -0.010953
1334.000000 -0.017159
1335.000000 -0.010953
1336.000000 -0.007459
1337.000000 -0.010953
1338.000000 -0.017160
1339.000000 -0.010954
1340.000000 -0.027152
1341.000000 -0.010954
1342.000000 -0.017160
1343.000000 -0.010954
1344.000000 0.015256
1345.000000 -0.010954
1346.000000 -0.017161
1347.000000 -0.010955
1348.000000 -0.027153
1349.000000 -0.010955
1350.000000 -0.017161
1351.000000 -0.010955
1352.000000 -0.007460
1353.000000 -0.010956
1354.000000 -0.017161
1355.000000 -0.010956
1356.000000 -0.027154
1357.000000 -0.010956
1358.000000 -0.017162
1359.000000 -0.010956
1360.000000 0.468575
1361.000000 -0.010957
1362.000000 -0.017162
1363.000000 -0.010957
1364.000000 -0.027155
1365.000000 -0.010957
1366.000000 -0.017163
1367.000000 -0.010957
1368.000000 -0.007462
1369.000000 -0.010957
1370.000000 -0.017164
1371.000000 -0.010957
1372.000000 -0.027157
1373.000000 -0.010957
1374.000000 -0.017165
1375.000000 -0.010957
1376.000000 -0.026914
1377.000000 -0.010958
1378.000000 -0.017165
1379.000000 -0.010958
1380.000000 -0.027157
1381.000000 -0.010959
1382.000000 -0.017165
1383.000000 -0.010959
1384.000000 -0.007464
1385.000000 -0.010959
1386.000000 -0.017165
1387.000000 -0.010960
1388.000000 -0.027158
1389.000000 -0.010959
1390.000000 -0.017167
1391.000000 -0.010959
1392.000000 0.468571
1393.000000 -0.010960
1394.000000 -0.017167
1395.000000 -0.010960
1396.000000 -0.027159
1397.000000 -0.010961
1398.000000 -0.017167
1399.000000 -0.010961
1400.000000 -0.007466
1401.000000 -0.010961
1402.000000 -0.017167
1403.000000 -0.010961
1404.000000 -0.027160
1405.000000 -0.010962
1406.000000 -0.017168
1407.000000 -0.010962
1408.000000 0.029872
1409.000000 -0.010962
1410.000000 -0.017169
1411.000000 -0.010962
1412.000000 -0.027161
1413.000000 -0.010962
1414.000000 -0.017170
1415.000000 -0.010962
1416.000000 -0.007468
1417.000000 -0.010963
1418.000000 -0.017169
1419.000000 -0.010964
1420.000000 -0.027161
1421.000000 -0.010964
1422.000000 -0.017170
1423.000000 -0.010963
1424.000000 0.468567
1425.000000 -0.010964
1426.000000 -0.017171
1427.000000 -0.010964
1428.000000 -0.027162
1429.000000 -0.010965
1430.000000 -0.017171
1431.000000 -0.010964
1432.000000 -0.007470
1433.000000 -0.010965
1434.000000 -0.017171
1435.000000 -0.010965
1436.000000 -0.027164
1437.000000 -0.010965
1438.000000 -0.017172
1439.000000 -0.010966
1440.000000 -0.026921
1441.000000 -0.010966
1442.000000 -0.017172
1443.000000 -0.010966
1444.000000 -0.027165
1445.000000 -0.010966
1446.000000 -0.017173
1447.000000 -0.010966
1448.000000 -0.007472
1449.000000 -0.010967
1450.000000 -0.017173
1451.000000 -0.010967
1452.000000 -0.027166
1453.000000 -0.010967
1454.000000 -0.017174
1455.000000 -0.010967
1456.000000 0.468563
1457.000000 -0.010967
1458.000000 -0.017175
1459.000000 -0.010968
1460.000000 -0.027166
1461.000000 -0.010968
1462.000000 -0.017175
1463.000000 -0.010969
1464.000000 -0.007473
1465.000000 -0.010969
1466.000000 -0.017175
1467.000000 -0.010969
1468.000000 -0.027167
1469.000000 -0.010970
1470.000000 -0.017175
1471.000000 -0.010970
1472.000000 0.015241
1473.000000 -0.010969
1474.000000 -0.017176
1475.000000 -0.010970
1476.000000 -0.027169
1477.000000 -0.010970
1478.000000 -0.017177
1479.000000 -0.010970
1480.000000 -0.007475
1481.000000 -0.010971
1482.000000 -0.017177
1483.000000 -0.010971
1484.000000 -0.027169
1485.000000 -0.010971
1486.000000 -0.017178
1487.000000 -0.010971
1488.000000 0.468559
1489.000000 -0.010971
1490.000000 -0.017178
1491.000000 -0.010972
1492.000000 -0.027170
1493.000000 -0.010972
1494.000000 -0.017179
1495.000000 -0.010972
1496.000000 -0.007478
1497.000000 -0.010972
1498.000000 -0.017179
1499.000000 -0.010973
1500.000000 -0.027171
1501.000000 -0.010973
1502.000000 -0.017180
1503.000000 -0.010973
1504.000000 -0.026929
1505.000000 -0.010973
1506.000000 -0.017180
1507.000000 -0.010974
1508.000000 -0.027172
1509.000000 -0.010974
1510.000000 -0.017180
1511.000000 -0.010975
1512.000000 -0.007479
1513.000000 -0.010974
1514.000000 -0.017181
1515.000000 -0.010975
1516.000000 -0.027173
1517.000000 -0.010975
1518.000000 -0.017181
1519.000000 -0.010976
1520.000000 0.468556
1521.000000 -0.010975
1522.000000 -0.017182
1523.000000 -0.010976
1524.000000 -0.027174
1525.000000 -0.010976
1526.000000 -0.017182
1527.000000 -0.010976
1528.000000 -0.007481
1529.000000 -0.010977
1530.000000 -0.017183
1531.000000 -0.010976
1532.000000 -0.027175
1533.000000 -0.010977
1534.000000 -0.017183
1535.000000 -0.010977
1536.000000 -0.226774
1537.000000 -0.010977
1538.000000 -0.017184
1539.000000 -0.010977
1540.000000 -0.027176
1541.000000 -0.010978
1542.000000 -0.017184
1543.000000 -0.010978
1544.000000 -0.007483
1545.000000 -0.010979
1546.000000 -0.017185
1547.000000 -0.010978
1548.000000 -0.027177
1549.000000 -0.010979
1550.000000 -0.017185
1551.000000 -0.010979
1552.000000 0.468552
1553.000000 -0.010979
1554.000000 -0.017186
1555.000000 -0.010979
1556.000000 -0.027178
1557.000000 -0.010980
1558.000000 -0.017186
1559.000000 -0.010980
1560.000000 -0.007485
1561.000000 -0.010980
1562.000000 -0.017187
1563.000000 -0.010980
1564.000000 -0.027179
1565.000000 -0.010981
1566.000000 -0.017187
1567.000000 -0.010981
1568.000000 -0.026936
1569.000000 -0.010981
1570.000000 -0.017188
1571.000000 -0.010981
1572.000000 -0.027180
1573.000000 -0.010982
1574.000000 -0.017188
1575.000000 -0.010982
1576.000000 -0.007487
1577.000000 -0.010982
1578.000000 -0.017188
1579.000000 -0.010982
1580.000000 -0.027181
1581.000000 -0.010983
1582.000000 -0.017189
1583.000000 -0.010983
1584.000000 0.468548
1585.000000 -0.010983
1586.000000 -0.017189
1587.000000 -0.010983
1588.000000 -0.027182
1589.000000 -0.010984
1590.000000 -0.017190
1591.000000 -0.010984
1592.000000 -0.007488
1593.000000 -0.010984
1594.000000 -0.017191
1595.000000 -0.010984
1596.000000 -0.027183
1597.000000 -0.010984
1598.000000 -0.017191
1599.000000 -0.010985
1600.000000 0.015226
1601.000000 -0.010985
1602.000000 -0.017191
1603.000000 -0.010986
1604.000000 -0.027183
1605.000000 -0.010986
1606.000000 -0.017192
1607.000000 -0.010985
1608.000000 -0.007491
1609.000000 -0.010986
1610.000000 -0.017192
1611.000000 -0.010986
1612.000000 -0.027185
1613.000000 -0.010987
1614.000000 -0.017193
1615.000000 -0.010986
1616.000000 0.468544
1617.000000 -0.010986
1618.000000 -0.017194
1619.000000 -0.010987
1620.000000 -0.027186
1621.000000 -0.010987
1622.000000 -0.017194
1623.000000 -0.010987
1624.000000 -0.007493
1625.000000 -0.010988
1626.000000 -0.017194
1627.000000 -0.010988
1628.000000 -0.027187
1629.000000 -0.010988
1630.000000 -0.017195
1631.000000 -0.010988
1632.000000 -0.026944
1633.000000 -0.010989
1634.000000 -0.017195
1635.000000 -0.010989
1636.000000 -0.027188
1637.000000 -0.010989
1638.000000 -0.017196
1639.000000 -0.010989
1640.000000 -0.007495
1641.000000 -0.010989
1642.000000 -0.017197
1643.000000 -0.010990
1644.000000 -0.027188
1645.000000 -0.010990
1646.000000 -0.017197
1647.000000 -0.010990
1648.000000 0.468540
1649.000000 -0.010990
1650.000000 -0.017198
1651.000000 -0.010991
1652.000000 -0.027189
1653.000000 -0.010991
1654.000000 -0.017198
1655.000000 -0.010991
1656.000000 -0.007497
1657.000000 -0.010991
1658.000000 -0.017199
1659.000000 -0.010991
1660.000000 -0.027191
1661.000000 -0.010992
1662.000000 -0.017199
1663.000000 -0.010992
1664.000000 0.029841
1665.000000 -0.010993
1666.000000 -0.017199
1667.000000 -0.010993
1668.000000 -0.027191
1669.000000 -0.010993
1670.000000 -0.017200
1671.000000 -0.010993
1672.000000 -0.007498
1673.000000 -0.010994
1674.000000 -0.017200
1675.000000 -0.010994
1676.000000 -0.027192
1677.000000 -0.010994
1678.000000 -0.017201
1679.000000 -0.010994
1680.000000 0.468537
1681.000000 -0.010994
1682.000000 -0.017202
1683.000000 -0.010994
1684.000000 -0.027194
1685.000000 -0.010994
1686.000000 -0.017202
1687.000000 -0.010995
1688.000000 -0.007500
1689.000000 -0.010996
1690.000000 -0.017202
1691.000000 -0.010995
1692.000000 -0.027195
1693.000000 -0.010996
1694.000000 -0.017202
1695.000000 -0.010996
1696.000000 -0.026952
1697.000000 -0.010996
1698.000000 -0.017203
1699.000000 -0.010997
1700.000000 -0.027195
1701.000000 -0.010997
1702.000000 -0.017203
1703.000000 -0.010997
1704.000000 -0.007502
1705.000000 -0.010998
1706.000000 -0.017204
1707.000000 -0.010997
1708.000000 -0.027196
1709.000000 -0.010998
1710.000000 -0.017205
1711.000000 -0.010998
1712.000000 0.468533
1713.000000 -0.010998
1714.000000 -0.017205
1715.000000 -0.010998
1716.000000 -0.027198
1717.000000 -0.010998
1718.000000 -0.017206
1719.000000 -0.010999
1720.000000 -0.007504
1721.000000 -0.010999
1722.000000 -0.017206
1723.000000 -0.010999
1724.000000 -0.027198
1725.000000 -0.011000
1726.000000 -0.017206
1727.000000 -0.011000
1728.000000 0.015210
1729.000000 -0.011000
1730.000000 -0.017207
1731.000000 -0.011000
1732.000000 -0.027199
1733.000000 -0.011001
1734.000000 -0.017207
1735.000000 -0.011001
1736.000000 -0.007506
1737.000000 -0.011001
1738.000000 -0.017208
1739.000000 -0.011001
1740.000000 -0.027200
1741.000000 -0.011002
1742.000000 -0.017208
1743.000000 -0.011002
1744.000000 0.468529
1745.000000 -0.011002
1746.000000 -0.017209
1747.000000 -0.011002
1748.000000 -0.027201
1749.000000 -0.011003
1750.000000 -0.017209
1751.000000 -0.011003
1752.000000 -0.007508
1753.000000 -0.011003
1754.000000 -0.017209
1755.000000 -0.011004
1756.000000 -0.027202
1757.000000 -0.011003
1758.000000 -0.017210
1759.000000 -0.011004
1760.000000 -0.026959
1761.000000 -0.011004
1762.000000 -0.017211
1763.000000 -0.011004
1764.000000 -0.027203
1765.000000 -0.011004
1766.000000 -0.017211
1767.000000 -0.011005
1768.000000 -0.007510
1769.000000 -0.011005
1770.000000 -0.017211
1771.000000 -0.011006
1772.000000 -0.027203
1773.000000 -0.011006
1774.000000 -0.017212
1775.000000 -0.011006
1776.000000 0.468526
1777.000000 -0.011006
1778.000000 -0.017213
1779.000000 -0.011006
1780.000000 -0.027205
1781.000000 -0.011006
1782.000000 -0.017213
1783.000000 -0.011007
1784.000000 -0.007511
1785.000000 -0.011007
1786.000000 -0.017214
1787.000000 -0.011007
1788.000000 -0.027206
1789.000000 -0.011007
1790.000000 -0.017214
1791.000000 -0.011008
1792.000000 -0.020306
1793.000000 -0.011008
1794.000000 -0.017214
1795.000000 -0.011008
1796.000000 -0.027207
1797.000000 -0.011008
1798.000000 -0.017215
1799.000000 -0.011009
1800.000000 -0.007513
1801.000000 -0.011009
1802.000000 -0.017215
1803.000000 -0.011009
1804.000000 -0.027208
1805.000000 -0.011009
1806.000000 -0.017216
1807.000000 -0.011010
1808.000000 0.468522
1809.000000 -0.011010
1810.000000 -0.017216
1811.000000 -0.011010
1812.000000 -0.027209
1813.000000 -0.011010
1814.000000 -0.017217
1815.000000 -0.011010
1816.000000 -0.007516
1817.000000 -0.011011
1818.000000 -0.017217
1819.000000 -0.011011
1820.000000 -0.027209
1821.000000 -0.011012
1822.000000 -0.017217
1823.000000 -0.011012
1824.000000 -0.026966
1825.000000 -0.011012
1826.000000 -0.017218
1827.000000 -0.011012
1828.000000 -0.027211
1829.000000 -0.011012
1830.000000 -0.017219
1831.000000 -0.011012
1832.000000 -0.007517
1833.000000 -0.011013
1834.000000 -0.017219
1835.000000 -0.011013
1836.000000 -0.027212
1837.000000 -0.011013
1838.000000 -0.017219
1839.000000 -0.011014
1840.000000 0.468518
1841.000000 -0.011014
1842.000000 -0.017220
1843.000000 -0.011014
1844.000000 -0.027212
1845.000000 -0.011014
1846.000000 -0.017221
1847.000000 -0.011014
1848.000000 -0.007519
1849.000000 -0.011015
1850.000000 -0.017221
1851.000000 -0.011015
1852.000000 -0.027213
1853.000000 -0.011015
1854.000000 -0.017222
1855.000000 -0.011015
1856.000000 0.015195
1857.000000 -0.011015
1858.000000 -0.017222
1859.000000 -0.011016
1860.000000 -0.027214
1861.000000 -0.011016
1862.000000 -0.017223
1863.000000 -0.011016
1864.000000 -0.007521
1865.000000 -0.011017
1866.000000 -0.017223
1867.000000 -0.011016
1868.000000 -0.027216
1869.000000 -0.011017
1870.000000 -0.017223
1871.000000 -0.011017
1872.000000 0.468514
1873.000000 -0.011018
1874.000000 -0.017224
1875.000000 -0.011017
1876.000000 -0.027217
1877.000000 -0.011018
1878.000000 -0.017224
1879.000000 -0.011018
1880.000000 -0.007523
1881.000000 -0.011019
1882.000000 -0.017225
1883.000000 -0.011018
1884.000000 -0.027217
1885.000000 -0.011019
1886.000000 -0.017226
1887.000000 -0.011019
1888.000000 -0.026974
1889.000000 -0.011019
1890.000000 -0.017226
1891.000000 -0.011020
1892.000000 -0.027218
1893.000000 -0.011020
1894.000000 -0.017226
1895.000000 -0.011020
1896.000000 -0.007525
1897.000000 -0.011020
1898.000000 -0.017227
1899.000000 -0.011021
1900.000000 -0.027219
1901.000000 -0.011021
1902.000000 -0.017227
1903.000000 -0.011021
1904.000000 0.468510
1905.000000 -0.011021
1906.000000 -0.017228
1907.000000 -0.011021
1908.000000 -0.027220
1909.000000 -0.011022
1910.000000 -0.017228
1911.000000 -0.011022
1912.000000 -0.007527
1913.000000 -0.011022
1914.000000 -0.017229
1915.000000 -0.011023
1916.000000 -0.027221
1917.000000 -0.011022
1918.000000 -0.017230
1919.000000 -0.011022
1920.000000 0.029810
1921.000000 -0.011023
1922.000000 -0.017230
1923.000000 -0.011023
1924.000000 -0.027222
1925.000000 -0.011024
1926.000000 -0.017230
1927.000000 -0.011024
1928.000000 -0.007529
1929.000000 -0.011024
1930.000000 -0.017231
1931.000000 -0.011024
1932.000000 -0.027223
1933.000000 -0.011024
1934.000000 -0.017232
1935.000000 -0.011024
1936.000000 0.468506
1937.000000 -0.011025
1938.000000 -0.017232
1939.000000 -0.011025
1940.000000 -0.027224
1941.000000 -0.011026
1942.000000 -0.017232
1943.000000 -0.011025
1944.000000 -0.007531
1945.000000 -0.011026
1946.000000 -0.017233
1947.000000 -0.011026
1948.000000 -0.027225
1949.000000 -0.011026
1950.000000 -0.017233
1951.000000 -0.011027
1952.000000 -0.026982
1953.000000 -0.011027
1954.000000 -0.017234
1955.000000 -0.011027
1956.000000 -0.027226
1957.000000 -0.011027
1958.000000 -0.017234
1959.000000 -0.011028
1960.000000 -0.007532
1961.000000 -0.011028
1962.000000 -0.017235
1963.000000 -0.011028
1964.000000 -0.027227
1965.000000 -0.011028
1966.000000 -0.017235
1967.000000 -0.011029
1968.000000 0.468503
1969.000000 -0.011029
1970.000000 -0.017236
1971.000000 -0.011029
1972.000000 -0.027227
1973.000000 -0.011030
1974.000000 -0.017236
1975.000000 -0.011029
1976.000000 -0.007535
1977.000000 -0.011030
1978.000000 -0.017236
1979.000000 -0.011030
1980.000000 -0.027229
1981.000000 -0.011030
1982.000000 -0.017237
1983.000000 -0.011030
1984.000000 0.015180
1985.000000 -0.011031
1986.000000 -0.017238
1987.000000 -0.011030
1988.000000 -0.027230
1989.000000 -0.011031
1990.000000 -0.017238
1991.000000 -0.011032
1992.000000 -0.007536
1993.000000 -0.011032
1994.000000 -0.017238
1995.000000 -0.011032
1996.000000 -0.027231
1997.000000 -0.011032
1998.000000 -0.017239
1999.000000 -0.011032
2000.000000 0.468498
2001.000000 -0.011032
2002.000000 -0.017240
2003.000000 -0.011032
2004.000000 -0.027232
2005.000000 -0.011033
2006.000000 -0.017240
2007.000000 -0.011033
2008.000000 -0.007539
2009.000000 -0.011033
2010.000000 -0.017241
2011.000000 -0.011033
2012.000000 -0.027233
2013.000000 -0.011034
2014.000000 -0.017241
2015.000000 -0.011034
2016.000000 -0.026990
2017.000000 -0.011034
2018.000000 -0.017242
2019.000000 -0.011034
2020.000000 -0.027234
2021.000000 -0.011035
2022.000000 -0.017242
2023.000000 -0.011035
2024.000000 -0.007540
2025.000000 -0.011036
2026.000000 -0.017242
2027.000000 -0.011036
2028.000000 -0.027234
2029.000000 -0.011036
2030.000000 -0.017243
2031.000000 -0.011036
2032.000000 0.468495
2033.000000 -0.011037
2034.000000 -0.017243
2035.000000 -0.011037
2036.000000 -0.027235
2037.000000 -0.011037
2038.000000 -0.017243
2039.000000 -0.011038
2040.000000 -0.007542
2041.000000 -0.011037
2042.000000 -0.017244
2043.000000 -0.011038
2044.000000 -0.027236
2045.000000 -0.011038
2046.000000 -0.017245
2047.000000 -0.011038
2048.000000 -1.0
2049.000000 -0.011038
2050.000000 -0.017245
2051.000000 -0.011039
2052.000000 -0.027237
2053.000000 -0.011039
2054.000000 -0.017246
2055.000000 -0.011039
2056.000000 -0.007544
2057.000000 -0.011039
2058.000000 -0.017246
2059.000000 -0.011040
2060.000000 -0.027238
2061.000000 -0.011040
2062.000000 -0.017246
2063.000000 -0.011040
2064.000000 0.468491
2065.000000 -0.011041
2066.000000 -0.017247
2067.000000 -0.011040
2068.000000 -0.027239
2069.000000 -0.011041
2070.000000 -0.017248
2071.000000 -0.011041
2072.000000 -0.007546
2073.000000 -0.011041
2074.000000 -0.017248
2075.000000 -0.011041
2076.000000 -0.027241
2077.000000 -0.011041
2078.000000 -0.017249
2079.000000 -0.011042
2080.000000 -0.026997
2081.000000 -0.011042
2082.000000 -0.017249
2083.000000 -0.011042
2084.000000 -0.027242
2085.000000 -0.011042
2086.000000 -0.017250
2087.000000 -0.011042
2088.000000 -0.007548
2089.000000 -0.011044
2090.000000 -0.017249
2091.000000 -0.011044
2092.000000 -0.027242
2093.000000 -0.011044
2094.000000 -0.017250
2095.000000 -0.011044
2096.000000 0.468487
2097.000000 -0.011044
2098.000000 -0.017250
2099.000000 -0.011045
2100.000000 -0.027243
2101.000000 -0.011044
2102.000000 -0.017252
2103.000000 -0.011045
2104.000000 -0.007549
2105.000000 -0.011045
2106.000000 -0.017252
2107.000000 -0.011046
2108.000000 -0.027244
2109.000000 -0.011045
2110.000000 -0.017252
2111.000000 -0.011046
2112.000000 0.015165
2113.000000 -0.011046
2114.000000 -0.017253
2115.000000 -0.011046
2116.000000 -0.027245
2117.000000 -0.011047
2118.000000 -0.017253
2119.000000 -0.011047
2120.000000 -0.007551
2121.000000 -0.011047
2122.000000 -0.017254
2123.000000 -0.011047
2124.000000 -0.027246
2125.000000 -0.011048
2126.000000 -0.017254
2127.000000 -0.011047
2128.000000 0.468483
2129.000000 -0.011048
2130.000000 -0.017255
2131.000000 -0.011048
2132.000000 -0.027247
2133.000000 -0.011048
2134.000000 -0.017255
2135.000000 -0.011049
2136.000000 -0.007554
2137.000000 -0.011048
2138.000000 -0.017256
2139.000000 -0.011049
2140.000000 -0.027248
2141.000000 -0.011049
2142.000000 -0.017256
2143.000000 -0.011050
2144.000000 -0.027005
2145.000000 -0.011050
2146.000000 -0.017256
2147.000000 -0.011050
2148.000000 -0.027249
2149.000000 -0.011050
2150.000000 -0.017257
2151.000000 -0.011051
2152.000000 -0.007556
2153.000000 -0.011050
2154.000000 -0.017258
2155.000000 -0.011051
2156.000000 -0.027250
2157.000000 -0.011051
2158.000000 -0.017258
2159.000000 -0.011051
2160.000000 0.468479
2161.000000 -0.011052
2162.000000 -0.017258
2163.000000 -0.011052
2164.000000 -0.027251
2165.000000 -0.011052
2166.000000 -0.017259
2167.000000 -0.011052
2168.000000 -0.007558
2169.000000 -0.011053
2170.000000 -0.017259
2171.000000 -0.011053
2172.000000 -0.027252
2173.000000 -0.011053
2174.000000 -0.017260
2175.000000 -0.011053
2176.000000 0.029780
2177.000000 -0.011054
2178.000000 -0.017260
2179.000000 -0.011054
2180.000000 -0.027253
2181.000000 -0.011054
2182.000000 -0.017261
2183.000000 -0.011054
2184.000000 -0.007560
2185.000000 -0.011054
2186.000000 -0.017261
2187.000000 -0.011055
2188.000000 -0.027254
2189.000000 -0.011055
2190.000000 -0.017262
2191.000000 -0.011055
2192.000000 0.468476
2193.000000 -0.011056
2194.000000 -0.017262
2195.000000 -0.011056
2196.000000 -0.027255
2197.000000 -0.011056
2198.000000 -0.017262
2199.000000 -0.011057
2200.000000 -0.007561
2201.000000 -0.011057
2202.000000 -0.017263
2203.000000 -0.011056
2204.000000 -0.027256
2205.000000 -0.011057
2206.000000 -0.017264
2207.000000 -0.011057
2208.000000 -0.027012
2209.000000 -0.011058
2210.000000 -0.017264
2211.000000 -0.011058
2212.000000 -0.027256
2213.000000 -0.011058
2214.000000 -0.017265
2215.000000 -0.011058
2216.000000 -0.007563
2217.000000 -0.011059
2218.000000 -0.017265
2219.000000 -0.011058
2220.000000 -0.027258
2221.000000 -0.011059
2222.000000 -0.017265
2223.000000 -0.011059
2224.000000 0.468471
2225.000000 -0.011059
2226.000000 -0.017266
2227.000000 -0.011060
2228.000000 -0.027258
2229.000000 -0.011060
2230.000000 -0.017267
2231.000000 -0.011060
2232.000000 -0.007565
2233.000000 -0.011060
2234.000000 -0.017267
2235.000000 -0.011061
2236.000000 -0.027259
2237.000000 -0.011061
2238.000000 -0.017267
2239.000000 -0.011061
2240.000000 0.015149
2241.000000 -0.011061
2242.000000 -0.017268
2243.000000 -0.011062
2244.000000 -0.027260
2245.000000 -0.011062
2246.000000 -0.017268
2247.000000 -0.011062
2248.000000 -0.007567
2249.000000 -0.011063
2250.000000 -0.017269
2251.000000 -0.011062
2252.000000 -0.027261
2253.000000 -0.011063
2254.000000 -0.017269
2255.000000 -0.011063
2256.000000 0.468468
2257.000000 -0.011064
2258.000000 -0.017269
2259.000000 -0.011064
2260.000000 -0.027262
2261.000000 -0.011064
2262.000000 -0.017270
2263.000000 -0.011064
2264.000000 -0.007569
2265.000000 -0.011064
2266.000000 -0.017271
2267.000000 -0.011064
2268.000000 -0.027264
2269.000000 -0.011064
2270.000000 -0.017272
2271.000000 -0.011064
2272.000000 -0.027021
2273.000000 -0.011065
2274.000000 -0.017272
2275.000000 -0.011065
2276.000000 -0.027264
2277.000000 -0.011066
2278.000000 -0.017272
2279.000000 -0.011066
2280.000000 -0.007571
2281.000000 -0.011066
2282.000000 -0.017272
2283.000000 -0.011067
2284.000000 -0.027265
2285.000000 -0.011066
2286.000000 -0.017274
2287.000000 -0.011066
2288.000000 0.468464
2289.000000 -0.011067
2290.000000 -0.017274
2291.000000 -0.011067
2292.000000 -0.027266
2293.000000 -0.011068
2294.000000 -0.017274
2295.000000 -0.011068
2296.000000 -0.007572
2297.000000 -0.011068
2298.000000 -0.017275
2299.000000 -0.011068
2300.000000 -0.027267
2301.000000 -0.011069
2302.000000 -0.017275
2303.000000 -0.011069
2304.000000 -0.020367
2305.000000 -0.011069
2306.000000 -0.017275
2307.000000 -0.011070
2308.000000 -0.027267
2309.000000 -0.011070
2310.000000 -0.017276
2311.000000 -0.011070
2312.000000 -0.007574
2313.000000 -0.011070
2314.000000 -0.017277
2315.000000 -0.011070
2316.000000 -0.027269
2317.000000 -0.011070
2318.000000 -0.017277
2319.000000 -0.011071
2320.000000 0.468460
2321.000000 -0.011070
2322.000000 -0.017278
2323.000000 -0.011071
2324.000000 -0.027270
2325.000000 -0.011071
2326.000000 -0.017278
2327.000000 -0.011072
2328.000000 -0.007576
2329.000000 -0.011072
2330.000000 -0.017279
2331.000000 -0.011072
2332.000000 -0.027270
2333.000000 -0.011073
2334.000000 -0.017279
2335.000000 -0.011072
2336.000000 -0.027028
2337.000000 -0.011073
2338.000000 -0.017279
2339.000000 -0.011073
2340.000000 -0.027272
2341.000000 -0.011073
2342.000000 -0.017280
2343.000000 -0.011074
2344.000000 -0.007578
2345.000000 -0.011074
2346.000000 -0.017280
2347.000000 -0.011074
2348.000000 -0.027273
2349.000000 -0.011074
2350.000000 -0.017281
2351.000000 -0.011074
2352.000000 0.468456
2353.000000 -0.011075
2354.000000 -0.017281
2355.000000 -0.011075
2356.000000 -0.027273
2357.000000 -0.011076
2358.000000 -0.017281
2359.000000 -0.011076
2360.000000 -0.007580
2361.000000 -0.011076
2362.000000 -0.017282
2363.000000 -0.011076
2364.000000 -0.027275
2365.000000 -0.011076
2366.000000 -0.017283
2367.000000 -0.011076
2368.000000 0.015134
2369.000000 -0.011076
2370.000000 -0.017284
2371.000000 -0.011076
2372.000000 -0.027276
2373.000000 -0.011077
2374.000000 -0.017284
2375.000000 -0.011077
2376.000000 -0.007582
2377.000000 -0.011078
2378.000000 -0.017284
2379.000000 -0.011078
2380.000000 -0.027276
2381.000000 -0.011078
2382.000000 -0.017285
2383.000000 -0.011078
2384.000000 0.468452
2385.000000 -0.011078
2386.000000 -0.017285
2387.000000 -0.011079
2388.000000 -0.027278
2389.000000 -0.011079
2390.000000 -0.017285
2391.000000 -0.011079
2392.000000 -0.007585
2393.000000 -0.011079
2394.000000 -0.017286
2395.000000 -0.011080
2396.000000 -0.027278
2397.000000 -0.011080
2398.000000 -0.017287
2399.000000 -0.011080
2400.000000 -0.027036
2401.000000 -0.011080
2402.000000 -0.017287
2403.000000 -0.011081
2404.000000 -0.027279
2405.000000 -0.011081
2406.000000 -0.017287
2407.000000 -0.011082
2408.000000 -0.007586
2409.000000 -0.011081
2410.000000 -0.017288
2411.000000 -0.011082
2412.000000 -0.027280
2413.000000 -0.011082
2414.000000 -0.017288
2415.000000 -0.011083
2416.000000 0.468449
2417.000000 -0.011082
2418.000000 -0.017289
2419.000000 -0.011083
2420.000000 -0.027281
2421.000000 -0.011083
2422.000000 -0.017289
2423.000000 -0.011083
2424.000000 -0.007588
2425.000000 -0.011083
2426.000000 -0.017290
2427.000000 -0.011084
2428.000000 -0.027282
2429.000000 -0.011084
2430.000000 -0.017290
2431.000000 -0.011084
2432.000000 0.029749
2433.000000 -0.011084
2434.000000 -0.017291
2435.000000 -0.011085
2436.000000 -0.027283
2437.000000 -0.011085
2438.000000 -0.017291
2439.000000 -0.011085
2440.000000 -0.007590
2441.000000 -0.011085
2442.000000 -0.017292
2443.000000 -0.011086
2444.000000 -0.027284
2445.000000 -0.011085
2446.000000 -0.017293
2447.000000 -0.011086
2448.000000 0.468445
2449.000000 -0.011086
2450.000000 -0.017292
2451.000000 -0.011087
2452.000000 -0.027285
2453.000000 -0.011087
2454.000000 -0.017293
2455.000000 -0.011087
2456.000000 -0.007592
2457.000000 -0.011087
2458.000000 -0.017293
2459.000000 -0.011088
2460.000000 -0.027286
2461.000000 -0.011087
2462.000000 -0.017295
2463.000000 -0.011087
2464.000000 -0.027044
2465.000000 -0.011088
2466.000000 -0.017294
2467.000000 -0.011089
2468.000000 -0.027287
2469.000000 -0.011088
2470.000000 -0.017295
2471.000000 -0.011089
2472.000000 -0.007594
2473.000000 -0.011089
2474.000000 -0.017296
2475.000000 -0.011089
2476.000000 -0.027288
2477.000000 -0.011089
2478.000000 -0.017296
2479.000000 -0.011090
2480.000000 0.468441
2481.000000 -0.011090
2482.000000 -0.017297
2483.000000 -0.011090
2484.000000 -0.027289
2485.000000 -0.011090
2486.000000 -0.017297
2487.000000 -0.011091
2488.000000 -0.007596
2489.000000 -0.011091
2490.000000 -0.017297
2491.000000 -0.011091
2492.000000 -0.027290
2493.000000 -0.011092
2494.000000 -0.017298
2495.000000 -0.011091
2496.000000 0.015119
2497.000000 -0.011092
2498.000000 -0.017299
2499.000000 -0.011092
2500.000000 -0.027291
2501.000000 -0.011092
2502.000000 -0.017299
2503.000000 -0.011093
2504.000000 -0.007597
2505.000000 -0.011093
2506.000000 -0.017300
2507.000000 -0.011093
2508.000000 -0.027292
2509.000000 -0.011093
2510.000000 -0.017300
2511.000000 -0.011093
2512.000000 0.468437
2513.000000 -0.011094
2514.000000 -0.017300
2515.000000 -0.011094
2516.000000 -0.027293
2517.000000 -0.011094
2518.000000 -0.017301
2519.000000 -0.011095
2520.000000 -0.007599
2521.000000 -0.011095
2522.000000 -0.017301
2523.000000 -0.011095
2524.000000 -0.027294
2525.000000 -0.011095
2526.000000 -0.017302
2527.000000 -0.011096
2528.000000 -0.027050
2529.000000 -0.011096
2530.000000 -0.017302
2531.000000 -0.011096
2532.000000 -0.027295
2533.000000 -0.011096
2534.000000 -0.017303
2535.000000 -0.011096
2536.000000 -0.007602
2537.000000 -0.011096
2538.000000 -0.017304
2539.000000 -0.011097
2540.000000 -0.027295
2541.000000 -0.011097
2542.000000 -0.017304
2543.000000 -0.011098
2544.000000 0.468434
2545.000000 -0.011098
2546.000000 -0.017304
2547.000000 -0.011098
2548.000000 -0.027296
2549.000000 -0.011098
2550.000000 -0.017305
2551.000000 -0.011098
2552.000000 -0.007604
2553.000000 -0.011098
2554.000000 -0.017306
2555.000000 -0.011098
2556.000000 -0.027298
2557.000000 -0.011099
2558.000000 -0.017306
2559.000000 -0.011099
2560.000000 -0.226895
2561.000000 -0.011100
2562.000000 -0.017306
2563.000000 -0.011100
2564.000000 -0.027298
2565.000000 -0.011100
2566.000000 -0.017307
2567.000000 -0.011100
2568.000000 -0.007605
2569.000000 -0.011101
2570.000000 -0.017307
2571.000000 -0.011101
2572.000000 -0.027299
2573.000000 -0.011101
2574.000000 -0.017308
2575.000000 -0.011101
2576.000000 0.468430
2577.000000 -0.011102
2578.000000 -0.017308
2579.000000 -0.011101
2580.000000 -0.027301
2581.000000 -0.011102
2582.000000 -0.017308
2583.000000 -0.011102
2584.000000 -0.007608
2585.000000 -0.011102
2586.000000 -0.017309
2587.000000 -0.011103
2588.000000 -0.027301
2589.000000 -0.011103
2590.000000 -0.017309
2591.000000 -0.011103
2592.000000 -0.027059
2593.000000 -0.011103
2594.000000 -0.017310
2595.000000 -0.011104
2596.000000 -0.027302
2597.000000 -0.011104
2598.000000 -0.017310
2599.000000 -0.011104
2600.000000 -0.007609
2601.000000 -0.011105
2602.000000 -0.017311
2603.000000 -0.011104
2604.000000 -0.027303
2605.000000 -0.011105
2606.000000 -0.017312
2607.000000 -0.011105
2608.000000 0.468426
2609.000000 -0.011105
2610.000000 -0.017312
2611.000000 -0.011105
2612.000000 -0.027305
2613.000000 -0.011105
2614.000000 -0.017313
2615.000000 -0.011106
2616.000000 -0.007611
2617.000000 -0.011106
2618.000000 -0.017313
2619.000000 -0.011106
2620.000000 -0.027305
2621.000000 -0.011107
2622.000000 -0.017313
2623.000000 -0.011107
2624.000000 0.015103
2625.000000 -0.011107
2626.000000 -0.017314
2627.000000 -0.011107
2628.000000 -0.027306
2629.000000 -0.011108
2630.000000 -0.017314
2631.000000 -0.011108
2632.000000 -0.007613
2633.000000 -0.011108
2634.000000 -0.017315
2635.000000 -0.011108
2636.000000 -0.027307
2637.000000 -0.011109
2638.000000 -0.017315
2639.000000 -0.011109
2640.000000 0.468422
2641.000000 -0.011109
2642.000000 -0.017316
2643.000000 -0.011109
2644.000000 -0.027308
2645.000000 -0.011109
2646.000000 -0.017317
2647.000000 -0.011109
2648.000000 -0.007615
2649.000000 -0.011110
2650.000000 -0.017317
2651.000000 -0.011110
2652.000000 -0.027309
2653.000000 -0.011111
2654.000000 -0.017317
2655.000000 -0.011111
2656.000000 -0.027066
2657.000000 -0.011111
2658.000000 -0.017317
2659.000000 -0.011112
2660.000000 -0.027310
2661.000000 -0.011111
2662.000000 -0.017318
2663.000000 -0.011112
2664.000000 -0.007617
2665.000000 -0.011112
2666.000000 -0.017318
2667.000000 -0.011112
2668.000000 -0.027311
2669.000000 -0.011113
2670.000000 -0.017319
2671.000000 -0.011112
2672.000000 0.468418
2673.000000 -0.011113
2674.000000 -0.017319
2675.000000 -0.011114
2676.000000 -0.027311
2677.000000 -0.011114
2678.000000 -0.017320
2679.000000 -0.011113
2680.000000 -0.007619
2681.000000 -0.011114
2682.000000 -0.017320
2683.000000 -0.011115
2684.000000 -0.027312
2685.000000 -0.011115
2686.000000 -0.017321
2687.000000 -0.011114
2688.000000 0.029718
2689.000000 -0.011114
2690.000000 -0.017322
2691.000000 -0.011115
2692.000000 -0.027314
2693.000000 -0.011115
2694.000000 -0.017322
2695.000000 -0.011115
2696.000000 -0.007621
2697.000000 -0.011116
2698.000000 -0.017322
2699.000000 -0.011116
2700.000000 -0.027315
2701.000000 -0.011116
2702.000000 -0.017323
2703.000000 -0.011117
2704.000000 0.468415
2705.000000 -0.011117
2706.000000 -0.017323
2707.000000 -0.011117
2708.000000 -0.027316
2709.000000 -0.011117
2710.000000 -0.017324
2711.000000 -0.011117
2712.000000 -0.007623
2713.000000 -0.011117
2714.000000 -0.017325
2715.000000 -0.011118
2716.000000 -0.027316
2717.000000 -0.011118
2718.000000 -0.017325
2719.000000 -0.011119
2720.000000 -0.027073
2721.000000 -0.011119
2722.000000 -0.017325
2723.000000 -0.011119
2724.000000 -0.027318
2725.000000 -0.011119
2726.000000 -0.017325
2727.000000 -0.011120
2728.000000 -0.007624
2729.000000 -0.011120
2730.000000 -0.017326
2731.000000 -0.011120
2732.000000 -0.027318
2733.000000 -0.011120
2734.000000 -0.017327
2735.000000 -0.011120
2736.000000 0.468410
2737.000000 -0.011120
2738.000000 -0.017328
2739.000000 -0.011120
2740.000000 -0.027320
2741.000000 -0.011121
2742.000000 -0.017327
2743.000000 -0.011122
2744.000000 -0.007626
2745.000000 -0.011122
2746.000000 -0.017328
2747.000000 -0.011121
2748.000000 -0.027321
2749.000000 -0.011122
2750.000000 -0.017328
2751.000000 -0.011123
2752.000000 0.015089
2753.000000 -0.011123
2754.000000 -0.017329
2755.000000 -0.011123
2756.000000 -0.027321
2757.000000 -0.011123
2758.000000 -0.017329
2759.000000 -0.011124
2760.000000 -0.007628
2761.000000 -0.011123
2762.000000 -0.017330
2763.000000 -0.011124
2764.000000 -0.027322
2765.000000 -0.011124
2766.000000 -0.017331
2767.000000 -0.011124
2768.000000 0.468407
2769.000000 -0.011124
2770.000000 -0.017331
2771.000000 -0.011125
2772.000000 -0.027323
2773.000000 -0.011125
2774.000000 -0.017332
2775.000000 -0.011125
2776.000000 -0.007630
2777.000000 -0.011125
2778.000000 -0.017332
2779.000000 -0.011126
2780.000000 -0.027324
2781.000000 -0.011126
2782.000000 -0.017332
2783.000000 -0.011126
2784.000000 -0.027081
2785.000000 -0.011127
2786.000000 -0.017333
2787.000000 -0.011126
2788.000000 -0.027325
2789.000000 -0.011127
2790.000000 -0.017334
2791.000000 -0.011126
2792.000000 -0.007633
2793.000000 -0.011127
2794.000000 -0.017334
2795.000000 -0.011127
2796.000000 -0.027326
2797.000000 -0.011128
2798.000000 -0.017334
2799.000000 -0.011128
2800.000000 0.468403
2801.000000 -0.011128
2802.000000 -0.017335
2803.000000 -0.011129
2804.000000 -0.027327
2805.000000 -0.011128
2806.000000 -0.017336
2807.000000 -0.011129
2808.000000 -0.007634
2809.000000 -0.011129
2810.000000 -0.017336
2811.000000 -0.011129
2812.000000 -0.027328
2813.000000 -0.011130
2814.000000 -0.017336
2815.000000 -0.011130
2816.000000 -0.020428
2817.000000 -0.011130
2818.000000 -0.017337
2819.000000 -0.011130
2820.000000 -0.027329
2821.000000 -0.011131
2822.000000 -0.017337
2823.000000 -0.011131
2824.000000 -0.007636
2825.000000 -0.011131
2826.000000 -0.017338
2827.000000 -0.011131
2828.000000 -0.027330
2829.000000 -0.011131
2830.000000 -0.017339
2831.000000 -0.011131
2832.000000 0.468399
2833.000000 -0.011132
2834.000000 -0.017339
2835.000000 -0.011132
2836.000000 -0.027331
2837.000000 -0.011132
2838.000000 -0.017340
2839.000000 -0.011132
2840.000000 -0.007638
2841.000000 -0.011133
2842.000000 -0.017340
2843.000000 -0.011133
2844.000000 -0.027332
2845.000000 -0.011133
2846.000000 -0.017340
2847.000000 -0.011134
2848.000000 -0.027089
2849.000000 -0.011134
2850.000000 -0.017340
2851.000000 -0.011134
2852.000000 -0.027333
2853.000000 -0.011135
2854.000000 -0.017341
2855.000000 -0.011134
2856.000000 -0.007640
2857.000000 -0.011135
2858.000000 -0.017341
2859.000000 -0.011136
2860.000000 -0.027333
2861.000000 -0.011136
2862.000000 -0.017342
2863.000000 -0.011135
2864.000000 0.468395
2865.000000 -0.011136
2866.000000 -0.017342
2867.000000 -0.011136
2868.000000 -0.027335
2869.000000 -0.011136
2870.000000 -0.017343
2871.000000 -0.011137
2872.000000 -0.007641
2873.000000 -0.011137
2874.000000 -0.017344
2875.000000 -0.011137
2876.000000 -0.027335
2877.000000 -0.011138
2878.000000 -0.017344
2879.000000 -0.011137
2880.000000 0.015073
2881.000000 -0.011138
2882.000000 -0.017344
2883.000000 -0.011138
2884.000000 -0.027337
2885.000000 -0.011138
2886.000000 -0.017345
2887.000000 -0.011138
2888.000000 -0.007644
2889.000000 -0.011139
2890.000000 -0.017345
2891.000000 -0.011139
2892.000000 -0.027337
2893.000000 -0.011140
2894.000000 -0.017345
2895.000000 -0.011140
2896.000000 0.468392
2897.000000 -0.011140
2898.000000 -0.017346
2899.000000 -0.011140
2900.000000 -0.027339
2901.000000 -0.011140
2902.000000 -0.017347
2903.000000 -0.011140
2904.000000 -0.007645
2905.000000 -0.011141
2906.000000 -0.017347
2907.000000 -0.011141
2908.000000 -0.027340
2909.000000 -0.011141
2910.000000 -0.017347
2911.000000 -0.011142
2912.000000 -0.027096
2913.000000 -0.011142
2914.000000 -0.017348
2915.000000 -0.011142
2916.000000 -0.027340
2917.000000 -0.011142
2918.000000 -0.017349
2919.000000 -0.011142
2920.000000 -0.007648
2921.000000 -0.011142
2922.000000 -0.017349
2923.000000 -0.011143
2924.000000 -0.027342
2925.000000 -0.011143
2926.000000 -0.017349
2927.000000 -0.011143
2928.000000 0.468387
2929.000000 -0.011143
2930.000000 -0.017350
2931.000000 -0.011144
2932.000000 -0.027342
2933.000000 -0.011144
2934.000000 -0.017351
2935.000000 -0.011144
2936.000000 -0.007649
2937.000000 -0.011145
2938.000000 -0.017351
2939.000000 -0.011144
2940.000000 -0.027344
2941.000000 -0.011145
2942.000000 -0.017351
2943.000000 -0.011145
2944.000000 0.029688
2945.000000 -0.011146
2946.000000 -0.017352
2947.000000 -0.011145
2948.000000 -0.027345
2949.000000 -0.011146
2950.000000 -0.017352
2951.000000 -0.011146
2952.000000 -0.007651
2953.000000 -0.011147
2954.000000 -0.017353
2955.000000 -0.011146
2956.000000 -0.027346
2957.000000 -0.011146
2958.000000 -0.017354
2959.000000 -0.011147
2960.000000 0.468384
2961.000000 -0.011147
2962.000000 -0.017354
2963.000000 -0.011148
2964.000000 -0.027346
2965.000000 -0.011148
2966.000000 -0.017354
2967.000000 -0.011148
2968.000000 -0.007653
2969.000000 -0.011148
2970.000000 -0.017355
2971.000000 -0.011149
2972.000000 -0.027347
2973.000000 -0.011149
2974.000000 -0.017355
2975.000000 -0.011149
2976.000000 -0.027104
2977.000000 -0.011149
2978.000000 -0.017356
2979.000000 -0.011150
2980.000000 -0.027348
2981.000000 -0.011150
2982.000000 -0.017356
2983.000000 -0.011150
2984.000000 -0.007655
2985.000000 -0.011150
2986.000000 -0.017357
2987.000000 -0.011150
2988.000000 -0.027349
2989.000000 -0.011151
2990.000000 -0.017357
2991.000000 -0.011151
2992.000000 0.468380
2993.000000 -0.011151
2994.000000 -0.017358
2995.000000 -0.011151
2996.000000 -0.027350
2997.000000 -0.011152
2998.000000 -0.017358
2999.000000 -0.011152
3000.000000 -0.007657
3001.000000 -0.011152
3002.000000 -0.017359
3003.000000 -0.011152
3004.000000 -0.027351
3005.000000 -0.011152
3006.000000 -0.017360
3007.000000 -0.011152
3008.000000 0.015057
3009.000000 -0.011153
3010.000000 -0.017359
3011.000000 -0.011154
3012.000000 -0.027351
3013.000000 -0.011154
3014.000000 -0.017360
3015.000000 -0.011154
3016.000000 -0.007659
3017.000000 -0.011154
3018.000000 -0.017360
3019.000000 -0.011154
3020.000000 -0.027353
3021.000000 -0.011155
3022.000000 -0.017361
3023.000000 -0.011155
3024.000000 0.468377
3025.000000 -0.011155
3026.000000 -0.017362
3027.000000 -0.011155
3028.000000 -0.027354
3029.000000 -0.011155
3030.000000 -0.017362
3031.000000 -0.011156
3032.000000 -0.007661
3033.000000 -0.011156
3034.000000 -0.017362
3035.000000 -0.011156
3036.000000 -0.027355
3037.000000 -0.011156
3038.000000 -0.017363
3039.000000 -0.011157
3040.000000 -0.027112
3041.000000 -0.011157
3042.000000 -0.017363
3043.000000 -0.011157
3044.000000 -0.027356
3045.000000 -0.011157
3046.000000 -0.017364
3047.000000 -0.011158
3048.000000 -0.007663
3049.000000 -0.011157
3050.000000 -0.017365
3051.000000 -0.011158
3052.000000 -0.027357
3053.000000 -0.011158
3054.000000 -0.017365
3055.000000 -0.011158
3056.000000 0.468372
3057.000000 -0.011159
3058.000000 -0.017365
3059.000000 -0.011159
3060.000000 -0.027358
3061.000000 -0.011159
3062.000000 -0.017366
3063.000000 -0.011159
3064.000000 -0.007665
3065.000000 -0.011160
3066.000000 -0.017366
3067.000000 -0.011160
3068.000000 -0.027358
3069.000000 -0.011161
3070.000000 -0.017366
3071.000000 -0.011161
3072.000000 -0.488609
3073.000000 -0.011160
3074.000000 -0.017368
3075.000000 -0.011161
3076.000000 -0.027359
3077.000000 -0.011161
3078.000000 -0.017368
3079.000000 -0.011162
3080.000000 -0.007666
3081.000000 -0.011162
3082.000000 -0.017368
3083.000000 -0.011162
3084.000000 -0.027360
3085.000000 -0.011162
3086.000000 -0.017369
3087.000000 -0.011163
3088.000000 0.468369
3089.000000 -0.011162
3090.000000 -0.017370
3091.000000 -0.011162
3092.000000 -0.027362
3093.000000 -0.011163
3094.000000 -0.017370
3095.000000 -0.011163
3096.000000 -0.007668
3097.000000 -0.011164
3098.000000 -0.017370
3099.000000 -0.011164
3100.000000 -0.027362
3101.000000 -0.011164
3102.000000 -0.017371
3103.000000 -0.011164
3104.000000 -0.027120
3105.000000 -0.011164
3106.000000 -0.017371
3107.000000 -0.011165
3108.000000 -0.027364
3109.000000 -0.011164
3110.000000 -0.017372
3111.000000 -0.011165
3112.000000 -0.007671
3113.000000 -0.011165
3114.000000 -0.017372
3115.000000 -0.011166
3116.000000 -0.027364
3117.000000 -0.011166
3118.000000 -0.017373
3119.000000 -0.011166
3120.000000 0.468365
3121.000000 -0.011166
3122.000000 -0.017373
3123.000000 -0.011167
3124.000000 -0.027365
3125.000000 -0.011167
3126.000000 -0.017374
3127.000000 -0.011167
3128.000000 -0.007672
3129.000000 -0.011167
3130.000000 -0.017374
3131.000000 -0.011168
3132.000000 -0.027366
3133.000000 -0.011168
3134.000000 -0.017375
3135.000000 -0.011168
3136.000000 0.015043
3137.000000 -0.011168
3138.000000 -0.017375
3139.000000 -0.011169
3140.000000 -0.027367
3141.000000 -0.011169
3142.000000 -0.017375
3143.000000 -0.011169
3144.000000 -0.007675
3145.000000 -0.011169
3146.000000 -0.017376
3147.000000 -0.011169
3148.000000 -0.027368
3149.000000 -0.011170
3150.000000 -0.017377
3151.000000 -0.011169
3152.000000 0.468360
3153.000000 -0.011170
3154.000000 -0.017377
3155.000000 -0.011170
3156.000000 -0.027369
3157.000000 -0.011171
3158.000000 -0.017377
3159.000000 -0.011171
3160.000000 -0.007676
3161.000000 -0.011171
3162.000000 -0.017378
3163.000000 -0.011172
3164.000000 -0.027370
3165.000000 -0.011171
3166.000000 -0.017379
3167.000000 -0.011171
3168.000000 -0.027128
3169.000000 -0.011172
3170.000000 -0.017379
3171.000000 -0.011172
3172.000000 -0.027371
3173.000000 -0.011173
3174.000000 -0.017379
3175.000000 -0.011173
3176.000000 -0.007678
3177.000000 -0.011173
3178.000000 -0.017379
3179.000000 -0.011174
3180.000000 -0.027372
3181.000000 -0.011173
3182.000000 -0.017381
3183.000000 -0.011173
3184.000000 0.468357
3185.000000 -0.011174
3186.000000 -0.017381
3187.000000 -0.011174
3188.000000 -0.027373
3189.000000 -0.011175
3190.000000 -0.017381
3191.000000 -0.011175
3192.000000 -0.007679
3193.000000 -0.011175
3194.000000 -0.017382
3195.000000 -0.011175
3196.000000 -0.027374
3197.000000 -0.011176
3198.000000 -0.017382
3199.000000 -0.011175
3200.000000 0.029657
3201.000000 -0.011176
3202.000000 -0.017383
3203.000000 -0.011176
3204.000000 -0.027375
3205.000000 -0.011176
3206.000000 -0.017383
3207.000000 -0.011177
3208.000000 -0.007682
3209.000000 -0.011177
3210.000000 -0.017383
3211.000000 -0.011177
3212.000000 -0.027376
3213.000000 -0.011177
3214.000000 -0.017384
3215.000000 -0.011178
3216.000000 0.468353
3217.000000 -0.011178
3218.000000 -0.017384
3219.000000 -0.011178
3220.000000 -0.027377
3221.000000 -0.011178
3222.000000 -0.017385
3223.000000 -0.011179
3224.000000 -0.007684
3225.000000 -0.011178
3226.000000 -0.017386
3227.000000 -0.011179
3228.000000 -0.027378
3229.000000 -0.011179
3230.000000 -0.017386
3231.000000 -0.011179
3232.000000 -0.027135
3233.000000 -0.011180
3234.000000 -0.017386
3235.000000 -0.011180
3236.000000 -0.027379
3237.000000 -0.011180
3238.000000 -0.017387
3239.000000 -0.011181
3240.000000 -0.007685
3241.000000 -0.011181
3242.000000 -0.017387
3243.000000 -0.011181
3244.000000 -0.027380
3245.000000 -0.011181
3246.000000 -0.017388
3247.000000 -0.011181
3248.000000 0.468349
3249.000000 -0.011182
3250.000000 -0.017388
3251.000000 -0.011182
3252.000000 -0.027380
3253.000000 -0.011183
3254.000000 -0.017388
3255.000000 -0.011183
3256.000000 -0.007687
3257.000000 -0.011183
3258.000000 -0.017389
3259.000000 -0.011183
3260.000000 -0.027382
3261.000000 -0.011183
3262.000000 -0.017390
3263.000000 -0.011183
3264.000000 0.015027
3265.000000 -0.011183
3266.000000 -0.017391
3267.000000 -0.011183
3268.000000 -0.027383
3269.000000 -0.011184
3270.000000 -0.017391
3271.000000 -0.011184
3272.000000 -0.007689
3273.000000 -0.011185
3274.000000 -0.017391
3275.000000 -0.011185
3276.000000 -0.027383
3277.000000 -0.011185
3278.000000 -0.017392
3279.000000 -0.011185
3280.000000 0.468345
3281.000000 -0.011185
3282.000000 -0.017392
3283.000000 -0.011186
3284.000000 -0.027384
3285.000000 -0.011186
3286.000000 -0.017393
3287.000000 -0.011186
3288.000000 -0.007692
3289.000000 -0.011186
3290.000000 -0.017393
3291.000000 -0.011187
3292.000000 -0.027385
3293.000000 -0.011187
3294.000000 -0.017394
3295.000000 -0.011187
3296.000000 -0.027142
3297.000000 -0.011188
3298.000000 -0.017394
3299.000000 -0.011187
3300.000000 -0.027387
3301.000000 -0.011188
3302.000000 -0.017394
3303.000000 -0.011188
3304.000000 -0.007694
3305.000000 -0.011188
3306.000000 -0.017395
3307.000000 -0.011189
3308.000000 -0.027387
3309.000000 -0.011189
3310.000000 -0.017395
3311.000000 -0.011189
3312.000000 0.468342
3313.000000 -0.011190
3314.000000 -0.017396
3315.000000 -0.011189
3316.000000 -0.027388
3317.000000 -0.011190
3318.000000 -0.017397
3319.000000 -0.011190
3320.000000 -0.007695
3321.000000 -0.011190
3322.000000 -0.017397
3323.000000 -0.011191
3324.000000 -0.027389
3325.000000 -0.011191
3326.000000 -0.017397
3327.000000 -0.011191
3328.000000 -0.020490
3329.000000 -0.011191
3330.000000 -0.017398
3331.000000 -0.011191
3332.000000 -0.027390
3333.000000 -0.011192
3334.000000 -0.017398
3335.000000 -0.011192
3336.000000 -0.007697
3337.000000 -0.011192
3338.000000 -0.017399
3339.000000 -0.011193
3340.000000 -0.027391
3341.000000 -0.011193
3342.000000 -0.017399
3343.000000 -0.011193
3344.000000 0.468338
3345.000000 -0.011193
3346.000000 -0.017400
3347.000000 -0.011193
3348.000000 -0.027392
3349.000000 -0.011194
3350.000000 -0.017400
3351.000000 -0.011194
3352.000000 -0.007699
3353.000000 -0.011194
3354.000000 -0.017401
3355.000000 -0.011194
3356.000000 -0.027393
3357.000000 -0.011195
3358.000000 -0.017401
3359.000000 -0.011195
3360.000000 -0.027150
3361.000000 -0.011195
3362.000000 -0.017401
3363.000000 -0.011196
3364.000000 -0.027394
3365.000000 -0.011195
3366.000000 -0.017402
3367.000000 -0.011196
3368.000000 -0.007701
3369.000000 -0.011196
3370.000000 -0.017403
3371.000000 -0.011196
3372.000000 -0.027395
3373.000000 -0.011196
3374.000000 -0.017404
3375.000000 -0.011196
3376.000000 0.468334
3377.000000 -0.011197
3378.000000 -0.017404
3379.000000 -0.011197
3380.000000 -0.027396
3381.000000 -0.011197
3382.000000 -0.017404
3383.000000 -0.011198
3384.000000 -0.007703
3385.000000 -0.011198
3386.000000 -0.017404
3387.000000 -0.011198
3388.000000 -0.027397
3389.000000 -0.011199
3390.000000 -0.017405
3391.000000 -0.011198
3392.000000 0.015012
3393.000000 -0.011199
3394.000000 -0.017406
3395.000000 -0.011199
3396.000000 -0.027398
3397.000000 -0.011199
3398.000000 -0.017406
3399.000000 -0.011200
3400.000000 -0.007704
3401.000000 -0.011200
3402.000000 -0.017407
3403.000000 -0.011200
3404.000000 -0.027398
3405.000000 -0.011201
3406.000000 -0.017407
3407.000000 -0.011200
3408.000000 0.468330
3409.000000 -0.011201
3410.000000 -0.017407
3411.000000 -0.011201
3412.000000 -0.027400
3413.000000 -0.011201
3414.000000 -0.017408
3415.000000 -0.011201
3416.000000 -0.007707
3417.000000 -0.011202
3418.000000 -0.017408
3419.000000 -0.011202
3420.000000 -0.027401
3421.000000 -0.011202
3422.000000 -0.017409
3423.000000 -0.011202
3424.000000 -0.027158
3425.000000 -0.011203
3426.000000 -0.017409
3427.000000 -0.011203
3428.000000 -0.027402
3429.000000 -0.011203
3430.000000 -0.017410
3431.000000 -0.011203
3432.000000 -0.007709
3433.000000 -0.011203
3434.000000 -0.017411
3435.000000 -0.011203
3436.000000 -0.027403
3437.000000 -0.011204
3438.000000 -0.017411
3439.000000 -0.011204
3440.000000 0.468326
3441.000000 -0.011204
3442.000000 -0.017412
3443.000000 -0.011204
3444.000000 -0.027404
3445.000000 -0.011205
3446.000000 -0.017412
3447.000000 -0.011205
3448.000000 -0.007710
3449.000000 -0.011206
3450.000000 -0.017412
3451.000000 -0.011206
3452.000000 -0.027405
3453.000000 -0.011206
3454.000000 -0.017412
3455.000000 -0.011207
3456.000000 0.029627
3457.000000 -0.011206
3458.000000 -0.017413
3459.000000 -0.011207
3460.000000 -0.027406
3461.000000 -0.011207
3462.000000 -0.017413
3463.000000 -0.011207
3464.000000 -0.007713
3465.000000 -0.011207
3466.000000 -0.017414
3467.000000 -0.011208
3468.000000 -0.027407
3469.000000 -0.011207
3470.000000 -0.017415
3471.000000 -0.011208
3472.000000 0.468323
3473.000000 -0.011209
3474.000000 -0.017415
3475.000000 -0.011209
3476.000000 -0.027407
3477.000000 -0.011209
3478.000000 -0.017415
3479.000000 -0.011210
3480.000000 -0.007714
3481.000000 -0.011209
3482.000000 -0.017416
3483.000000 -0.011210
3484.000000 -0.027408
3485.000000 -0.011210
3486.000000 -0.017417
3487.000000 -0.011210
3488.000000 -0.027165
3489.000000 -0.011210
3490.000000 -0.017417
3491.000000 -0.011211
3492.000000 -0.027409
3493.000000 -0.011211
3494.000000 -0.017417
3495.000000 -0.011212
3496.000000 -0.007716
3497.000000 -0.011211
3498.000000 -0.017418
3499.000000 -0.011211
3500.000000 -0.027411
3501.000000 -0.011211
3502.000000 -0.017419
3503.000000 -0.011212
3504.000000 0.468319
3505.000000 -0.011212
3506.000000 -0.017419
3507.000000 -0.011213
3508.000000 -0.027411
3509.000000 -0.011212
3510.000000 -0.017420
3511.000000 -0.011213
3512.000000 -0.007718
3513.000000 -0.011213
3514.000000 -0.017420
3515.000000 -0.011213
3516.000000 -0.027412
3517.000000 -0.011214
3518.000000 -0.017420
3519.000000 -0.011214
3520.000000 0.014996
3521.000000 -0.011214
3522.000000 -0.017421
3523.000000 -0.011214
3524.000000 -0.027413
3525.000000 -0.011215
3526.000000 -0.017421
3527.000000 -0.011215
3528.000000 -0.007720
3529.000000 -0.011215
3530.000000 -0.017422
3531.000000 -0.011215
3532.000000 -0.027414
3533.000000 -0.011216
3534.000000 -0.017422
3535.000000 -0.011216
3536.000000 0.468315
3537.000000 -0.011216
3538.000000 -0.017423
3539.000000 -0.011216
3540.000000 -0.027415
3541.000000 -0.011216
3542.000000 -0.017424
3543.000000 -0.011216
3544.000000 -0.007722
3545.000000 -0.011217
3546.000000 -0.017424
3547.000000 -0.011217
3548.000000 -0.027416
3549.000000 -0.011218
3550.000000 -0.017424
3551.000000 -0.011218
3552.000000 -0.027173
3553.000000 -0.011218
3554.000000 -0.017424
3555.000000 -0.011218
3556.000000 -0.027417
3557.000000 -0.011219
3558.000000 -0.017425
3559.000000 -0.011219
3560.000000 -0.007723
3561.000000 -0.011219
3562.000000 -0.017426
3563.000000 -0.011219
3564.000000 -0.027418
3565.000000 -0.011219
3566.000000 -0.017426
3567.000000 -0.011220
3568.000000 0.468311
3569.000000 -0.011220
3570.000000 -0.017426
3571.000000 -0.011220
3572.000000 -0.027419
3573.000000 -0.011221
3574.000000 -0.017427
3575.000000 -0.011220
3576.000000 -0.007726
3577.000000 -0.011221
3578.000000 -0.017427
3579.000000 -0.011221
3580.000000 -0.027420
3581.000000 -0.011221
3582.000000 -0.017428
3583.000000 -0.011222
3584.000000 -0.227018
3585.000000 -0.011221
3586.000000 -0.017429
3587.000000 -0.011222
3588.000000 -0.027421
3589.000000 -0.011222
3590.000000 -0.017429
3591.000000 -0.011222
3592.000000 -0.007728
3593.000000 -0.011223
3594.000000 -0.017429
3595.000000 -0.011223
3596.000000 -0.027422
3597.000000 -0.011223
3598.000000 -0.017430
3599.000000 -0.011223
3600.000000 0.468307
3601.000000 -0.011224
3602.000000 -0.017430
3603.000000 -0.011224
3604.000000 -0.027423
3605.000000 -0.011224
3606.000000 -0.017431
3607.000000 -0.011224
3608.000000 -0.007730
3609.000000 -0.011224
3610.000000 -0.017432
3611.000000 -0.011224
3612.000000 -0.027424
3613.000000 -0.011225
3614.000000 -0.017432
3615.000000 -0.011225
3616.000000 -0.027181
3617.000000 -0.011226
3618.000000 -0.017432
3619.000000 -0.011226
3620.000000 -0.027424
3621.000000 -0.011227
3622.000000 -0.017432
3623.000000 -0.011227
3624.000000 -0.007731
3625.000000 -0.011227
3626.000000 -0.017433
3627.000000 -0.011227
3628.000000 -0.027425
3629.000000 -0.011227
3630.000000 -0.017434
3631.000000 -0.011227
3632.000000 0.468303
3633.000000 -0.011227
3634.000000 -0.017434
3635.000000 -0.011228
3636.000000 -0.027427
3637.000000 -0.011227
3638.000000 -0.017435
3639.000000 -0.011228
3640.000000 -0.007734
3641.000000 -0.011228
3642.000000 -0.017435
3643.000000 -0.011229
3644.000000 -0.027428
3645.000000 -0.011228
3646.000000 -0.017436
3647.000000 -0.011229
3648.000000 0.014981
3649.000000 -0.011229
3650.000000 -0.017437
3651.000000 -0.011229
3652.000000 -0.027429
3653.000000 -0.011229
3654.000000 -0.017437
3655.000000 -0.011230
3656.000000 -0.007735
3657.000000 -0.011231
3658.000000 -0.017437
3659.000000 -0.011231
3660.000000 -0.027429
3661.000000 -0.011231
3662.000000 -0.017437
3663.000000 -0.011231
3664.000000 0.468299
3665.000000 -0.011231
3666.000000 -0.017438
3667.000000 -0.011232
3668.000000 -0.027430
3669.000000 -0.011232
3670.000000 -0.017438
3671.000000 -0.011232
3672.000000 -0.007737
3673.000000 -0.011233
3674.000000 -0.017439
3675.000000 -0.011232
3676.000000 -0.027431
3677.000000 -0.011233
3678.000000 -0.017440
3679.000000 -0.011233
3680.000000 -0.027188
3681.000000 -0.011233
3682.000000 -0.017440
3683.000000 -0.011234
3684.000000 -0.027432
3685.000000 -0.011234
3686.000000 -0.017440
3687.000000 -0.011234
3688.000000 -0.007739
3689.000000 -0.011234
3690.000000 -0.017441
3691.000000 -0.011235
3692.000000 -0.027433
3693.000000 -0.011234
3694.000000 -0.017442
3695.000000 -0.011235
3696.000000 0.468296
3697.000000 -0.011235
3698.000000 -0.017442
3699.000000 -0.011235
3700.000000 -0.027434
3701.000000 -0.011236
3702.000000 -0.017442
3703.000000 -0.011236
3704.000000 -0.007741
3705.000000 -0.011236
3706.000000 -0.017443
3707.000000 -0.011236
3708.000000 -0.027435
3709.000000 -0.011237
3710.000000 -0.017443
3711.000000 -0.011237
3712.000000 0.029596
3713.000000 -0.011237
3714.000000 -0.017444
3715.000000 -0.011237
3716.000000 -0.027436
3717.000000 -0.011238
3718.000000 -0.017444
3719.000000 -0.011238
3720.000000 -0.007743
3721.000000 -0.011238
3722.000000 -0.017444
3723.000000 -0.011239
3724.000000 -0.027436
3725.000000 -0.011239
3726.000000 -0.017445
3727.000000 -0.011239
3728.000000 0.468292
3729.000000 -0.011239
3730.000000 -0.017445
3731.000000 -0.011240
3732.000000 -0.027438
3733.000000 -0.011239
3734.000000 -0.017446
3735.000000 -0.011240
3736.000000 -0.007745
3737.000000 -0.011240
3738.000000 -0.017446
3739.000000 -0.011240
3740.000000 -0.027439
3741.000000 -0.011241
3742.000000 -0.017447
3743.000000 -0.011240
3744.000000 -0.027196
3745.000000 -0.011241
3746.000000 -0.017448
3747.000000 -0.011241
3748.000000 -0.027440
3749.000000 -0.011241
3750.000000 -0.017448
3751.000000 -0.011242
3752.000000 -0.007747
3753.000000 -0.011241
3754.000000 -0.017449
3755.000000 -0.011242
3756.000000 -0.027441
3757.000000 -0.011242
3758.000000 -0.017449
3759.000000 -0.011243
3760.000000 0.468289
3761.000000 -0.011243
3762.000000 -0.017450
3763.000000 -0.011243
3764.000000 -0.027442
3765.000000 -0.011243
3766.000000 -0.017450
3767.000000 -0.011243
3768.000000 -0.007749
3769.000000 -0.011244
3770.000000 -0.017450
3771.000000 -0.011244
3772.000000 -0.027443
3773.000000 -0.011244
3774.000000 -0.017451
3775.000000 -0.011244
3776.000000 0.014966
3777.000000 -0.011245
3778.000000 -0.017452
3779.000000 -0.011244
3780.000000 -0.027444
3781.000000 -0.011245
3782.000000 -0.017452
3783.000000 -0.011246
3784.000000 -0.007750
3785.000000 -0.011246
3786.000000 -0.017452
3787.000000 -0.011246
3788.000000 -0.027445
3789.000000 -0.011246
3790.000000 -0.017453
3791.000000 -0.011246
3792.000000 0.468284
3793.000000 -0.011246
3794.000000 -0.017453
3795.000000 -0.011247
3796.000000 -0.027446
3797.000000 -0.011247
3798.000000 -0.017454
3799.000000 -0.011247
3800.000000 -0.007753
3801.000000 -0.011247
3802.000000 -0.017454
3803.000000 -0.011248
3804.000000 -0.027447
3805.000000 -0.011248
3806.000000 -0.017455
3807.000000 -0.011248
3808.000000 -0.027204
3809.000000 -0.011248
3810.000000 -0.017455
3811.000000 -0.011249
3812.000000 -0.027448
3813.000000 -0.011249
3814.000000 -0.017455
3815.000000 -0.011250
3816.000000 -0.007754
3817.000000 -0.011249
3818.000000 -0.017457
3819.000000 -0.011249
3820.000000 -0.027449
3821.000000 -0.011250
3822.000000 -0.017456
3823.000000 -0.011251
3824.000000 0.468281
3825.000000 -0.011250
3826.000000 -0.017457
3827.000000 -0.011251
3828.000000 -0.027449
3829.000000 -0.011251
3830.000000 -0.017458
3831.000000 -0.011251
3832.000000 -0.007756
3833.000000 -0.011252
3834.000000 -0.017458
3835.000000 -0.011252
3836.000000 -0.027450
3837.000000 -0.011252
3838.000000 -0.017458
3839.000000 -0.011252
3840.000000 -0.020551
3841.000000 -0.011253
3842.000000 -0.017459
3843.000000 -0.011252
3844.000000 -0.027452
3845.000000 -0.011252
3846.000000 -0.017460
3847.000000 -0.011253
3848.000000 -0.007758
3849.000000 -0.011253
3850.000000 -0.017460
3851.000000 -0.011254
3852.000000 -0.027452
3853.000000 -0.011254
3854.000000 -0.017460
3855.000000 -0.011255
3856.000000 0.468277
3857.000000 -0.011254
3858.000000 -0.017461
3859.000000 -0.011254
3860.000000 -0.027454
3861.000000 -0.011254
3862.000000 -0.017462
3863.000000 -0.011255
3864.000000 -0.007760
3865.000000 -0.011255
3866.000000 -0.017462
3867.000000 -0.011255
3868.000000 -0.027455
3869.000000 -0.011255
3870.000000 -0.017463
3871.000000 -0.011256
3872.000000 -0.027211
3873.000000 -0.011256
3874.000000 -0.017463
3875.000000 -0.011256
3876.000000 -0.027455
3877.000000 -0.011257
3878.000000 -0.017463
3879.000000 -0.011257
3880.000000 -0.007762
3881.000000 -0.011257
3882.000000 -0.017464
3883.000000 -0.011258
3884.000000 -0.027456
3885.000000 -0.011257
3886.000000 -0.017465
3887.000000 -0.011258
3888.000000 0.468274
3889.000000 -0.011259
3890.000000 -0.017464
3891.000000 -0.011259
3892.000000 -0.027457
3893.000000 -0.011258
3894.000000 -0.017465
3895.000000 -0.011259
3896.000000 -0.007764
3897.000000 -0.011259
3898.000000 -0.017466
3899.000000 -0.011259
3900.000000 -0.027458
3901.000000 -0.011260
3902.000000 -0.017466
3903.000000 -0.011260
3904.000000 0.014951
3905.000000 -0.011260
3906.000000 -0.017467
3907.000000 -0.011260
3908.000000 -0.027459
3909.000000 -0.011260
3910.000000 -0.017467
3911.000000 -0.011261
3912.000000 -0.007766
3913.000000 -0.011261
3914.000000 -0.017468
3915.000000 -0.011261
3916.000000 -0.027460
3917.000000 -0.011261
3918.000000 -0.017468
3919.000000 -0.011262
3920.000000 0.468269
3921.000000 -0.011262
3922.000000 -0.017468
3923.000000 -0.011262
3924.000000 -0.027461
3925.000000 -0.011263
3926.000000 -0.017469
3927.000000 -0.011262
3928.000000 -0.007768
3929.000000 -0.011263
3930.000000 -0.017469
3931.000000 -0.011264
3932.000000 -0.027461
3933.000000 -0.011264
3934.000000 -0.017470
3935.000000 -0.011263
3936.000000 -0.027219
3937.000000 -0.011264
3938.000000 -0.017471
3939.000000 -0.011264
3940.000000 -0.027462
3941.000000 -0.011265
3942.000000 -0.017471
3943.000000 -0.011264
3944.000000 -0.007770
3945.000000 -0.011265
3946.000000 -0.017471
3947.000000 -0.011265
3948.000000 -0.027464
3949.000000 -0.011265
3950.000000 -0.017472
3951.000000 -0.011265
3952.000000 0.468265
3953.000000 -0.011266
3954.000000 -0.017472
3955.000000 -0.011266
3956.000000 -0.027465
3957.000000 -0.011266
3958.000000 -0.017473
3959.000000 -0.011266
3960.000000 -0.007772
3961.000000 -0.011267
3962.000000 -0.017473
3963.000000 -0.011267
3964.000000 -0.027466
3965.000000 -0.011267
3966.000000 -0.017474
3967.000000 -0.011267
3968.000000 0.029566
3969.000000 -0.011268
3970.000000 -0.017474
3971.000000 -0.011268
3972.000000 -0.027467
3973.000000 -0.011268
3974.000000 -0.017475
3975.000000 -0.011268
3976.000000 -0.007774
3977.000000 -0.011268
3978.000000 -0.017475
3979.000000 -0.011269
3980.000000 -0.027468
3981.000000 -0.011269
3982.000000 -0.017476
3983.000000 -0.011269
3984.000000 0.468262
3985.000000 -0.011270
3986.000000 -0.017476
3987.000000 -0.011270
3988.000000 -0.027468
3989.000000 -0.011270
3990.000000 -0.017477
3991.000000 -0.011270
3992.000000 -0.007776
3993.000000 -0.011270
3994.000000 -0.017478
3995.000000 -0.011270
3996.000000 -0.027470
3997.000000 -0.011271
3998.000000 -0.017477
3999.000000 -0.011272
4000.000000 -0.027226
4001.000000 -0.011272
4002.000000 -0.017478
4003.000000 -0.011271
4004.000000 -0.027471
4005.000000 -0.011272
4006.000000 -0.017478
4007.000000 -0.011273
4008.000000 -0.007777
4009.000000 -0.011272
4010.000000 -0.017479
4011.000000 -0.011273
4012.000000 -0.027471
4013.000000 -0.011273
4014.000000 -0.017480
4015.000000 -0.011273
4016.000000 0.468258
4017.000000 -0.011274
4018.000000 -0.017480
4019.000000 -0.011273
4020.000000 -0.027473
4021.000000 -0.011273
4022.000000 -0.017481
4023.000000 -0.011274
4024.000000 -0.007779
4025.000000 -0.011275
4026.000000 -0.017481
4027.000000 -0.011274
4028.000000 -0.027473
4029.000000 -0.011275
4030.000000 -0.017482
4031.000000 -0.011275
4032.000000 0.014936
4033.000000 -0.011276
4034.000000 -0.017482
4035.000000 -0.011275
4036.000000 -0.027474
4037.000000 -0.011276
4038.000000 -0.017483
4039.000000 -0.011276
4040.000000 -0.007781
4041.000000 -0.011276
4042.000000 -0.017483
4043.000000 -0.011276
4044.000000 -0.027476
4045.000000 -0.011276
4046.000000 -0.017484
4047.000000 -0.011277
4048.000000 0.468254
4049.000000 -0.011277
4050.000000 -0.017484
4051.000000 -0.011277
4052.000000 -0.027476
4053.000000 -0.011278
4054.000000 -0.017484
4055.000000 -0.011278
4056.000000 -0.007783
4057.000000 -0.011278
4058.000000 -0.017485
4059.000000 -0.011279
4060.000000 -0.027477
4061.000000 -0.011278
4062.000000 -0.017486
4063.000000 -0.011279
4064.000000 -0.027234
4065.000000 -0.011279
4066.000000 -0.017486
4067.000000 -0.011279
4068.000000 -0.027478
4069.000000 -0.011280
4070.000000 -0.017486
4071.000000 -0.011280
4072.000000 -0.007785
4073.000000 -0.011280
4074.000000 -0.017486
4075.000000 -0.011281
4076.000000 -0.027479
4077.000000 -0.011280
4078.000000 -0.017488
4079.000000 -0.011280
4080.000000 0.468250
4081.000000 -0.011281
4082.000000 -0.017488
4083.000000 -0.011281
4084.000000 -0.027480
4085.000000 -0.011282
4086.000000 -0.017488
4087.000000 -0.011281
4088.000000 -0.007787
4089.000000 -0.011282
4090.000000 -0.017489
4091.000000 -0.011282
4092.000000 -0.027481
4093.000000 -0.011283
4094.000000 -0.017489
4095.000000 -0.062316


==> Plots/SingleRun_Group/est_inl.dat <==
0.000000 1.003454
1.000000 0.992660
2.000000 0.975659
3.000000 0.964865
4.000000 0.937873
5.000000 0.927078
6.000000 0.910077
7.000000 0.899283
8.000000 0.891983
9.000000 0.881189
10.000000 0.864187
11.000000 0.853392
12.000000 0.826398
13.000000 0.815603
14.000000 0.798601
15.000000 0.787806
16.000000 1.256541
17.000000 1.245745
18.000000 1.228743
19.000000 1.217947
20.000000 1.190952
21.000000 1.180156
22.000000 1.163153
23.000000 1.152357
24.000000 1.145055
25.000000 1.134259
26.000000 1.117255
27.000000 1.106458
28.000000 1.079463
29.000000 1.068666
30.000000 1.051662
31.000000 1.040864
32.000000 1.014112
33.000000 1.003314
34.000000 0.986310
35.000000 0.975512
36.000000 0.948515
37.000000 0.937717
38.000000 0.920712
39.000000 0.909914
40.000000 0.902611
41.000000 0.891812
42.000000 0.874807
43.000000 0.864008
44.000000 0.837010
45.000000 0.826211
46.000000 0.809206
47.000000 0.798406
48.000000 1.267138
49.000000 1.256338
50.000000 1.239332
51.000000 1.228532
52.000000 1.201534
53.000000 1.190734
54.000000 1.173727
55.000000 1.162927
56.000000 1.155622
57.000000 1.144821
58.000000 1.127814
59.000000 1.117013
60.000000 1.090014
61.000000 1.079213
62.000000 1.062205
63.000000 1.051404
64.000000 1.066813
65.000000 1.056012
66.000000 1.039004
67.000000 1.028202
68.000000 1.001202
69.000000 0.990400
70.000000 0.973391
71.000000 0.962589
72.000000 0.955282
73.000000 0.944479
74.000000 0.927470
75.000000 0.916667
76.000000 0.889666
77.000000 0.878863
78.000000 0.861854
79.000000 0.851051
80.000000 1.319778
81.000000 1.308975
82.000000 1.291965
83.000000 1.281161
84.000000 1.254159
85.000000 1.243355
86.000000 1.226345
87.000000 1.215541
88.000000 1.208231
89.000000 1.197427
90.000000 1.180416
91.000000 1.169612
92.000000 1.142608
93.000000 1.131803
94.000000 1.114792
95.000000 1.103987
96.000000 1.077227
97.000000 1.066421
98.000000 1.049409
99.000000 1.038604
100.000000 1.011600
101.000000 1.000794
102.000000 0.983781
103.000000 0.972975
104.000000 0.965664
105.000000 0.954858
106.000000 0.937845
107.000000 0.927039
108.000000 0.900034
109.000000 0.889227
110.000000 0.872214
111.000000 0.861407
112.000000 1.330131
113.000000 1.319323
114.000000 1.302310
115.000000 1.291502
116.000000 1.264496
117.000000 1.253688
118.000000 1.236674
119.000000 1.225866
120.000000 1.218553
121.000000 1.207745
122.000000 1.190730
123.000000 1.179922
124.000000 1.152915
125.000000 1.142106
126.000000 1.125091
127.000000 1.114282
128.000000 1.144306
129.000000 1.133497
130.000000 1.116481
131.000000 1.105672
132.000000 1.078664
133.000000 1.067854
134.000000 1.050838
135.000000 1.040028
136.000000 1.032713
137.000000 1.021903
138.000000 1.004886
139.000000 0.994076
140.000000 0.967067
141.000000 0.956257
142.000000 0.939239
143.000000 0.928429
144.000000 1.397149
145.000000 1.386338
146.000000 1.369320
147.000000 1.358509
148.000000 1.331499
149.000000 1.320688
150.000000 1.303669
151.000000 1.292858
152.000000 1.285541
153.000000 1.274729
154.000000 1.257710
155.000000 1.246898
156.000000 1.219887
157.000000 1.209075
158.000000 1.192056
159.000000 1.181243
160.000000 1.154475
161.000000 1.143662
162.000000 1.126642
163.000000 1.115829
164.000000 1.088817
165.000000 1.078004
166.000000 1.060984
167.000000 1.050170
168.000000 1.042852
169.000000 1.032038
170.000000 1.015017
171.000000 1.004203
172.000000 0.977190
173.000000 0.966376
174.000000 0.949355
175.000000 0.938540
176.000000 1.407257
177.000000 1.396442
178.000000 1.379420
179.000000 1.368605
180.000000 1.341591
181.000000 1.330776
182.000000 1.313754
183.000000 1.302939
184.000000 1.295618
185.000000 1.284802
186.000000 1.267780
187.000000 1.256964
188.000000 1.229949
189.000000 1.219133
190.000000 1.202110
191.000000 1.191293
192.000000 1.206687
193.000000 1.195871
194.000000 1.178847
195.000000 1.168030
196.000000 1.141014
197.000000 1.130197
198.000000 1.113173
199.000000 1.102356
200.000000 1.095033
201.000000 1.084216
202.000000 1.067191
203.000000 1.056373
204.000000 1.029357
205.000000 1.018539
206.000000 1.001514
207.000000 0.990695
208.000000 1.459408
209.000000 1.448589
210.000000 1.431564
211.000000 1.420745
212.000000 1.393727
213.000000 1.382908
214.000000 1.365882
215.000000 1.355063
216.000000 1.347739
217.000000 1.336919
218.000000 1.319893
219.000000 1.309073
220.000000 1.282054
221.000000 1.271234
222.000000 1.254207
223.000000 1.243387
224.000000 1.216611
225.000000 1.205791
226.000000 1.188764
227.000000 1.177943
228.000000 1.150923
229.000000 1.140102
230.000000 1.123075
231.000000 1.112253
232.000000 1.104927
233.000000 1.094105
234.000000 1.077077
235.000000 1.066256
236.000000 1.039235
237.000000 1.028413
238.000000 1.011384
239.000000 1.000562
240.000000 1.469271
241.000000 1.458448
242.000000 1.441419
243.000000 1.430597
244.000000 1.403575
245.000000 1.392752
246.000000 1.375723
247.000000 1.364899
248.000000 1.357571
249.000000 1.346748
250.000000 1.329718
251.000000 1.318894
252.000000 1.291872
253.000000 1.281048
254.000000 1.264017
255.000000 1.253193
256.000000 1.233070
257.000000 1.222246
258.000000 1.205215
259.000000 1.194390
260.000000 1.167367
261.000000 1.156542
262.000000 1.139510
263.000000 1.128685
264.000000 1.121355
265.000000 1.110530
266.000000 1.093498
267.000000 1.082672
268.000000 1.055648
269.000000 1.044822
270.000000 1.027790
271.000000 1.016964
272.000000 1.485668
273.000000 1.474842
274.000000 1.457809
275.000000 1.446983
276.000000 1.419957
277.000000 1.409131
278.000000 1.392097
279.000000 1.381270
280.000000 1.373938
281.000000 1.363111
282.000000 1.346077
283.000000 1.335249
284.000000 1.308223
285.000000 1.297396
286.000000 1.280361
287.000000 1.269533
288.000000 1.242750
289.000000 1.231922
290.000000 1.214887
291.000000 1.204058
292.000000 1.177031
293.000000 1.166203
294.000000 1.149167
295.000000 1.138338
296.000000 1.131004
297.000000 1.120175
298.000000 1.103139
299.000000 1.092310
300.000000 1.065282
301.000000 1.054452
302.000000 1.037416
303.000000 1.026586
304.000000 1.495287
305.000000 1.484457
306.000000 1.467420
307.000000 1.456590
308.000000 1.429561
309.000000 1.418730
310.000000 1.401693
311.000000 1.390862
312.000000 1.383526
313.000000 1.372695
314.000000 1.355657
315.000000 1.344826
316.000000 1.317796
317.000000 1.306964
318.000000 1.289926
319.000000 1.279094
320.000000 1.294473
321.000000 1.283641
322.000000 1.266602
323.000000 1.255770
324.000000 1.228739
325.000000 1.217907
326.000000 1.200868
327.000000 1.190035
328.000000 1.182697
329.000000 1.171864
330.000000 1.154824
331.000000 1.143991
332.000000 1.116959
333.000000 1.106126
334.000000 1.089086
335.000000 1.078252
336.000000 1.546949
337.000000 1.536115
338.000000 1.519075
339.000000 1.508240
340.000000 1.481208
341.000000 1.470373
342.000000 1.453332
343.000000 1.442497
344.000000 1.435158
345.000000 1.424323
346.000000 1.407281
347.000000 1.396446
348.000000 1.369412
349.000000 1.358577
350.000000 1.341535
351.000000 1.330699
352.000000 1.303908
353.000000 1.293072
354.000000 1.276030
355.000000 1.265194
356.000000 1.238159
357.000000 1.227323
358.000000 1.210280
359.000000 1.199443
360.000000 1.192102
361.000000 1.181265
362.000000 1.164221
363.000000 1.153384
364.000000 1.126348
365.000000 1.115511
366.000000 1.098467
367.000000 1.087630
368.000000 1.556323
369.000000 1.545485
370.000000 1.528441
371.000000 1.517603
372.000000 1.490566
373.000000 1.479728
374.000000 1.462683
375.000000 1.451845
376.000000 1.444501
377.000000 1.433662
378.000000 1.416617
379.000000 1.405778
380.000000 1.378740
381.000000 1.367901
382.000000 1.350855
383.000000 1.340016
384.000000 1.370010
385.000000 1.359170
386.000000 1.342124
387.000000 1.331284
388.000000 1.304245
389.000000 1.293405
390.000000 1.276358
391.000000 1.265518
392.000000 1.258172
393.000000 1.247332
394.000000 1.230284
395.000000 1.219443
396.000000 1.192404
397.000000 1.181563
398.000000 1.164515
399.000000 1.153674
400.000000 1.622363
401.000000 1.611522
402.000000 1.594473
403.000000 1.583632
404.000000 1.556591
405.000000 1.545749
406.000000 1.528700
407.000000 1.517858
408.000000 1.510511
409.000000 1.499668
410.000000 1.482619
411.000000 1.471776
412.000000 1.444735
413.000000 1.433892
414.000000 1.416842
415.000000 1.405999
416.000000 1.379200
417.000000 1.368357
418.000000 1.351306
419.000000 1.340463
420.000000 1.313420
421.000000 1.302576
422.000000 1.285526
423.000000 1.274682
424.000000 1.267332
425.000000 1.256488
426.000000 1.239437
427.000000 1.228592
428.000000 1.201549
429.000000 1.190704
430.000000 1.173652
431.000000 1.162807
432.000000 1.631493
433.000000 1.620647
434.000000 1.603595
435.000000 1.592750
436.000000 1.565705
437.000000 1.554859
438.000000 1.537807
439.000000 1.526961
440.000000 1.519609
441.000000 1.508763
442.000000 1.491710
443.000000 1.480864
444.000000 1.453818
445.000000 1.442971
446.000000 1.425918
447.000000 1.415071
448.000000 1.430434
449.000000 1.419587
450.000000 1.402533
451.000000 1.391685
452.000000 1.364639
453.000000 1.353791
454.000000 1.336737
455.000000 1.325889
456.000000 1.318536
457.000000 1.307687
458.000000 1.290633
459.000000 1.279784
460.000000 1.252737
461.000000 1.241888
462.000000 1.224833
463.000000 1.213984
464.000000 1.682666
465.000000 1.671816
466.000000 1.654761
467.000000 1.643911
468.000000 1.616863
469.000000 1.606013
470.000000 1.588957
471.000000 1.578107
472.000000 1.570752
473.000000 1.559902
474.000000 1.542845
475.000000 1.531994
476.000000 1.504945
477.000000 1.494095
478.000000 1.477037
479.000000 1.466186
480.000000 1.439380
481.000000 1.428529
482.000000 1.411471
483.000000 1.400620
484.000000 1.373570
485.000000 1.362718
486.000000 1.345660
487.000000 1.334808
488.000000 1.327451
489.000000 1.316599
490.000000 1.299540
491.000000 1.288688
492.000000 1.261637
493.000000 1.250784
494.000000 1.233725
495.000000 1.222872
496.000000 1.691551
497.000000 1.680697
498.000000 1.663638
499.000000 1.652785
500.000000 1.625733
501.000000 1.614879
502.000000 1.597819
503.000000 1.586965
504.000000 1.579606
505.000000 1.568752
506.000000 1.551692
507.000000 1.540837
508.000000 1.513784
509.000000 1.502930
510.000000 1.485869
511.000000 1.475014
512.000000 1.248363
513.000000 1.237508
514.000000 1.220447
515.000000 1.209591
516.000000 1.182537
517.000000 1.171682
518.000000 1.154620
519.000000 1.143764
520.000000 1.136404
521.000000 1.125548
522.000000 1.108485
523.000000 1.097629
524.000000 1.070574
525.000000 1.059718
526.000000 1.042655
527.000000 1.031798
528.000000 1.500472
529.000000 1.489615
530.000000 1.472552
531.000000 1.461695
532.000000 1.434639
533.000000 1.423782
534.000000 1.406718
535.000000 1.395860
536.000000 1.388497
537.000000 1.377640
538.000000 1.360575
539.000000 1.349717
540.000000 1.322660
541.000000 1.311802
542.000000 1.294737
543.000000 1.283878
544.000000 1.257065
545.000000 1.246206
546.000000 1.229140
547.000000 1.218281
548.000000 1.191224
549.000000 1.180364
550.000000 1.163298
551.000000 1.152439
552.000000 1.145074
553.000000 1.134215
554.000000 1.117148
555.000000 1.106288
556.000000 1.079230
557.000000 1.068369
558.000000 1.051303
559.000000 1.040442
560.000000 1.509113
561.000000 1.498252
562.000000 1.481185
563.000000 1.470324
564.000000 1.443264
565.000000 1.432403
566.000000 1.415335
567.000000 1.404474
568.000000 1.397107
569.000000 1.386245
570.000000 1.369177
571.000000 1.358315
572.000000 1.331255
573.000000 1.320393
574.000000 1.303324
575.000000 1.292461
576.000000 1.307810
577.000000 1.296947
578.000000 1.279878
579.000000 1.269015
580.000000 1.241953
581.000000 1.231090
582.000000 1.214021
583.000000 1.203157
584.000000 1.195789
585.000000 1.184925
586.000000 1.167855
587.000000 1.156991
588.000000 1.129929
589.000000 1.119065
590.000000 1.101994
591.000000 1.091130
592.000000 1.559796
593.000000 1.548932
594.000000 1.531861
595.000000 1.520996
596.000000 1.493933
597.000000 1.483068
598.000000 1.465996
599.000000 1.455131
600.000000 1.447760
601.000000 1.436895
602.000000 1.419823
603.000000 1.408957
604.000000 1.381893
605.000000 1.371027
606.000000 1.353954
607.000000 1.343088
608.000000 1.316266
609.000000 1.305400
610.000000 1.288327
611.000000 1.277460
612.000000 1.250395
613.000000 1.239528
614.000000 1.222455
615.000000 1.211587
616.000000 1.204215
617.000000 1.193348
618.000000 1.176274
619.000000 1.165406
620.000000 1.138340
621.000000 1.127472
622.000000 1.110397
623.000000 1.099529
624.000000 1.568192
625.000000 1.557324
626.000000 1.540249
627.000000 1.529380
628.000000 1.502313
629.000000 1.491444
630.000000 1.474369
631.000000 1.463500
632.000000 1.456126
633.000000 1.445256
634.000000 1.428180
635.000000 1.417311
636.000000 1.390243
637.000000 1.379373
638.000000 1.362296
639.000000 1.351426
640.000000 1.381389
641.000000 1.370519
642.000000 1.353442
643.000000 1.342572
644.000000 1.315503
645.000000 1.304632
646.000000 1.287555
647.000000 1.276684
648.000000 1.269308
649.000000 1.258436
650.000000 1.241359
651.000000 1.230487
652.000000 1.203417
653.000000 1.192545
654.000000 1.175467
655.000000 1.164595
656.000000 1.633254
657.000000 1.622382
658.000000 1.605303
659.000000 1.594431
660.000000 1.567360
661.000000 1.556487
662.000000 1.539408
663.000000 1.528535
664.000000 1.521157
665.000000 1.510284
666.000000 1.493204
667.000000 1.482331
668.000000 1.455259
669.000000 1.444385
670.000000 1.427305
671.000000 1.416431
672.000000 1.389602
673.000000 1.378728
674.000000 1.361647
675.000000 1.350773
676.000000 1.323700
677.000000 1.312825
678.000000 1.295744
679.000000 1.284869
680.000000 1.277489
681.000000 1.266614
682.000000 1.249533
683.000000 1.238657
684.000000 1.211583
685.000000 1.200708
686.000000 1.183626
687.000000 1.172750
688.000000 1.641405
689.000000 1.630529
690.000000 1.613447
691.000000 1.602570
692.000000 1.575496
693.000000 1.564619
694.000000 1.547536
695.000000 1.536659
696.000000 1.529278
697.000000 1.518401
698.000000 1.501317
699.000000 1.490440
700.000000 1.463364
701.000000 1.452487
702.000000 1.435402
703.000000 1.424525
704.000000 1.439858
705.000000 1.428980
706.000000 1.411895
707.000000 1.401017
708.000000 1.373940
709.000000 1.363062
710.000000 1.345977
711.000000 1.335098
712.000000 1.327715
713.000000 1.316836
714.000000 1.299750
715.000000 1.288871
716.000000 1.261793
717.000000 1.250914
718.000000 1.233828
719.000000 1.222949
720.000000 1.691600
721.000000 1.680720
722.000000 1.663634
723.000000 1.652754
724.000000 1.625675
725.000000 1.614795
726.000000 1.597708
727.000000 1.586827
728.000000 1.579442
729.000000 1.568561
730.000000 1.551474
731.000000 1.540593
732.000000 1.513513
733.000000 1.502632
734.000000 1.485544
735.000000 1.474662
736.000000 1.447825
737.000000 1.436944
738.000000 1.419855
739.000000 1.408973
740.000000 1.381893
741.000000 1.371011
742.000000 1.353922
743.000000 1.343039
744.000000 1.335652
745.000000 1.324769
746.000000 1.307680
747.000000 1.296797
748.000000 1.269715
749.000000 1.258832
750.000000 1.241742
751.000000 1.230859
752.000000 1.699507
753.000000 1.688623
754.000000 1.671533
755.000000 1.660649
756.000000 1.633566
757.000000 1.622682
758.000000 1.605592
759.000000 1.594707
760.000000 1.587318
761.000000 1.576433
762.000000 1.559342
763.000000 1.548457
764.000000 1.521374
765.000000 1.510489
766.000000 1.493397
767.000000 1.482512
768.000000 1.462328
769.000000 1.451442
770.000000 1.434350
771.000000 1.423464
772.000000 1.396380
773.000000 1.385494
774.000000 1.368401
775.000000 1.357515
776.000000 1.350124
777.000000 1.339237
778.000000 1.322144
779.000000 1.311257
780.000000 1.284172
781.000000 1.273285
782.000000 1.256191
783.000000 1.245304
784.000000 1.713948
785.000000 1.703060
786.000000 1.685966
787.000000 1.675079
788.000000 1.647992
789.000000 1.637104
790.000000 1.620010
791.000000 1.609122
792.000000 1.601728
793.000000 1.590840
794.000000 1.573745
795.000000 1.562856
796.000000 1.535769
797.000000 1.524880
798.000000 1.507784
799.000000 1.496895
800.000000 1.470051
801.000000 1.459162
802.000000 1.442066
803.000000 1.431176
804.000000 1.404088
805.000000 1.393198
806.000000 1.376101
807.000000 1.365211
808.000000 1.357816
809.000000 1.346926
810.000000 1.329829
811.000000 1.318938
812.000000 1.291849
813.000000 1.280958
814.000000 1.263861
815.000000 1.252970
816.000000 1.721610
817.000000 1.710719
818.000000 1.693621
819.000000 1.682729
820.000000 1.655639
821.000000 1.644747
822.000000 1.627649
823.000000 1.616757
824.000000 1.609360
825.000000 1.598468
826.000000 1.581369
827.000000 1.570476
828.000000 1.543385
829.000000 1.532492
830.000000 1.515393
831.000000 1.504500
832.000000 1.519818
833.000000 1.508925
834.000000 1.491825
835.000000 1.480931
836.000000 1.453839
837.000000 1.442946
838.000000 1.425845
839.000000 1.414951
840.000000 1.407552
841.000000 1.396658
842.000000 1.379557
843.000000 1.368663
844.000000 1.341570
845.000000 1.330675
846.000000 1.313574
847.000000 1.302679
848.000000 1.771315
849.000000 1.760420
850.000000 1.743319
851.000000 1.732423
852.000000 1.705329
853.000000 1.694434
854.000000 1.677332
855.000000 1.666436
856.000000 1.659035
857.000000 1.648139
858.000000 1.631036
859.000000 1.620140
860.000000 1.593045
861.000000 1.582148
862.000000 1.565045
863.000000 1.554148
864.000000 1.527296
865.000000 1.516399
866.000000 1.499296
867.000000 1.488398
868.000000 1.461303
869.000000 1.450405
870.000000 1.433301
871.000000 1.422403
872.000000 1.415000
873.000000 1.404103
874.000000 1.386998
875.000000 1.376100
876.000000 1.349003
877.000000 1.338104
878.000000 1.320999
879.000000 1.310101
880.000000 1.778733
881.000000 1.767834
882.000000 1.750728
883.000000 1.739829
884.000000 1.712732
885.000000 1.701832
886.000000 1.684726
887.000000 1.673826
888.000000 1.666422
889.000000 1.655522
890.000000 1.638415
891.000000 1.627515
892.000000 1.600417
893.000000 1.589516
894.000000 1.572409
895.000000 1.561509
896.000000 1.591441
897.000000 1.580540
898.000000 1.563433
899.000000 1.552532
900.000000 1.525432
901.000000 1.514531
902.000000 1.497423
903.000000 1.486521
904.000000 1.479115
905.000000 1.468213
906.000000 1.451104
907.000000 1.440202
908.000000 1.413102
909.000000 1.402200
910.000000 1.385091
911.000000 1.374188
912.000000 1.842817
913.000000 1.831914
914.000000 1.814804
915.000000 1.803902
916.000000 1.776800
917.000000 1.765897
918.000000 1.748787
919.000000 1.737883
920.000000 1.730475
921.000000 1.719571
922.000000 1.702461
923.000000 1.691557
924.000000 1.664454
925.000000 1.653550
926.000000 1.636439
927.000000 1.625535
928.000000 1.598675
929.000000 1.587771
930.000000 1.570659
931.000000 1.559754
932.000000 1.532651
933.000000 1.521746
934.000000 1.504634
935.000000 1.493729
936.000000 1.486318
937.000000 1.475413
938.000000 1.458300
939.000000 1.447395
940.000000 1.420290
941.000000 1.409384
942.000000 1.392271
943.000000 1.381365
944.000000 1.849990
945.000000 1.839083
946.000000 1.821970
947.000000 1.811063
948.000000 1.783958
949.000000 1.773051
950.000000 1.755937
951.000000 1.745030
952.000000 1.737617
953.000000 1.726710
954.000000 1.709596
955.000000 1.698688
956.000000 1.671581
957.000000 1.660673
958.000000 1.643559
959.000000 1.632651
960.000000 1.647953
961.000000 1.637044
962.000000 1.619929
963.000000 1.609021
964.000000 1.581913
965.000000 1.571004
966.000000 1.553889
967.000000 1.542980
968.000000 1.535565
969.000000 1.524656
970.000000 1.507540
971.000000 1.496630
972.000000 1.469522
973.000000 1.458612
974.000000 1.441495
975.000000 1.430585
976.000000 1.899206
977.000000 1.888296
978.000000 1.871179
979.000000 1.860268
980.000000 1.833159
981.000000 1.822248
982.000000 1.805130
983.000000 1.794219
984.000000 1.786803
985.000000 1.775892
986.000000 1.758774
987.000000 1.747862
988.000000 1.720752
989.000000 1.709840
990.000000 1.692722
991.000000 1.681810
992.000000 1.654942
993.000000 1.644030
994.000000 1.626911
995.000000 1.615999
996.000000 1.588887
997.000000 1.577975
998.000000 1.560855
999.000000 1.549942
1000.000000 1.542524
1001.000000 1.531611
1002.000000 1.514491
1003.000000 1.503578
1004.000000 1.476465
1005.000000 1.465552
1006.000000 1.448431
1007.000000 1.437517
1008.000000 1.906134
1009.000000 1.895220
1010.000000 1.878099
1011.000000 1.867185
1012.000000 1.840072
1013.000000 1.829157
1014.000000 1.812036
1015.000000 1.801121
1016.000000 1.793701
1017.000000 1.782786
1018.000000 1.765664
1019.000000 1.754749
1020.000000 1.727635
1021.000000 1.716719
1022.000000 1.699597
1023.000000 1.688681
1024.000000 1.200316
1025.000000 1.189400
1026.000000 1.172278
1027.000000 1.161361
1028.000000 1.134246
1029.000000 1.123330
1030.000000 1.106206
1031.000000 1.095290
1032.000000 1.087868
1033.000000 1.076951
1034.000000 1.059827
1035.000000 1.048910
1036.000000 1.021794
1037.000000 1.010876
1038.000000 0.993752
1039.000000 0.982834
1040.000000 1.451447
1041.000000 1.440529
1042.000000 1.423405
1043.000000 1.412486
1044.000000 1.385369
1045.000000 1.374451
1046.000000 1.357326
1047.000000 1.346407
1048.000000 1.338983
1049.000000 1.328064
1050.000000 1.310939
1051.000000 1.300020
1052.000000 1.272902
1053.000000 1.261982
1054.000000 1.244856
1055.000000 1.233936
1056.000000 1.207061
1057.000000 1.196142
1058.000000 1.179015
1059.000000 1.168095
1060.000000 1.140976
1061.000000 1.130056
1062.000000 1.112928
1063.000000 1.102008
1064.000000 1.094582
1065.000000 1.083661
1066.000000 1.066534
1067.000000 1.055613
1068.000000 1.028493
1069.000000 1.017571
1070.000000 1.000443
1071.000000 0.989522
1072.000000 1.458131
1073.000000 1.447209
1074.000000 1.430081
1075.000000 1.419159
1076.000000 1.392038
1077.000000 1.381116
1078.000000 1.363987
1079.000000 1.353064
1080.000000 1.345637
1081.000000 1.334714
1082.000000 1.317584
1083.000000 1.306661
1084.000000 1.279540
1085.000000 1.268616
1086.000000 1.251486
1087.000000 1.240563
1088.000000 1.255850
1089.000000 1.244926
1090.000000 1.227796
1091.000000 1.216872
1092.000000 1.189749
1093.000000 1.178825
1094.000000 1.161694
1095.000000 1.150770
1096.000000 1.143340
1097.000000 1.132415
1098.000000 1.115284
1099.000000 1.104359
1100.000000 1.077235
1101.000000 1.066310
1102.000000 1.049178
1103.000000 1.038253
1104.000000 1.506859
1105.000000 1.495933
1106.000000 1.478801
1107.000000 1.467875
1108.000000 1.440750
1109.000000 1.429824
1110.000000 1.412691
1111.000000 1.401765
1112.000000 1.394333
1113.000000 1.383407
1114.000000 1.366274
1115.000000 1.355347
1116.000000 1.328221
1117.000000 1.317294
1118.000000 1.300160
1119.000000 1.289233
1120.000000 1.262350
1121.000000 1.251423
1122.000000 1.234289
1123.000000 1.223361
1124.000000 1.196234
1125.000000 1.185306
1126.000000 1.168172
1127.000000 1.157243
1128.000000 1.149810
1129.000000 1.138881
1130.000000 1.121746
1131.000000 1.110817
1132.000000 1.083690
1133.000000 1.072761
1134.000000 1.055625
1135.000000 1.044696
1136.000000 1.513298
1137.000000 1.502368
1138.000000 1.485232
1139.000000 1.474303
1140.000000 1.447174
1141.000000 1.436244
1142.000000 1.419108
1143.000000 1.408177
1144.000000 1.400742
1145.000000 1.389812
1146.000000 1.372675
1147.000000 1.361744
1148.000000 1.334615
1149.000000 1.323684
1150.000000 1.306546
1151.000000 1.295615
1152.000000 1.325517
1153.000000 1.314585
1154.000000 1.297447
1155.000000 1.286516
1156.000000 1.259386
1157.000000 1.248454
1158.000000 1.231315
1159.000000 1.220383
1160.000000 1.212946
1161.000000 1.202014
1162.000000 1.184875
1163.000000 1.173942
1164.000000 1.146811
1165.000000 1.135878
1166.000000 1.118738
1167.000000 1.107805
1168.000000 1.576403
1169.000000 1.565470
1170.000000 1.548330
1171.000000 1.537396
1172.000000 1.510264
1173.000000 1.499330
1174.000000 1.482190
1175.000000 1.471256
1176.000000 1.463817
1177.000000 1.452883
1178.000000 1.435742
1179.000000 1.424807
1180.000000 1.397674
1181.000000 1.386739
1182.000000 1.369598
1183.000000 1.358663
1184.000000 1.331773
1185.000000 1.320838
1186.000000 1.303696
1187.000000 1.292760
1188.000000 1.265626
1189.000000 1.254690
1190.000000 1.237548
1191.000000 1.226612
1192.000000 1.219171
1193.000000 1.208235
1194.000000 1.191092
1195.000000 1.180156
1196.000000 1.153021
1197.000000 1.142084
1198.000000 1.124941
1199.000000 1.114004
1200.000000 1.582598
1201.000000 1.571661
1202.000000 1.554517
1203.000000 1.543580
1204.000000 1.516444
1205.000000 1.505506
1206.000000 1.488362
1207.000000 1.477424
1208.000000 1.469981
1209.000000 1.459043
1210.000000 1.441898
1211.000000 1.430960
1212.000000 1.403823
1213.000000 1.392884
1214.000000 1.375739
1215.000000 1.364800
1216.000000 1.380072
1217.000000 1.369133
1218.000000 1.351987
1219.000000 1.341048
1220.000000 1.313910
1221.000000 1.302971
1222.000000 1.285825
1223.000000 1.274885
1224.000000 1.267440
1225.000000 1.256500
1226.000000 1.239353
1227.000000 1.228413
1228.000000 1.201274
1229.000000 1.190334
1230.000000 1.173187
1231.000000 1.162246
1232.000000 1.630836
1233.000000 1.619895
1234.000000 1.602748
1235.000000 1.591806
1236.000000 1.564667
1237.000000 1.553725
1238.000000 1.536577
1239.000000 1.525635
1240.000000 1.518189
1241.000000 1.507247
1242.000000 1.490098
1243.000000 1.479156
1244.000000 1.452015
1245.000000 1.441073
1246.000000 1.423924
1247.000000 1.412981
1248.000000 1.386083
1249.000000 1.375141
1250.000000 1.357991
1251.000000 1.347048
1252.000000 1.319906
1253.000000 1.308963
1254.000000 1.291813
1255.000000 1.280869
1256.000000 1.273421
1257.000000 1.262477
1258.000000 1.245326
1259.000000 1.234382
1260.000000 1.207240
1261.000000 1.196295
1262.000000 1.179144
1263.000000 1.168200
1264.000000 1.636786
1265.000000 1.625842
1266.000000 1.608690
1267.000000 1.597745
1268.000000 1.570601
1269.000000 1.559656
1270.000000 1.542504
1271.000000 1.531559
1272.000000 1.524108
1273.000000 1.513163
1274.000000 1.496010
1275.000000 1.485064
1276.000000 1.457920
1277.000000 1.446973
1278.000000 1.429821
1279.000000 1.418874
1280.000000 1.398629
1281.000000 1.387683
1282.000000 1.370529
1283.000000 1.359582
1284.000000 1.332437
1285.000000 1.321490
1286.000000 1.304336
1287.000000 1.293388
1288.000000 1.285936
1289.000000 1.274988
1290.000000 1.257834
1291.000000 1.246886
1292.000000 1.219740
1293.000000 1.208791
1294.000000 1.191637
1295.000000 1.180688
1296.000000 1.649271
1297.000000 1.638322
1298.000000 1.621167
1299.000000 1.610218
1300.000000 1.583071
1301.000000 1.572122
1302.000000 1.554966
1303.000000 1.544017
1304.000000 1.536562
1305.000000 1.525613
1306.000000 1.508457
1307.000000 1.497507
1308.000000 1.470358
1309.000000 1.459408
1310.000000 1.442252
1311.000000 1.431301
1312.000000 1.404396
1313.000000 1.393445
1314.000000 1.376288
1315.000000 1.365338
1316.000000 1.338188
1317.000000 1.327237
1318.000000 1.310080
1319.000000 1.299128
1320.000000 1.291672
1321.000000 1.280721
1322.000000 1.263562
1323.000000 1.252611
1324.000000 1.225460
1325.000000 1.214509
1326.000000 1.197350
1327.000000 1.186398
1328.000000 1.654977
1329.000000 1.644024
1330.000000 1.626865
1331.000000 1.615912
1332.000000 1.588761
1333.000000 1.577808
1334.000000 1.560649
1335.000000 1.549696
1336.000000 1.542237
1337.000000 1.531284
1338.000000 1.514124
1339.000000 1.503170
1340.000000 1.476018
1341.000000 1.465064
1342.000000 1.447904
1343.000000 1.436950
1344.000000 1.452206
1345.000000 1.441252
1346.000000 1.424091
1347.000000 1.413136
1348.000000 1.385983
1349.000000 1.375028
1350.000000 1.357867
1351.000000 1.346912
1352.000000 1.339452
1353.000000 1.328496
1354.000000 1.311335
1355.000000 1.300379
1356.000000 1.273225
1357.000000 1.262269
1358.000000 1.245107
1359.000000 1.234151
1360.000000 1.702726
1361.000000 1.691769
1362.000000 1.674607
1363.000000 1.663650
1364.000000 1.636495
1365.000000 1.625538
1366.000000 1.608375
1367.000000 1.597418
1368.000000 1.589956
1369.000000 1.578999
1370.000000 1.561835
1371.000000 1.550878
1372.000000 1.523721
1373.000000 1.512764
1374.000000 1.495599
1375.000000 1.484642
1376.000000 1.457728
1377.000000 1.446770
1378.000000 1.429605
1379.000000 1.418647
1380.000000 1.391490
1381.000000 1.380531
1382.000000 1.363366
1383.000000 1.352407
1384.000000 1.344943
1385.000000 1.333984
1386.000000 1.316819
1387.000000 1.305859
1388.000000 1.278701
1389.000000 1.267742
1390.000000 1.250575
1391.000000 1.239616
1392.000000 1.708187
1393.000000 1.697227
1394.000000 1.680060
1395.000000 1.669100
1396.000000 1.641941
1397.000000 1.630980
1398.000000 1.613813
1399.000000 1.602852
1400.000000 1.595386
1401.000000 1.584425
1402.000000 1.567258
1403.000000 1.556297
1404.000000 1.529137
1405.000000 1.518175
1406.000000 1.501007
1407.000000 1.490045
1408.000000 1.519917
1409.000000 1.508955
1410.000000 1.491786
1411.000000 1.480824
1412.000000 1.453663
1413.000000 1.442701
1414.000000 1.425531
1415.000000 1.414569
1416.000000 1.407101
1417.000000 1.396138
1418.000000 1.378969
1419.000000 1.368005
1420.000000 1.340844
1421.000000 1.329880
1422.000000 1.312710
1423.000000 1.301747
1424.000000 1.770314
1425.000000 1.759350
1426.000000 1.742179
1427.000000 1.731215
1428.000000 1.704053
1429.000000 1.693088
1430.000000 1.675917
1431.000000 1.664953
1432.000000 1.657483
1433.000000 1.646518
1434.000000 1.629347
1435.000000 1.618382
1436.000000 1.591218
1437.000000 1.580253
1438.000000 1.563081
1439.000000 1.552115
1440.000000 1.525194
1441.000000 1.514228
1442.000000 1.497056
1443.000000 1.486090
1444.000000 1.458925
1445.000000 1.447959
1446.000000 1.430786
1447.000000 1.419820
1448.000000 1.412348
1449.000000 1.401381
1450.000000 1.384208
1451.000000 1.373241
1452.000000 1.346075
1453.000000 1.335108
1454.000000 1.317934
1455.000000 1.306967
1456.000000 1.775530
1457.000000 1.764563
1458.000000 1.747388
1459.000000 1.736420
1460.000000 1.709254
1461.000000 1.698286
1462.000000 1.681111
1463.000000 1.670142
1464.000000 1.662669
1465.000000 1.651700
1466.000000 1.634525
1467.000000 1.623556
1468.000000 1.596389
1469.000000 1.585419
1470.000000 1.568244
1471.000000 1.557274
1472.000000 1.572515
1473.000000 1.561546
1474.000000 1.544370
1475.000000 1.533400
1476.000000 1.506231
1477.000000 1.495261
1478.000000 1.478084
1479.000000 1.467114
1480.000000 1.459639
1481.000000 1.448668
1482.000000 1.431491
1483.000000 1.420520
1484.000000 1.393351
1485.000000 1.382380
1486.000000 1.365202
1487.000000 1.354231
1488.000000 1.822790
1489.000000 1.811819
1490.000000 1.794641
1491.000000 1.783669
1492.000000 1.756499
1493.000000 1.745527
1494.000000 1.728348
1495.000000 1.717376
1496.000000 1.709898
1497.000000 1.698926
1498.000000 1.681747
1499.000000 1.670774
1500.000000 1.643603
1501.000000 1.632630
1502.000000 1.615450
1503.000000 1.604477
1504.000000 1.577548
1505.000000 1.566575
1506.000000 1.549395
1507.000000 1.538421
1508.000000 1.511249
1509.000000 1.500275
1510.000000 1.483095
1511.000000 1.472120
1512.000000 1.464641
1513.000000 1.453667
1514.000000 1.436486
1515.000000 1.425511
1516.000000 1.398338
1517.000000 1.387363
1518.000000 1.370182
1519.000000 1.359206
1520.000000 1.827762
1521.000000 1.816787
1522.000000 1.799605
1523.000000 1.788629
1524.000000 1.761455
1525.000000 1.750479
1526.000000 1.733297
1527.000000 1.722321
1528.000000 1.714840
1529.000000 1.703863
1530.000000 1.686680
1531.000000 1.675704
1532.000000 1.648529
1533.000000 1.637552
1534.000000 1.620369
1535.000000 1.609392
1536.000000 1.382618
1537.000000 1.371641
1538.000000 1.354457
1539.000000 1.343480
1540.000000 1.316304
1541.000000 1.305326
1542.000000 1.288142
1543.000000 1.277164
1544.000000 1.269681
1545.000000 1.258702
1546.000000 1.241517
1547.000000 1.230539
1548.000000 1.203362
1549.000000 1.192383
1550.000000 1.175198
1551.000000 1.164219
1552.000000 1.632771
1553.000000 1.621792
1554.000000 1.604606
1555.000000 1.593627
1556.000000 1.566449
1557.000000 1.555469
1558.000000 1.538283
1559.000000 1.527303
1560.000000 1.519818
1561.000000 1.508838
1562.000000 1.491651
1563.000000 1.480671
1564.000000 1.453492
1565.000000 1.442511
1566.000000 1.425324
1567.000000 1.414343
1568.000000 1.387407
1569.000000 1.376426
1570.000000 1.359238
1571.000000 1.348257
1572.000000 1.321077
1573.000000 1.310095
1574.000000 1.292907
1575.000000 1.281925
1576.000000 1.274438
1577.000000 1.263456
1578.000000 1.246268
1579.000000 1.235286
1580.000000 1.208105
1581.000000 1.197122
1582.000000 1.179933
1583.000000 1.168950
1584.000000 1.637498
1585.000000 1.626515
1586.000000 1.609326
1587.000000 1.598343
1588.000000 1.571161
1589.000000 1.560177
1590.000000 1.542987
1591.000000 1.532003
1592.000000 1.524515
1593.000000 1.513531
1594.000000 1.496340
1595.000000 1.485356
1596.000000 1.458173
1597.000000 1.447189
1598.000000 1.429998
1599.000000 1.419013
1600.000000 1.434239
1601.000000 1.423254
1602.000000 1.406063
1603.000000 1.395077
1604.000000 1.367894
1605.000000 1.356908
1606.000000 1.339716
1607.000000 1.328731
1608.000000 1.321240
1609.000000 1.310254
1610.000000 1.293062
1611.000000 1.282076
1612.000000 1.254891
1613.000000 1.243904
1614.000000 1.226711
1615.000000 1.215725
1616.000000 1.684269
1617.000000 1.673283
1618.000000 1.656089
1619.000000 1.645102
1620.000000 1.617916
1621.000000 1.606929
1622.000000 1.589735
1623.000000 1.578748
1624.000000 1.571255
1625.000000 1.560267
1626.000000 1.543073
1627.000000 1.532085
1628.000000 1.504898
1629.000000 1.493910
1630.000000 1.476715
1631.000000 1.465727
1632.000000 1.438783
1633.000000 1.427794
1634.000000 1.410599
1635.000000 1.399610
1636.000000 1.372422
1637.000000 1.361433
1638.000000 1.344237
1639.000000 1.333248
1640.000000 1.325753
1641.000000 1.314764
1642.000000 1.297567
1643.000000 1.286577
1644.000000 1.259389
1645.000000 1.248399
1646.000000 1.231202
1647.000000 1.220212
1648.000000 1.688752
1649.000000 1.677762
1650.000000 1.660564
1651.000000 1.649573
1652.000000 1.622384
1653.000000 1.611393
1654.000000 1.594195
1655.000000 1.583204
1656.000000 1.575707
1657.000000 1.564716
1658.000000 1.547517
1659.000000 1.536526
1660.000000 1.509335
1661.000000 1.498343
1662.000000 1.481144
1663.000000 1.470152
1664.000000 1.499993
1665.000000 1.489000
1666.000000 1.471801
1667.000000 1.460808
1668.000000 1.433617
1669.000000 1.422624
1670.000000 1.405424
1671.000000 1.394431
1672.000000 1.386933
1673.000000 1.375939
1674.000000 1.358739
1675.000000 1.347745
1676.000000 1.320553
1677.000000 1.309559
1678.000000 1.292358
1679.000000 1.281364
1680.000000 1.749901
1681.000000 1.738907
1682.000000 1.721705
1683.000000 1.710711
1684.000000 1.683517
1685.000000 1.672523
1686.000000 1.655321
1687.000000 1.644326
1688.000000 1.636826
1689.000000 1.625830
1690.000000 1.608628
1691.000000 1.597633
1692.000000 1.570438
1693.000000 1.559442
1694.000000 1.542240
1695.000000 1.531244
1696.000000 1.504292
1697.000000 1.493296
1698.000000 1.476093
1699.000000 1.465096
1700.000000 1.437901
1701.000000 1.426904
1702.000000 1.409701
1703.000000 1.398704
1704.000000 1.391202
1705.000000 1.380204
1706.000000 1.363000
1707.000000 1.352003
1708.000000 1.324807
1709.000000 1.313809
1710.000000 1.296604
1711.000000 1.285606
1712.000000 1.754139
1713.000000 1.743141
1714.000000 1.725936
1715.000000 1.714938
1716.000000 1.687740
1717.000000 1.676742
1718.000000 1.659536
1719.000000 1.648537
1720.000000 1.641033
1721.000000 1.630034
1722.000000 1.612828
1723.000000 1.601829
1724.000000 1.574631
1725.000000 1.563631
1726.000000 1.546425
1727.000000 1.535425
1728.000000 1.550635
1729.000000 1.539635
1730.000000 1.522428
1731.000000 1.511428
1732.000000 1.484229
1733.000000 1.473228
1734.000000 1.456021
1735.000000 1.445020
1736.000000 1.437514
1737.000000 1.426513
1738.000000 1.409305
1739.000000 1.398304
1740.000000 1.371104
1741.000000 1.360102
1742.000000 1.342894
1743.000000 1.331892
1744.000000 1.800421
1745.000000 1.789419
1746.000000 1.772210
1747.000000 1.761208
1748.000000 1.734007
1749.000000 1.723004
1750.000000 1.705795
1751.000000 1.694792
1752.000000 1.687284
1753.000000 1.676281
1754.000000 1.659072
1755.000000 1.648068
1756.000000 1.620866
1757.000000 1.609863
1758.000000 1.592653
1759.000000 1.581649
1760.000000 1.554690
1761.000000 1.543686
1762.000000 1.526475
1763.000000 1.515471
1764.000000 1.488268
1765.000000 1.477264
1766.000000 1.460053
1767.000000 1.449048
1768.000000 1.441538
1769.000000 1.430533
1770.000000 1.413322
1771.000000 1.402316
1772.000000 1.375113
1773.000000 1.364107
1774.000000 1.346895
1775.000000 1.335889
1776.000000 1.804415
1777.000000 1.793409
1778.000000 1.776196
1779.000000 1.765190
1780.000000 1.737985
1781.000000 1.726979
1782.000000 1.709766
1783.000000 1.698759
1784.000000 1.691248
1785.000000 1.680241
1786.000000 1.663027
1787.000000 1.652020
1788.000000 1.624814
1789.000000 1.613807
1790.000000 1.596593
1791.000000 1.585585
1792.000000 1.565279
1793.000000 1.554271
1794.000000 1.537057
1795.000000 1.526049
1796.000000 1.498842
1797.000000 1.487834
1798.000000 1.470619
1799.000000 1.459610
1800.000000 1.452097
1801.000000 1.441088
1802.000000 1.423873
1803.000000 1.412864
1804.000000 1.385656
1805.000000 1.374647
1806.000000 1.357431
1807.000000 1.346421
1808.000000 1.814943
1809.000000 1.803933
1810.000000 1.786717
1811.000000 1.775707
1812.000000 1.748498
1813.000000 1.737488
1814.000000 1.720271
1815.000000 1.709261
1816.000000 1.701745
1817.000000 1.690734
1818.000000 1.673517
1819.000000 1.662506
1820.000000 1.635297
1821.000000 1.624285
1822.000000 1.607068
1823.000000 1.596056
1824.000000 1.569090
1825.000000 1.558078
1826.000000 1.540860
1827.000000 1.529848
1828.000000 1.502637
1829.000000 1.491625
1830.000000 1.474406
1831.000000 1.463394
1832.000000 1.455877
1833.000000 1.444864
1834.000000 1.427645
1835.000000 1.416632
1836.000000 1.389420
1837.000000 1.378407
1838.000000 1.361188
1839.000000 1.350174
1840.000000 1.818692
1841.000000 1.807678
1842.000000 1.790458
1843.000000 1.779444
1844.000000 1.752232
1845.000000 1.741218
1846.000000 1.723997
1847.000000 1.712983
1848.000000 1.705464
1849.000000 1.694449
1850.000000 1.677228
1851.000000 1.666213
1852.000000 1.639000
1853.000000 1.627985
1854.000000 1.610763
1855.000000 1.599748
1856.000000 1.614943
1857.000000 1.603928
1858.000000 1.586706
1859.000000 1.575690
1860.000000 1.548476
1861.000000 1.537460
1862.000000 1.520237
1863.000000 1.509221
1864.000000 1.501700
1865.000000 1.490683
1866.000000 1.473460
1867.000000 1.462444
1868.000000 1.435228
1869.000000 1.424211
1870.000000 1.406988
1871.000000 1.395971
1872.000000 1.864485
1873.000000 1.853467
1874.000000 1.836243
1875.000000 1.825226
1876.000000 1.798009
1877.000000 1.786991
1878.000000 1.769767
1879.000000 1.758749
1880.000000 1.751226
1881.000000 1.740207
1882.000000 1.722982
1883.000000 1.711964
1884.000000 1.684747
1885.000000 1.673728
1886.000000 1.656502
1887.000000 1.645483
1888.000000 1.618509
1889.000000 1.607490
1890.000000 1.590264
1891.000000 1.579244
1892.000000 1.552026
1893.000000 1.541006
1894.000000 1.523780
1895.000000 1.512760
1896.000000 1.505235
1897.000000 1.494215
1898.000000 1.476988
1899.000000 1.465967
1900.000000 1.438748
1901.000000 1.427727
1902.000000 1.410500
1903.000000 1.399479
1904.000000 1.867989
1905.000000 1.856968
1906.000000 1.839740
1907.000000 1.828719
1908.000000 1.801499
1909.000000 1.790477
1910.000000 1.773249
1911.000000 1.762227
1912.000000 1.754700
1913.000000 1.743678
1914.000000 1.726449
1915.000000 1.715426
1916.000000 1.688205
1917.000000 1.677183
1918.000000 1.659953
1919.000000 1.648931
1920.000000 1.678741
1921.000000 1.667718
1922.000000 1.650488
1923.000000 1.639465
1924.000000 1.612243
1925.000000 1.601219
1926.000000 1.583989
1927.000000 1.572965
1928.000000 1.565436
1929.000000 1.554412
1930.000000 1.537181
1931.000000 1.526157
1932.000000 1.498934
1933.000000 1.487910
1934.000000 1.470678
1935.000000 1.459654
1936.000000 1.928160
1937.000000 1.917135
1938.000000 1.899903
1939.000000 1.888878
1940.000000 1.861654
1941.000000 1.850628
1942.000000 1.833396
1943.000000 1.822371
1944.000000 1.814840
1945.000000 1.803814
1946.000000 1.786581
1947.000000 1.775555
1948.000000 1.748330
1949.000000 1.737304
1950.000000 1.720071
1951.000000 1.709044
1952.000000 1.682062
1953.000000 1.671035
1954.000000 1.653801
1955.000000 1.642774
1956.000000 1.615548
1957.000000 1.604521
1958.000000 1.587287
1959.000000 1.576259
1960.000000 1.568727
1961.000000 1.557699
1962.000000 1.540464
1963.000000 1.529436
1964.000000 1.502209
1965.000000 1.491181
1966.000000 1.473946
1967.000000 1.462917
1968.000000 1.931420
1969.000000 1.920391
1970.000000 1.903155
1971.000000 1.892126
1972.000000 1.864899
1973.000000 1.853869
1974.000000 1.836633
1975.000000 1.825604
1976.000000 1.818069
1977.000000 1.807039
1978.000000 1.789803
1979.000000 1.778773
1980.000000 1.751544
1981.000000 1.740514
1982.000000 1.723277
1983.000000 1.712247
1984.000000 1.727427
1985.000000 1.716396
1986.000000 1.699158
1987.000000 1.688128
1988.000000 1.660898
1989.000000 1.649867
1990.000000 1.632629
1991.000000 1.621597
1992.000000 1.614061
1993.000000 1.603029
1994.000000 1.585791
1995.000000 1.574759
1996.000000 1.547528
1997.000000 1.536496
1998.000000 1.519257
1999.000000 1.508225
2000.000000 1.976723
2001.000000 1.965691
2002.000000 1.948451
2003.000000 1.937419
2004.000000 1.910187
2005.000000 1.899154
2006.000000 1.881914
2007.000000 1.870881
2008.000000 1.863342
2009.000000 1.852309
2010.000000 1.835068
2011.000000 1.824035
2012.000000 1.796802
2013.000000 1.785768
2014.000000 1.768527
2015.000000 1.757493
2016.000000 1.730503
2017.000000 1.719469
2018.000000 1.702227
2019.000000 1.691193
2020.000000 1.663959
2021.000000 1.652924
2022.000000 1.635682
2023.000000 1.624647
2024.000000 1.617107
2025.000000 1.606071
2026.000000 1.588829
2027.000000 1.577793
2028.000000 1.550559
2029.000000 1.539523
2030.000000 1.522280
2031.000000 1.511244
2032.000000 1.979739
2033.000000 1.968702
2034.000000 1.951459
2035.000000 1.940422
2036.000000 1.913187
2037.000000 1.902150
2038.000000 1.884907
2039.000000 1.873869
2040.000000 1.866327
2041.000000 1.855290
2042.000000 1.838046
2043.000000 1.827008
2044.000000 1.799772
2045.000000 1.788734
2046.000000 1.771489
2047.000000 1.760451
2048.000000 -0.205349
2049.000000 -0.216387
2050.000000 -0.233632
2051.000000 -0.244671
2052.000000 -0.271908
2053.000000 -0.282947
2054.000000 -0.300193
2055.000000 -0.311232
2056.000000 -0.318776
2057.000000 -0.329815
2058.000000 -0.347061
2059.000000 -0.358101
2060.000000 -0.385339
2061.000000 -0.396379
2062.000000 -0.413625
2063.000000 -0.424665
2064.000000 0.043826
2065.000000 0.032785
2066.000000 0.015538
2067.000000 0.004498
2068.000000 -0.022741
2069.000000 -0.033782
2070.000000 -0.051030
2071.000000 -0.062071
2072.000000 -0.069617
2073.000000 -0.080658
2074.000000 -0.097906
2075.000000 -0.108947
2076.000000 -0.136188
2077.000000 -0.147229
2078.000000 -0.164478
2079.000000 -0.175520
2080.000000 -0.202517
2081.000000 -0.213559
2082.000000 -0.230808
2083.000000 -0.241850
2084.000000 -0.269092
2085.000000 -0.280134
2086.000000 -0.297384
2087.000000 -0.308426
2088.000000 -0.315974
2089.000000 -0.327018
2090.000000 -0.344267
2091.000000 -0.355311
2092.000000 -0.382553
2093.000000 -0.393597
2094.000000 -0.410847
2095.000000 -0.421891
2096.000000 0.046596
2097.000000 0.035552
2098.000000 0.018302
2099.000000 0.007257
2100.000000 -0.019986
2101.000000 -0.031030
2102.000000 -0.048282
2103.000000 -0.059327
2104.000000 -0.066876
2105.000000 -0.077921
2106.000000 -0.095173
2107.000000 -0.106219
2108.000000 -0.133463
2109.000000 -0.144508
2110.000000 -0.161760
2111.000000 -0.172806
2112.000000 -0.157641
2113.000000 -0.168687
2114.000000 -0.185940
2115.000000 -0.196986
2116.000000 -0.224231
2117.000000 -0.235278
2118.000000 -0.252531
2119.000000 -0.263578
2120.000000 -0.271129
2121.000000 -0.282176
2122.000000 -0.299430
2123.000000 -0.310477
2124.000000 -0.337723
2125.000000 -0.348771
2126.000000 -0.366025
2127.000000 -0.377072
2128.000000 0.091411
2129.000000 0.080363
2130.000000 0.063108
2131.000000 0.052060
2132.000000 0.024813
2133.000000 0.013765
2134.000000 -0.003490
2135.000000 -0.014539
2136.000000 -0.022093
2137.000000 -0.033141
2138.000000 -0.050397
2139.000000 -0.061446
2140.000000 -0.088694
2141.000000 -0.099743
2142.000000 -0.116999
2143.000000 -0.128049
2144.000000 -0.155054
2145.000000 -0.166104
2146.000000 -0.183360
2147.000000 -0.194410
2148.000000 -0.221659
2149.000000 -0.232709
2150.000000 -0.249966
2151.000000 -0.261017
2152.000000 -0.268573
2153.000000 -0.279623
2154.000000 -0.296881
2155.000000 -0.307932
2156.000000 -0.335182
2157.000000 -0.346233
2158.000000 -0.363491
2159.000000 -0.374542
2160.000000 0.093937
2161.000000 0.082885
2162.000000 0.065627
2163.000000 0.054575
2164.000000 0.027324
2165.000000 0.016272
2166.000000 -0.000987
2167.000000 -0.012039
2168.000000 -0.019597
2169.000000 -0.030650
2170.000000 -0.047909
2171.000000 -0.058962
2172.000000 -0.086214
2173.000000 -0.097267
2174.000000 -0.114527
2175.000000 -0.125580
2176.000000 -0.095800
2177.000000 -0.106854
2178.000000 -0.124114
2179.000000 -0.135168
2180.000000 -0.162421
2181.000000 -0.173475
2182.000000 -0.190736
2183.000000 -0.201790
2184.000000 -0.209350
2185.000000 -0.220404
2186.000000 -0.237665
2187.000000 -0.248720
2188.000000 -0.275974
2189.000000 -0.287029
2190.000000 -0.304291
2191.000000 -0.315346
2192.000000 0.153130
2193.000000 0.142074
2194.000000 0.124812
2195.000000 0.113756
2196.000000 0.086501
2197.000000 0.075445
2198.000000 0.058183
2199.000000 0.047126
2200.000000 0.039565
2201.000000 0.028508
2202.000000 0.011245
2203.000000 0.000189
2204.000000 -0.027067
2205.000000 -0.038124
2206.000000 -0.055388
2207.000000 -0.066445
2208.000000 -0.093457
2209.000000 -0.104515
2210.000000 -0.121779
2211.000000 -0.132837
2212.000000 -0.160093
2213.000000 -0.171151
2214.000000 -0.188416
2215.000000 -0.199474
2216.000000 -0.207037
2217.000000 -0.218096
2218.000000 -0.235361
2219.000000 -0.246419
2220.000000 -0.273677
2221.000000 -0.284736
2222.000000 -0.302001
2223.000000 -0.313060
2224.000000 0.155411
2225.000000 0.144352
2226.000000 0.127086
2227.000000 0.116026
2228.000000 0.088768
2229.000000 0.077708
2230.000000 0.060441
2231.000000 0.049381
2232.000000 0.041816
2233.000000 0.030756
2234.000000 0.013489
2235.000000 0.002428
2236.000000 -0.024831
2237.000000 -0.035892
2238.000000 -0.053159
2239.000000 -0.064220
2240.000000 -0.049071
2241.000000 -0.060132
2242.000000 -0.077400
2243.000000 -0.088462
2244.000000 -0.115722
2245.000000 -0.126784
2246.000000 -0.144052
2247.000000 -0.155114
2248.000000 -0.162681
2249.000000 -0.173744
2250.000000 -0.191013
2251.000000 -0.202075
2252.000000 -0.229336
2253.000000 -0.240399
2254.000000 -0.257668
2255.000000 -0.268731
2256.000000 0.199737
2257.000000 0.188673
2258.000000 0.171404
2259.000000 0.160340
2260.000000 0.133078
2261.000000 0.122014
2262.000000 0.104744
2263.000000 0.093680
2264.000000 0.086111
2265.000000 0.075047
2266.000000 0.057776
2267.000000 0.046712
2268.000000 0.019448
2269.000000 0.008384
2270.000000 -0.008888
2271.000000 -0.019952
2272.000000 -0.046973
2273.000000 -0.058038
2274.000000 -0.075310
2275.000000 -0.086375
2276.000000 -0.113639
2277.000000 -0.124705
2278.000000 -0.141977
2279.000000 -0.153043
2280.000000 -0.160614
2281.000000 -0.171680
2282.000000 -0.188952
2283.000000 -0.200019
2284.000000 -0.227284
2285.000000 -0.238350
2286.000000 -0.255624
2287.000000 -0.266690
2288.000000 0.201774
2289.000000 0.190707
2290.000000 0.173433
2291.000000 0.162366
2292.000000 0.135100
2293.000000 0.124032
2294.000000 0.106758
2295.000000 0.095690
2296.000000 0.088118
2297.000000 0.077050
2298.000000 0.059775
2299.000000 0.048707
2300.000000 0.021440
2301.000000 0.010371
2302.000000 -0.006904
2303.000000 -0.017973
2304.000000 -0.038340
2305.000000 -0.049409
2306.000000 -0.066684
2307.000000 -0.077754
2308.000000 -0.105021
2309.000000 -0.116091
2310.000000 -0.133367
2311.000000 -0.144437
2312.000000 -0.152011
2313.000000 -0.163081
2314.000000 -0.180358
2315.000000 -0.191428
2316.000000 -0.218697
2317.000000 -0.229767
2318.000000 -0.247044
2319.000000 -0.258115
2320.000000 0.210345
2321.000000 0.199275
2322.000000 0.181997
2323.000000 0.170926
2324.000000 0.143656
2325.000000 0.132585
2326.000000 0.115307
2327.000000 0.104235
2328.000000 0.096659
2329.000000 0.085587
2330.000000 0.068308
2331.000000 0.057236
2332.000000 0.029966
2333.000000 0.018893
2334.000000 0.001614
2335.000000 -0.009458
2336.000000 -0.036486
2337.000000 -0.047559
2338.000000 -0.064838
2339.000000 -0.075911
2340.000000 -0.103183
2341.000000 -0.114256
2342.000000 -0.131536
2343.000000 -0.142610
2344.000000 -0.150188
2345.000000 -0.161262
2346.000000 -0.178542
2347.000000 -0.189616
2348.000000 -0.216889
2349.000000 -0.227963
2350.000000 -0.245244
2351.000000 -0.256318
2352.000000 0.212138
2353.000000 0.201063
2354.000000 0.183782
2355.000000 0.172707
2356.000000 0.145434
2357.000000 0.134358
2358.000000 0.117077
2359.000000 0.106001
2360.000000 0.098421
2361.000000 0.087345
2362.000000 0.070063
2363.000000 0.058987
2364.000000 0.031712
2365.000000 0.020636
2366.000000 0.003353
2367.000000 -0.007723
2368.000000 0.007411
2369.000000 -0.003665
2370.000000 -0.020949
2371.000000 -0.032025
2372.000000 -0.059301
2373.000000 -0.070378
2374.000000 -0.087662
2375.000000 -0.098739
2376.000000 -0.106321
2377.000000 -0.117399
2378.000000 -0.134683
2379.000000 -0.145761
2380.000000 -0.173037
2381.000000 -0.184115
2382.000000 -0.201400
2383.000000 -0.212478
2384.000000 0.255974
2385.000000 0.244896
2386.000000 0.227611
2387.000000 0.216532
2388.000000 0.189254
2389.000000 0.178175
2390.000000 0.160890
2391.000000 0.149811
2392.000000 0.142226
2393.000000 0.131147
2394.000000 0.113861
2395.000000 0.102781
2396.000000 0.075503
2397.000000 0.064423
2398.000000 0.047136
2399.000000 0.036056
2400.000000 0.009020
2401.000000 -0.002060
2402.000000 -0.019347
2403.000000 -0.030428
2404.000000 -0.057707
2405.000000 -0.068788
2406.000000 -0.086075
2407.000000 -0.097157
2408.000000 -0.104743
2409.000000 -0.115824
2410.000000 -0.133112
2411.000000 -0.144194
2412.000000 -0.171474
2413.000000 -0.182556
2414.000000 -0.199844
2415.000000 -0.210927
2416.000000 0.257522
2417.000000 0.246440
2418.000000 0.229151
2419.000000 0.218068
2420.000000 0.190787
2421.000000 0.179704
2422.000000 0.162415
2423.000000 0.151332
2424.000000 0.143744
2425.000000 0.132661
2426.000000 0.115371
2427.000000 0.104287
2428.000000 0.077005
2429.000000 0.065921
2430.000000 0.048631
2431.000000 0.037547
2432.000000 0.067296
2433.000000 0.056212
2434.000000 0.038921
2435.000000 0.027836
2436.000000 0.000553
2437.000000 -0.010532
2438.000000 -0.027823
2439.000000 -0.038908
2440.000000 -0.046498
2441.000000 -0.057583
2442.000000 -0.074875
2443.000000 -0.085961
2444.000000 -0.113245
2445.000000 -0.124330
2446.000000 -0.141623
2447.000000 -0.152709
2448.000000 0.315736
2449.000000 0.304650
2450.000000 0.287358
2451.000000 0.276271
2452.000000 0.248986
2453.000000 0.237899
2454.000000 0.220606
2455.000000 0.209519
2456.000000 0.201927
2457.000000 0.190840
2458.000000 0.173547
2459.000000 0.162459
2460.000000 0.135173
2461.000000 0.124086
2462.000000 0.106791
2463.000000 0.095704
2464.000000 0.068660
2465.000000 0.057572
2466.000000 0.040278
2467.000000 0.029189
2468.000000 0.001902
2469.000000 -0.009186
2470.000000 -0.026481
2471.000000 -0.037570
2472.000000 -0.045164
2473.000000 -0.056253
2474.000000 -0.073549
2475.000000 -0.084638
2476.000000 -0.111926
2477.000000 -0.123015
2478.000000 -0.140311
2479.000000 -0.151401
2480.000000 0.317040
2481.000000 0.305950
2482.000000 0.288653
2483.000000 0.277563
2484.000000 0.250274
2485.000000 0.239184
2486.000000 0.221887
2487.000000 0.210796
2488.000000 0.203200
2489.000000 0.192109
2490.000000 0.174812
2491.000000 0.163721
2492.000000 0.136431
2493.000000 0.125339
2494.000000 0.108041
2495.000000 0.096950
2496.000000 0.112069
2497.000000 0.100977
2498.000000 0.083678
2499.000000 0.072586
2500.000000 0.045295
2501.000000 0.034203
2502.000000 0.016904
2503.000000 0.005811
2504.000000 -0.001786
2505.000000 -0.012879
2506.000000 -0.030179
2507.000000 -0.041272
2508.000000 -0.068564
2509.000000 -0.079657
2510.000000 -0.096957
2511.000000 -0.108050
2512.000000 0.360387
2513.000000 0.349293
2514.000000 0.331993
2515.000000 0.320899
2516.000000 0.293606
2517.000000 0.282512
2518.000000 0.265211
2519.000000 0.254116
2520.000000 0.246517
2521.000000 0.235422
2522.000000 0.218121
2523.000000 0.207026
2524.000000 0.179732
2525.000000 0.168637
2526.000000 0.151335
2527.000000 0.140239
2528.000000 0.113189
2529.000000 0.102093
2530.000000 0.084791
2531.000000 0.073695
2532.000000 0.046400
2533.000000 0.035304
2534.000000 0.018001
2535.000000 0.006905
2536.000000 -0.000697
2537.000000 -0.011793
2538.000000 -0.029097
2539.000000 -0.040194
2540.000000 -0.067489
2541.000000 -0.078586
2542.000000 -0.095890
2543.000000 -0.106988
2544.000000 0.361446
2545.000000 0.350348
2546.000000 0.333044
2547.000000 0.321946
2548.000000 0.294650
2549.000000 0.283552
2550.000000 0.266247
2551.000000 0.255149
2552.000000 0.247545
2553.000000 0.236447
2554.000000 0.219141
2555.000000 0.208043
2556.000000 0.180745
2557.000000 0.169646
2558.000000 0.152340
2559.000000 0.141241
2560.000000 -0.085654
2561.000000 -0.096754
2562.000000 -0.114060
2563.000000 -0.125160
2564.000000 -0.152458
2565.000000 -0.163558
2566.000000 -0.180865
2567.000000 -0.191965
2568.000000 -0.199570
2569.000000 -0.210671
2570.000000 -0.227978
2571.000000 -0.239079
2572.000000 -0.266378
2573.000000 -0.277479
2574.000000 -0.294787
2575.000000 -0.305888
2576.000000 0.162542
2577.000000 0.151440
2578.000000 0.134132
2579.000000 0.123031
2580.000000 0.095730
2581.000000 0.084628
2582.000000 0.067320
2583.000000 0.056218
2584.000000 0.048610
2585.000000 0.037508
2586.000000 0.020199
2587.000000 0.009096
2588.000000 -0.018205
2589.000000 -0.029308
2590.000000 -0.046617
2591.000000 -0.057720
2592.000000 -0.084779
2593.000000 -0.095882
2594.000000 -0.113192
2595.000000 -0.124296
2596.000000 -0.151598
2597.000000 -0.162702
2598.000000 -0.180012
2599.000000 -0.191116
2600.000000 -0.198725
2601.000000 -0.209830
2602.000000 -0.227141
2603.000000 -0.238245
2604.000000 -0.265548
2605.000000 -0.276653
2606.000000 -0.293965
2607.000000 -0.305070
2608.000000 0.163356
2609.000000 0.152251
2610.000000 0.134939
2611.000000 0.123834
2612.000000 0.096529
2613.000000 0.085424
2614.000000 0.068111
2615.000000 0.057005
2616.000000 0.049394
2617.000000 0.038288
2618.000000 0.020975
2619.000000 0.009869
2620.000000 -0.017436
2621.000000 -0.028543
2622.000000 -0.045856
2623.000000 -0.056963
2624.000000 -0.041860
2625.000000 -0.052967
2626.000000 -0.070281
2627.000000 -0.081388
2628.000000 -0.108694
2629.000000 -0.119802
2630.000000 -0.137116
2631.000000 -0.148224
2632.000000 -0.155837
2633.000000 -0.166945
2634.000000 -0.184260
2635.000000 -0.195368
2636.000000 -0.222675
2637.000000 -0.233784
2638.000000 -0.251099
2639.000000 -0.262208
2640.000000 0.206214
2641.000000 0.195105
2642.000000 0.177789
2643.000000 0.166680
2644.000000 0.139372
2645.000000 0.128263
2646.000000 0.110946
2647.000000 0.099837
2648.000000 0.092222
2649.000000 0.081112
2650.000000 0.063795
2651.000000 0.052685
2652.000000 0.025376
2653.000000 0.014265
2654.000000 -0.003052
2655.000000 -0.014163
2656.000000 -0.041229
2657.000000 -0.052340
2658.000000 -0.069657
2659.000000 -0.080769
2660.000000 -0.108079
2661.000000 -0.119190
2662.000000 -0.136508
2663.000000 -0.147620
2664.000000 -0.155237
2665.000000 -0.166349
2666.000000 -0.183667
2667.000000 -0.194779
2668.000000 -0.222090
2669.000000 -0.233203
2670.000000 -0.250522
2671.000000 -0.261634
2672.000000 0.206784
2673.000000 0.195671
2674.000000 0.178352
2675.000000 0.167238
2676.000000 0.139927
2677.000000 0.128813
2678.000000 0.111493
2679.000000 0.100380
2680.000000 0.092761
2681.000000 0.081647
2682.000000 0.064327
2683.000000 0.053212
2684.000000 0.025900
2685.000000 0.014785
2686.000000 -0.002536
2687.000000 -0.013650
2688.000000 0.016068
2689.000000 0.004954
2690.000000 -0.012368
2691.000000 -0.023483
2692.000000 -0.050797
2693.000000 -0.061912
2694.000000 -0.079234
2695.000000 -0.090349
2696.000000 -0.097970
2697.000000 -0.109086
2698.000000 -0.126408
2699.000000 -0.137524
2700.000000 -0.164839
2701.000000 -0.175955
2702.000000 -0.193278
2703.000000 -0.204395
2704.000000 0.264020
2705.000000 0.252903
2706.000000 0.235580
2707.000000 0.224463
2708.000000 0.197147
2709.000000 0.186030
2710.000000 0.168706
2711.000000 0.157589
2712.000000 0.149966
2713.000000 0.138849
2714.000000 0.121524
2715.000000 0.110406
2716.000000 0.083090
2717.000000 0.071972
2718.000000 0.054647
2719.000000 0.043528
2720.000000 0.016455
2721.000000 0.005336
2722.000000 -0.011989
2723.000000 -0.023108
2724.000000 -0.050426
2725.000000 -0.061545
2726.000000 -0.078870
2727.000000 -0.089990
2728.000000 -0.097614
2729.000000 -0.108734
2730.000000 -0.126060
2731.000000 -0.137180
2732.000000 -0.164498
2733.000000 -0.175618
2734.000000 -0.192945
2735.000000 -0.204065
2736.000000 0.264345
2737.000000 0.253225
2738.000000 0.235897
2739.000000 0.224777
2740.000000 0.197457
2741.000000 0.186336
2742.000000 0.169009
2743.000000 0.157887
2744.000000 0.150261
2745.000000 0.139139
2746.000000 0.121811
2747.000000 0.110690
2748.000000 0.083369
2749.000000 0.072247
2750.000000 0.054919
2751.000000 0.043796
2752.000000 0.058885
2753.000000 0.047762
2754.000000 0.030433
2755.000000 0.019310
2756.000000 -0.008011
2757.000000 -0.019134
2758.000000 -0.036463
2759.000000 -0.047587
2760.000000 -0.055215
2761.000000 -0.066338
2762.000000 -0.083668
2763.000000 -0.094792
2764.000000 -0.122114
2765.000000 -0.133238
2766.000000 -0.150569
2767.000000 -0.161693
2768.000000 0.306714
2769.000000 0.295590
2770.000000 0.278259
2771.000000 0.267134
2772.000000 0.239811
2773.000000 0.228686
2774.000000 0.211354
2775.000000 0.200229
2776.000000 0.192599
2777.000000 0.181474
2778.000000 0.164142
2779.000000 0.153016
2780.000000 0.125692
2781.000000 0.114566
2782.000000 0.097234
2783.000000 0.086108
2784.000000 0.059027
2785.000000 0.047900
2786.000000 0.030567
2787.000000 0.019441
2788.000000 -0.007884
2789.000000 -0.019011
2790.000000 -0.036345
2791.000000 -0.047471
2792.000000 -0.055104
2793.000000 -0.066231
2794.000000 -0.083565
2795.000000 -0.094692
2796.000000 -0.122018
2797.000000 -0.133146
2798.000000 -0.150480
2799.000000 -0.161608
2800.000000 0.306795
2801.000000 0.295667
2802.000000 0.278332
2803.000000 0.267203
2804.000000 0.239876
2805.000000 0.228748
2806.000000 0.211412
2807.000000 0.200283
2808.000000 0.192649
2809.000000 0.181520
2810.000000 0.164184
2811.000000 0.153055
2812.000000 0.125727
2813.000000 0.114597
2814.000000 0.097261
2815.000000 0.086131
2816.000000 0.065703
2817.000000 0.054573
2818.000000 0.037236
2819.000000 0.026106
2820.000000 -0.001223
2821.000000 -0.012354
2822.000000 -0.029691
2823.000000 -0.040822
2824.000000 -0.048458
2825.000000 -0.059589
2826.000000 -0.076927
2827.000000 -0.088058
2828.000000 -0.115388
2829.000000 -0.126519
2830.000000 -0.143858
2831.000000 -0.154989
2832.000000 0.313410
2833.000000 0.302278
2834.000000 0.284939
2835.000000 0.273807
2836.000000 0.246476
2837.000000 0.235344
2838.000000 0.218004
2839.000000 0.206872
2840.000000 0.199234
2841.000000 0.188101
2842.000000 0.170761
2843.000000 0.159628
2844.000000 0.132296
2845.000000 0.121163
2846.000000 0.103823
2847.000000 0.092689
2848.000000 0.065600
2849.000000 0.054466
2850.000000 0.037126
2851.000000 0.025992
2852.000000 -0.001341
2853.000000 -0.012476
2854.000000 -0.029817
2855.000000 -0.040951
2856.000000 -0.048591
2857.000000 -0.059726
2858.000000 -0.077067
2859.000000 -0.088203
2860.000000 -0.115536
2861.000000 -0.126672
2862.000000 -0.144014
2863.000000 -0.155149
2864.000000 0.313246
2865.000000 0.302110
2866.000000 0.284768
2867.000000 0.273632
2868.000000 0.246297
2869.000000 0.235161
2870.000000 0.217818
2871.000000 0.206681
2872.000000 0.199040
2873.000000 0.187903
2874.000000 0.170559
2875.000000 0.159422
2876.000000 0.132087
2877.000000 0.120949
2878.000000 0.103605
2879.000000 0.092468
2880.000000 0.107541
2881.000000 0.096403
2882.000000 0.079059
2883.000000 0.067921
2884.000000 0.040584
2885.000000 0.029446
2886.000000 0.012101
2887.000000 0.000963
2888.000000 -0.006681
2889.000000 -0.017820
2890.000000 -0.035165
2891.000000 -0.046304
2892.000000 -0.073641
2893.000000 -0.084781
2894.000000 -0.102126
2895.000000 -0.113266
2896.000000 0.355126
2897.000000 0.343986
2898.000000 0.326640
2899.000000 0.315500
2900.000000 0.288161
2901.000000 0.277021
2902.000000 0.259674
2903.000000 0.248534
2904.000000 0.240889
2905.000000 0.229748
2906.000000 0.212401
2907.000000 0.201260
2908.000000 0.173920
2909.000000 0.162779
2910.000000 0.145432
2911.000000 0.134290
2912.000000 0.107194
2913.000000 0.096052
2914.000000 0.078704
2915.000000 0.067562
2916.000000 0.040222
2917.000000 0.029080
2918.000000 0.011731
2919.000000 0.000589
2920.000000 -0.007059
2921.000000 -0.018201
2922.000000 -0.035550
2923.000000 -0.046693
2924.000000 -0.074035
2925.000000 -0.085178
2926.000000 -0.102527
2927.000000 -0.113670
2928.000000 0.354717
2929.000000 0.343574
2930.000000 0.326224
2931.000000 0.315080
2932.000000 0.287738
2933.000000 0.276594
2934.000000 0.259243
2935.000000 0.248099
2936.000000 0.240450
2937.000000 0.229305
2938.000000 0.211954
2939.000000 0.200810
2940.000000 0.173466
2941.000000 0.162321
2942.000000 0.144970
2943.000000 0.133825
2944.000000 0.163513
2945.000000 0.152367
2946.000000 0.135015
2947.000000 0.123870
2948.000000 0.096525
2949.000000 0.085379
2950.000000 0.068027
2951.000000 0.056881
2952.000000 0.049230
2953.000000 0.038083
2954.000000 0.020730
2955.000000 0.009584
2956.000000 -0.017762
2957.000000 -0.028908
2958.000000 -0.046262
2959.000000 -0.057409
2960.000000 0.410975
2961.000000 0.399828
2962.000000 0.382474
2963.000000 0.371326
2964.000000 0.343980
2965.000000 0.332832
2966.000000 0.315478
2967.000000 0.304330
2968.000000 0.296677
2969.000000 0.285529
2970.000000 0.268174
2971.000000 0.257025
2972.000000 0.229678
2973.000000 0.218529
2974.000000 0.201174
2975.000000 0.190025
2976.000000 0.162921
2977.000000 0.151772
2978.000000 0.134416
2979.000000 0.123266
2980.000000 0.095918
2981.000000 0.084768
2982.000000 0.067412
2983.000000 0.056262
2984.000000 0.048607
2985.000000 0.037457
2986.000000 0.020100
2987.000000 0.008950
2988.000000 -0.018399
2989.000000 -0.029550
2990.000000 -0.046907
2991.000000 -0.058058
2992.000000 0.410322
2993.000000 0.399171
2994.000000 0.381813
2995.000000 0.370662
2996.000000 0.343312
2997.000000 0.332160
2998.000000 0.314802
2999.000000 0.303650
3000.000000 0.295993
3001.000000 0.284841
3002.000000 0.267482
3003.000000 0.256330
3004.000000 0.228979
3005.000000 0.217827
3006.000000 0.200467
3007.000000 0.189315
3008.000000 0.204372
3009.000000 0.193219
3010.000000 0.175860
3011.000000 0.164706
3012.000000 0.137355
3013.000000 0.126201
3014.000000 0.108841
3015.000000 0.097687
3016.000000 0.090028
3017.000000 0.078874
3018.000000 0.061514
3019.000000 0.050360
3020.000000 0.023007
3021.000000 0.011852
3022.000000 -0.005509
3023.000000 -0.016664
3024.000000 0.451713
3025.000000 0.440558
3026.000000 0.423196
3027.000000 0.412041
3028.000000 0.384687
3029.000000 0.373532
3030.000000 0.356170
3031.000000 0.345014
3032.000000 0.337353
3033.000000 0.326197
3034.000000 0.308835
3035.000000 0.297679
3036.000000 0.270324
3037.000000 0.259168
3038.000000 0.241805
3039.000000 0.230648
3040.000000 0.203536
3041.000000 0.192379
3042.000000 0.175016
3043.000000 0.163859
3044.000000 0.136503
3045.000000 0.125346
3046.000000 0.107982
3047.000000 0.096824
3048.000000 0.089161
3049.000000 0.078004
3050.000000 0.060639
3051.000000 0.049481
3052.000000 0.022124
3053.000000 0.010966
3054.000000 -0.006399
3055.000000 -0.017557
3056.000000 0.450815
3057.000000 0.439656
3058.000000 0.422291
3059.000000 0.411132
3060.000000 0.383774
3061.000000 0.372615
3062.000000 0.355249
3063.000000 0.344090
3064.000000 0.336425
3065.000000 0.325265
3066.000000 0.307899
3067.000000 0.296739
3068.000000 0.269381
3069.000000 0.258220
3070.000000 0.240854
3071.000000 0.229693
3072.000000 -0.258916
3073.000000 -0.270076
3074.000000 -0.287444
3075.000000 -0.298605
3076.000000 -0.325964
3077.000000 -0.337125
3078.000000 -0.354493
3079.000000 -0.365655
3080.000000 -0.373321
3081.000000 -0.384483
3082.000000 -0.401851
3083.000000 -0.413013
3084.000000 -0.440373
3085.000000 -0.451535
3086.000000 -0.468904
3087.000000 -0.480067
3088.000000 -0.011698
3089.000000 -0.022860
3090.000000 -0.040230
3091.000000 -0.051392
3092.000000 -0.078754
3093.000000 -0.089917
3094.000000 -0.107287
3095.000000 -0.118450
3096.000000 -0.126118
3097.000000 -0.137282
3098.000000 -0.154652
3099.000000 -0.165816
3100.000000 -0.193178
3101.000000 -0.204342
3102.000000 -0.221713
3103.000000 -0.232877
3104.000000 -0.259997
3105.000000 -0.271161
3106.000000 -0.288532
3107.000000 -0.299697
3108.000000 -0.327061
3109.000000 -0.338225
3110.000000 -0.355597
3111.000000 -0.366762
3112.000000 -0.374433
3113.000000 -0.385598
3114.000000 -0.402970
3115.000000 -0.414136
3116.000000 -0.441500
3117.000000 -0.452666
3118.000000 -0.470039
3119.000000 -0.481205
3120.000000 -0.012840
3121.000000 -0.024006
3122.000000 -0.041379
3123.000000 -0.052546
3124.000000 -0.079911
3125.000000 -0.091078
3126.000000 -0.108452
3127.000000 -0.119619
3128.000000 -0.127291
3129.000000 -0.138458
3130.000000 -0.155832
3131.000000 -0.167000
3132.000000 -0.194366
3133.000000 -0.205534
3134.000000 -0.222909
3135.000000 -0.234077
3136.000000 -0.219034
3137.000000 -0.230202
3138.000000 -0.247577
3139.000000 -0.258746
3140.000000 -0.286113
3141.000000 -0.297282
3142.000000 -0.314657
3143.000000 -0.325826
3144.000000 -0.333501
3145.000000 -0.344670
3146.000000 -0.362046
3147.000000 -0.373215
3148.000000 -0.400583
3149.000000 -0.411753
3150.000000 -0.429130
3151.000000 -0.440299
3152.000000 0.028061
3153.000000 0.016891
3154.000000 -0.000486
3155.000000 -0.011656
3156.000000 -0.039025
3157.000000 -0.050196
3158.000000 -0.067573
3159.000000 -0.078744
3160.000000 -0.086420
3161.000000 -0.097591
3162.000000 -0.114969
3163.000000 -0.126141
3164.000000 -0.153511
3165.000000 -0.164682
3166.000000 -0.182061
3167.000000 -0.193232
3168.000000 -0.220360
3169.000000 -0.231532
3170.000000 -0.248911
3171.000000 -0.260083
3172.000000 -0.287454
3173.000000 -0.298627
3174.000000 -0.316006
3175.000000 -0.327179
3176.000000 -0.334857
3177.000000 -0.346030
3178.000000 -0.363409
3179.000000 -0.374583
3180.000000 -0.401955
3181.000000 -0.413128
3182.000000 -0.430509
3183.000000 -0.441682
3184.000000 0.026675
3185.000000 0.015501
3186.000000 -0.001880
3187.000000 -0.013054
3188.000000 -0.040427
3189.000000 -0.051602
3190.000000 -0.068983
3191.000000 -0.080158
3192.000000 -0.087837
3193.000000 -0.099012
3194.000000 -0.116394
3195.000000 -0.127569
3196.000000 -0.154943
3197.000000 -0.166119
3198.000000 -0.183501
3199.000000 -0.194676
3200.000000 -0.165019
3201.000000 -0.176195
3202.000000 -0.193578
3203.000000 -0.204754
3204.000000 -0.232129
3205.000000 -0.243305
3206.000000 -0.260688
3207.000000 -0.271865
3208.000000 -0.279547
3209.000000 -0.290724
3210.000000 -0.308107
3211.000000 -0.319284
3212.000000 -0.346660
3213.000000 -0.357837
3214.000000 -0.375221
3215.000000 -0.386399
3216.000000 0.081954
3217.000000 0.070776
3218.000000 0.053392
3219.000000 0.042214
3220.000000 0.014837
3221.000000 0.003659
3222.000000 -0.013726
3223.000000 -0.024905
3224.000000 -0.032589
3225.000000 -0.043767
3226.000000 -0.061153
3227.000000 -0.072332
3228.000000 -0.099710
3229.000000 -0.110889
3230.000000 -0.128275
3231.000000 -0.139454
3232.000000 -0.166589
3233.000000 -0.177769
3234.000000 -0.195155
3235.000000 -0.206335
3236.000000 -0.233714
3237.000000 -0.244894
3238.000000 -0.262281
3239.000000 -0.273462
3240.000000 -0.281147
3241.000000 -0.292328
3242.000000 -0.309715
3243.000000 -0.320896
3244.000000 -0.348276
3245.000000 -0.359457
3246.000000 -0.376845
3247.000000 -0.388026
3248.000000 0.080323
3249.000000 0.069141
3250.000000 0.051753
3251.000000 0.040571
3252.000000 0.013191
3253.000000 0.002008
3254.000000 -0.015380
3255.000000 -0.026563
3256.000000 -0.034250
3257.000000 -0.045433
3258.000000 -0.062822
3259.000000 -0.074005
3260.000000 -0.101387
3261.000000 -0.112570
3262.000000 -0.129960
3263.000000 -0.141143
3264.000000 -0.126116
3265.000000 -0.137299
3266.000000 -0.154690
3267.000000 -0.165873
3268.000000 -0.193256
3269.000000 -0.204440
3270.000000 -0.221831
3271.000000 -0.233015
3272.000000 -0.240704
3273.000000 -0.251889
3274.000000 -0.269280
3275.000000 -0.280465
3276.000000 -0.307848
3277.000000 -0.319033
3278.000000 -0.336425
3279.000000 -0.347610
3280.000000 0.120735
3281.000000 0.109550
3282.000000 0.092158
3283.000000 0.080972
3284.000000 0.053588
3285.000000 0.042402
3286.000000 0.025009
3287.000000 0.013823
3288.000000 0.006131
3289.000000 -0.005055
3290.000000 -0.022448
3291.000000 -0.033635
3292.000000 -0.061020
3293.000000 -0.072207
3294.000000 -0.089601
3295.000000 -0.100788
3296.000000 -0.127930
3297.000000 -0.139118
3298.000000 -0.156512
3299.000000 -0.167699
3300.000000 -0.195086
3301.000000 -0.206274
3302.000000 -0.223668
3303.000000 -0.234856
3304.000000 -0.242550
3305.000000 -0.253738
3306.000000 -0.271133
3307.000000 -0.282322
3308.000000 -0.309709
3309.000000 -0.320898
3310.000000 -0.338293
3311.000000 -0.349482
3312.000000 0.118860
3313.000000 0.107670
3314.000000 0.090274
3315.000000 0.079085
3316.000000 0.051697
3317.000000 0.040507
3318.000000 0.023110
3319.000000 0.011920
3320.000000 0.004225
3321.000000 -0.006965
3322.000000 -0.024362
3323.000000 -0.035553
3324.000000 -0.062942
3325.000000 -0.074133
3326.000000 -0.091530
3327.000000 -0.102721
3328.000000 -0.123211
3329.000000 -0.134402
3330.000000 -0.151800
3331.000000 -0.162991
3332.000000 -0.190381
3333.000000 -0.201573
3334.000000 -0.218971
3335.000000 -0.230163
3336.000000 -0.237860
3337.000000 -0.249052
3338.000000 -0.266451
3339.000000 -0.277644
3340.000000 -0.305035
3341.000000 -0.316228
3342.000000 -0.333627
3343.000000 -0.344820
3344.000000 0.123518
3345.000000 0.112325
3346.000000 0.094925
3347.000000 0.083732
3348.000000 0.056340
3349.000000 0.045146
3350.000000 0.027746
3351.000000 0.016552
3352.000000 0.008853
3353.000000 -0.002341
3354.000000 -0.019742
3355.000000 -0.030936
3356.000000 -0.058329
3357.000000 -0.069524
3358.000000 -0.086925
3359.000000 -0.098120
3360.000000 -0.125270
3361.000000 -0.136465
3362.000000 -0.153866
3363.000000 -0.165062
3364.000000 -0.192456
3365.000000 -0.203651
3366.000000 -0.221053
3367.000000 -0.232249
3368.000000 -0.239950
3369.000000 -0.251146
3370.000000 -0.268549
3371.000000 -0.279745
3372.000000 -0.307140
3373.000000 -0.318336
3374.000000 -0.335740
3375.000000 -0.346936
3376.000000 0.121398
3377.000000 0.110201
3378.000000 0.092797
3379.000000 0.081600
3380.000000 0.054204
3381.000000 0.043007
3382.000000 0.025603
3383.000000 0.014405
3384.000000 0.006702
3385.000000 -0.004496
3386.000000 -0.021900
3387.000000 -0.033098
3388.000000 -0.060495
3389.000000 -0.071694
3390.000000 -0.089099
3391.000000 -0.100297
3392.000000 -0.085285
3393.000000 -0.096484
3394.000000 -0.113890
3395.000000 -0.125089
3396.000000 -0.152487
3397.000000 -0.163686
3398.000000 -0.181092
3399.000000 -0.192292
3400.000000 -0.199996
3401.000000 -0.211196
3402.000000 -0.228603
3403.000000 -0.239803
3404.000000 -0.267201
3405.000000 -0.278402
3406.000000 -0.295809
3407.000000 -0.307009
3408.000000 0.161321
3409.000000 0.150120
3410.000000 0.132713
3411.000000 0.121512
3412.000000 0.094112
3413.000000 0.082911
3414.000000 0.065503
3415.000000 0.054302
3416.000000 0.046595
3417.000000 0.035393
3418.000000 0.017985
3419.000000 0.006783
3420.000000 -0.020618
3421.000000 -0.031820
3422.000000 -0.049229
3423.000000 -0.060431
3424.000000 -0.087589
3425.000000 -0.098792
3426.000000 -0.116201
3427.000000 -0.127404
3428.000000 -0.154806
3429.000000 -0.166009
3430.000000 -0.183419
3431.000000 -0.194622
3432.000000 -0.202331
3433.000000 -0.213534
3434.000000 -0.230945
3435.000000 -0.242148
3436.000000 -0.269551
3437.000000 -0.280755
3438.000000 -0.298166
3439.000000 -0.309370
3440.000000 0.158956
3441.000000 0.147752
3442.000000 0.130340
3443.000000 0.119136
3444.000000 0.091732
3445.000000 0.080527
3446.000000 0.063115
3447.000000 0.051910
3448.000000 0.044200
3449.000000 0.032994
3450.000000 0.015582
3451.000000 0.004376
3452.000000 -0.023029
3453.000000 -0.034235
3454.000000 -0.051647
3455.000000 -0.062854
3456.000000 -0.033227
3457.000000 -0.044433
3458.000000 -0.061846
3459.000000 -0.073053
3460.000000 -0.100459
3461.000000 -0.111666
3462.000000 -0.129079
3463.000000 -0.140286
3464.000000 -0.147999
3465.000000 -0.159206
3466.000000 -0.176620
3467.000000 -0.187828
3468.000000 -0.215235
3469.000000 -0.226442
3470.000000 -0.243857
3471.000000 -0.255065
3472.000000 0.213258
3473.000000 0.202049
3474.000000 0.184634
3475.000000 0.173425
3476.000000 0.146018
3477.000000 0.134809
3478.000000 0.117394
3479.000000 0.106184
3480.000000 0.098470
3481.000000 0.087261
3482.000000 0.069845
3483.000000 0.058635
3484.000000 0.031227
3485.000000 0.020017
3486.000000 0.002600
3487.000000 -0.008610
3488.000000 -0.035775
3489.000000 -0.046985
3490.000000 -0.064402
3491.000000 -0.075613
3492.000000 -0.103022
3493.000000 -0.114233
3494.000000 -0.131650
3495.000000 -0.142862
3496.000000 -0.150578
3497.000000 -0.161789
3498.000000 -0.179207
3499.000000 -0.190418
3500.000000 -0.217829
3501.000000 -0.229040
3502.000000 -0.246459
3503.000000 -0.257671
3504.000000 0.210648
3505.000000 0.199436
3506.000000 0.182017
3507.000000 0.170804
3508.000000 0.143393
3509.000000 0.132181
3510.000000 0.114761
3511.000000 0.103548
3512.000000 0.095830
3513.000000 0.084617
3514.000000 0.067197
3515.000000 0.055984
3516.000000 0.028572
3517.000000 0.017358
3518.000000 -0.000062
3519.000000 -0.011276
3520.000000 0.003720
3521.000000 -0.007494
3522.000000 -0.024915
3523.000000 -0.036129
3524.000000 -0.063542
3525.000000 -0.074757
3526.000000 -0.092178
3527.000000 -0.103393
3528.000000 -0.111113
3529.000000 -0.122328
3530.000000 -0.139750
3531.000000 -0.150965
3532.000000 -0.178379
3533.000000 -0.189595
3534.000000 -0.207017
3535.000000 -0.218233
3536.000000 0.250082
3537.000000 0.238866
3538.000000 0.221443
3539.000000 0.210227
3540.000000 0.182812
3541.000000 0.171596
3542.000000 0.154172
3543.000000 0.142956
3544.000000 0.135234
3545.000000 0.124017
3546.000000 0.106593
3547.000000 0.095376
3548.000000 0.067960
3549.000000 0.056742
3550.000000 0.039318
3551.000000 0.028100
3552.000000 0.000927
3553.000000 -0.010291
3554.000000 -0.027715
3555.000000 -0.038933
3556.000000 -0.066350
3557.000000 -0.077569
3558.000000 -0.094994
3559.000000 -0.106213
3560.000000 -0.113936
3561.000000 -0.125155
3562.000000 -0.142581
3563.000000 -0.153800
3564.000000 -0.181218
3565.000000 -0.192437
3566.000000 -0.209863
3567.000000 -0.221083
3568.000000 0.247228
3569.000000 0.236008
3570.000000 0.218582
3571.000000 0.207362
3572.000000 0.179943
3573.000000 0.168722
3574.000000 0.151295
3575.000000 0.140075
3576.000000 0.132349
3577.000000 0.121128
3578.000000 0.103701
3579.000000 0.092480
3580.000000 0.065060
3581.000000 0.053839
3582.000000 0.036411
3583.000000 0.025189
3584.000000 -0.201829
3585.000000 -0.213050
3586.000000 -0.230479
3587.000000 -0.241701
3588.000000 -0.269122
3589.000000 -0.280344
3590.000000 -0.297773
3591.000000 -0.308995
3592.000000 -0.316723
3593.000000 -0.327946
3594.000000 -0.345375
3595.000000 -0.356598
3596.000000 -0.384020
3597.000000 -0.395243
3598.000000 -0.412673
3599.000000 -0.423896
3600.000000 0.044411
3601.000000 0.033187
3602.000000 0.015757
3603.000000 0.004533
3604.000000 -0.022890
3605.000000 -0.034114
3606.000000 -0.051545
3607.000000 -0.062769
3608.000000 -0.070499
3609.000000 -0.081723
3610.000000 -0.099155
3611.000000 -0.110379
3612.000000 -0.137803
3613.000000 -0.149028
3614.000000 -0.166460
3615.000000 -0.177685
3616.000000 -0.204866
3617.000000 -0.216092
3618.000000 -0.233524
3619.000000 -0.244750
3620.000000 -0.272174
3621.000000 -0.283401
3622.000000 -0.300833
3623.000000 -0.312060
3624.000000 -0.319791
3625.000000 -0.331018
3626.000000 -0.348451
3627.000000 -0.359678
3628.000000 -0.387103
3629.000000 -0.398330
3630.000000 -0.415764
3631.000000 -0.426991
3632.000000 0.041312
3633.000000 0.030085
3634.000000 0.012651
3635.000000 0.001423
3636.000000 -0.026004
3637.000000 -0.037231
3638.000000 -0.054666
3639.000000 -0.065894
3640.000000 -0.073628
3641.000000 -0.084856
3642.000000 -0.102291
3643.000000 -0.113520
3644.000000 -0.140948
3645.000000 -0.152176
3646.000000 -0.169612
3647.000000 -0.180841
3648.000000 -0.165860
3649.000000 -0.177089
3650.000000 -0.194526
3651.000000 -0.205755
3652.000000 -0.233184
3653.000000 -0.244413
3654.000000 -0.261850
3655.000000 -0.273080
3656.000000 -0.280815
3657.000000 -0.292046
3658.000000 -0.309483
3659.000000 -0.320714
3660.000000 -0.348143
3661.000000 -0.359374
3662.000000 -0.376811
3663.000000 -0.388042
3664.000000 0.080257
3665.000000 0.069026
3666.000000 0.051588
3667.000000 0.040356
3668.000000 0.012926
3669.000000 0.001694
3670.000000 -0.015744
3671.000000 -0.026976
3672.000000 -0.034713
3673.000000 -0.045946
3674.000000 -0.063385
3675.000000 -0.074617
3676.000000 -0.102048
3677.000000 -0.113281
3678.000000 -0.130721
3679.000000 -0.141954
3680.000000 -0.169142
3681.000000 -0.180375
3682.000000 -0.197815
3683.000000 -0.209049
3684.000000 -0.236481
3685.000000 -0.247715
3686.000000 -0.265155
3687.000000 -0.276389
3688.000000 -0.284128
3689.000000 -0.295362
3690.000000 -0.312803
3691.000000 -0.324038
3692.000000 -0.351471
3693.000000 -0.362705
3694.000000 -0.380147
3695.000000 -0.391382
3696.000000 0.076914
3697.000000 0.065679
3698.000000 0.048237
3699.000000 0.037002
3700.000000 0.009568
3701.000000 -0.001668
3702.000000 -0.019110
3703.000000 -0.030346
3704.000000 -0.038087
3705.000000 -0.049323
3706.000000 -0.066766
3707.000000 -0.078002
3708.000000 -0.105437
3709.000000 -0.116674
3710.000000 -0.134117
3711.000000 -0.145354
3712.000000 -0.115758
3713.000000 -0.126995
3714.000000 -0.144439
3715.000000 -0.155676
3716.000000 -0.183112
3717.000000 -0.194350
3718.000000 -0.211794
3719.000000 -0.223032
3720.000000 -0.230775
3721.000000 -0.242013
3722.000000 -0.259457
3723.000000 -0.270696
3724.000000 -0.298132
3725.000000 -0.309371
3726.000000 -0.326816
3727.000000 -0.338055
3728.000000 0.130237
3729.000000 0.118998
3730.000000 0.101553
3731.000000 0.090313
3732.000000 0.062875
3733.000000 0.051636
3734.000000 0.034190
3735.000000 0.022950
3736.000000 0.015205
3737.000000 0.003965
3738.000000 -0.013481
3739.000000 -0.024721
3740.000000 -0.052160
3741.000000 -0.063401
3742.000000 -0.080848
3743.000000 -0.092088
3744.000000 -0.119284
3745.000000 -0.130525
3746.000000 -0.147973
3747.000000 -0.159214
3748.000000 -0.186654
3749.000000 -0.197895
3750.000000 -0.215343
3751.000000 -0.226585
3752.000000 -0.234332
3753.000000 -0.245573
3754.000000 -0.263022
3755.000000 -0.274264
3756.000000 -0.301705
3757.000000 -0.312947
3758.000000 -0.330396
3759.000000 -0.341639
3760.000000 0.126650
3761.000000 0.115407
3762.000000 0.097957
3763.000000 0.086714
3764.000000 0.059272
3765.000000 0.048029
3766.000000 0.030579
3767.000000 0.019336
3768.000000 0.011587
3769.000000 0.000343
3770.000000 -0.017107
3771.000000 -0.028351
3772.000000 -0.055794
3773.000000 -0.067038
3774.000000 -0.084489
3775.000000 -0.095733
3776.000000 -0.080767
3777.000000 -0.092012
3778.000000 -0.109464
3779.000000 -0.120708
3780.000000 -0.148152
3781.000000 -0.159397
3782.000000 -0.176849
3783.000000 -0.188095
3784.000000 -0.195845
3785.000000 -0.207091
3786.000000 -0.224543
3787.000000 -0.235789
3788.000000 -0.263234
3789.000000 -0.274480
3790.000000 -0.291933
3791.000000 -0.303179
3792.000000 0.165105
3793.000000 0.153859
3794.000000 0.136406
3795.000000 0.125159
3796.000000 0.097713
3797.000000 0.086466
3798.000000 0.069012
3799.000000 0.057765
3800.000000 0.050012
3801.000000 0.038765
3802.000000 0.021311
3803.000000 0.010063
3804.000000 -0.017384
3805.000000 -0.028632
3806.000000 -0.046087
3807.000000 -0.057335
3808.000000 -0.084539
3809.000000 -0.095787
3810.000000 -0.113242
3811.000000 -0.124491
3812.000000 -0.151939
3813.000000 -0.163188
3814.000000 -0.180643
3815.000000 -0.191893
3816.000000 -0.199647
3817.000000 -0.210896
3818.000000 -0.228353
3819.000000 -0.239602
3820.000000 -0.267051
3821.000000 -0.278301
3822.000000 -0.295757
3823.000000 -0.307008
3824.000000 0.161273
3825.000000 0.150023
3826.000000 0.132566
3827.000000 0.121315
3828.000000 0.093866
3829.000000 0.082615
3830.000000 0.065157
3831.000000 0.053906
3832.000000 0.046150
3833.000000 0.034898
3834.000000 0.017440
3835.000000 0.006188
3836.000000 -0.021262
3837.000000 -0.032514
3838.000000 -0.049972
3839.000000 -0.061224
3840.000000 -0.081775
3841.000000 -0.093028
3842.000000 -0.110487
3843.000000 -0.121739
3844.000000 -0.149191
3845.000000 -0.160443
3846.000000 -0.177903
3847.000000 -0.189156
3848.000000 -0.196914
3849.000000 -0.208167
3850.000000 -0.225627
3851.000000 -0.236881
3852.000000 -0.264333
3853.000000 -0.275587
3854.000000 -0.293047
3855.000000 -0.304302
3856.000000 0.163975
3857.000000 0.152721
3858.000000 0.135260
3859.000000 0.124006
3860.000000 0.096552
3861.000000 0.085298
3862.000000 0.067836
3863.000000 0.056581
3864.000000 0.048821
3865.000000 0.037566
3866.000000 0.020104
3867.000000 0.008849
3868.000000 -0.018606
3869.000000 -0.029861
3870.000000 -0.047324
3871.000000 -0.058580
3872.000000 -0.085791
3873.000000 -0.097047
3874.000000 -0.114510
3875.000000 -0.125766
3876.000000 -0.153221
3877.000000 -0.164478
3878.000000 -0.181941
3879.000000 -0.193198
3880.000000 -0.200960
3881.000000 -0.212217
3882.000000 -0.229681
3883.000000 -0.240939
3884.000000 -0.268395
3885.000000 -0.279652
3886.000000 -0.297117
3887.000000 -0.308375
3888.000000 0.159899
3889.000000 0.148640
3890.000000 0.131176
3891.000000 0.119917
3892.000000 0.092460
3893.000000 0.081202
3894.000000 0.063737
3895.000000 0.052478
3896.000000 0.044714
3897.000000 0.033455
3898.000000 0.015989
3899.000000 0.004730
3900.000000 -0.022728
3901.000000 -0.033988
3902.000000 -0.051454
3903.000000 -0.062714
3904.000000 -0.047763
3905.000000 -0.059023
3906.000000 -0.076490
3907.000000 -0.087750
3908.000000 -0.115209
3909.000000 -0.126469
3910.000000 -0.143936
3911.000000 -0.155197
3912.000000 -0.162963
3913.000000 -0.174224
3914.000000 -0.191692
3915.000000 -0.202953
3916.000000 -0.230413
3917.000000 -0.241674
3918.000000 -0.259142
3919.000000 -0.270404
3920.000000 0.197865
3921.000000 0.186603
3922.000000 0.169135
3923.000000 0.157873
3924.000000 0.130412
3925.000000 0.119149
3926.000000 0.101680
3927.000000 0.090418
3928.000000 0.082650
3929.000000 0.071387
3930.000000 0.053918
3931.000000 0.042654
3932.000000 0.015193
3933.000000 0.003929
3934.000000 -0.013541
3935.000000 -0.024804
3936.000000 -0.052023
3937.000000 -0.063287
3938.000000 -0.080758
3939.000000 -0.092022
3940.000000 -0.119484
3941.000000 -0.130749
3942.000000 -0.148220
3943.000000 -0.159484
3944.000000 -0.167254
3945.000000 -0.178519
3946.000000 -0.195990
3947.000000 -0.207255
3948.000000 -0.234719
3949.000000 -0.245984
3950.000000 -0.263456
3951.000000 -0.274721
3952.000000 0.193544
3953.000000 0.182278
3954.000000 0.164806
3955.000000 0.153540
3956.000000 0.126075
3957.000000 0.114809
3958.000000 0.097336
3959.000000 0.086070
3960.000000 0.078298
3961.000000 0.067031
3962.000000 0.049558
3963.000000 0.038291
3964.000000 0.010825
3965.000000 -0.000442
3966.000000 -0.017916
3967.000000 -0.029183
3968.000000 0.000383
3969.000000 -0.010885
3970.000000 -0.028359
3971.000000 -0.039627
3972.000000 -0.067094
3973.000000 -0.078362
3974.000000 -0.095837
3975.000000 -0.107105
3976.000000 -0.114879
3977.000000 -0.126147
3978.000000 -0.143622
3979.000000 -0.154891
3980.000000 -0.182359
3981.000000 -0.193628
3982.000000 -0.211104
3983.000000 -0.222373
3984.000000 0.245889
3985.000000 0.234619
3986.000000 0.217143
3987.000000 0.205873
3988.000000 0.178405
3989.000000 0.167135
3990.000000 0.149658
3991.000000 0.138388
3992.000000 0.130612
3993.000000 0.119342
3994.000000 0.101864
3995.000000 0.090594
3996.000000 0.063124
3997.000000 0.051853
3998.000000 0.034376
3999.000000 0.023104
4000.000000 -0.004122
4001.000000 -0.015394
4002.000000 -0.032872
4003.000000 -0.044143
4004.000000 -0.071614
4005.000000 -0.082886
4006.000000 -0.100364
4007.000000 -0.111637
4008.000000 -0.119414
4009.000000 -0.130686
4010.000000 -0.148165
4011.000000 -0.159438
4012.000000 -0.186909
4013.000000 -0.198182
4014.000000 -0.215662
4015.000000 -0.226935
4016.000000 0.241323
4017.000000 0.230049
4018.000000 0.212569
4019.000000 0.201296
4020.000000 0.173823
4021.000000 0.162550
4022.000000 0.145069
4023.000000 0.133795
4024.000000 0.126016
4025.000000 0.114741
4026.000000 0.097260
4027.000000 0.085986
4028.000000 0.058513
4029.000000 0.047238
4030.000000 0.029756
4031.000000 0.018481
4032.000000 0.033417
4033.000000 0.022141
4034.000000 0.004659
4035.000000 -0.006616
4036.000000 -0.034090
4037.000000 -0.045366
4038.000000 -0.062849
4039.000000 -0.074125
4040.000000 -0.081906
4041.000000 -0.093182
4042.000000 -0.110665
4043.000000 -0.121941
4044.000000 -0.149417
4045.000000 -0.160693
4046.000000 -0.178177
4047.000000 -0.189454
4048.000000 0.278800
4049.000000 0.267523
4050.000000 0.250039
4051.000000 0.238762
4052.000000 0.211286
4053.000000 0.200008
4054.000000 0.182524
4055.000000 0.171246
4056.000000 0.163463
4057.000000 0.152185
4058.000000 0.134700
4059.000000 0.123421
4060.000000 0.095944
4061.000000 0.084666
4062.000000 0.067180
4063.000000 0.055901
4064.000000 0.028667
4065.000000 0.017388
4066.000000 -0.000098
4067.000000 -0.011377
4068.000000 -0.038855
4069.000000 -0.050135
4070.000000 -0.067621
4071.000000 -0.078901
4072.000000 -0.086686
4073.000000 -0.097966
4074.000000 -0.115452
4075.000000 -0.126733
4076.000000 -0.154212
4077.000000 -0.165492
4078.000000 -0.182980
4079.000000 -0.194260
4080.000000 0.273990
4081.000000 0.262709
4082.000000 0.245221
4083.000000 0.233940
4084.000000 0.206460
4085.000000 0.195178
4086.000000 0.177690
4087.000000 0.166409
4088.000000 0.158622
4089.000000 0.147340
4090.000000 0.129851
4091.000000 0.118569
4092.000000 0.091088
4093.000000 0.079805
4094.000000 0.062316
4095.000000 0.000000


==> Plots/SingleRun_Group/poly_inl.dat <==
0.000000 1.000000
1.000000 1.000001
2.000000 1.000001
3.000000 1.000001
4.000000 1.000001
5.000000 1.000002
6.000000 1.000001
7.000000 1.000001
8.000000 1.000001
9.000000 1.000001
10.000000 1.000000
11.000000 0.999999
12.000000 0.999998
13.000000 0.999998
14.000000 0.999996
15.000000 0.999995
16.000000 0.999994
17.000000 0.999993
18.000000 0.999991
19.000000 0.999989
20.000000 0.999987
21.000000 0.999986
22.000000 0.999983
23.000000 0.999981
24.000000 0.999979
25.000000 0.999977
26.000000 0.999974
27.000000 0.999971
28.000000 0.999969
29.000000 0.999966
30.000000 0.999962
31.000000 0.999959
32.000000 0.999956
33.000000 0.999953
34.000000 0.999949
35.000000 0.999945
36.000000 0.999942
37.000000 0.999938
38.000000 0.999934
39.000000 0.999929
40.000000 0.999925
41.000000 0.999921
42.000000 0.999916
43.000000 0.999911
44.000000 0.999907
45.000000 0.999902
46.000000 0.999897
47.000000 0.999891
48.000000 0.999886
49.000000 0.999881
50.000000 0.999875
51.000000 0.999869
52.000000 0.999864
53.000000 0.999858
54.000000 0.999852
55.000000 0.999845
56.000000 0.999839
57.000000 0.999833
58.000000 0.999826
59.000000 0.999819
60.000000 0.999812
61.000000 0.999806
62.000000 0.999799
63.000000 0.999791
64.000000 0.999784
65.000000 0.999777
66.000000 0.999769
67.000000 0.999761
68.000000 0.999753
69.000000 0.999746
70.000000 0.999737
71.000000 0.999729
72.000000 0.999721
73.000000 0.999713
74.000000 0.999704
75.000000 0.999695
76.000000 0.999687
77.000000 0.999678
78.000000 0.999668
79.000000 0.999659
80.000000 0.999650
81.000000 0.999641
82.000000 0.999631
83.000000 0.999621
84.000000 0.999611
85.000000 0.999602
86.000000 0.999591
87.000000 0.999581
88.000000 0.999571
89.000000 0.999561
90.000000 0.999550
91.000000 0.999539
92.000000 0.999529
93.000000 0.999518
94.000000 0.999506
95.000000 0.999495
96.000000 0.999484
97.000000 0.999473
98.000000 0.999461
99.000000 0.999449
100.000000 0.999438
101.000000 0.999426
102.000000 0.999414
103.000000 0.999401
104.000000 0.999389
105.000000 0.999377
106.000000 0.999364
107.000000 0.999351
108.000000 0.999339
109.000000 0.999326
110.000000 0.999313
111.000000 0.999299
112.000000 0.999286
113.000000 0.999273
114.000000 0.999259
115.000000 0.999245
116.000000 0.999231
117.000000 0.999218
118.000000 0.999204
119.000000 0.999189
120.000000 0.999175
121.000000 0.999161
122.000000 0.999146
123.000000 0.999131
124.000000 0.999116
125.000000 0.999102
126.000000 0.999086
127.000000 0.999071
128.000000 0.999056
129.000000 0.999041
130.000000 0.999025
131.000000 0.999009
132.000000 0.998993
133.000000 0.998978
134.000000 0.998961
135.000000 0.998945
136.000000 0.998929
137.000000 0.998913
138.000000 0.998896
139.000000 0.998879
140.000000 0.998862
141.000000 0.998846
142.000000 0.998829
143.000000 0.998811
144.000000 0.998794
145.000000 0.998777
146.000000 0.998759
147.000000 0.998741
148.000000 0.998724
149.000000 0.998706
150.000000 0.998687
151.000000 0.998669
152.000000 0.998651
153.000000 0.998633
154.000000 0.998614
155.000000 0.998595
156.000000 0.998577
157.000000 0.998558
158.000000 0.998538
159.000000 0.998519
160.000000 0.998500
161.000000 0.998481
162.000000 0.998461
163.000000 0.998441
164.000000 0.998421
165.000000 0.998402
166.000000 0.998382
167.000000 0.998361
168.000000 0.998341
169.000000 0.998321
170.000000 0.998300
171.000000 0.998279
172.000000 0.998258
173.000000 0.998238
174.000000 0.998217
175.000000 0.998195
176.000000 0.998174
177.000000 0.998153
178.000000 0.998131
179.000000 0.998109
180.000000 0.998087
181.000000 0.998066
182.000000 0.998043
183.000000 0.998021
184.000000 0.997999
185.000000 0.997977
186.000000 0.997954
187.000000 0.997931
188.000000 0.997908
189.000000 0.997886
190.000000 0.997862
191.000000 0.997839
192.000000 0.997816
193.000000 0.997793
194.000000 0.997769
195.000000 0.997745
196.000000 0.997722
197.000000 0.997698
198.000000 0.997673
199.000000 0.997649
200.000000 0.997625
201.000000 0.997601
202.000000 0.997576
203.000000 0.997551
204.000000 0.997527
205.000000 0.997502
206.000000 0.997476
207.000000 0.997451
208.000000 0.997426
209.000000 0.997401
210.000000 0.997375
211.000000 0.997349
212.000000 0.997324
213.000000 0.997298
214.000000 0.997272
215.000000 0.997245
216.000000 0.997219
217.000000 0.997193
218.000000 0.997166
219.000000 0.997139
220.000000 0.997112
221.000000 0.997086
222.000000 0.997059
223.000000 0.997031
224.000000 0.997004
225.000000 0.996977
226.000000 0.996949
227.000000 0.996921
228.000000 0.996893
229.000000 0.996866
230.000000 0.996838
231.000000 0.996809
232.000000 0.996781
233.000000 0.996753
234.000000 0.996724
235.000000 0.996695
236.000000 0.996667
237.000000 0.996638
238.000000 0.996608
239.000000 0.996579
240.000000 0.996550
241.000000 0.996521
242.000000 0.996491
243.000000 0.996461
244.000000 0.996432
245.000000 0.996402
246.000000 0.996371
247.000000 0.996341
248.000000 0.996311
249.000000 0.996281
250.000000 0.996250
251.000000 0.996219
252.000000 0.996189
253.000000 0.996158
254.000000 0.996127
255.000000 0.996095
256.000000 0.996064
257.000000 0.996033
258.000000 0.996001
259.000000 0.995969
260.000000 0.995938
261.000000 0.995906
262.000000 0.995873
263.000000 0.995841
264.000000 0.995809
265.000000 0.995777
266.000000 0.995744
267.000000 0.995711
268.000000 0.995679
269.000000 0.995646
270.000000 0.995613
271.000000 0.995579
272.000000 0.995546
273.000000 0.995513
274.000000 0.995479
275.000000 0.995445
276.000000 0.995411
277.000000 0.995378
278.000000 0.995344
279.000000 0.995309
280.000000 0.995275
281.000000 0.995241
282.000000 0.995206
283.000000 0.995171
284.000000 0.995136
285.000000 0.995102
286.000000 0.995066
287.000000 0.995031
288.000000 0.994996
289.000000 0.994961
290.000000 0.994925
291.000000 0.994889
292.000000 0.994853
293.000000 0.994818
294.000000 0.994781
295.000000 0.994745
296.000000 0.994709
297.000000 0.994673
298.000000 0.994636
299.000000 0.994599
300.000000 0.994563
301.000000 0.994526
302.000000 0.994488
303.000000 0.994451
304.000000 0.994414
305.000000 0.994377
306.000000 0.994339
307.000000 0.994301
308.000000 0.994264
309.000000 0.994226
310.000000 0.994188
311.000000 0.994149
312.000000 0.994111
313.000000 0.994073
314.000000 0.994034
315.000000 0.993995
316.000000 0.993957
317.000000 0.993918
318.000000 0.993878
319.000000 0.993839
320.000000 0.993800
321.000000 0.993761
322.000000 0.993721
323.000000 0.993681
324.000000 0.993642
325.000000 0.993602
326.000000 0.993562
327.000000 0.993521
328.000000 0.993481
329.000000 0.993441
330.000000 0.993400
331.000000 0.993359
332.000000 0.993318
333.000000 0.993278
334.000000 0.993237
335.000000 0.993195
336.000000 0.993154
337.000000 0.993113
338.000000 0.993071
339.000000 0.993029
340.000000 0.992987
341.000000 0.992946
342.000000 0.992903
343.000000 0.992861
344.000000 0.992819
345.000000 0.992777
346.000000 0.992734
347.000000 0.992691
348.000000 0.992648
349.000000 0.992606
350.000000 0.992562
351.000000 0.992519
352.000000 0.992476
353.000000 0.992433
354.000000 0.992389
355.000000 0.992345
356.000000 0.992302
357.000000 0.992258
358.000000 0.992213
359.000000 0.992169
360.000000 0.992125
361.000000 0.992081
362.000000 0.992036
363.000000 0.991991
364.000000 0.991947
365.000000 0.991902
366.000000 0.991857
367.000000 0.991811
368.000000 0.991766
369.000000 0.991721
370.000000 0.991675
371.000000 0.991629
372.000000 0.991584
373.000000 0.991538
374.000000 0.991492
375.000000 0.991445
376.000000 0.991399
377.000000 0.991353
378.000000 0.991306
379.000000 0.991259
380.000000 0.991212
381.000000 0.991166
382.000000 0.991119
383.000000 0.991071
384.000000 0.991024
385.000000 0.990977
386.000000 0.990929
387.000000 0.990881
388.000000 0.990833
389.000000 0.990786
390.000000 0.990738
391.000000 0.990689
392.000000 0.990641
393.000000 0.990593
394.000000 0.990544
395.000000 0.990495
396.000000 0.990447
397.000000 0.990398
398.000000 0.990348
399.000000 0.990299
400.000000 0.990250
401.000000 0.990201
402.000000 0.990151
403.000000 0.990101
404.000000 0.990051
405.000000 0.990002
406.000000 0.989951
407.000000 0.989901
408.000000 0.989851
409.000000 0.989801
410.000000 0.989750
411.000000 0.989699
412.000000 0.989649
413.000000 0.989598
414.000000 0.989546
415.000000 0.989495
416.000000 0.989444
417.000000 0.989393
418.000000 0.989341
419.000000 0.989289
420.000000 0.989238
421.000000 0.989186
422.000000 0.989133
423.000000 0.989081
424.000000 0.989029
425.000000 0.988977
426.000000 0.988924
427.000000 0.988871
428.000000 0.988819
429.000000 0.988766
430.000000 0.988712
431.000000 0.988659
432.000000 0.988606
433.000000 0.988553
434.000000 0.988499
435.000000 0.988445
436.000000 0.988391
437.000000 0.988338
438.000000 0.988284
439.000000 0.988229
440.000000 0.988175
441.000000 0.988121
442.000000 0.988066
443.000000 0.988011
444.000000 0.987956
445.000000 0.987902
446.000000 0.987847
447.000000 0.987791
448.000000 0.987736
449.000000 0.987681
450.000000 0.987625
451.000000 0.987569
452.000000 0.987513
453.000000 0.987458
454.000000 0.987401
455.000000 0.987345
456.000000 0.987289
457.000000 0.987233
458.000000 0.987176
459.000000 0.987119
460.000000 0.987062
461.000000 0.987006
462.000000 0.986948
463.000000 0.986891
464.000000 0.986834
465.000000 0.986777
466.000000 0.986719
467.000000 0.986661
468.000000 0.986604
469.000000 0.986546
470.000000 0.986487
471.000000 0.986429
472.000000 0.986371
473.000000 0.986313
474.000000 0.986254
475.000000 0.986195
476.000000 0.986137
477.000000 0.986078
478.000000 0.986019
479.000000 0.985959
480.000000 0.985900
481.000000 0.985841
482.000000 0.985781
483.000000 0.985721
484.000000 0.985662
485.000000 0.985602
486.000000 0.985542
487.000000 0.985481
488.000000 0.985421
489.000000 0.985361
490.000000 0.985300
491.000000 0.985239
492.000000 0.985178
493.000000 0.985118
494.000000 0.985057
495.000000 0.984995
496.000000 0.984934
497.000000 0.984873
498.000000 0.984811
499.000000 0.984749
500.000000 0.984687
501.000000 0.984626
502.000000 0.984563
503.000000 0.984501
504.000000 0.984439
505.000000 0.984377
506.000000 0.984314
507.000000 0.984251
508.000000 0.984189
509.000000 0.984126
510.000000 0.984062
511.000000 0.983999
512.000000 0.983936
513.000000 0.983873
514.000000 0.983809
515.000000 0.983745
516.000000 0.983681
517.000000 0.983618
518.000000 0.983553
519.000000 0.983489
520.000000 0.983425
521.000000 0.983361
522.000000 0.983296
523.000000 0.983231
524.000000 0.983167
525.000000 0.983102
526.000000 0.983036
527.000000 0.982971
528.000000 0.982906
529.000000 0.982841
530.000000 0.982775
531.000000 0.982709
532.000000 0.982644
533.000000 0.982578
534.000000 0.982511
535.000000 0.982445
536.000000 0.982379
537.000000 0.982313
538.000000 0.982246
539.000000 0.982179
540.000000 0.982113
541.000000 0.982046
542.000000 0.981979
543.000000 0.981911
544.000000 0.981844
545.000000 0.981777
546.000000 0.981709
547.000000 0.981641
548.000000 0.981573
549.000000 0.981506
550.000000 0.981438
551.000000 0.981369
552.000000 0.981301
553.000000 0.981233
554.000000 0.981164
555.000000 0.981095
556.000000 0.981026
557.000000 0.980958
558.000000 0.980888
559.000000 0.980819
560.000000 0.980750
561.000000 0.980681
562.000000 0.980611
563.000000 0.980541
564.000000 0.980471
565.000000 0.980402
566.000000 0.980331
567.000000 0.980261
568.000000 0.980191
569.000000 0.980121
570.000000 0.980050
571.000000 0.979979
572.000000 0.979908
573.000000 0.979838
574.000000 0.979766
575.000000 0.979695
576.000000 0.979624
577.000000 0.979553
578.000000 0.979481
579.000000 0.979409
580.000000 0.979338
581.000000 0.979266
582.000000 0.979194
583.000000 0.979121
584.000000 0.979049
585.000000 0.978977
586.000000 0.978904
587.000000 0.978831
588.000000 0.978759
589.000000 0.978686
590.000000 0.978612
591.000000 0.978539
592.000000 0.978466
593.000000 0.978393
594.000000 0.978319
595.000000 0.978245
596.000000 0.978172
597.000000 0.978098
598.000000 0.978024
599.000000 0.977949
600.000000 0.977875
601.000000 0.977801
602.000000 0.977726
603.000000 0.977651
604.000000 0.977576
605.000000 0.977502
606.000000 0.977427
607.000000 0.977351
608.000000 0.977276
609.000000 0.977201
610.000000 0.977125
611.000000 0.977049
612.000000 0.976973
613.000000 0.976898
614.000000 0.976821
615.000000 0.976745
616.000000 0.976669
617.000000 0.976593
618.000000 0.976516
619.000000 0.976439
620.000000 0.976363
621.000000 0.976286
622.000000 0.976208
623.000000 0.976131
624.000000 0.976054
625.000000 0.975977
626.000000 0.975899
627.000000 0.975821
628.000000 0.975743
629.000000 0.975666
630.000000 0.975587
631.000000 0.975509
632.000000 0.975431
633.000000 0.975353
634.000000 0.975274
635.000000 0.975195
636.000000 0.975117
637.000000 0.975038
638.000000 0.974959
639.000000 0.974879
640.000000 0.974800
641.000000 0.974721
642.000000 0.974641
643.000000 0.974561
644.000000 0.974482
645.000000 0.974402
646.000000 0.974322
647.000000 0.974241
648.000000 0.974161
649.000000 0.974081
650.000000 0.974000
651.000000 0.973919
652.000000 0.973838
653.000000 0.973758
654.000000 0.973677
655.000000 0.973595
656.000000 0.973514
657.000000 0.973433
658.000000 0.973351
659.000000 0.973269
660.000000 0.973187
661.000000 0.973106
662.000000 0.973024
663.000000 0.972941
664.000000 0.972859
665.000000 0.972777
666.000000 0.972694
667.000000 0.972611
668.000000 0.972528
669.000000 0.972446
670.000000 0.972362
671.000000 0.972279
672.000000 0.972196
673.000000 0.972113
674.000000 0.972029
675.000000 0.971945
676.000000 0.971862
677.000000 0.971778
678.000000 0.971693
679.000000 0.971609
680.000000 0.971525
681.000000 0.971441
682.000000 0.971356
683.000000 0.971271
684.000000 0.971187
685.000000 0.971102
686.000000 0.971016
687.000000 0.970931
688.000000 0.970846
689.000000 0.970761
690.000000 0.970675
691.000000 0.970589
692.000000 0.970504
693.000000 0.970418
694.000000 0.970332
695.000000 0.970245
696.000000 0.970159
697.000000 0.970073
698.000000 0.969986
699.000000 0.969899
700.000000 0.969813
701.000000 0.969726
702.000000 0.969639
703.000000 0.969551
704.000000 0.969464
705.000000 0.969377
706.000000 0.969289
707.000000 0.969201
708.000000 0.969113
709.000000 0.969026
710.000000 0.968938
711.000000 0.968849
712.000000 0.968761
713.000000 0.968673
714.000000 0.968584
715.000000 0.968495
716.000000 0.968406
717.000000 0.968318
718.000000 0.968229
719.000000 0.968139
720.000000 0.968050
721.000000 0.967961
722.000000 0.967871
723.000000 0.967781
724.000000 0.967691
725.000000 0.967602
726.000000 0.967511
727.000000 0.967421
728.000000 0.967331
729.000000 0.967241
730.000000 0.967150
731.000000 0.967059
732.000000 0.966969
733.000000 0.966878
734.000000 0.966786
735.000000 0.966695
736.000000 0.966604
737.000000 0.966513
738.000000 0.966421
739.000000 0.966329
740.000000 0.966238
741.000000 0.966146
742.000000 0.966054
743.000000 0.965961
744.000000 0.965869
745.000000 0.965777
746.000000 0.965684
747.000000 0.965591
748.000000 0.965499
749.000000 0.965406
750.000000 0.965313
751.000000 0.965219
752.000000 0.965126
753.000000 0.965033
754.000000 0.964939
755.000000 0.964845
756.000000 0.964752
757.000000 0.964658
758.000000 0.964564
759.000000 0.964469
760.000000 0.964375
761.000000 0.964281
762.000000 0.964186
763.000000 0.964091
764.000000 0.963996
765.000000 0.963902
766.000000 0.963807
767.000000 0.963711
768.000000 0.963616
769.000000 0.963521
770.000000 0.963425
771.000000 0.963329
772.000000 0.963233
773.000000 0.963138
774.000000 0.963041
775.000000 0.962945
776.000000 0.962849
777.000000 0.962753
778.000000 0.962656
779.000000 0.962559
780.000000 0.962462
781.000000 0.962366
782.000000 0.962268
783.000000 0.962171
784.000000 0.962074
785.000000 0.961977
786.000000 0.961879
787.000000 0.961781
788.000000 0.961684
789.000000 0.961586
790.000000 0.961487
791.000000 0.961389
792.000000 0.961291
793.000000 0.961193
794.000000 0.961094
795.000000 0.960995
796.000000 0.960897
797.000000 0.960798
798.000000 0.960699
799.000000 0.960599
800.000000 0.960500
801.000000 0.960401
802.000000 0.960301
803.000000 0.960201
804.000000 0.960102
805.000000 0.960002
806.000000 0.959902
807.000000 0.959801
808.000000 0.959701
809.000000 0.959601
810.000000 0.959500
811.000000 0.959399
812.000000 0.959299
813.000000 0.959198
814.000000 0.959097
815.000000 0.958995
816.000000 0.958894
817.000000 0.958793
818.000000 0.958691
819.000000 0.958589
820.000000 0.958487
821.000000 0.958386
822.000000 0.958284
823.000000 0.958181
824.000000 0.958079
825.000000 0.957977
826.000000 0.957874
827.000000 0.957771
828.000000 0.957668
829.000000 0.957566
830.000000 0.957462
831.000000 0.957359
832.000000 0.957256
833.000000 0.957153
834.000000 0.957049
835.000000 0.956945
836.000000 0.956842
837.000000 0.956738
838.000000 0.956633
839.000000 0.956529
840.000000 0.956425
841.000000 0.956321
842.000000 0.956216
843.000000 0.956111
844.000000 0.956006
845.000000 0.955902
846.000000 0.955796
847.000000 0.955691
848.000000 0.955586
849.000000 0.955481
850.000000 0.955375
851.000000 0.955269
852.000000 0.955164
853.000000 0.955058
854.000000 0.954951
855.000000 0.954845
856.000000 0.954739
857.000000 0.954633
858.000000 0.954526
859.000000 0.954419
860.000000 0.954313
861.000000 0.954206
862.000000 0.954099
863.000000 0.953991
864.000000 0.953884
865.000000 0.953777
866.000000 0.953669
867.000000 0.953561
868.000000 0.953453
869.000000 0.953346
870.000000 0.953238
871.000000 0.953129
872.000000 0.953021
873.000000 0.952913
874.000000 0.952804
875.000000 0.952695
876.000000 0.952586
877.000000 0.952478
878.000000 0.952369
879.000000 0.952259
880.000000 0.952150
881.000000 0.952041
882.000000 0.951931
883.000000 0.951821
884.000000 0.951711
885.000000 0.951602
886.000000 0.951491
887.000000 0.951381
888.000000 0.951271
889.000000 0.951161
890.000000 0.951050
891.000000 0.950939
892.000000 0.950828
893.000000 0.950718
894.000000 0.950606
895.000000 0.950495
896.000000 0.950384
897.000000 0.950273
898.000000 0.950161
899.000000 0.950049
900.000000 0.949937
901.000000 0.949826
902.000000 0.949713
903.000000 0.949601
904.000000 0.949489
905.000000 0.949377
906.000000 0.949264
907.000000 0.949151
908.000000 0.949039
909.000000 0.948926
910.000000 0.948813
911.000000 0.948699
912.000000 0.948586
913.000000 0.948473
914.000000 0.948359
915.000000 0.948245
916.000000 0.948132
917.000000 0.948018
918.000000 0.947904
919.000000 0.947789
920.000000 0.947675
921.000000 0.947561
922.000000 0.947446
923.000000 0.947331
924.000000 0.947216
925.000000 0.947102
926.000000 0.946987
927.000000 0.946871
928.000000 0.946756
929.000000 0.946641
930.000000 0.946525
931.000000 0.946409
932.000000 0.946293
933.000000 0.946178
934.000000 0.946062
935.000000 0.945945
936.000000 0.945829
937.000000 0.945713
938.000000 0.945596
939.000000 0.945479
940.000000 0.945362
941.000000 0.945246
942.000000 0.945128
943.000000 0.945011
944.000000 0.944894
945.000000 0.944777
946.000000 0.944659
947.000000 0.944541
948.000000 0.944423
949.000000 0.944306
950.000000 0.944187
951.000000 0.944069
952.000000 0.943951
953.000000 0.943833
954.000000 0.943714
955.000000 0.943595
956.000000 0.943477
957.000000 0.943358
958.000000 0.943238
959.000000 0.943119
960.000000 0.943000
961.000000 0.942881
962.000000 0.942761
963.000000 0.942641
964.000000 0.942522
965.000000 0.942402
966.000000 0.942281
967.000000 0.942161
968.000000 0.942041
969.000000 0.941921
970.000000 0.941800
971.000000 0.941679
972.000000 0.941559
973.000000 0.941438
974.000000 0.941317
975.000000 0.941195
976.000000 0.941074
977.000000 0.940953
978.000000 0.940831
979.000000 0.940709
980.000000 0.940587
981.000000 0.940466
982.000000 0.940344
983.000000 0.940221
984.000000 0.940099
985.000000 0.939977
986.000000 0.939854
987.000000 0.939731
988.000000 0.939608
989.000000 0.939486
990.000000 0.939362
991.000000 0.939239
992.000000 0.939116
993.000000 0.938993
994.000000 0.938869
995.000000 0.938745
996.000000 0.938621
997.000000 0.938498
998.000000 0.938373
999.000000 0.938249
1000.000000 0.938125
1001.000000 0.938001
1002.000000 0.937876
1003.000000 0.937751
1004.000000 0.937627
1005.000000 0.937502
1006.000000 0.937376
1007.000000 0.937251
1008.000000 0.937126
1009.000000 0.937001
1010.000000 0.936875
1011.000000 0.936749
1012.000000 0.936624
1013.000000 0.936498
1014.000000 0.936372
1015.000000 0.936245
1016.000000 0.936119
1017.000000 0.935993
1018.000000 0.935866
1019.000000 0.935739
1020.000000 0.935613
1021.000000 0.935486
1022.000000 0.935358
1023.000000 0.935231
1024.000000 0.935104
1025.000000 0.934977
1026.000000 0.934849
1027.000000 0.934721
1028.000000 0.934594
1029.000000 0.934466
1030.000000 0.934338
1031.000000 0.934209
1032.000000 0.934081
1033.000000 0.933953
1034.000000 0.933824
1035.000000 0.933695
1036.000000 0.933566
1037.000000 0.933438
1038.000000 0.933309
1039.000000 0.933179
1040.000000 0.933050
1041.000000 0.932921
1042.000000 0.932791
1043.000000 0.932661
1044.000000 0.932531
1045.000000 0.932402
1046.000000 0.932271
1047.000000 0.932141
1048.000000 0.932011
1049.000000 0.931881
1050.000000 0.931750
1051.000000 0.931619
1052.000000 0.931488
1053.000000 0.931358
1054.000000 0.931226
1055.000000 0.931095
1056.000000 0.930964
1057.000000 0.930833
1058.000000 0.930701
1059.000000 0.930569
1060.000000 0.930438
1061.000000 0.930306
1062.000000 0.930173
1063.000000 0.930041
1064.000000 0.929909
1065.000000 0.929777
1066.000000 0.929644
1067.000000 0.929511
1068.000000 0.929379
1069.000000 0.929246
1070.000000 0.929113
1071.000000 0.928979
1072.000000 0.928846
1073.000000 0.928713
1074.000000 0.928579
1075.000000 0.928445
1076.000000 0.928312
1077.000000 0.928178
1078.000000 0.928044
1079.000000 0.927909
1080.000000 0.927775
1081.000000 0.927641
1082.000000 0.927506
1083.000000 0.927371
1084.000000 0.927237
1085.000000 0.927102
1086.000000 0.926967
1087.000000 0.926831
1088.000000 0.926696
1089.000000 0.926561
1090.000000 0.926425
1091.000000 0.926289
1092.000000 0.926153
1093.000000 0.926018
1094.000000 0.925882
1095.000000 0.925745
1096.000000 0.925609
1097.000000 0.925473
1098.000000 0.925336
1099.000000 0.925199
1100.000000 0.925062
1101.000000 0.924926
1102.000000 0.924788
1103.000000 0.924651
1104.000000 0.924514
1105.000000 0.924377
1106.000000 0.924239
1107.000000 0.924101
1108.000000 0.923963
1109.000000 0.923826
1110.000000 0.923687
1111.000000 0.923549
1112.000000 0.923411
1113.000000 0.923273
1114.000000 0.923134
1115.000000 0.922995
1116.000000 0.922856
1117.000000 0.922718
1118.000000 0.922578
1119.000000 0.922439
1120.000000 0.922300
1121.000000 0.922161
1122.000000 0.922021
1123.000000 0.921881
1124.000000 0.921742
1125.000000 0.921602
1126.000000 0.921462
1127.000000 0.921321
1128.000000 0.921181
1129.000000 0.921041
1130.000000 0.920900
1131.000000 0.920759
1132.000000 0.920619
1133.000000 0.920478
1134.000000 0.920337
1135.000000 0.920195
1136.000000 0.920054
1137.000000 0.919913
1138.000000 0.919771
1139.000000 0.919629
1140.000000 0.919487
1141.000000 0.919346
1142.000000 0.919204
1143.000000 0.919061
1144.000000 0.918919
1145.000000 0.918777
1146.000000 0.918634
1147.000000 0.918491
1148.000000 0.918348
1149.000000 0.918206
1150.000000 0.918063
1151.000000 0.917919
1152.000000 0.917776
1153.000000 0.917633
1154.000000 0.917489
1155.000000 0.917345
1156.000000 0.917202
1157.000000 0.917058
1158.000000 0.916913
1159.000000 0.916769
1160.000000 0.916625
1161.000000 0.916481
1162.000000 0.916336
1163.000000 0.916191
1164.000000 0.916046
1165.000000 0.915902
1166.000000 0.915756
1167.000000 0.915611
1168.000000 0.915466
1169.000000 0.915321
1170.000000 0.915175
1171.000000 0.915029
1172.000000 0.914884
1173.000000 0.914738
1174.000000 0.914592
1175.000000 0.914445
1176.000000 0.914299
1177.000000 0.914153
1178.000000 0.914006
1179.000000 0.913859
1180.000000 0.913713
1181.000000 0.913566
1182.000000 0.913419
1183.000000 0.913271
1184.000000 0.913124
1185.000000 0.912977
1186.000000 0.912829
1187.000000 0.912681
1188.000000 0.912534
1189.000000 0.912386
1190.000000 0.912238
1191.000000 0.912089
1192.000000 0.911941
1193.000000 0.911793
1194.000000 0.911644
1195.000000 0.911495
1196.000000 0.911346
1197.000000 0.911198
1198.000000 0.911049
1199.000000 0.910899
1200.000000 0.910750
1201.000000 0.910601
1202.000000 0.910451
1203.000000 0.910301
1204.000000 0.910151
1205.000000 0.910002
1206.000000 0.909852
1207.000000 0.909701
1208.000000 0.909551
1209.000000 0.909401
1210.000000 0.909250
1211.000000 0.909099
1212.000000 0.908948
1213.000000 0.908798
1214.000000 0.908646
1215.000000 0.908495
1216.000000 0.908344
1217.000000 0.908193
1218.000000 0.908041
1219.000000 0.907889
1220.000000 0.907737
1221.000000 0.907586
1222.000000 0.907434
1223.000000 0.907281
1224.000000 0.907129
1225.000000 0.906977
1226.000000 0.906824
1227.000000 0.906671
1228.000000 0.906519
1229.000000 0.906366
1230.000000 0.906212
1231.000000 0.906059
1232.000000 0.905906
1233.000000 0.905753
1234.000000 0.905599
1235.000000 0.905445
1236.000000 0.905292
1237.000000 0.905138
1238.000000 0.904984
1239.000000 0.904829
1240.000000 0.904675
1241.000000 0.904521
1242.000000 0.904366
1243.000000 0.904211
1244.000000 0.904057
1245.000000 0.903902
1246.000000 0.903747
1247.000000 0.903591
1248.000000 0.903436
1249.000000 0.903281
1250.000000 0.903125
1251.000000 0.902969
1252.000000 0.902813
1253.000000 0.902658
1254.000000 0.902502
1255.000000 0.902345
1256.000000 0.902189
1257.000000 0.902033
1258.000000 0.901876
1259.000000 0.901719
1260.000000 0.901562
1261.000000 0.901406
1262.000000 0.901248
1263.000000 0.901091
1264.000000 0.900934
1265.000000 0.900777
1266.000000 0.900619
1267.000000 0.900461
1268.000000 0.900303
1269.000000 0.900146
1270.000000 0.899987
1271.000000 0.899829
1272.000000 0.899671
1273.000000 0.899513
1274.000000 0.899354
1275.000000 0.899195
1276.000000 0.899037
1277.000000 0.898878
1278.000000 0.898718
1279.000000 0.898559
1280.000000 0.898400
1281.000000 0.898241
1282.000000 0.898081
1283.000000 0.897921
1284.000000 0.897762
1285.000000 0.897602
1286.000000 0.897442
1287.000000 0.897281
1288.000000 0.897121
1289.000000 0.896961
1290.000000 0.896800
1291.000000 0.896639
1292.000000 0.896479
1293.000000 0.896318
1294.000000 0.896157
1295.000000 0.895995
1296.000000 0.895834
1297.000000 0.895673
1298.000000 0.895511
1299.000000 0.895349
1300.000000 0.895188
1301.000000 0.895026
1302.000000 0.894864
1303.000000 0.894701
1304.000000 0.894539
1305.000000 0.894377
1306.000000 0.894214
1307.000000 0.894051
1308.000000 0.893888
1309.000000 0.893726
1310.000000 0.893563
1311.000000 0.893399
1312.000000 0.893236
1313.000000 0.893073
1314.000000 0.892909
1315.000000 0.892745
1316.000000 0.892581
1317.000000 0.892418
1318.000000 0.892253
1319.000000 0.892089
1320.000000 0.891925
1321.000000 0.891761
1322.000000 0.891596
1323.000000 0.891431
1324.000000 0.891266
1325.000000 0.891102
1326.000000 0.890936
1327.000000 0.890771
1328.000000 0.890606
1329.000000 0.890441
1330.000000 0.890275
1331.000000 0.890109
1332.000000 0.889943
1333.000000 0.889778
1334.000000 0.889611
1335.000000 0.889445
1336.000000 0.889279
1337.000000 0.889113
1338.000000 0.888946
1339.000000 0.888779
1340.000000 0.888613
1341.000000 0.888446
1342.000000 0.888278
1343.000000 0.888111
1344.000000 0.887944
1345.000000 0.887777
1346.000000 0.887609
1347.000000 0.887441
1348.000000 0.887274
1349.000000 0.887106
1350.000000 0.886938
1351.000000 0.886769
1352.000000 0.886601
1353.000000 0.886433
1354.000000 0.886264
1355.000000 0.886095
1356.000000 0.885926
1357.000000 0.885758
1358.000000 0.885589
1359.000000 0.885419
1360.000000 0.885250
1361.000000 0.885081
1362.000000 0.884911
1363.000000 0.884741
1364.000000 0.884571
1365.000000 0.884402
1366.000000 0.884232
1367.000000 0.884061
1368.000000 0.883891
1369.000000 0.883721
1370.000000 0.883550
1371.000000 0.883379
1372.000000 0.883208
1373.000000 0.883038
1374.000000 0.882866
1375.000000 0.882695
1376.000000 0.882524
1377.000000 0.882353
1378.000000 0.882181
1379.000000 0.882009
1380.000000 0.881838
1381.000000 0.881666
1382.000000 0.881493
1383.000000 0.881321
1384.000000 0.881149
1385.000000 0.880977
1386.000000 0.880804
1387.000000 0.880631
1388.000000 0.880459
1389.000000 0.880286
1390.000000 0.880112
1391.000000 0.879939
1392.000000 0.879766
1393.000000 0.879593
1394.000000 0.879419
1395.000000 0.879245
1396.000000 0.879072
1397.000000 0.878898
1398.000000 0.878723
1399.000000 0.878549
1400.000000 0.878375
1401.000000 0.878201
1402.000000 0.878026
1403.000000 0.877851
1404.000000 0.877677
1405.000000 0.877502
1406.000000 0.877327
1407.000000 0.877151
1408.000000 0.876976
1409.000000 0.876801
1410.000000 0.876625
1411.000000 0.876449
1412.000000 0.876273
1413.000000 0.876098
1414.000000 0.875922
1415.000000 0.875745
1416.000000 0.875569
1417.000000 0.875393
1418.000000 0.875216
1419.000000 0.875039
1420.000000 0.874862
1421.000000 0.874686
1422.000000 0.874509
1423.000000 0.874331
1424.000000 0.874154
1425.000000 0.873977
1426.000000 0.873799
1427.000000 0.873621
1428.000000 0.873443
1429.000000 0.873266
1430.000000 0.873087
1431.000000 0.872909
1432.000000 0.872731
1433.000000 0.872553
1434.000000 0.872374
1435.000000 0.872195
1436.000000 0.872016
1437.000000 0.871838
1438.000000 0.871658
1439.000000 0.871479
1440.000000 0.871300
1441.000000 0.871121
1442.000000 0.870941
1443.000000 0.870761
1444.000000 0.870582
1445.000000 0.870402
1446.000000 0.870221
1447.000000 0.870041
1448.000000 0.869861
1449.000000 0.869681
1450.000000 0.869500
1451.000000 0.869319
1452.000000 0.869139
1453.000000 0.868958
1454.000000 0.868777
1455.000000 0.868595
1456.000000 0.868414
1457.000000 0.868233
1458.000000 0.868051
1459.000000 0.867869
1460.000000 0.867688
1461.000000 0.867506
1462.000000 0.867324
1463.000000 0.867141
1464.000000 0.866959
1465.000000 0.866777
1466.000000 0.866594
1467.000000 0.866411
1468.000000 0.866228
1469.000000 0.866046
1470.000000 0.865863
1471.000000 0.865679
1472.000000 0.865496
1473.000000 0.865313
1474.000000 0.865129
1475.000000 0.864945
1476.000000 0.864761
1477.000000 0.864578
1478.000000 0.864393
1479.000000 0.864209
1480.000000 0.864025
1481.000000 0.863841
1482.000000 0.863656
1483.000000 0.863471
1484.000000 0.863286
1485.000000 0.863102
1486.000000 0.862916
1487.000000 0.862731
1488.000000 0.862546
1489.000000 0.862361
1490.000000 0.862175
1491.000000 0.861989
1492.000000 0.861803
1493.000000 0.861618
1494.000000 0.861431
1495.000000 0.861245
1496.000000 0.861059
1497.000000 0.860873
1498.000000 0.860686
1499.000000 0.860499
1500.000000 0.860313
1501.000000 0.860126
1502.000000 0.859938
1503.000000 0.859751
1504.000000 0.859564
1505.000000 0.859377
1506.000000 0.859189
1507.000000 0.859001
1508.000000 0.858814
1509.000000 0.858626
1510.000000 0.858437
1511.000000 0.858249
1512.000000 0.858061
1513.000000 0.857873
1514.000000 0.857684
1515.000000 0.857495
1516.000000 0.857307
1517.000000 0.857118
1518.000000 0.856929
1519.000000 0.856739
1520.000000 0.856550
1521.000000 0.856361
1522.000000 0.856171
1523.000000 0.855981
1524.000000 0.855791
1525.000000 0.855602
1526.000000 0.855412
1527.000000 0.855221
1528.000000 0.855031
1529.000000 0.854841
1530.000000 0.854650
1531.000000 0.854459
1532.000000 0.854268
1533.000000 0.854078
1534.000000 0.853886
1535.000000 0.853695
1536.000000 0.853504
1537.000000 0.853313
1538.000000 0.853121
1539.000000 0.852929
1540.000000 0.852737
1541.000000 0.852546
1542.000000 0.852353
1543.000000 0.852161
1544.000000 0.851969
1545.000000 0.851777
1546.000000 0.851584
1547.000000 0.851391
1548.000000 0.851198
1549.000000 0.851006
1550.000000 0.850812
1551.000000 0.850619
1552.000000 0.850426
1553.000000 0.850233
1554.000000 0.850039
1555.000000 0.849845
1556.000000 0.849652
1557.000000 0.849458
1558.000000 0.849263
1559.000000 0.849069
1560.000000 0.848875
1561.000000 0.848681
1562.000000 0.848486
1563.000000 0.848291
1564.000000 0.848097
1565.000000 0.847902
1566.000000 0.847707
1567.000000 0.847511
1568.000000 0.847316
1569.000000 0.847121
1570.000000 0.846925
1571.000000 0.846729
1572.000000 0.846534
1573.000000 0.846338
1574.000000 0.846142
1575.000000 0.845945
1576.000000 0.845749
1577.000000 0.845553
1578.000000 0.845356
1579.000000 0.845159
1580.000000 0.844962
1581.000000 0.844766
1582.000000 0.844569
1583.000000 0.844371
1584.000000 0.844174
1585.000000 0.843977
1586.000000 0.843779
1587.000000 0.843581
1588.000000 0.843383
1589.000000 0.843186
1590.000000 0.842987
1591.000000 0.842789
1592.000000 0.842591
1593.000000 0.842393
1594.000000 0.842194
1595.000000 0.841995
1596.000000 0.841797
1597.000000 0.841598
1598.000000 0.841398
1599.000000 0.841199
1600.000000 0.841000
1601.000000 0.840801
1602.000000 0.840601
1603.000000 0.840401
1604.000000 0.840202
1605.000000 0.840002
1606.000000 0.839801
1607.000000 0.839601
1608.000000 0.839401
1609.000000 0.839201
1610.000000 0.839000
1611.000000 0.838799
1612.000000 0.838599
1613.000000 0.838398
1614.000000 0.838197
1615.000000 0.837995
1616.000000 0.837794
1617.000000 0.837593
1618.000000 0.837391
1619.000000 0.837189
1620.000000 0.836988
1621.000000 0.836786
1622.000000 0.836584
1623.000000 0.836381
1624.000000 0.836179
1625.000000 0.835977
1626.000000 0.835774
1627.000000 0.835571
1628.000000 0.835368
1629.000000 0.835166
1630.000000 0.834963
1631.000000 0.834759
1632.000000 0.834556
1633.000000 0.834353
1634.000000 0.834149
1635.000000 0.833945
1636.000000 0.833741
1637.000000 0.833538
1638.000000 0.833334
1639.000000 0.833129
1640.000000 0.832925
1641.000000 0.832721
1642.000000 0.832516
1643.000000 0.832311
1644.000000 0.832106
1645.000000 0.831902
1646.000000 0.831696
1647.000000 0.831491
1648.000000 0.831286
1649.000000 0.831081
1650.000000 0.830875
1651.000000 0.830669
1652.000000 0.830464
1653.000000 0.830258
1654.000000 0.830051
1655.000000 0.829845
1656.000000 0.829639
1657.000000 0.829433
1658.000000 0.829226
1659.000000 0.829019
1660.000000 0.828813
1661.000000 0.828606
1662.000000 0.828399
1663.000000 0.828191
1664.000000 0.827984
1665.000000 0.827777
1666.000000 0.827569
1667.000000 0.827361
1668.000000 0.827154
1669.000000 0.826946
1670.000000 0.826738
1671.000000 0.826529
1672.000000 0.826321
1673.000000 0.826113
1674.000000 0.825904
1675.000000 0.825695
1676.000000 0.825487
1677.000000 0.825278
1678.000000 0.825068
1679.000000 0.824859
1680.000000 0.824650
1681.000000 0.824441
1682.000000 0.824231
1683.000000 0.824021
1684.000000 0.823811
1685.000000 0.823602
1686.000000 0.823392
1687.000000 0.823181
1688.000000 0.822971
1689.000000 0.822761
1690.000000 0.822550
1691.000000 0.822339
1692.000000 0.822128
1693.000000 0.821918
1694.000000 0.821707
1695.000000 0.821495
1696.000000 0.821284
1697.000000 0.821073
1698.000000 0.820861
1699.000000 0.820649
1700.000000 0.820437
1701.000000 0.820226
1702.000000 0.820013
1703.000000 0.819801
1704.000000 0.819589
1705.000000 0.819377
1706.000000 0.819164
1707.000000 0.818951
1708.000000 0.818739
1709.000000 0.818526
1710.000000 0.818312
1711.000000 0.818099
1712.000000 0.817886
1713.000000 0.817673
1714.000000 0.817459
1715.000000 0.817245
1716.000000 0.817032
1717.000000 0.816818
1718.000000 0.816604
1719.000000 0.816389
1720.000000 0.816175
1721.000000 0.815961
1722.000000 0.815746
1723.000000 0.815531
1724.000000 0.815317
1725.000000 0.815102
1726.000000 0.814887
1727.000000 0.814671
1728.000000 0.814456
1729.000000 0.814241
1730.000000 0.814025
1731.000000 0.813809
1732.000000 0.813594
1733.000000 0.813378
1734.000000 0.813162
1735.000000 0.812945
1736.000000 0.812729
1737.000000 0.812513
1738.000000 0.812296
1739.000000 0.812079
1740.000000 0.811862
1741.000000 0.811646
1742.000000 0.811429
1743.000000 0.811211
1744.000000 0.810994
1745.000000 0.810777
1746.000000 0.810559
1747.000000 0.810341
1748.000000 0.810123
1749.000000 0.809906
1750.000000 0.809687
1751.000000 0.809469
1752.000000 0.809251
1753.000000 0.809033
1754.000000 0.808814
1755.000000 0.808595
1756.000000 0.808376
1757.000000 0.808158
1758.000000 0.807938
1759.000000 0.807719
1760.000000 0.807500
1761.000000 0.807281
1762.000000 0.807061
1763.000000 0.806841
1764.000000 0.806621
1765.000000 0.806402
1766.000000 0.806181
1767.000000 0.805961
1768.000000 0.805741
1769.000000 0.805521
1770.000000 0.805300
1771.000000 0.805079
1772.000000 0.804859
1773.000000 0.804638
1774.000000 0.804416
1775.000000 0.804195
1776.000000 0.803974
1777.000000 0.803753
1778.000000 0.803531
1779.000000 0.803309
1780.000000 0.803088
1781.000000 0.802866
1782.000000 0.802644
1783.000000 0.802421
1784.000000 0.802199
1785.000000 0.801977
1786.000000 0.801754
1787.000000 0.801531
1788.000000 0.801309
1789.000000 0.801086
1790.000000 0.800863
1791.000000 0.800639
1792.000000 0.800416
1793.000000 0.800193
1794.000000 0.799969
1795.000000 0.799745
1796.000000 0.799521
1797.000000 0.799298
1798.000000 0.799074
1799.000000 0.798849
1800.000000 0.798625
1801.000000 0.798401
1802.000000 0.798176
1803.000000 0.797951
1804.000000 0.797727
1805.000000 0.797502
1806.000000 0.797276
1807.000000 0.797051
1808.000000 0.796826
1809.000000 0.796601
1810.000000 0.796375
1811.000000 0.796149
1812.000000 0.795924
1813.000000 0.795698
1814.000000 0.795471
1815.000000 0.795245
1816.000000 0.795019
1817.000000 0.794793
1818.000000 0.794566
1819.000000 0.794339
1820.000000 0.794112
1821.000000 0.793886
1822.000000 0.793659
1823.000000 0.793431
1824.000000 0.793204
1825.000000 0.792977
1826.000000 0.792749
1827.000000 0.792521
1828.000000 0.792294
1829.000000 0.792066
1830.000000 0.791837
1831.000000 0.791609
1832.000000 0.791381
1833.000000 0.791153
1834.000000 0.790924
1835.000000 0.790695
1836.000000 0.790467
1837.000000 0.790238
1838.000000 0.790009
1839.000000 0.789779
1840.000000 0.789550
1841.000000 0.789321
1842.000000 0.789091
1843.000000 0.788861
1844.000000 0.788631
1845.000000 0.788402
1846.000000 0.788172
1847.000000 0.787941
1848.000000 0.787711
1849.000000 0.787481
1850.000000 0.787250
1851.000000 0.787019
1852.000000 0.786788
1853.000000 0.786558
1854.000000 0.786327
1855.000000 0.786095
1856.000000 0.785864
1857.000000 0.785633
1858.000000 0.785401
1859.000000 0.785169
1860.000000 0.784937
1861.000000 0.784706
1862.000000 0.784473
1863.000000 0.784241
1864.000000 0.784009
1865.000000 0.783777
1866.000000 0.783544
1867.000000 0.783311
1868.000000 0.783079
1869.000000 0.782846
1870.000000 0.782612
1871.000000 0.782379
1872.000000 0.782146
1873.000000 0.781913
1874.000000 0.781679
1875.000000 0.781445
1876.000000 0.781212
1877.000000 0.780978
1878.000000 0.780744
1879.000000 0.780509
1880.000000 0.780275
1881.000000 0.780041
1882.000000 0.779806
1883.000000 0.779571
1884.000000 0.779337
1885.000000 0.779102
1886.000000 0.778867
1887.000000 0.778631
1888.000000 0.778396
1889.000000 0.778161
1890.000000 0.777925
1891.000000 0.777689
1892.000000 0.777454
1893.000000 0.777218
1894.000000 0.776981
1895.000000 0.776745
1896.000000 0.776509
1897.000000 0.776273
1898.000000 0.776036
1899.000000 0.775799
1900.000000 0.775562
1901.000000 0.775326
1902.000000 0.775089
1903.000000 0.774851
1904.000000 0.774614
1905.000000 0.774377
1906.000000 0.774139
1907.000000 0.773901
1908.000000 0.773663
1909.000000 0.773426
1910.000000 0.773188
1911.000000 0.772949
1912.000000 0.772711
1913.000000 0.772473
1914.000000 0.772234
1915.000000 0.771995
1916.000000 0.771756
1917.000000 0.771518
1918.000000 0.771278
1919.000000 0.771039
1920.000000 0.770800
1921.000000 0.770561
1922.000000 0.770321
1923.000000 0.770081
1924.000000 0.769842
1925.000000 0.769602
1926.000000 0.769361
1927.000000 0.769121
1928.000000 0.768881
1929.000000 0.768641
1930.000000 0.768400
1931.000000 0.768159
1932.000000 0.767919
1933.000000 0.767678
1934.000000 0.767436
1935.000000 0.767195
1936.000000 0.766954
1937.000000 0.766713
1938.000000 0.766471
1939.000000 0.766229
1940.000000 0.765988
1941.000000 0.765746
1942.000000 0.765504
1943.000000 0.765261
1944.000000 0.765019
1945.000000 0.764777
1946.000000 0.764534
1947.000000 0.764291
1948.000000 0.764049
1949.000000 0.763806
1950.000000 0.763563
1951.000000 0.763319
1952.000000 0.763076
1953.000000 0.762833
1954.000000 0.762589
1955.000000 0.762345
1956.000000 0.762101
1957.000000 0.761858
1958.000000 0.761614
1959.000000 0.761369
1960.000000 0.761125
1961.000000 0.760881
1962.000000 0.760636
1963.000000 0.760391
1964.000000 0.760146
1965.000000 0.759902
1966.000000 0.759656
1967.000000 0.759411
1968.000000 0.759166
1969.000000 0.758921
1970.000000 0.758675
1971.000000 0.758429
1972.000000 0.758184
1973.000000 0.757938
1974.000000 0.757691
1975.000000 0.757445
1976.000000 0.757199
1977.000000 0.756953
1978.000000 0.756706
1979.000000 0.756459
1980.000000 0.756212
1981.000000 0.755966
1982.000000 0.755718
1983.000000 0.755471
1984.000000 0.755224
1985.000000 0.754977
1986.000000 0.754729
1987.000000 0.754481
1988.000000 0.754234
1989.000000 0.753986
1990.000000 0.753737
1991.000000 0.753489
1992.000000 0.753241
1993.000000 0.752993
1994.000000 0.752744
1995.000000 0.752495
1996.000000 0.752247
1997.000000 0.751998
1998.000000 0.751749
1999.000000 0.751499
2000.000000 0.751250
2001.000000 0.751001
2002.000000 0.750751
2003.000000 0.750501
2004.000000 0.750252
2005.000000 0.750002
2006.000000 0.749752
2007.000000 0.749501
2008.000000 0.749251
2009.000000 0.749001
2010.000000 0.748750
2011.000000 0.748499
2012.000000 0.748248
2013.000000 0.747998
2014.000000 0.747747
2015.000000 0.747495
2016.000000 0.747244
2017.000000 0.746993
2018.000000 0.746741
2019.000000 0.746489
2020.000000 0.746237
2021.000000 0.745986
2022.000000 0.745733
2023.000000 0.745481
2024.000000 0.745229
2025.000000 0.744977
2026.000000 0.744724
2027.000000 0.744471
2028.000000 0.744219
2029.000000 0.743966
2030.000000 0.743712
2031.000000 0.743459
2032.000000 0.743206
2033.000000 0.742953
2034.000000 0.742699
2035.000000 0.742445
2036.000000 0.742192
2037.000000 0.741938
2038.000000 0.741683
2039.000000 0.741429
2040.000000 0.741175
2041.000000 0.740921
2042.000000 0.740666
2043.000000 0.740411
2044.000000 0.740157
2045.000000 0.739902
2046.000000 0.739646
2047.000000 0.739391
2048.000000 0.739136
2049.000000 0.738881
2050.000000 0.738625
2051.000000 0.738369
2052.000000 0.738114
2053.000000 0.737858
2054.000000 0.737602
2055.000000 0.737345
2056.000000 0.737089
2057.000000 0.736833
2058.000000 0.736576
2059.000000 0.736319
2060.000000 0.736063
2061.000000 0.735806
2062.000000 0.735549
2063.000000 0.735291
2064.000000 0.735034
2065.000000 0.734777
2066.000000 0.734519
2067.000000 0.734261
2068.000000 0.734003
2069.000000 0.733746
2070.000000 0.733488
2071.000000 0.733229
2072.000000 0.732971
2073.000000 0.732713
2074.000000 0.732454
2075.000000 0.732195
2076.000000 0.731936
2077.000000 0.731678
2078.000000 0.731418
2079.000000 0.731159
2080.000000 0.730900
2081.000000 0.730641
2082.000000 0.730381
2083.000000 0.730121
2084.000000 0.729861
2085.000000 0.729602
2086.000000 0.729341
2087.000000 0.729081
2088.000000 0.728821
2089.000000 0.728561
2090.000000 0.728300
2091.000000 0.728039
2092.000000 0.727779
2093.000000 0.727518
2094.000000 0.727256
2095.000000 0.726995
2096.000000 0.726734
2097.000000 0.726473
2098.000000 0.726211
2099.000000 0.725949
2100.000000 0.725688
2101.000000 0.725426
2102.000000 0.725164
2103.000000 0.724901
2104.000000 0.724639
2105.000000 0.724377
2106.000000 0.724114
2107.000000 0.723851
2108.000000 0.723589
2109.000000 0.723326
2110.000000 0.723063
2111.000000 0.722799
2112.000000 0.722536
2113.000000 0.722273
2114.000000 0.722009
2115.000000 0.721745
2116.000000 0.721481
2117.000000 0.721218
2118.000000 0.720954
2119.000000 0.720689
2120.000000 0.720425
2121.000000 0.720161
2122.000000 0.719896
2123.000000 0.719631
2124.000000 0.719367
2125.000000 0.719102
2126.000000 0.718837
2127.000000 0.718571
2128.000000 0.718306
2129.000000 0.718041
2130.000000 0.717775
2131.000000 0.717509
2132.000000 0.717243
2133.000000 0.716978
2134.000000 0.716711
2135.000000 0.716445
2136.000000 0.716179
2137.000000 0.715913
2138.000000 0.715646
2139.000000 0.715379
2140.000000 0.715113
2141.000000 0.714846
2142.000000 0.714579
2143.000000 0.714311
2144.000000 0.714044
2145.000000 0.713777
2146.000000 0.713509
2147.000000 0.713241
2148.000000 0.712974
2149.000000 0.712706
2150.000000 0.712438
2151.000000 0.712169
2152.000000 0.711901
2153.000000 0.711633
2154.000000 0.711364
2155.000000 0.711095
2156.000000 0.710827
2157.000000 0.710558
2158.000000 0.710289
2159.000000 0.710019
2160.000000 0.709750
2161.000000 0.709481
2162.000000 0.709211
2163.000000 0.708941
2164.000000 0.708672
2165.000000 0.708402
2166.000000 0.708132
2167.000000 0.707861
2168.000000 0.707591
2169.000000 0.707321
2170.000000 0.707050
2171.000000 0.706779
2172.000000 0.706508
2173.000000 0.706238
2174.000000 0.705967
2175.000000 0.705695
2176.000000 0.705424
2177.000000 0.705153
2178.000000 0.704881
2179.000000 0.704609
2180.000000 0.704337
2181.000000 0.704066
2182.000000 0.703794
2183.000000 0.703521
2184.000000 0.703249
2185.000000 0.702977
2186.000000 0.702704
2187.000000 0.702431
2188.000000 0.702158
2189.000000 0.701886
2190.000000 0.701612
2191.000000 0.701339
2192.000000 0.701066
2193.000000 0.700793
2194.000000 0.700519
2195.000000 0.700245
2196.000000 0.699971
2197.000000 0.699698
2198.000000 0.699423
2199.000000 0.699149
2200.000000 0.698875
2201.000000 0.698601
2202.000000 0.698326
2203.000000 0.698051
2204.000000 0.697777
2205.000000 0.697502
2206.000000 0.697226
2207.000000 0.696951
2208.000000 0.696676
2209.000000 0.696401
2210.000000 0.696125
2211.000000 0.695849
2212.000000 0.695574
2213.000000 0.695298
2214.000000 0.695021
2215.000000 0.694745
2216.000000 0.694469
2217.000000 0.694193
2218.000000 0.693916
2219.000000 0.693639
2220.000000 0.693363
2221.000000 0.693086
2222.000000 0.692809
2223.000000 0.692531
2224.000000 0.692254
2225.000000 0.691977
2226.000000 0.691699
2227.000000 0.691421
2228.000000 0.691143
2229.000000 0.690866
2230.000000 0.690588
2231.000000 0.690309
2232.000000 0.690031
2233.000000 0.689753
2234.000000 0.689474
2235.000000 0.689195
2236.000000 0.688916
2237.000000 0.688638
2238.000000 0.688358
2239.000000 0.688079
2240.000000 0.687800
2241.000000 0.687521
2242.000000 0.687241
2243.000000 0.686961
2244.000000 0.686681
2245.000000 0.686402
2246.000000 0.686121
2247.000000 0.685841
2248.000000 0.685561
2249.000000 0.685281
2250.000000 0.685000
2251.000000 0.684719
2252.000000 0.684438
2253.000000 0.684158
2254.000000 0.683876
2255.000000 0.683595
2256.000000 0.683314
2257.000000 0.683033
2258.000000 0.682751
2259.000000 0.682469
2260.000000 0.682188
2261.000000 0.681906
2262.000000 0.681623
2263.000000 0.681341
2264.000000 0.681059
2265.000000 0.680777
2266.000000 0.680494
2267.000000 0.680211
2268.000000 0.679929
2269.000000 0.679646
2270.000000 0.679363
2271.000000 0.679079
2272.000000 0.678796
2273.000000 0.678513
2274.000000 0.678229
2275.000000 0.677945
2276.000000 0.677662
2277.000000 0.677378
2278.000000 0.677094
2279.000000 0.676809
2280.000000 0.676525
2281.000000 0.676241
2282.000000 0.675956
2283.000000 0.675671
2284.000000 0.675386
2285.000000 0.675102
2286.000000 0.674817
2287.000000 0.674531
2288.000000 0.674246
2289.000000 0.673961
2290.000000 0.673675
2291.000000 0.673389
2292.000000 0.673103
2293.000000 0.672818
2294.000000 0.672531
2295.000000 0.672245
2296.000000 0.671959
2297.000000 0.671673
2298.000000 0.671386
2299.000000 0.671099
2300.000000 0.670813
2301.000000 0.670526
2302.000000 0.670238
2303.000000 0.669951
2304.000000 0.669664
2305.000000 0.669377
2306.000000 0.669089
2307.000000 0.668801
2308.000000 0.668513
2309.000000 0.668226
2310.000000 0.667937
2311.000000 0.667649
2312.000000 0.667361
2313.000000 0.667073
2314.000000 0.666784
2315.000000 0.666495
2316.000000 0.666207
2317.000000 0.665918
2318.000000 0.665628
2319.000000 0.665339
2320.000000 0.665050
2321.000000 0.664761
2322.000000 0.664471
2323.000000 0.664181
2324.000000 0.663892
2325.000000 0.663602
2326.000000 0.663312
2327.000000 0.663021
2328.000000 0.662731
2329.000000 0.662441
2330.000000 0.662150
2331.000000 0.661859
2332.000000 0.661568
2333.000000 0.661278
2334.000000 0.660987
2335.000000 0.660695
2336.000000 0.660404
2337.000000 0.660113
2338.000000 0.659821
2339.000000 0.659529
2340.000000 0.659237
2341.000000 0.658946
2342.000000 0.658654
2343.000000 0.658361
2344.000000 0.658069
2345.000000 0.657777
2346.000000 0.657484
2347.000000 0.657191
2348.000000 0.656899
2349.000000 0.656606
2350.000000 0.656312
2351.000000 0.656019
2352.000000 0.655726
2353.000000 0.655433
2354.000000 0.655139
2355.000000 0.654845
2356.000000 0.654551
2357.000000 0.654258
2358.000000 0.653963
2359.000000 0.653669
2360.000000 0.653375
2361.000000 0.653081
2362.000000 0.652786
2363.000000 0.652491
2364.000000 0.652197
2365.000000 0.651902
2366.000000 0.651606
2367.000000 0.651311
2368.000000 0.651016
2369.000000 0.650721
2370.000000 0.650425
2371.000000 0.650129
2372.000000 0.649834
2373.000000 0.649538
2374.000000 0.649242
2375.000000 0.648945
2376.000000 0.648649
2377.000000 0.648353
2378.000000 0.648056
2379.000000 0.647759
2380.000000 0.647463
2381.000000 0.647166
2382.000000 0.646869
2383.000000 0.646571
2384.000000 0.646274
2385.000000 0.645977
2386.000000 0.645679
2387.000000 0.645381
2388.000000 0.645083
2389.000000 0.644786
2390.000000 0.644488
2391.000000 0.644189
2392.000000 0.643891
2393.000000 0.643593
2394.000000 0.643294
2395.000000 0.642995
2396.000000 0.642697
2397.000000 0.642398
2398.000000 0.642099
2399.000000 0.641799
2400.000000 0.641500
2401.000000 0.641201
2402.000000 0.640901
2403.000000 0.640601
2404.000000 0.640301
2405.000000 0.640002
2406.000000 0.639701
2407.000000 0.639401
2408.000000 0.639101
2409.000000 0.638801
2410.000000 0.638500
2411.000000 0.638199
2412.000000 0.637899
2413.000000 0.637598
2414.000000 0.637296
2415.000000 0.636995
2416.000000 0.636694
2417.000000 0.636393
2418.000000 0.636091
2419.000000 0.635789
2420.000000 0.635487
2421.000000 0.635186
2422.000000 0.634883
2423.000000 0.634581
2424.000000 0.634279
2425.000000 0.633977
2426.000000 0.633674
2427.000000 0.633371
2428.000000 0.633069
2429.000000 0.632766
2430.000000 0.632463
2431.000000 0.632159
2432.000000 0.631856
2433.000000 0.631553
2434.000000 0.631249
2435.000000 0.630945
2436.000000 0.630642
2437.000000 0.630338
2438.000000 0.630034
2439.000000 0.629729
2440.000000 0.629425
2441.000000 0.629121
2442.000000 0.628816
2443.000000 0.628511
2444.000000 0.628206
2445.000000 0.627902
2446.000000 0.627597
2447.000000 0.627291
2448.000000 0.626986
2449.000000 0.626681
2450.000000 0.626375
2451.000000 0.626069
2452.000000 0.625763
2453.000000 0.625458
2454.000000 0.625151
2455.000000 0.624845
2456.000000 0.624539
2457.000000 0.624233
2458.000000 0.623926
2459.000000 0.623619
2460.000000 0.623312
2461.000000 0.623006
2462.000000 0.622698
2463.000000 0.622391
2464.000000 0.622084
2465.000000 0.621777
2466.000000 0.621469
2467.000000 0.621161
2468.000000 0.620853
2469.000000 0.620546
2470.000000 0.620237
2471.000000 0.619929
2472.000000 0.619621
2473.000000 0.619313
2474.000000 0.619004
2475.000000 0.618695
2476.000000 0.618387
2477.000000 0.618078
2478.000000 0.617768
2479.000000 0.617459
2480.000000 0.617150
2481.000000 0.616841
2482.000000 0.616531
2483.000000 0.616221
2484.000000 0.615912
2485.000000 0.615602
2486.000000 0.615292
2487.000000 0.614981
2488.000000 0.614671
2489.000000 0.614361
2490.000000 0.614050
2491.000000 0.613739
2492.000000 0.613429
2493.000000 0.613118
2494.000000 0.612807
2495.000000 0.612495
2496.000000 0.612184
2497.000000 0.611873
2498.000000 0.611561
2499.000000 0.611249
2500.000000 0.610937
2501.000000 0.610626
2502.000000 0.610314
2503.000000 0.610001
2504.000000 0.609689
2505.000000 0.609377
2506.000000 0.609064
2507.000000 0.608751
2508.000000 0.608438
2509.000000 0.608126
2510.000000 0.607812
2511.000000 0.607499
2512.000000 0.607186
2513.000000 0.606873
2514.000000 0.606559
2515.000000 0.606245
2516.000000 0.605932
2517.000000 0.605618
2518.000000 0.605303
2519.000000 0.604989
2520.000000 0.604675
2521.000000 0.604361
2522.000000 0.604046
2523.000000 0.603731
2524.000000 0.603417
2525.000000 0.603102
2526.000000 0.602787
2527.000000 0.602471
2528.000000 0.602156
2529.000000 0.601841
2530.000000 0.601525
2531.000000 0.601209
2532.000000 0.600894
2533.000000 0.600578
2534.000000 0.600262
2535.000000 0.599945
2536.000000 0.599629
2537.000000 0.599313
2538.000000 0.598996
2539.000000 0.598679
2540.000000 0.598363
2541.000000 0.598046
2542.000000 0.597729
2543.000000 0.597411
2544.000000 0.597094
2545.000000 0.596777
2546.000000 0.596459
2547.000000 0.596141
2548.000000 0.595824
2549.000000 0.595506
2550.000000 0.595188
2551.000000 0.594869
2552.000000 0.594551
2553.000000 0.594233
2554.000000 0.593914
2555.000000 0.593595
2556.000000 0.593276
2557.000000 0.592958
2558.000000 0.592639
2559.000000 0.592319
2560.000000 0.592000
2561.000000 0.591681
2562.000000 0.591361
2563.000000 0.591041
2564.000000 0.590721
2565.000000 0.590402
2566.000000 0.590081
2567.000000 0.589761
2568.000000 0.589441
2569.000000 0.589121
2570.000000 0.588800
2571.000000 0.588479
2572.000000 0.588159
2573.000000 0.587838
2574.000000 0.587516
2575.000000 0.587195
2576.000000 0.586874
2577.000000 0.586553
2578.000000 0.586231
2579.000000 0.585909
2580.000000 0.585588
2581.000000 0.585266
2582.000000 0.584944
2583.000000 0.584621
2584.000000 0.584299
2585.000000 0.583977
2586.000000 0.583654
2587.000000 0.583331
2588.000000 0.583009
2589.000000 0.582686
2590.000000 0.582363
2591.000000 0.582039
2592.000000 0.581716
2593.000000 0.581393
2594.000000 0.581069
2595.000000 0.580745
2596.000000 0.580422
2597.000000 0.580098
2598.000000 0.579774
2599.000000 0.579449
2600.000000 0.579125
2601.000000 0.578801
2602.000000 0.578476
2603.000000 0.578151
2604.000000 0.577826
2605.000000 0.577502
2606.000000 0.577177
2607.000000 0.576851
2608.000000 0.576526
2609.000000 0.576201
2610.000000 0.575875
2611.000000 0.575549
2612.000000 0.575223
2613.000000 0.574898
2614.000000 0.574572
2615.000000 0.574245
2616.000000 0.573919
2617.000000 0.573593
2618.000000 0.573266
2619.000000 0.572939
2620.000000 0.572612
2621.000000 0.572286
2622.000000 0.571958
2623.000000 0.571631
2624.000000 0.571304
2625.000000 0.570977
2626.000000 0.570649
2627.000000 0.570321
2628.000000 0.569994
2629.000000 0.569666
2630.000000 0.569337
2631.000000 0.569009
2632.000000 0.568681
2633.000000 0.568353
2634.000000 0.568024
2635.000000 0.567695
2636.000000 0.567367
2637.000000 0.567038
2638.000000 0.566709
2639.000000 0.566379
2640.000000 0.566050
2641.000000 0.565721
2642.000000 0.565391
2643.000000 0.565061
2644.000000 0.564732
2645.000000 0.564402
2646.000000 0.564072
2647.000000 0.563741
2648.000000 0.563411
2649.000000 0.563081
2650.000000 0.562750
2651.000000 0.562419
2652.000000 0.562089
2653.000000 0.561758
2654.000000 0.561427
2655.000000 0.561095
2656.000000 0.560764
2657.000000 0.560433
2658.000000 0.560101
2659.000000 0.559769
2660.000000 0.559437
2661.000000 0.559106
2662.000000 0.558774
2663.000000 0.558441
2664.000000 0.558109
2665.000000 0.557777
2666.000000 0.557444
2667.000000 0.557111
2668.000000 0.556778
2669.000000 0.556446
2670.000000 0.556113
2671.000000 0.555779
2672.000000 0.555446
2673.000000 0.555113
2674.000000 0.554779
2675.000000 0.554445
2676.000000 0.554111
2677.000000 0.553778
2678.000000 0.553443
2679.000000 0.553109
2680.000000 0.552775
2681.000000 0.552441
2682.000000 0.552106
2683.000000 0.551771
2684.000000 0.551436
2685.000000 0.551102
2686.000000 0.550766
2687.000000 0.550431
2688.000000 0.550096
2689.000000 0.549761
2690.000000 0.549425
2691.000000 0.549089
2692.000000 0.548754
2693.000000 0.548418
2694.000000 0.548081
2695.000000 0.547745
2696.000000 0.547409
2697.000000 0.547073
2698.000000 0.546736
2699.000000 0.546399
2700.000000 0.546063
2701.000000 0.545726
2702.000000 0.545389
2703.000000 0.545051
2704.000000 0.544714
2705.000000 0.544377
2706.000000 0.544039
2707.000000 0.543701
2708.000000 0.543364
2709.000000 0.543026
2710.000000 0.542687
2711.000000 0.542349
2712.000000 0.542011
2713.000000 0.541673
2714.000000 0.541334
2715.000000 0.540995
2716.000000 0.540656
2717.000000 0.540318
2718.000000 0.539979
2719.000000 0.539639
2720.000000 0.539300
2721.000000 0.538961
2722.000000 0.538621
2723.000000 0.538281
2724.000000 0.537941
2725.000000 0.537602
2726.000000 0.537261
2727.000000 0.536921
2728.000000 0.536581
2729.000000 0.536241
2730.000000 0.535900
2731.000000 0.535559
2732.000000 0.535219
2733.000000 0.534878
2734.000000 0.534536
2735.000000 0.534195
2736.000000 0.533854
2737.000000 0.533513
2738.000000 0.533171
2739.000000 0.532829
2740.000000 0.532488
2741.000000 0.532146
2742.000000 0.531803
2743.000000 0.531461
2744.000000 0.531119
2745.000000 0.530777
2746.000000 0.530434
2747.000000 0.530091
2748.000000 0.529749
2749.000000 0.529406
2750.000000 0.529062
2751.000000 0.528719
2752.000000 0.528376
2753.000000 0.528033
2754.000000 0.527689
2755.000000 0.527345
2756.000000 0.527002
2757.000000 0.526658
2758.000000 0.526314
2759.000000 0.525969
2760.000000 0.525625
2761.000000 0.525281
2762.000000 0.524936
2763.000000 0.524591
2764.000000 0.524247
2765.000000 0.523902
2766.000000 0.523557
2767.000000 0.523211
2768.000000 0.522866
2769.000000 0.522521
2770.000000 0.522175
2771.000000 0.521829
2772.000000 0.521483
2773.000000 0.521138
2774.000000 0.520792
2775.000000 0.520445
2776.000000 0.520099
2777.000000 0.519753
2778.000000 0.519406
2779.000000 0.519059
2780.000000 0.518712
2781.000000 0.518366
2782.000000 0.518018
2783.000000 0.517671
2784.000000 0.517324
2785.000000 0.516977
2786.000000 0.516629
2787.000000 0.516281
2788.000000 0.515934
2789.000000 0.515586
2790.000000 0.515238
2791.000000 0.514889
2792.000000 0.514541
2793.000000 0.514193
2794.000000 0.513844
2795.000000 0.513495
2796.000000 0.513147
2797.000000 0.512798
2798.000000 0.512448
2799.000000 0.512099
2800.000000 0.511750
2801.000000 0.511401
2802.000000 0.511051
2803.000000 0.510701
2804.000000 0.510352
2805.000000 0.510002
2806.000000 0.509652
2807.000000 0.509301
2808.000000 0.508951
2809.000000 0.508601
2810.000000 0.508250
2811.000000 0.507899
2812.000000 0.507549
2813.000000 0.507198
2814.000000 0.506846
2815.000000 0.506495
2816.000000 0.506144
2817.000000 0.505793
2818.000000 0.505441
2819.000000 0.505089
2820.000000 0.504737
2821.000000 0.504386
2822.000000 0.504034
2823.000000 0.503681
2824.000000 0.503329
2825.000000 0.502977
2826.000000 0.502624
2827.000000 0.502271
2828.000000 0.501918
2829.000000 0.501566
2830.000000 0.501213
2831.000000 0.500859
2832.000000 0.500506
2833.000000 0.500153
2834.000000 0.499799
2835.000000 0.499445
2836.000000 0.499092
2837.000000 0.498738
2838.000000 0.498383
2839.000000 0.498029
2840.000000 0.497675
2841.000000 0.497321
2842.000000 0.496966
2843.000000 0.496611
2844.000000 0.496256
2845.000000 0.495902
2846.000000 0.495547
2847.000000 0.495191
2848.000000 0.494836
2849.000000 0.494481
2850.000000 0.494125
2851.000000 0.493769
2852.000000 0.493414
2853.000000 0.493058
2854.000000 0.492702
2855.000000 0.492345
2856.000000 0.491989
2857.000000 0.491633
2858.000000 0.491276
2859.000000 0.490919
2860.000000 0.490563
2861.000000 0.490206
2862.000000 0.489849
2863.000000 0.489491
2864.000000 0.489134
2865.000000 0.488777
2866.000000 0.488419
2867.000000 0.488061
2868.000000 0.487704
2869.000000 0.487346
2870.000000 0.486988
2871.000000 0.486629
2872.000000 0.486271
2873.000000 0.485913
2874.000000 0.485554
2875.000000 0.485195
2876.000000 0.484836
2877.000000 0.484478
2878.000000 0.484119
2879.000000 0.483759
2880.000000 0.483400
2881.000000 0.483041
2882.000000 0.482681
2883.000000 0.482321
2884.000000 0.481961
2885.000000 0.481602
2886.000000 0.481242
2887.000000 0.480881
2888.000000 0.480521
2889.000000 0.480161
2890.000000 0.479800
2891.000000 0.479439
2892.000000 0.479078
2893.000000 0.478718
2894.000000 0.478356
2895.000000 0.477995
2896.000000 0.477634
2897.000000 0.477273
2898.000000 0.476911
2899.000000 0.476549
2900.000000 0.476187
2901.000000 0.475826
2902.000000 0.475463
2903.000000 0.475101
2904.000000 0.474739
2905.000000 0.474377
2906.000000 0.474014
2907.000000 0.473651
2908.000000 0.473289
2909.000000 0.472926
2910.000000 0.472562
2911.000000 0.472199
2912.000000 0.471836
2913.000000 0.471473
2914.000000 0.471109
2915.000000 0.470745
2916.000000 0.470382
2917.000000 0.470018
2918.000000 0.469654
2919.000000 0.469289
2920.000000 0.468925
2921.000000 0.468561
2922.000000 0.468196
2923.000000 0.467831
2924.000000 0.467467
2925.000000 0.467102
2926.000000 0.466737
2927.000000 0.466371
2928.000000 0.466006
2929.000000 0.465641
2930.000000 0.465275
2931.000000 0.464909
2932.000000 0.464543
2933.000000 0.464178
2934.000000 0.463812
2935.000000 0.463445
2936.000000 0.463079
2937.000000 0.462713
2938.000000 0.462346
2939.000000 0.461979
2940.000000 0.461612
2941.000000 0.461246
2942.000000 0.460879
2943.000000 0.460511
2944.000000 0.460144
2945.000000 0.459777
2946.000000 0.459409
2947.000000 0.459041
2948.000000 0.458673
2949.000000 0.458306
2950.000000 0.457937
2951.000000 0.457569
2952.000000 0.457201
2953.000000 0.456833
2954.000000 0.456464
2955.000000 0.456095
2956.000000 0.455727
2957.000000 0.455358
2958.000000 0.454989
2959.000000 0.454619
2960.000000 0.454250
2961.000000 0.453881
2962.000000 0.453511
2963.000000 0.453141
2964.000000 0.452772
2965.000000 0.452402
2966.000000 0.452032
2967.000000 0.451661
2968.000000 0.451291
2969.000000 0.450921
2970.000000 0.450550
2971.000000 0.450179
2972.000000 0.449809
2973.000000 0.449438
2974.000000 0.449067
2975.000000 0.448695
2976.000000 0.448324
2977.000000 0.447953
2978.000000 0.447581
2979.000000 0.447209
2980.000000 0.446838
2981.000000 0.446466
2982.000000 0.446094
2983.000000 0.445721
2984.000000 0.445349
2985.000000 0.444977
2986.000000 0.444604
2987.000000 0.444231
2988.000000 0.443858
2989.000000 0.443486
2990.000000 0.443113
2991.000000 0.442739
2992.000000 0.442366
2993.000000 0.441993
2994.000000 0.441619
2995.000000 0.441245
2996.000000 0.440871
2997.000000 0.440498
2998.000000 0.440123
2999.000000 0.439749
3000.000000 0.439375
3001.000000 0.439001
3002.000000 0.438626
3003.000000 0.438251
3004.000000 0.437877
3005.000000 0.437502
3006.000000 0.437126
3007.000000 0.436751
3008.000000 0.436376
3009.000000 0.436001
3010.000000 0.435625
3011.000000 0.435249
3012.000000 0.434874
3013.000000 0.434498
3014.000000 0.434121
3015.000000 0.433745
3016.000000 0.433369
3017.000000 0.432993
3018.000000 0.432616
3019.000000 0.432239
3020.000000 0.431863
3021.000000 0.431486
3022.000000 0.431109
3023.000000 0.430731
3024.000000 0.430354
3025.000000 0.429977
3026.000000 0.429599
3027.000000 0.429221
3028.000000 0.428844
3029.000000 0.428466
3030.000000 0.428088
3031.000000 0.427709
3032.000000 0.427331
3033.000000 0.426953
3034.000000 0.426574
3035.000000 0.426195
3036.000000 0.425817
3037.000000 0.425438
3038.000000 0.425059
3039.000000 0.424679
3040.000000 0.424300
3041.000000 0.423921
3042.000000 0.423541
3043.000000 0.423161
3044.000000 0.422781
3045.000000 0.422402
3046.000000 0.422022
3047.000000 0.421641
3048.000000 0.421261
3049.000000 0.420881
3050.000000 0.420500
3051.000000 0.420119
3052.000000 0.419739
3053.000000 0.419358
3054.000000 0.418976
3055.000000 0.418595
3056.000000 0.418214
3057.000000 0.417833
3058.000000 0.417451
3059.000000 0.417069
3060.000000 0.416687
3061.000000 0.416306
3062.000000 0.415924
3063.000000 0.415541
3064.000000 0.415159
3065.000000 0.414777
3066.000000 0.414394
3067.000000 0.414011
3068.000000 0.413629
3069.000000 0.413246
3070.000000 0.412863
3071.000000 0.412479
3072.000000 0.412096
3073.000000 0.411713
3074.000000 0.411329
3075.000000 0.410945
3076.000000 0.410562
3077.000000 0.410178
3078.000000 0.409794
3079.000000 0.409409
3080.000000 0.409025
3081.000000 0.408641
3082.000000 0.408256
3083.000000 0.407871
3084.000000 0.407487
3085.000000 0.407102
3086.000000 0.406717
3087.000000 0.406331
3088.000000 0.405946
3089.000000 0.405561
3090.000000 0.405175
3091.000000 0.404789
3092.000000 0.404403
3093.000000 0.404018
3094.000000 0.403632
3095.000000 0.403245
3096.000000 0.402859
3097.000000 0.402473
3098.000000 0.402086
3099.000000 0.401699
3100.000000 0.401312
3101.000000 0.400926
3102.000000 0.400539
3103.000000 0.400151
3104.000000 0.399764
3105.000000 0.399377
3106.000000 0.398989
3107.000000 0.398601
3108.000000 0.398213
3109.000000 0.397826
3110.000000 0.397437
3111.000000 0.397049
3112.000000 0.396661
3113.000000 0.396273
3114.000000 0.395884
3115.000000 0.395495
3116.000000 0.395107
3117.000000 0.394718
3118.000000 0.394328
3119.000000 0.393939
3120.000000 0.393550
3121.000000 0.393161
3122.000000 0.392771
3123.000000 0.392381
3124.000000 0.391992
3125.000000 0.391602
3126.000000 0.391212
3127.000000 0.390821
3128.000000 0.390431
3129.000000 0.390041
3130.000000 0.389650
3131.000000 0.389259
3132.000000 0.388869
3133.000000 0.388478
3134.000000 0.388087
3135.000000 0.387695
3136.000000 0.387304
3137.000000 0.386913
3138.000000 0.386521
3139.000000 0.386129
3140.000000 0.385738
3141.000000 0.385346
3142.000000 0.384954
3143.000000 0.384561
3144.000000 0.384169
3145.000000 0.383777
3146.000000 0.383384
3147.000000 0.382991
3148.000000 0.382598
3149.000000 0.382206
3150.000000 0.381813
3151.000000 0.381419
3152.000000 0.381026
3153.000000 0.380633
3154.000000 0.380239
3155.000000 0.379845
3156.000000 0.379451
3157.000000 0.379058
3158.000000 0.378664
3159.000000 0.378269
3160.000000 0.377875
3161.000000 0.377481
3162.000000 0.377086
3163.000000 0.376691
3164.000000 0.376297
3165.000000 0.375902
3166.000000 0.375506
3167.000000 0.375111
3168.000000 0.374716
3169.000000 0.374321
3170.000000 0.373925
3171.000000 0.373529
3172.000000 0.373134
3173.000000 0.372738
3174.000000 0.372341
3175.000000 0.371945
3176.000000 0.371549
3177.000000 0.371153
3178.000000 0.370756
3179.000000 0.370359
3180.000000 0.369963
3181.000000 0.369566
3182.000000 0.369169
3183.000000 0.368771
3184.000000 0.368374
3185.000000 0.367977
3186.000000 0.367579
3187.000000 0.367181
3188.000000 0.366784
3189.000000 0.366386
3190.000000 0.365988
3191.000000 0.365589
3192.000000 0.365191
3193.000000 0.364793
3194.000000 0.364394
3195.000000 0.363995
3196.000000 0.363597
3197.000000 0.363198
3198.000000 0.362799
3199.000000 0.362399
3200.000000 0.362000
3201.000000 0.361601
3202.000000 0.361201
3203.000000 0.360801
3204.000000 0.360401
3205.000000 0.360002
3206.000000 0.359602
3207.000000 0.359201
3208.000000 0.358801
3209.000000 0.358401
3210.000000 0.358000
3211.000000 0.357599
3212.000000 0.357198
3213.000000 0.356798
3214.000000 0.356396
3215.000000 0.355995
3216.000000 0.355594
3217.000000 0.355193
3218.000000 0.354791
3219.000000 0.354389
3220.000000 0.353988
3221.000000 0.353586
3222.000000 0.353183
3223.000000 0.352781
3224.000000 0.352379
3225.000000 0.351977
3226.000000 0.351574
3227.000000 0.351171
3228.000000 0.350769
3229.000000 0.350366
3230.000000 0.349962
3231.000000 0.349559
3232.000000 0.349156
3233.000000 0.348753
3234.000000 0.348349
3235.000000 0.347945
3236.000000 0.347542
3237.000000 0.347138
3238.000000 0.346734
3239.000000 0.346329
3240.000000 0.345925
3241.000000 0.345521
3242.000000 0.345116
3243.000000 0.344711
3244.000000 0.344307
3245.000000 0.343902
3246.000000 0.343497
3247.000000 0.343091
3248.000000 0.342686
3249.000000 0.342281
3250.000000 0.341875
3251.000000 0.341469
3252.000000 0.341064
3253.000000 0.340658
3254.000000 0.340252
3255.000000 0.339845
3256.000000 0.339439
3257.000000 0.339033
3258.000000 0.338626
3259.000000 0.338219
3260.000000 0.337812
3261.000000 0.337406
3262.000000 0.336999
3263.000000 0.336591
3264.000000 0.336184
3265.000000 0.335777
3266.000000 0.335369
3267.000000 0.334961
3268.000000 0.334553
3269.000000 0.334146
3270.000000 0.333737
3271.000000 0.333329
3272.000000 0.332921
3273.000000 0.332513
3274.000000 0.332104
3275.000000 0.331695
3276.000000 0.331287
3277.000000 0.330878
3278.000000 0.330468
3279.000000 0.330059
3280.000000 0.329650
3281.000000 0.329241
3282.000000 0.328831
3283.000000 0.328421
3284.000000 0.328012
3285.000000 0.327602
3286.000000 0.327191
3287.000000 0.326781
3288.000000 0.326371
3289.000000 0.325961
3290.000000 0.325550
3291.000000 0.325139
3292.000000 0.324729
3293.000000 0.324318
3294.000000 0.323906
3295.000000 0.323495
3296.000000 0.323084
3297.000000 0.322673
3298.000000 0.322261
3299.000000 0.321849
3300.000000 0.321438
3301.000000 0.321026
3302.000000 0.320614
3303.000000 0.320201
3304.000000 0.319789
3305.000000 0.319377
3306.000000 0.318964
3307.000000 0.318551
3308.000000 0.318139
3309.000000 0.317726
3310.000000 0.317313
3311.000000 0.316899
3312.000000 0.316486
3313.000000 0.316073
3314.000000 0.315659
3315.000000 0.315245
3316.000000 0.314831
3317.000000 0.314418
3318.000000 0.314004
3319.000000 0.313589
3320.000000 0.313175
3321.000000 0.312761
3322.000000 0.312346
3323.000000 0.311931
3324.000000 0.311516
3325.000000 0.311102
3326.000000 0.310686
3327.000000 0.310271
3328.000000 0.309856
3329.000000 0.309441
3330.000000 0.309025
3331.000000 0.308609
3332.000000 0.308194
3333.000000 0.307778
3334.000000 0.307361
3335.000000 0.306945
3336.000000 0.306529
3337.000000 0.306113
3338.000000 0.305696
3339.000000 0.305279
3340.000000 0.304863
3341.000000 0.304446
3342.000000 0.304029
3343.000000 0.303611
3344.000000 0.303194
3345.000000 0.302777
3346.000000 0.302359
3347.000000 0.301941
3348.000000 0.301524
3349.000000 0.301106
3350.000000 0.300687
3351.000000 0.300269
3352.000000 0.299851
3353.000000 0.299433
3354.000000 0.299014
3355.000000 0.298595
3356.000000 0.298177
3357.000000 0.297758
3358.000000 0.297339
3359.000000 0.296919
3360.000000 0.296500
3361.000000 0.296081
3362.000000 0.295661
3363.000000 0.295241
3364.000000 0.294821
3365.000000 0.294402
3366.000000 0.293982
3367.000000 0.293561
3368.000000 0.293141
3369.000000 0.292721
3370.000000 0.292300
3371.000000 0.291879
3372.000000 0.291458
3373.000000 0.291038
3374.000000 0.290617
3375.000000 0.290195
3376.000000 0.289774
3377.000000 0.289353
3378.000000 0.288931
3379.000000 0.288509
3380.000000 0.288087
3381.000000 0.287666
3382.000000 0.287243
3383.000000 0.286821
3384.000000 0.286399
3385.000000 0.285977
3386.000000 0.285554
3387.000000 0.285131
3388.000000 0.284709
3389.000000 0.284286
3390.000000 0.283863
3391.000000 0.283439
3392.000000 0.283016
3393.000000 0.282593
3394.000000 0.282169
3395.000000 0.281745
3396.000000 0.281322
3397.000000 0.280898
3398.000000 0.280474
3399.000000 0.280049
3400.000000 0.279625
3401.000000 0.279201
3402.000000 0.278776
3403.000000 0.278351
3404.000000 0.277927
3405.000000 0.277502
3406.000000 0.277077
3407.000000 0.276651
3408.000000 0.276226
3409.000000 0.275801
3410.000000 0.275375
3411.000000 0.274949
3412.000000 0.274524
3413.000000 0.274098
3414.000000 0.273672
3415.000000 0.273245
3416.000000 0.272819
3417.000000 0.272393
3418.000000 0.271966
3419.000000 0.271539
3420.000000 0.271112
3421.000000 0.270686
3422.000000 0.270259
3423.000000 0.269831
3424.000000 0.269404
3425.000000 0.268977
3426.000000 0.268549
3427.000000 0.268121
3428.000000 0.267693
3429.000000 0.267266
3430.000000 0.266838
3431.000000 0.266409
3432.000000 0.265981
3433.000000 0.265553
3434.000000 0.265124
3435.000000 0.264695
3436.000000 0.264266
3437.000000 0.263838
3438.000000 0.263408
3439.000000 0.262979
3440.000000 0.262550
3441.000000 0.262121
3442.000000 0.261691
3443.000000 0.261261
3444.000000 0.260831
3445.000000 0.260402
3446.000000 0.259972
3447.000000 0.259541
3448.000000 0.259111
3449.000000 0.258681
3450.000000 0.258250
3451.000000 0.257819
3452.000000 0.257389
3453.000000 0.256958
3454.000000 0.256526
3455.000000 0.256095
3456.000000 0.255664
3457.000000 0.255233
3458.000000 0.254801
3459.000000 0.254369
3460.000000 0.253938
3461.000000 0.253506
3462.000000 0.253074
3463.000000 0.252641
3464.000000 0.252209
3465.000000 0.251777
3466.000000 0.251344
3467.000000 0.250911
3468.000000 0.250479
3469.000000 0.250046
3470.000000 0.249613
3471.000000 0.249179
3472.000000 0.248746
3473.000000 0.248313
3474.000000 0.247879
3475.000000 0.247445
3476.000000 0.247011
3477.000000 0.246578
3478.000000 0.246144
3479.000000 0.245709
3480.000000 0.245275
3481.000000 0.244841
3482.000000 0.244406
3483.000000 0.243971
3484.000000 0.243536
3485.000000 0.243102
3486.000000 0.242666
3487.000000 0.242231
3488.000000 0.241796
3489.000000 0.241361
3490.000000 0.240925
3491.000000 0.240489
3492.000000 0.240054
3493.000000 0.239618
3494.000000 0.239181
3495.000000 0.238745
3496.000000 0.238309
3497.000000 0.237873
3498.000000 0.237436
3499.000000 0.236999
3500.000000 0.236563
3501.000000 0.236126
3502.000000 0.235688
3503.000000 0.235251
3504.000000 0.234814
3505.000000 0.234377
3506.000000 0.233939
3507.000000 0.233501
3508.000000 0.233064
3509.000000 0.232626
3510.000000 0.232187
3511.000000 0.231749
3512.000000 0.231311
3513.000000 0.230873
3514.000000 0.230434
3515.000000 0.229995
3516.000000 0.229557
3517.000000 0.229118
3518.000000 0.228679
3519.000000 0.228239
3520.000000 0.227800
3521.000000 0.227361
3522.000000 0.226921
3523.000000 0.226481
3524.000000 0.226042
3525.000000 0.225602
3526.000000 0.225162
3527.000000 0.224721
3528.000000 0.224281
3529.000000 0.223841
3530.000000 0.223400
3531.000000 0.222959
3532.000000 0.222518
3533.000000 0.222078
3534.000000 0.221637
3535.000000 0.221195
3536.000000 0.220754
3537.000000 0.220313
3538.000000 0.219871
3539.000000 0.219429
3540.000000 0.218988
3541.000000 0.218546
3542.000000 0.218103
3543.000000 0.217661
3544.000000 0.217219
3545.000000 0.216777
3546.000000 0.216334
3547.000000 0.215891
3548.000000 0.215449
3549.000000 0.215006
3550.000000 0.214562
3551.000000 0.214119
3552.000000 0.213676
3553.000000 0.213233
3554.000000 0.212789
3555.000000 0.212345
3556.000000 0.211902
3557.000000 0.211458
3558.000000 0.211013
3559.000000 0.210569
3560.000000 0.210125
3561.000000 0.209681
3562.000000 0.209236
3563.000000 0.208791
3564.000000 0.208347
3565.000000 0.207902
3566.000000 0.207457
3567.000000 0.207011
3568.000000 0.206566
3569.000000 0.206121
3570.000000 0.205675
3571.000000 0.205229
3572.000000 0.204784
3573.000000 0.204338
3574.000000 0.203892
3575.000000 0.203445
3576.000000 0.202999
3577.000000 0.202553
3578.000000 0.202106
3579.000000 0.201659
3580.000000 0.201212
3581.000000 0.200766
3582.000000 0.200319
3583.000000 0.199871
3584.000000 0.199424
3585.000000 0.198977
3586.000000 0.198529
3587.000000 0.198081
3588.000000 0.197633
3589.000000 0.197186
3590.000000 0.196738
3591.000000 0.196289
3592.000000 0.195841
3593.000000 0.195393
3594.000000 0.194944
3595.000000 0.194495
3596.000000 0.194047
3597.000000 0.193598
3598.000000 0.193148
3599.000000 0.192699
3600.000000 0.192250
3601.000000 0.191801
3602.000000 0.191351
3603.000000 0.190901
3604.000000 0.190451
3605.000000 0.190002
3606.000000 0.189551
3607.000000 0.189101
3608.000000 0.188651
3609.000000 0.188201
3610.000000 0.187750
3611.000000 0.187299
3612.000000 0.186849
3613.000000 0.186398
3614.000000 0.185947
3615.000000 0.185495
3616.000000 0.185044
3617.000000 0.184593
3618.000000 0.184141
3619.000000 0.183689
3620.000000 0.183238
3621.000000 0.182786
3622.000000 0.182334
3623.000000 0.181881
3624.000000 0.181429
3625.000000 0.180977
3626.000000 0.180524
3627.000000 0.180071
3628.000000 0.179619
3629.000000 0.179166
3630.000000 0.178713
3631.000000 0.178259
3632.000000 0.177806
3633.000000 0.177353
3634.000000 0.176899
3635.000000 0.176445
3636.000000 0.175991
3637.000000 0.175538
3638.000000 0.175084
3639.000000 0.174629
3640.000000 0.174175
3641.000000 0.173721
3642.000000 0.173266
3643.000000 0.172811
3644.000000 0.172357
3645.000000 0.171902
3646.000000 0.171447
3647.000000 0.170991
3648.000000 0.170536
3649.000000 0.170081
3650.000000 0.169625
3651.000000 0.169169
3652.000000 0.168713
3653.000000 0.168258
3654.000000 0.167801
3655.000000 0.167345
3656.000000 0.166889
3657.000000 0.166433
3658.000000 0.165976
3659.000000 0.165519
3660.000000 0.165063
3661.000000 0.164606
3662.000000 0.164149
3663.000000 0.163691
3664.000000 0.163234
3665.000000 0.162777
3666.000000 0.162319
3667.000000 0.161861
3668.000000 0.161404
3669.000000 0.160946
3670.000000 0.160488
3671.000000 0.160029
3672.000000 0.159571
3673.000000 0.159113
3674.000000 0.158654
3675.000000 0.158195
3676.000000 0.157737
3677.000000 0.157278
3678.000000 0.156819
3679.000000 0.156359
3680.000000 0.155900
3681.000000 0.155441
3682.000000 0.154981
3683.000000 0.154521
3684.000000 0.154062
3685.000000 0.153602
3686.000000 0.153142
3687.000000 0.152681
3688.000000 0.152221
3689.000000 0.151761
3690.000000 0.151300
3691.000000 0.150839
3692.000000 0.150378
3693.000000 0.149918
3694.000000 0.149457
3695.000000 0.148995
3696.000000 0.148534
3697.000000 0.148073
3698.000000 0.147611
3699.000000 0.147149
3700.000000 0.146687
3701.000000 0.146226
3702.000000 0.145763
3703.000000 0.145301
3704.000000 0.144839
3705.000000 0.144377
3706.000000 0.143914
3707.000000 0.143451
3708.000000 0.142988
3709.000000 0.142526
3710.000000 0.142062
3711.000000 0.141599
3712.000000 0.141136
3713.000000 0.140673
3714.000000 0.140209
3715.000000 0.139745
3716.000000 0.139282
3717.000000 0.138818
3718.000000 0.138354
3719.000000 0.137889
3720.000000 0.137425
3721.000000 0.136961
3722.000000 0.136496
3723.000000 0.136031
3724.000000 0.135567
3725.000000 0.135102
3726.000000 0.134637
3727.000000 0.134171
3728.000000 0.133706
3729.000000 0.133241
3730.000000 0.132775
3731.000000 0.132309
3732.000000 0.131844
3733.000000 0.131378
3734.000000 0.130912
3735.000000 0.130445
3736.000000 0.129979
3737.000000 0.129513
3738.000000 0.129046
3739.000000 0.128579
3740.000000 0.128113
3741.000000 0.127646
3742.000000 0.127179
3743.000000 0.126711
3744.000000 0.126244
3745.000000 0.125777
3746.000000 0.125309
3747.000000 0.124841
3748.000000 0.124373
3749.000000 0.123906
3750.000000 0.123438
3751.000000 0.122969
3752.000000 0.122501
3753.000000 0.122033
3754.000000 0.121564
3755.000000 0.121095
3756.000000 0.120626
3757.000000 0.120158
3758.000000 0.119688
3759.000000 0.119219
3760.000000 0.118750
3761.000000 0.118281
3762.000000 0.117811
3763.000000 0.117341
3764.000000 0.116872
3765.000000 0.116402
3766.000000 0.115931
3767.000000 0.115461
3768.000000 0.114991
3769.000000 0.114521
3770.000000 0.114050
3771.000000 0.113579
3772.000000 0.113109
3773.000000 0.112638
3774.000000 0.112167
3775.000000 0.111695
3776.000000 0.111224
3777.000000 0.110753
3778.000000 0.110281
3779.000000 0.109809
3780.000000 0.109338
3781.000000 0.108866
3782.000000 0.108394
3783.000000 0.107921
3784.000000 0.107449
3785.000000 0.106977
3786.000000 0.106504
3787.000000 0.106031
3788.000000 0.105559
3789.000000 0.105086
3790.000000 0.104613
3791.000000 0.104139
3792.000000 0.103666
3793.000000 0.103193
3794.000000 0.102719
3795.000000 0.102245
3796.000000 0.101772
3797.000000 0.101298
3798.000000 0.100824
3799.000000 0.100349
3800.000000 0.099875
3801.000000 0.099401
3802.000000 0.098926
3803.000000 0.098451
3804.000000 0.097976
3805.000000 0.097502
3806.000000 0.097027
3807.000000 0.096551
3808.000000 0.096076
3809.000000 0.095601
3810.000000 0.095125
3811.000000 0.094649
3812.000000 0.094174
3813.000000 0.093698
3814.000000 0.093221
3815.000000 0.092745
3816.000000 0.092269
3817.000000 0.091793
3818.000000 0.091316
3819.000000 0.090839
3820.000000 0.090363
3821.000000 0.089886
3822.000000 0.089409
3823.000000 0.088931
3824.000000 0.088454
3825.000000 0.087977
3826.000000 0.087499
3827.000000 0.087021
3828.000000 0.086544
3829.000000 0.086066
3830.000000 0.085588
3831.000000 0.085109
3832.000000 0.084631
3833.000000 0.084153
3834.000000 0.083674
3835.000000 0.083195
3836.000000 0.082717
3837.000000 0.082238
3838.000000 0.081759
3839.000000 0.081279
3840.000000 0.080800
3841.000000 0.080321
3842.000000 0.079841
3843.000000 0.079361
3844.000000 0.078882
3845.000000 0.078402
3846.000000 0.077922
3847.000000 0.077441
3848.000000 0.076961
3849.000000 0.076481
3850.000000 0.076000
3851.000000 0.075519
3852.000000 0.075038
3853.000000 0.074558
3854.000000 0.074077
3855.000000 0.073595
3856.000000 0.073114
3857.000000 0.072633
3858.000000 0.072151
3859.000000 0.071669
3860.000000 0.071187
3861.000000 0.070706
3862.000000 0.070224
3863.000000 0.069741
3864.000000 0.069259
3865.000000 0.068777
3866.000000 0.068294
3867.000000 0.067811
3868.000000 0.067329
3869.000000 0.066846
3870.000000 0.066362
3871.000000 0.065879
3872.000000 0.065396
3873.000000 0.064913
3874.000000 0.064429
3875.000000 0.063945
3876.000000 0.063462
3877.000000 0.062978
3878.000000 0.062493
3879.000000 0.062009
3880.000000 0.061525
3881.000000 0.061041
3882.000000 0.060556
3883.000000 0.060071
3884.000000 0.059587
3885.000000 0.059102
3886.000000 0.058617
3887.000000 0.058131
3888.000000 0.057646
3889.000000 0.057161
3890.000000 0.056675
3891.000000 0.056189
3892.000000 0.055704
3893.000000 0.055218
3894.000000 0.054732
3895.000000 0.054245
3896.000000 0.053759
3897.000000 0.053273
3898.000000 0.052786
3899.000000 0.052299
3900.000000 0.051813
3901.000000 0.051326
3902.000000 0.050839
3903.000000 0.050351
3904.000000 0.049864
3905.000000 0.049377
3906.000000 0.048889
3907.000000 0.048401
3908.000000 0.047913
3909.000000 0.047426
3910.000000 0.046938
3911.000000 0.046449
3912.000000 0.045961
3913.000000 0.045473
3914.000000 0.044984
3915.000000 0.044495
3916.000000 0.044006
3917.000000 0.043518
3918.000000 0.043029
3919.000000 0.042539
3920.000000 0.042050
3921.000000 0.041561
3922.000000 0.041071
3923.000000 0.040581
3924.000000 0.040092
3925.000000 0.039602
3926.000000 0.039111
3927.000000 0.038621
3928.000000 0.038131
3929.000000 0.037641
3930.000000 0.037150
3931.000000 0.036659
3932.000000 0.036169
3933.000000 0.035678
3934.000000 0.035187
3935.000000 0.034695
3936.000000 0.034204
3937.000000 0.033713
3938.000000 0.033221
3939.000000 0.032729
3940.000000 0.032238
3941.000000 0.031746
3942.000000 0.031254
3943.000000 0.030761
3944.000000 0.030269
3945.000000 0.029777
3946.000000 0.029284
3947.000000 0.028791
3948.000000 0.028299
3949.000000 0.027806
3950.000000 0.027313
3951.000000 0.026819
3952.000000 0.026326
3953.000000 0.025833
3954.000000 0.025339
3955.000000 0.024845
3956.000000 0.024352
3957.000000 0.023858
3958.000000 0.023364
3959.000000 0.022869
3960.000000 0.022375
3961.000000 0.021881
3962.000000 0.021386
3963.000000 0.020891
3964.000000 0.020396
3965.000000 0.019902
3966.000000 0.019407
3967.000000 0.018911
3968.000000 0.018416
3969.000000 0.017921
3970.000000 0.017425
3971.000000 0.016929
3972.000000 0.016433
3973.000000 0.015938
3974.000000 0.015441
3975.000000 0.014945
3976.000000 0.014449
3977.000000 0.013953
3978.000000 0.013456
3979.000000 0.012959
3980.000000 0.012463
3981.000000 0.011966
3982.000000 0.011468
3983.000000 0.010971
3984.000000 0.010474
3985.000000 0.009977
3986.000000 0.009479
3987.000000 0.008981
3988.000000 0.008484
3989.000000 0.007986
3990.000000 0.007487
3991.000000 0.006989
3992.000000 0.006491
3993.000000 0.005993
3994.000000 0.005494
3995.000000 0.004995
3996.000000 0.004497
3997.000000 0.003998
3998.000000 0.003499
3999.000000 0.002999
4000.000000 0.002500
4001.000000 0.002001
4002.000000 0.001501
4003.000000 0.001001
4004.000000 0.000502
4005.000000 0.000002
4006.000000 -0.000498
4007.000000 -0.000999
4008.000000 -0.001499
4009.000000 -0.001999
4010.000000 -0.002500
4011.000000 -0.003001
4012.000000 -0.003501
4013.000000 -0.004002
4014.000000 -0.004503
4015.000000 -0.005005
4016.000000 -0.005506
4017.000000 -0.006007
4018.000000 -0.006509
4019.000000 -0.007011
4020.000000 -0.007513
4021.000000 -0.008014
4022.000000 -0.008516
4023.000000 -0.009019
4024.000000 -0.009521
4025.000000 -0.010023
4026.000000 -0.010526
4027.000000 -0.011029
4028.000000 -0.011532
4029.000000 -0.012034
4030.000000 -0.012538
4031.000000 -0.013041
4032.000000 -0.013544
4033.000000 -0.014047
4034.000000 -0.014551
4035.000000 -0.015055
4036.000000 -0.015559
4037.000000 -0.016062
4038.000000 -0.016566
4039.000000 -0.017071
4040.000000 -0.017575
4041.000000 -0.018079
4042.000000 -0.018584
4043.000000 -0.019089
4044.000000 -0.019594
4045.000000 -0.020098
4046.000000 -0.020603
4047.000000 -0.021109
4048.000000 -0.021614
4049.000000 -0.022119
4050.000000 -0.022625
4051.000000 -0.023131
4052.000000 -0.023636
4053.000000 -0.024142
4054.000000 -0.024648
4055.000000 -0.025155
4056.000000 -0.025661
4057.000000 -0.026167
4058.000000 -0.026674
4059.000000 -0.027181
4060.000000 -0.027687
4061.000000 -0.028194
4062.000000 -0.028701
4063.000000 -0.029209
4064.000000 -0.029716
4065.000000 -0.030223
4066.000000 -0.030731
4067.000000 -0.031239
4068.000000 -0.031747
4069.000000 -0.032254
4070.000000 -0.032762
4071.000000 -0.033271
4072.000000 -0.033779
4073.000000 -0.034287
4074.000000 -0.034796
4075.000000 -0.035305
4076.000000 -0.035813
4077.000000 -0.036322
4078.000000 -0.036831
4079.000000 -0.037341
4080.000000 -0.037850
4081.000000 -0.038359
4082.000000 -0.038869
4083.000000 -0.039379
4084.000000 -0.039888
4085.000000 -0.040398
4086.000000 -0.040909
4087.000000 -0.041419
4088.000000 -0.041929
4089.000000 -0.042439
4090.000000 -0.042950
4091.000000 -0.043461
4092.000000 -0.043972
4093.000000 -0.044482
4094.000000 -0.044993
4095.000000 -0.045505


==> Plots/SingleRun_Group/true_dnl.dat <==
0.000000 0.000000
1.000000 -0.021156
2.000000 -0.019776
3.000000 -0.021156
4.000000 -0.024496
5.000000 -0.021156
6.000000 -0.019777
7.000000 -0.021156
8.000000 -0.002496
9.000000 -0.021157
10.000000 -0.019777
11.000000 -0.021157
12.000000 -0.024497
13.000000 -0.021157
14.000000 -0.019778
15.000000 -0.021157
16.000000 0.547767
17.000000 -0.021157
18.000000 -0.019778
19.000000 -0.021158
20.000000 -0.024499
21.000000 -0.021158
22.000000 -0.019778
23.000000 -0.021159
24.000000 -0.002498
25.000000 -0.021158
26.000000 -0.019779
27.000000 -0.021159
28.000000 -0.024500
29.000000 -0.021159
30.000000 -0.019779
31.000000 -0.021160
32.000000 0.064224
33.000000 -0.021159
34.000000 -0.019780
35.000000 -0.021160
36.000000 -0.024501
37.000000 -0.021160
38.000000 -0.019780
39.000000 -0.021161
40.000000 -0.002500
41.000000 -0.021161
42.000000 -0.019780
43.000000 -0.021161
44.000000 -0.024502
45.000000 -0.021161
46.000000 -0.019781
47.000000 -0.021162
48.000000 0.547764
49.000000 -0.021162
50.000000 -0.019782
51.000000 -0.021162
52.000000 -0.024502
53.000000 -0.021163
54.000000 -0.019782
55.000000 -0.021162
56.000000 -0.002502
57.000000 -0.021163
58.000000 -0.019783
59.000000 -0.021163
60.000000 -0.024503
61.000000 -0.021164
62.000000 -0.019783
63.000000 -0.021164
64.000000 0.127583
65.000000 -0.021163
66.000000 -0.019784
67.000000 -0.021164
68.000000 -0.024505
69.000000 -0.021164
70.000000 -0.019784
71.000000 -0.021165
72.000000 -0.002504
73.000000 -0.021164
74.000000 -0.019785
75.000000 -0.021165
76.000000 -0.024506
77.000000 -0.021165
78.000000 -0.019785
79.000000 -0.021166
80.000000 0.547760
81.000000 -0.021166
82.000000 -0.019786
83.000000 -0.021166
84.000000 -0.024506
85.000000 -0.021166
86.000000 -0.019787
87.000000 -0.021166
88.000000 -0.002506
89.000000 -0.021167
90.000000 -0.019787
91.000000 -0.021167
92.000000 -0.024507
93.000000 -0.021167
94.000000 -0.019788
95.000000 -0.021167
96.000000 0.064216
97.000000 -0.021168
98.000000 -0.019788
99.000000 -0.021168
100.000000 -0.024508
101.000000 -0.021169
102.000000 -0.019788
103.000000 -0.021168
104.000000 -0.002508
105.000000 -0.021169
106.000000 -0.019789
107.000000 -0.021169
108.000000 -0.024509
109.000000 -0.021170
110.000000 -0.019789
111.000000 -0.021170
112.000000 0.547756
113.000000 -0.021170
114.000000 -0.019789
115.000000 -0.021171
116.000000 -0.024510
117.000000 -0.021170
118.000000 -0.019791
119.000000 -0.021170
120.000000 -0.002510
121.000000 -0.021171
122.000000 -0.019791
123.000000 -0.021171
124.000000 -0.024511
125.000000 -0.021171
126.000000 -0.019792
127.000000 -0.021171
128.000000 0.100694
129.000000 -0.021172
130.000000 -0.019792
131.000000 -0.021172
132.000000 -0.024512
133.000000 -0.021173
134.000000 -0.019792
135.000000 -0.021173
136.000000 -0.002511
137.000000 -0.021173
138.000000 -0.019793
139.000000 -0.021173
140.000000 -0.024513
141.000000 -0.021174
142.000000 -0.019793
143.000000 -0.021174
144.000000 0.547752
145.000000 -0.021174
146.000000 -0.019794
147.000000 -0.021174
148.000000 -0.024514
149.000000 -0.021174
150.000000 -0.019795
151.000000 -0.021174
152.000000 -0.002514
153.000000 -0.021175
154.000000 -0.019795
155.000000 -0.021175
156.000000 -0.024515
157.000000 -0.021175
158.000000 -0.019796
159.000000 -0.021175
160.000000 0.064208
161.000000 -0.021176
162.000000 -0.019796
163.000000 -0.021176
164.000000 -0.024516
165.000000 -0.021176
166.000000 -0.019797
167.000000 -0.021176
168.000000 -0.002516
169.000000 -0.021177
170.000000 -0.019797
171.000000 -0.021177
172.000000 -0.024517
173.000000 -0.021177
174.000000 -0.019798
175.000000 -0.021177
176.000000 0.547747
177.000000 -0.021177
178.000000 -0.019798
179.000000 -0.021178
180.000000 -0.024519
181.000000 -0.021178
182.000000 -0.019798
183.000000 -0.021179
184.000000 -0.002518
185.000000 -0.021178
186.000000 -0.019799
187.000000 -0.021179
188.000000 -0.024520
189.000000 -0.021179
190.000000 -0.019799
191.000000 -0.021180
192.000000 0.127567
193.000000 -0.021180
194.000000 -0.019800
195.000000 -0.021180
196.000000 -0.024520
197.000000 -0.021180
198.000000 -0.019801
199.000000 -0.021180
200.000000 -0.002520
201.000000 -0.021181
202.000000 -0.019801
203.000000 -0.021181
204.000000 -0.024521
205.000000 -0.021181
206.000000 -0.019802
207.000000 -0.021181
208.000000 0.547744
209.000000 -0.021182
210.000000 -0.019802
211.000000 -0.021182
212.000000 -0.024522
213.000000 -0.021183
214.000000 -0.019802
215.000000 -0.021183
216.000000 -0.002522
217.000000 -0.021182
218.000000 -0.019803
219.000000 -0.021183
220.000000 -0.024524
221.000000 -0.021183
222.000000 -0.019803
223.000000 -0.021184
224.000000 0.064200
225.000000 -0.021183
226.000000 -0.019804
227.000000 -0.021184
228.000000 -0.024525
229.000000 -0.021184
230.000000 -0.019804
231.000000 -0.021185
232.000000 -0.002524
233.000000 -0.021184
234.000000 -0.019805
235.000000 -0.021185
236.000000 -0.024526
237.000000 -0.021185
238.000000 -0.019805
239.000000 -0.021186
240.000000 0.547740
241.000000 -0.021186
242.000000 -0.019806
243.000000 -0.021186
244.000000 -0.024526
245.000000 -0.021186
246.000000 -0.019807
247.000000 -0.021186
248.000000 -0.002526
249.000000 -0.021187
250.000000 -0.019807
251.000000 -0.021187
252.000000 -0.024527
253.000000 -0.021188
254.000000 -0.019807
255.000000 -0.021187
256.000000 0.028994
257.000000 -0.021188
258.000000 -0.019808
259.000000 -0.021188
260.000000 -0.024528
261.000000 -0.021188
262.000000 -0.019809
263.000000 -0.021188
264.000000 -0.002528
265.000000 -0.021189
266.000000 -0.019809
267.000000 -0.021189
268.000000 -0.024529
269.000000 -0.021189
270.000000 -0.019810
271.000000 -0.021189
272.000000 0.547736
273.000000 -0.021190
274.000000 -0.019810
275.000000 -0.021190
276.000000 -0.024530
277.000000 -0.021191
278.000000 -0.019810
279.000000 -0.021191
280.000000 -0.002529
281.000000 -0.021191
282.000000 -0.019811
283.000000 -0.021191
284.000000 -0.024532
285.000000 -0.021191
286.000000 -0.019811
287.000000 -0.021192
288.000000 0.064192
289.000000 -0.021191
290.000000 -0.019812
291.000000 -0.021192
292.000000 -0.024533
293.000000 -0.021192
294.000000 -0.019812
295.000000 -0.021193
296.000000 -0.002532
297.000000 -0.021192
298.000000 -0.019813
299.000000 -0.021193
300.000000 -0.024534
301.000000 -0.021193
302.000000 -0.019813
303.000000 -0.021194
304.000000 0.547732
305.000000 -0.021194
306.000000 -0.019814
307.000000 -0.021194
308.000000 -0.024534
309.000000 -0.021194
310.000000 -0.019815
311.000000 -0.021194
312.000000 -0.002534
313.000000 -0.021195
314.000000 -0.019815
315.000000 -0.021195
316.000000 -0.024535
317.000000 -0.021195
318.000000 -0.019816
319.000000 -0.021195
320.000000 0.127551
321.000000 -0.021196
322.000000 -0.019816
323.000000 -0.021196
324.000000 -0.024536
325.000000 -0.021197
326.000000 -0.019816
327.000000 -0.021197
328.000000 -0.002535
329.000000 -0.021197
330.000000 -0.019817
331.000000 -0.021197
332.000000 -0.024538
333.000000 -0.021197
334.000000 -0.019817
335.000000 -0.021198
336.000000 0.547728
337.000000 -0.021198
338.000000 -0.019818
339.000000 -0.021198
340.000000 -0.024538
341.000000 -0.021198
342.000000 -0.019819
343.000000 -0.021198
344.000000 -0.002538
345.000000 -0.021199
346.000000 -0.019819
347.000000 -0.021199
348.000000 -0.024539
349.000000 -0.021199
350.000000 -0.019820
351.000000 -0.021199
352.000000 0.064184
353.000000 -0.021200
354.000000 -0.019820
355.000000 -0.021200
356.000000 -0.024540
357.000000 -0.021200
358.000000 -0.019821
359.000000 -0.021200
360.000000 -0.002540
361.000000 -0.021201
362.000000 -0.019821
363.000000 -0.021201
364.000000 -0.024541
365.000000 -0.021201
366.000000 -0.019822
367.000000 -0.021201
368.000000 0.547723
369.000000 -0.021201
370.000000 -0.019822
371.000000 -0.021202
372.000000 -0.024543
373.000000 -0.021202
374.000000 -0.019822
375.000000 -0.021203
376.000000 -0.002542
377.000000 -0.021203
378.000000 -0.019822
379.000000 -0.021203
380.000000 -0.024544
381.000000 -0.021203
382.000000 -0.019823
383.000000 -0.021204
384.000000 0.100662
385.000000 -0.021204
386.000000 -0.019824
387.000000 -0.021204
388.000000 -0.024544
389.000000 -0.021205
390.000000 -0.019824
391.000000 -0.021204
392.000000 -0.002544
393.000000 -0.021205
394.000000 -0.019825
395.000000 -0.021205
396.000000 -0.024545
397.000000 -0.021206
398.000000 -0.019825
399.000000 -0.021205
400.000000 0.547719
401.000000 -0.021206
402.000000 -0.019825
403.000000 -0.021206
404.000000 -0.024547
405.000000 -0.021206
406.000000 -0.019826
407.000000 -0.021207
408.000000 -0.002546
409.000000 -0.021207
410.000000 -0.019826
411.000000 -0.021208
412.000000 -0.024547
413.000000 -0.021207
414.000000 -0.019827
415.000000 -0.021208
416.000000 0.064176
417.000000 -0.021208
418.000000 -0.019828
419.000000 -0.021208
420.000000 -0.024548
421.000000 -0.021208
422.000000 -0.019829
423.000000 -0.021208
424.000000 -0.002548
425.000000 -0.021209
426.000000 -0.019829
427.000000 -0.021209
428.000000 -0.024549
429.000000 -0.021209
430.000000 -0.019830
431.000000 -0.021209
432.000000 0.547716
433.000000 -0.021210
434.000000 -0.019830
435.000000 -0.021210
436.000000 -0.024550
437.000000 -0.021211
438.000000 -0.019830
439.000000 -0.021211
440.000000 -0.002550
441.000000 -0.021210
442.000000 -0.019831
443.000000 -0.021211
444.000000 -0.024552
445.000000 -0.021211
446.000000 -0.019831
447.000000 -0.021212
448.000000 0.127535
449.000000 -0.021212
450.000000 -0.019831
451.000000 -0.021212
452.000000 -0.024553
453.000000 -0.021212
454.000000 -0.019832
455.000000 -0.021213
456.000000 -0.002552
457.000000 -0.021213
458.000000 -0.019832
459.000000 -0.021214
460.000000 -0.024553
461.000000 -0.021213
462.000000 -0.019833
463.000000 -0.021214
464.000000 0.547712
465.000000 -0.021214
466.000000 -0.019834
467.000000 -0.021214
468.000000 -0.024554
469.000000 -0.021215
470.000000 -0.019834
471.000000 -0.021215
472.000000 -0.002553
473.000000 -0.021215
474.000000 -0.019835
475.000000 -0.021215
476.000000 -0.024555
477.000000 -0.021216
478.000000 -0.019835
479.000000 -0.021216
480.000000 0.064169
481.000000 -0.021216
482.000000 -0.019836
483.000000 -0.021216
484.000000 -0.024556
485.000000 -0.021217
486.000000 -0.019836
487.000000 -0.021217
488.000000 -0.002556
489.000000 -0.021216
490.000000 -0.019837
491.000000 -0.021217
492.000000 -0.024558
493.000000 -0.021217
494.000000 -0.019837
495.000000 -0.021218
496.000000 0.547708
497.000000 -0.021218
498.000000 -0.019838
499.000000 -0.021218
500.000000 -0.024558
501.000000 -0.021218
502.000000 -0.019839
503.000000 -0.021218
504.000000 -0.002558
505.000000 -0.021219
506.000000 -0.019839
507.000000 -0.021219
508.000000 -0.024559
509.000000 -0.021219
510.000000 -0.019840
511.000000 -0.021219
512.000000 -0.196328
513.000000 -0.021220
514.000000 -0.019839
515.000000 -0.021220
516.000000 -0.024561
517.000000 -0.021220
518.000000 -0.019840
519.000000 -0.021221
520.000000 -0.002560
521.000000 -0.021221
522.000000 -0.019840
523.000000 -0.021222
524.000000 -0.024561
525.000000 -0.021221
526.000000 -0.019841
527.000000 -0.021222
528.000000 0.547704
529.000000 -0.021222
530.000000 -0.019842
531.000000 -0.021222
532.000000 -0.024562
533.000000 -0.021223
534.000000 -0.019842
535.000000 -0.021223
536.000000 -0.002561
537.000000 -0.021223
538.000000 -0.019843
539.000000 -0.021223
540.000000 -0.024563
541.000000 -0.021224
542.000000 -0.019843
543.000000 -0.021224
544.000000 0.064161
545.000000 -0.021224
546.000000 -0.019844
547.000000 -0.021224
548.000000 -0.024564
549.000000 -0.021225
550.000000 -0.019844
551.000000 -0.021225
552.000000 -0.002564
553.000000 -0.021224
554.000000 -0.019845
555.000000 -0.021225
556.000000 -0.024566
557.000000 -0.021225
558.000000 -0.019845
559.000000 -0.021226
560.000000 0.547700
561.000000 -0.021226
562.000000 -0.019846
563.000000 -0.021226
564.000000 -0.024566
565.000000 -0.021226
566.000000 -0.019847
567.000000 -0.021226
568.000000 -0.002566
569.000000 -0.021227
570.000000 -0.019847
571.000000 -0.021227
572.000000 -0.024567
573.000000 -0.021227
574.000000 -0.019848
575.000000 -0.021227
576.000000 0.127519
577.000000 -0.021228
578.000000 -0.019848
579.000000 -0.021228
580.000000 -0.024568
581.000000 -0.021229
582.000000 -0.019848
583.000000 -0.021229
584.000000 -0.002567
585.000000 -0.021229
586.000000 -0.019849
587.000000 -0.021229
588.000000 -0.024569
589.000000 -0.021230
590.000000 -0.019849
591.000000 -0.021230
592.000000 0.547696
593.000000 -0.021230
594.000000 -0.019850
595.000000 -0.021230
596.000000 -0.024570
597.000000 -0.021230
598.000000 -0.019851
599.000000 -0.021230
600.000000 -0.002570
601.000000 -0.021231
602.000000 -0.019851
603.000000 -0.021231
604.000000 -0.024571
605.000000 -0.021231
606.000000 -0.019852
607.000000 -0.021231
608.000000 0.064152
609.000000 -0.021232
610.000000 -0.019852
611.000000 -0.021232
612.000000 -0.024572
613.000000 -0.021232
614.000000 -0.019853
615.000000 -0.021232
616.000000 -0.002572
617.000000 -0.021233
618.000000 -0.019853
619.000000 -0.021233
620.000000 -0.024573
621.000000 -0.021233
622.000000 -0.019854
623.000000 -0.021233
624.000000 0.547691
625.000000 -0.021233
626.000000 -0.019854
627.000000 -0.021234
628.000000 -0.024575
629.000000 -0.021234
630.000000 -0.019854
631.000000 -0.021235
632.000000 -0.002574
633.000000 -0.021234
634.000000 -0.019855
635.000000 -0.021235
636.000000 -0.024576
637.000000 -0.021235
638.000000 -0.019855
639.000000 -0.021236
640.000000 0.100630
641.000000 -0.021236
642.000000 -0.019856
643.000000 -0.021236
644.000000 -0.024576
645.000000 -0.021236
646.000000 -0.019857
647.000000 -0.021236
648.000000 -0.002576
649.000000 -0.021237
650.000000 -0.019857
651.000000 -0.021237
652.000000 -0.024577
653.000000 -0.021237
654.000000 -0.019858
655.000000 -0.021237
656.000000 0.547687
657.000000 -0.021237
658.000000 -0.019858
659.000000 -0.021238
660.000000 -0.024579
661.000000 -0.021238
662.000000 -0.019858
663.000000 -0.021239
664.000000 -0.002578
665.000000 -0.021239
666.000000 -0.019858
667.000000 -0.021239
668.000000 -0.024580
669.000000 -0.021239
670.000000 -0.019859
671.000000 -0.021240
672.000000 0.064144
673.000000 -0.021240
674.000000 -0.019859
675.000000 -0.021241
676.000000 -0.024580
677.000000 -0.021240
678.000000 -0.019860
679.000000 -0.021241
680.000000 -0.002580
681.000000 -0.021241
682.000000 -0.019861
683.000000 -0.021241
684.000000 -0.024581
685.000000 -0.021241
686.000000 -0.019862
687.000000 -0.021241
688.000000 0.547684
689.000000 -0.021242
690.000000 -0.019862
691.000000 -0.021242
692.000000 -0.024582
693.000000 -0.021243
694.000000 -0.019862
695.000000 -0.021243
696.000000 -0.002581
697.000000 -0.021243
698.000000 -0.019863
699.000000 -0.021243
700.000000 -0.024583
701.000000 -0.021244
702.000000 -0.019863
703.000000 -0.021244
704.000000 0.127503
705.000000 -0.021243
706.000000 -0.019864
707.000000 -0.021244
708.000000 -0.024585
709.000000 -0.021244
710.000000 -0.019864
711.000000 -0.021245
712.000000 -0.002584
713.000000 -0.021245
714.000000 -0.019864
715.000000 -0.021245
716.000000 -0.024586
717.000000 -0.021245
718.000000 -0.019865
719.000000 -0.021246
720.000000 0.547680
721.000000 -0.021246
722.000000 -0.019866
723.000000 -0.021246
724.000000 -0.024586
725.000000 -0.021247
726.000000 -0.019866
727.000000 -0.021246
728.000000 -0.002586
729.000000 -0.021247
730.000000 -0.019867
731.000000 -0.021247
732.000000 -0.024587
733.000000 -0.021248
734.000000 -0.019867
735.000000 -0.021248
736.000000 0.064137
737.000000 -0.021248
738.000000 -0.019868
739.000000 -0.021248
740.000000 -0.024588
741.000000 -0.021249
742.000000 -0.019868
743.000000 -0.021249
744.000000 -0.002587
745.000000 -0.021249
746.000000 -0.019869
747.000000 -0.021249
748.000000 -0.024589
749.000000 -0.021250
750.000000 -0.019869
751.000000 -0.021250
752.000000 0.547676
753.000000 -0.021250
754.000000 -0.019870
755.000000 -0.021250
756.000000 -0.024590
757.000000 -0.021250
758.000000 -0.019871
759.000000 -0.021250
760.000000 -0.002590
761.000000 -0.021251
762.000000 -0.019871
763.000000 -0.021251
764.000000 -0.024591
765.000000 -0.021251
766.000000 -0.019872
767.000000 -0.021251
768.000000 0.028930
769.000000 -0.021251
770.000000 -0.019872
771.000000 -0.021252
772.000000 -0.024593
773.000000 -0.021252
774.000000 -0.019872
775.000000 -0.021253
776.000000 -0.002592
777.000000 -0.021252
778.000000 -0.019873
779.000000 -0.021253
780.000000 -0.024594
781.000000 -0.021253
782.000000 -0.019873
783.000000 -0.021254
784.000000 0.547672
785.000000 -0.021254
786.000000 -0.019874
787.000000 -0.021254
788.000000 -0.024594
789.000000 -0.021255
790.000000 -0.019874
791.000000 -0.021254
792.000000 -0.002594
793.000000 -0.021255
794.000000 -0.019875
795.000000 -0.021255
796.000000 -0.024595
797.000000 -0.021256
798.000000 -0.019875
799.000000 -0.021255
800.000000 0.064128
801.000000 -0.021256
802.000000 -0.019876
803.000000 -0.021256
804.000000 -0.024596
805.000000 -0.021257
806.000000 -0.019876
807.000000 -0.021257
808.000000 -0.002595
809.000000 -0.021257
810.000000 -0.019877
811.000000 -0.021257
812.000000 -0.024597
813.000000 -0.021258
814.000000 -0.019877
815.000000 -0.021258
816.000000 0.547668
817.000000 -0.021258
818.000000 -0.019878
819.000000 -0.021258
820.000000 -0.024598
821.000000 -0.021258
822.000000 -0.019879
823.000000 -0.021258
824.000000 -0.002598
825.000000 -0.021259
826.000000 -0.019879
827.000000 -0.021259
828.000000 -0.024599
829.000000 -0.021259
830.000000 -0.019880
831.000000 -0.021259
832.000000 0.127487
833.000000 -0.021260
834.000000 -0.019880
835.000000 -0.021260
836.000000 -0.024600
837.000000 -0.021261
838.000000 -0.019880
839.000000 -0.021260
840.000000 -0.002600
841.000000 -0.021261
842.000000 -0.019881
843.000000 -0.021261
844.000000 -0.024601
845.000000 -0.021262
846.000000 -0.019881
847.000000 -0.021261
848.000000 0.547663
849.000000 -0.021262
850.000000 -0.019881
851.000000 -0.021262
852.000000 -0.024603
853.000000 -0.021262
854.000000 -0.019882
855.000000 -0.021263
856.000000 -0.002602
857.000000 -0.021263
858.000000 -0.019882
859.000000 -0.021264
860.000000 -0.024603
861.000000 -0.021263
862.000000 -0.019884
863.000000 -0.021263
864.000000 0.064120
865.000000 -0.021264
866.000000 -0.019884
867.000000 -0.021264
868.000000 -0.024604
869.000000 -0.021264
870.000000 -0.019885
871.000000 -0.021264
872.000000 -0.002604
873.000000 -0.021265
874.000000 -0.019885
875.000000 -0.021265
876.000000 -0.024605
877.000000 -0.021265
878.000000 -0.019886
879.000000 -0.021265
880.000000 0.547660
881.000000 -0.021266
882.000000 -0.019886
883.000000 -0.021266
884.000000 -0.024606
885.000000 -0.021267
886.000000 -0.019886
887.000000 -0.021267
888.000000 -0.002606
889.000000 -0.021266
890.000000 -0.019887
891.000000 -0.021267
892.000000 -0.024608
893.000000 -0.021267
894.000000 -0.019887
895.000000 -0.021268
896.000000 0.100598
897.000000 -0.021268
898.000000 -0.019888
899.000000 -0.021268
900.000000 -0.024608
901.000000 -0.021268
902.000000 -0.019889
903.000000 -0.021268
904.000000 -0.002608
905.000000 -0.021269
906.000000 -0.019889
907.000000 -0.021269
908.000000 -0.024609
909.000000 -0.021269
910.000000 -0.019890
911.000000 -0.021269
912.000000 0.547655
913.000000 -0.021269
914.000000 -0.019890
915.000000 -0.021270
916.000000 -0.024611
917.000000 -0.021270
918.000000 -0.019890
919.000000 -0.021271
920.000000 -0.002610
921.000000 -0.021270
922.000000 -0.019891
923.000000 -0.021271
924.000000 -0.024612
925.000000 -0.021271
926.000000 -0.019891
927.000000 -0.021272
928.000000 0.064112
929.000000 -0.021271
930.000000 -0.019892
931.000000 -0.021272
932.000000 -0.024613
933.000000 -0.021272
934.000000 -0.019892
935.000000 -0.021273
936.000000 -0.002612
937.000000 -0.021273
938.000000 -0.019892
939.000000 -0.021273
940.000000 -0.024614
941.000000 -0.021273
942.000000 -0.019893
943.000000 -0.021274
944.000000 0.547652
945.000000 -0.021274
946.000000 -0.019894
947.000000 -0.021274
948.000000 -0.024614
949.000000 -0.021275
950.000000 -0.019894
951.000000 -0.021274
952.000000 -0.002614
953.000000 -0.021275
954.000000 -0.019895
955.000000 -0.021275
956.000000 -0.024615
957.000000 -0.021276
958.000000 -0.019895
959.000000 -0.021276
960.000000 0.127471
961.000000 -0.021275
962.000000 -0.019896
963.000000 -0.021276
964.000000 -0.024617
965.000000 -0.021276
966.000000 -0.019896
967.000000 -0.021277
968.000000 -0.002616
969.000000 -0.021276
970.000000 -0.019897
971.000000 -0.021277
972.000000 -0.024618
973.000000 -0.021277
974.000000 -0.019897
975.000000 -0.021278
976.000000 0.547648
977.000000 -0.021278
978.000000 -0.019898
979.000000 -0.021278
980.000000 -0.024618
981.000000 -0.021278
982.000000 -0.019899
983.000000 -0.021278
984.000000 -0.002618
985.000000 -0.021279
986.000000 -0.019899
987.000000 -0.021279
988.000000 -0.024619
989.000000 -0.021279
990.000000 -0.019900
991.000000 -0.021279
992.000000 0.064104
993.000000 -0.021280
994.000000 -0.019900
995.000000 -0.021280
996.000000 -0.024620
997.000000 -0.021281
998.000000 -0.019900
999.000000 -0.021280
1000.000000 -0.002620
1001.000000 -0.021281
1002.000000 -0.019901
1003.000000 -0.021281
1004.000000 -0.024621
1005.000000 -0.021282
1006.000000 -0.019901
1007.000000 -0.021282
1008.000000 0.547644
1009.000000 -0.021282
1010.000000 -0.019901
1011.000000 -0.021283
1012.000000 -0.024622
1013.000000 -0.021282
1014.000000 -0.019902
1015.000000 -0.021283
1016.000000 -0.002622
1017.000000 -0.021283
1018.000000 -0.019903
1019.000000 -0.021283
1020.000000 -0.024623
1021.000000 -0.021283
1022.000000 -0.019904
1023.000000 -0.021283
1024.000000 -0.390960
1025.000000 -0.021284
1026.000000 -0.019904
1027.000000 -0.021284
1028.000000 -0.024624
1029.000000 -0.021285
1030.000000 -0.019904
1031.000000 -0.021284
1032.000000 -0.002624
1033.000000 -0.021285
1034.000000 -0.019905
1035.000000 -0.021285
1036.000000 -0.024625
1037.000000 -0.021286
1038.000000 -0.019905
1039.000000 -0.021285
1040.000000 0.547639
1041.000000 -0.021286
1042.000000 -0.019905
1043.000000 -0.021286
1044.000000 -0.024627
1045.000000 -0.021286
1046.000000 -0.019906
1047.000000 -0.021287
1048.000000 -0.002626
1049.000000 -0.021287
1050.000000 -0.019907
1051.000000 -0.021287
1052.000000 -0.024627
1053.000000 -0.021287
1054.000000 -0.019908
1055.000000 -0.021287
1056.000000 0.064096
1057.000000 -0.021288
1058.000000 -0.019908
1059.000000 -0.021288
1060.000000 -0.024628
1061.000000 -0.021288
1062.000000 -0.019909
1063.000000 -0.021288
1064.000000 -0.002628
1065.000000 -0.021289
1066.000000 -0.019909
1067.000000 -0.021289
1068.000000 -0.024629
1069.000000 -0.021289
1070.000000 -0.019910
1071.000000 -0.021289
1072.000000 0.547636
1073.000000 -0.021290
1074.000000 -0.019910
1075.000000 -0.021290
1076.000000 -0.024631
1077.000000 -0.021290
1078.000000 -0.019910
1079.000000 -0.021291
1080.000000 -0.002630
1081.000000 -0.021290
1082.000000 -0.019911
1083.000000 -0.021291
1084.000000 -0.024632
1085.000000 -0.021291
1086.000000 -0.019911
1087.000000 -0.021292
1088.000000 0.127455
1089.000000 -0.021292
1090.000000 -0.019911
1091.000000 -0.021292
1092.000000 -0.024633
1093.000000 -0.021292
1094.000000 -0.019912
1095.000000 -0.021293
1096.000000 -0.002632
1097.000000 -0.021293
1098.000000 -0.019913
1099.000000 -0.021293
1100.000000 -0.024633
1101.000000 -0.021293
1102.000000 -0.019914
1103.000000 -0.021293
1104.000000 0.547632
1105.000000 -0.021294
1106.000000 -0.019914
1107.000000 -0.021294
1108.000000 -0.024634
1109.000000 -0.021295
1110.000000 -0.019914
1111.000000 -0.021295
1112.000000 -0.002633
1113.000000 -0.021295
1114.000000 -0.019915
1115.000000 -0.021295
1116.000000 -0.024635
1117.000000 -0.021296
1118.000000 -0.019915
1119.000000 -0.021296
1120.000000 0.064089
1121.000000 -0.021296
1122.000000 -0.019916
1123.000000 -0.021296
1124.000000 -0.024637
1125.000000 -0.021296
1126.000000 -0.019916
1127.000000 -0.021297
1128.000000 -0.002636
1129.000000 -0.021296
1130.000000 -0.019917
1131.000000 -0.021297
1132.000000 -0.024638
1133.000000 -0.021297
1134.000000 -0.019917
1135.000000 -0.021298
1136.000000 0.547628
1137.000000 -0.021298
1138.000000 -0.019918
1139.000000 -0.021298
1140.000000 -0.024638
1141.000000 -0.021298
1142.000000 -0.019919
1143.000000 -0.021298
1144.000000 -0.002638
1145.000000 -0.021299
1146.000000 -0.019919
1147.000000 -0.021299
1148.000000 -0.024639
1149.000000 -0.021299
1150.000000 -0.019920
1151.000000 -0.021299
1152.000000 0.100565
1153.000000 -0.021299
1154.000000 -0.019920
1155.000000 -0.021300
1156.000000 -0.024641
1157.000000 -0.021300
1158.000000 -0.019920
1159.000000 -0.021301
1160.000000 -0.002640
1161.000000 -0.021300
1162.000000 -0.019921
1163.000000 -0.021301
1164.000000 -0.024642
1165.000000 -0.021301
1166.000000 -0.019921
1167.000000 -0.021302
1168.000000 0.547624
1169.000000 -0.021302
1170.000000 -0.019922
1171.000000 -0.021302
1172.000000 -0.024642
1173.000000 -0.021302
1174.000000 -0.019923
1175.000000 -0.021302
1176.000000 -0.002642
1177.000000 -0.021303
1178.000000 -0.019923
1179.000000 -0.021303
1180.000000 -0.024643
1181.000000 -0.021303
1182.000000 -0.019924
1183.000000 -0.021303
1184.000000 0.064080
1185.000000 -0.021304
1186.000000 -0.019924
1187.000000 -0.021304
1188.000000 -0.024644
1189.000000 -0.021305
1190.000000 -0.019924
1191.000000 -0.021304
1192.000000 -0.002644
1193.000000 -0.021305
1194.000000 -0.019925
1195.000000 -0.021305
1196.000000 -0.024645
1197.000000 -0.021306
1198.000000 -0.019925
1199.000000 -0.021306
1200.000000 0.547620
1201.000000 -0.021306
1202.000000 -0.019925
1203.000000 -0.021307
1204.000000 -0.024646
1205.000000 -0.021306
1206.000000 -0.019926
1207.000000 -0.021307
1208.000000 -0.002646
1209.000000 -0.021307
1210.000000 -0.019927
1211.000000 -0.021307
1212.000000 -0.024647
1213.000000 -0.021307
1214.000000 -0.019928
1215.000000 -0.021307
1216.000000 0.127439
1217.000000 -0.021308
1218.000000 -0.019928
1219.000000 -0.021308
1220.000000 -0.024648
1221.000000 -0.021308
1222.000000 -0.019929
1223.000000 -0.021308
1224.000000 -0.002648
1225.000000 -0.021309
1226.000000 -0.019929
1227.000000 -0.021309
1228.000000 -0.024649
1229.000000 -0.021309
1230.000000 -0.019930
1231.000000 -0.021309
1232.000000 0.547615
1233.000000 -0.021309
1234.000000 -0.019930
1235.000000 -0.021310
1236.000000 -0.024651
1237.000000 -0.021310
1238.000000 -0.019930
1239.000000 -0.021311
1240.000000 -0.002650
1241.000000 -0.021311
1242.000000 -0.019930
1243.000000 -0.021311
1244.000000 -0.024652
1245.000000 -0.021311
1246.000000 -0.019931
1247.000000 -0.021312
1248.000000 0.064072
1249.000000 -0.021312
1250.000000 -0.019931
1251.000000 -0.021313
1252.000000 -0.024652
1253.000000 -0.021312
1254.000000 -0.019932
1255.000000 -0.021313
1256.000000 -0.002652
1257.000000 -0.021313
1258.000000 -0.019933
1259.000000 -0.021313
1260.000000 -0.024653
1261.000000 -0.021313
1262.000000 -0.019934
1263.000000 -0.021313
1264.000000 0.547612
1265.000000 -0.021314
1266.000000 -0.019934
1267.000000 -0.021314
1268.000000 -0.024654
1269.000000 -0.021315
1270.000000 -0.019934
1271.000000 -0.021315
1272.000000 -0.002653
1273.000000 -0.021315
1274.000000 -0.019935
1275.000000 -0.021315
1276.000000 -0.024655
1277.000000 -0.021316
1278.000000 -0.019935
1279.000000 -0.021316
1280.000000 0.028867
1281.000000 -0.021316
1282.000000 -0.019936
1283.000000 -0.021316
1284.000000 -0.024656
1285.000000 -0.021316
1286.000000 -0.019937
1287.000000 -0.021316
1288.000000 -0.002656
1289.000000 -0.021317
1290.000000 -0.019937
1291.000000 -0.021317
1292.000000 -0.024657
1293.000000 -0.021317
1294.000000 -0.019938
1295.000000 -0.021317
1296.000000 0.547607
1297.000000 -0.021317
1298.000000 -0.019938
1299.000000 -0.021318
1300.000000 -0.024659
1301.000000 -0.021318
1302.000000 -0.019938
1303.000000 -0.021319
1304.000000 -0.002658
1305.000000 -0.021319
1306.000000 -0.019938
1307.000000 -0.021319
1308.000000 -0.024660
1309.000000 -0.021319
1310.000000 -0.019939
1311.000000 -0.021320
1312.000000 0.064064
1313.000000 -0.021320
1314.000000 -0.019939
1315.000000 -0.021320
1316.000000 -0.024661
1317.000000 -0.021320
1318.000000 -0.019940
1319.000000 -0.021321
1320.000000 -0.002660
1321.000000 -0.021321
1322.000000 -0.019940
1323.000000 -0.021322
1324.000000 -0.024661
1325.000000 -0.021321
1326.000000 -0.019942
1327.000000 -0.021321
1328.000000 0.547604
1329.000000 -0.021322
1330.000000 -0.019942
1331.000000 -0.021322
1332.000000 -0.024662
1333.000000 -0.021323
1334.000000 -0.019942
1335.000000 -0.021323
1336.000000 -0.002661
1337.000000 -0.021323
1338.000000 -0.019943
1339.000000 -0.021323
1340.000000 -0.024663
1341.000000 -0.021324
1342.000000 -0.019943
1343.000000 -0.021324
1344.000000 0.127423
1345.000000 -0.021323
1346.000000 -0.019944
1347.000000 -0.021324
1348.000000 -0.024665
1349.000000 -0.021324
1350.000000 -0.019944
1351.000000 -0.021325
1352.000000 -0.002664
1353.000000 -0.021325
1354.000000 -0.019944
1355.000000 -0.021325
1356.000000 -0.024666
1357.000000 -0.021325
1358.000000 -0.019945
1359.000000 -0.021326
1360.000000 0.547600
1361.000000 -0.021326
1362.000000 -0.019946
1363.000000 -0.021326
1364.000000 -0.024666
1365.000000 -0.021327
1366.000000 -0.019946
1367.000000 -0.021326
1368.000000 -0.002666
1369.000000 -0.021327
1370.000000 -0.019947
1371.000000 -0.021327
1372.000000 -0.024667
1373.000000 -0.021328
1374.000000 -0.019947
1375.000000 -0.021327
1376.000000 0.064056
1377.000000 -0.021328
1378.000000 -0.019948
1379.000000 -0.021328
1380.000000 -0.024668
1381.000000 -0.021329
1382.000000 -0.019948
1383.000000 -0.021329
1384.000000 -0.002667
1385.000000 -0.021329
1386.000000 -0.019949
1387.000000 -0.021329
1388.000000 -0.024669
1389.000000 -0.021330
1390.000000 -0.019949
1391.000000 -0.021330
1392.000000 0.547596
1393.000000 -0.021330
1394.000000 -0.019950
1395.000000 -0.021330
1396.000000 -0.024670
1397.000000 -0.021330
1398.000000 -0.019951
1399.000000 -0.021330
1400.000000 -0.002670
1401.000000 -0.021331
1402.000000 -0.019951
1403.000000 -0.021331
1404.000000 -0.024671
1405.000000 -0.021331
1406.000000 -0.019952
1407.000000 -0.021331
1408.000000 0.100534
1409.000000 -0.021332
1410.000000 -0.019952
1411.000000 -0.021332
1412.000000 -0.024672
1413.000000 -0.021333
1414.000000 -0.019952
1415.000000 -0.021333
1416.000000 -0.002671
1417.000000 -0.021333
1418.000000 -0.019953
1419.000000 -0.021333
1420.000000 -0.024673
1421.000000 -0.021334
1422.000000 -0.019953
1423.000000 -0.021334
1424.000000 0.547592
1425.000000 -0.021334
1426.000000 -0.019954
1427.000000 -0.021334
1428.000000 -0.024674
1429.000000 -0.021334
1430.000000 -0.019955
1431.000000 -0.021334
1432.000000 -0.002674
1433.000000 -0.021335
1434.000000 -0.019955
1435.000000 -0.021335
1436.000000 -0.024675
1437.000000 -0.021335
1438.000000 -0.019956
1439.000000 -0.021335
1440.000000 0.064048
1441.000000 -0.021336
1442.000000 -0.019956
1443.000000 -0.021336
1444.000000 -0.024676
1445.000000 -0.021336
1446.000000 -0.019957
1447.000000 -0.021336
1448.000000 -0.002676
1449.000000 -0.021337
1450.000000 -0.019957
1451.000000 -0.021337
1452.000000 -0.024677
1453.000000 -0.021337
1454.000000 -0.019958
1455.000000 -0.021337
1456.000000 0.547587
1457.000000 -0.021337
1458.000000 -0.019958
1459.000000 -0.021338
1460.000000 -0.024679
1461.000000 -0.021338
1462.000000 -0.019958
1463.000000 -0.021339
1464.000000 -0.002678
1465.000000 -0.021339
1466.000000 -0.019958
1467.000000 -0.021339
1468.000000 -0.024680
1469.000000 -0.021339
1470.000000 -0.019959
1471.000000 -0.021340
1472.000000 0.127407
1473.000000 -0.021340
1474.000000 -0.019960
1475.000000 -0.021340
1476.000000 -0.024680
1477.000000 -0.021340
1478.000000 -0.019961
1479.000000 -0.021340
1480.000000 -0.002680
1481.000000 -0.021341
1482.000000 -0.019961
1483.000000 -0.021341
1484.000000 -0.024681
1485.000000 -0.021341
1486.000000 -0.019962
1487.000000 -0.021341
1488.000000 0.547583
1489.000000 -0.021341
1490.000000 -0.019962
1491.000000 -0.021342
1492.000000 -0.024683
1493.000000 -0.021342
1494.000000 -0.019962
1495.000000 -0.021343
1496.000000 -0.002682
1497.000000 -0.021342
1498.000000 -0.019963
1499.000000 -0.021343
1500.000000 -0.024684
1501.000000 -0.021343
1502.000000 -0.019963
1503.000000 -0.021344
1504.000000 0.064040
1505.000000 -0.021343
1506.000000 -0.019964
1507.000000 -0.021344
1508.000000 -0.024685
1509.000000 -0.021344
1510.000000 -0.019964
1511.000000 -0.021345
1512.000000 -0.002684
1513.000000 -0.021345
1514.000000 -0.019964
1515.000000 -0.021345
1516.000000 -0.024686
1517.000000 -0.021345
1518.000000 -0.019965
1519.000000 -0.021346
1520.000000 0.547580
1521.000000 -0.021346
1522.000000 -0.019966
1523.000000 -0.021346
1524.000000 -0.024686
1525.000000 -0.021347
1526.000000 -0.019966
1527.000000 -0.021346
1528.000000 -0.002686
1529.000000 -0.021347
1530.000000 -0.019967
1531.000000 -0.021347
1532.000000 -0.024687
1533.000000 -0.021348
1534.000000 -0.019967
1535.000000 -0.021348
1536.000000 -0.196455
1537.000000 -0.021348
1538.000000 -0.019968
1539.000000 -0.021348
1540.000000 -0.024688
1541.000000 -0.021348
1542.000000 -0.019969
1543.000000 -0.021348
1544.000000 -0.002688
1545.000000 -0.021349
1546.000000 -0.019969
1547.000000 -0.021349
1548.000000 -0.024689
1549.000000 -0.021349
1550.000000 -0.019970
1551.000000 -0.021349
1552.000000 0.547575
1553.000000 -0.021349
1554.000000 -0.019970
1555.000000 -0.021350
1556.000000 -0.024691
1557.000000 -0.021350
1558.000000 -0.019970
1559.000000 -0.021351
1560.000000 -0.002690
1561.000000 -0.021350
1562.000000 -0.019971
1563.000000 -0.021351
1564.000000 -0.024692
1565.000000 -0.021351
1566.000000 -0.019971
1567.000000 -0.021352
1568.000000 0.064032
1569.000000 -0.021351
1570.000000 -0.019972
1571.000000 -0.021352
1572.000000 -0.024693
1573.000000 -0.021352
1574.000000 -0.019972
1575.000000 -0.021353
1576.000000 -0.002692
1577.000000 -0.021353
1578.000000 -0.019972
1579.000000 -0.021353
1580.000000 -0.024694
1581.000000 -0.021353
1582.000000 -0.019973
1583.000000 -0.021354
1584.000000 0.547572
1585.000000 -0.021354
1586.000000 -0.019974
1587.000000 -0.021354
1588.000000 -0.024694
1589.000000 -0.021355
1590.000000 -0.019974
1591.000000 -0.021354
1592.000000 -0.002694
1593.000000 -0.021355
1594.000000 -0.019975
1595.000000 -0.021355
1596.000000 -0.024695
1597.000000 -0.021356
1598.000000 -0.019975
1599.000000 -0.021356
1600.000000 0.127391
1601.000000 -0.021355
1602.000000 -0.019976
1603.000000 -0.021356
1604.000000 -0.024697
1605.000000 -0.021356
1606.000000 -0.019976
1607.000000 -0.021357
1608.000000 -0.002696
1609.000000 -0.021356
1610.000000 -0.019977
1611.000000 -0.021357
1612.000000 -0.024698
1613.000000 -0.021357
1614.000000 -0.019977
1615.000000 -0.021358
1616.000000 0.547568
1617.000000 -0.021358
1618.000000 -0.019978
1619.000000 -0.021358
1620.000000 -0.024698
1621.000000 -0.021358
1622.000000 -0.019979
1623.000000 -0.021358
1624.000000 -0.002698
1625.000000 -0.021359
1626.000000 -0.019979
1627.000000 -0.021359
1628.000000 -0.024699
1629.000000 -0.021360
1630.000000 -0.019979
1631.000000 -0.021359
1632.000000 0.064024
1633.000000 -0.021360
1634.000000 -0.019980
1635.000000 -0.021360
1636.000000 -0.024700
1637.000000 -0.021361
1638.000000 -0.019980
1639.000000 -0.021360
1640.000000 -0.002700
1641.000000 -0.021361
1642.000000 -0.019981
1643.000000 -0.021361
1644.000000 -0.024701
1645.000000 -0.021362
1646.000000 -0.019981
1647.000000 -0.021362
1648.000000 0.547564
1649.000000 -0.021362
1650.000000 -0.019981
1651.000000 -0.021363
1652.000000 -0.024702
1653.000000 -0.021362
1654.000000 -0.019983
1655.000000 -0.021362
1656.000000 -0.002702
1657.000000 -0.021363
1658.000000 -0.019983
1659.000000 -0.021363
1660.000000 -0.024703
1661.000000 -0.021363
1662.000000 -0.019984
1663.000000 -0.021363
1664.000000 0.100502
1665.000000 -0.021364
1666.000000 -0.019984
1667.000000 -0.021364
1668.000000 -0.024704
1669.000000 -0.021365
1670.000000 -0.019984
1671.000000 -0.021365
1672.000000 -0.002703
1673.000000 -0.021365
1674.000000 -0.019985
1675.000000 -0.021365
1676.000000 -0.024705
1677.000000 -0.021366
1678.000000 -0.019985
1679.000000 -0.021366
1680.000000 0.547560
1681.000000 -0.021366
1682.000000 -0.019986
1683.000000 -0.021366
1684.000000 -0.024706
1685.000000 -0.021366
1686.000000 -0.019987
1687.000000 -0.021366
1688.000000 -0.002706
1689.000000 -0.021367
1690.000000 -0.019987
1691.000000 -0.021367
1692.000000 -0.024707
1693.000000 -0.021367
1694.000000 -0.019988
1695.000000 -0.021367
1696.000000 0.064016
1697.000000 -0.021368
1698.000000 -0.019988
1699.000000 -0.021368
1700.000000 -0.024708
1701.000000 -0.021368
1702.000000 -0.019989
1703.000000 -0.021368
1704.000000 -0.002708
1705.000000 -0.021369
1706.000000 -0.019989
1707.000000 -0.021369
1708.000000 -0.024709
1709.000000 -0.021369
1710.000000 -0.019990
1711.000000 -0.021369
1712.000000 0.547555
1713.000000 -0.021369
1714.000000 -0.019990
1715.000000 -0.021370
1716.000000 -0.024711
1717.000000 -0.021370
1718.000000 -0.019990
1719.000000 -0.021371
1720.000000 -0.002710
1721.000000 -0.021370
1722.000000 -0.019991
1723.000000 -0.021371
1724.000000 -0.024712
1725.000000 -0.021371
1726.000000 -0.019991
1727.000000 -0.021372
1728.000000 0.127375
1729.000000 -0.021372
1730.000000 -0.019992
1731.000000 -0.021372
1732.000000 -0.024712
1733.000000 -0.021372
1734.000000 -0.019993
1735.000000 -0.021372
1736.000000 -0.002712
1737.000000 -0.021373
1738.000000 -0.019993
1739.000000 -0.021373
1740.000000 -0.024713
1741.000000 -0.021373
1742.000000 -0.019994
1743.000000 -0.021373
1744.000000 0.547552
1745.000000 -0.021374
1746.000000 -0.019994
1747.000000 -0.021374
1748.000000 -0.024714
1749.000000 -0.021375
1750.000000 -0.019994
1751.000000 -0.021375
1752.000000 -0.002714
1753.000000 -0.021374
1754.000000 -0.019995
1755.000000 -0.021375
1756.000000 -0.024716
1757.000000 -0.021375
1758.000000 -0.019995
1759.000000 -0.021376
1760.000000 0.064008
1761.000000 -0.021375
1762.000000 -0.019996
1763.000000 -0.021376
1764.000000 -0.024717
1765.000000 -0.021376
1766.000000 -0.019996
1767.000000 -0.021377
1768.000000 -0.002716
1769.000000 -0.021376
1770.000000 -0.019997
1771.000000 -0.021377
1772.000000 -0.024718
1773.000000 -0.021377
1774.000000 -0.019997
1775.000000 -0.021378
1776.000000 0.547548
1777.000000 -0.021378
1778.000000 -0.019998
1779.000000 -0.021378
1780.000000 -0.024718
1781.000000 -0.021378
1782.000000 -0.019999
1783.000000 -0.021378
1784.000000 -0.002718
1785.000000 -0.021379
1786.000000 -0.019999
1787.000000 -0.021379
1788.000000 -0.024719
1789.000000 -0.021380
1790.000000 -0.019999
1791.000000 -0.021379
1792.000000 0.028802
1793.000000 -0.021380
1794.000000 -0.020000
1795.000000 -0.021380
1796.000000 -0.024720
1797.000000 -0.021380
1798.000000 -0.020001
1799.000000 -0.021380
1800.000000 -0.002720
1801.000000 -0.021381
1802.000000 -0.020001
1803.000000 -0.021381
1804.000000 -0.024721
1805.000000 -0.021381
1806.000000 -0.020002
1807.000000 -0.021381
1808.000000 0.547544
1809.000000 -0.021382
1810.000000 -0.020002
1811.000000 -0.021382
1812.000000 -0.024722
1813.000000 -0.021383
1814.000000 -0.020002
1815.000000 -0.021383
1816.000000 -0.002721
1817.000000 -0.021383
1818.000000 -0.020003
1819.000000 -0.021383
1820.000000 -0.024724
1821.000000 -0.021383
1822.000000 -0.020003
1823.000000 -0.021384
1824.000000 0.064000
1825.000000 -0.021383
1826.000000 -0.020004
1827.000000 -0.021384
1828.000000 -0.024725
1829.000000 -0.021384
1830.000000 -0.020004
1831.000000 -0.021385
1832.000000 -0.002724
1833.000000 -0.021384
1834.000000 -0.020005
1835.000000 -0.021385
1836.000000 -0.024726
1837.000000 -0.021385
1838.000000 -0.020005
1839.000000 -0.021386
1840.000000 0.547540
1841.000000 -0.021386
1842.000000 -0.020006
1843.000000 -0.021386
1844.000000 -0.024726
1845.000000 -0.021386
1846.000000 -0.020007
1847.000000 -0.021386
1848.000000 -0.002726
1849.000000 -0.021387
1850.000000 -0.020007
1851.000000 -0.021387
1852.000000 -0.024727
1853.000000 -0.021388
1854.000000 -0.020007
1855.000000 -0.021387
1856.000000 0.127359
1857.000000 -0.021388
1858.000000 -0.020008
1859.000000 -0.021388
1860.000000 -0.024728
1861.000000 -0.021389
1862.000000 -0.020008
1863.000000 -0.021389
1864.000000 -0.002727
1865.000000 -0.021389
1866.000000 -0.020009
1867.000000 -0.021389
1868.000000 -0.024730
1869.000000 -0.021389
1870.000000 -0.020009
1871.000000 -0.021390
1872.000000 0.547536
1873.000000 -0.021390
1874.000000 -0.020010
1875.000000 -0.021390
1876.000000 -0.024730
1877.000000 -0.021390
1878.000000 -0.020011
1879.000000 -0.021390
1880.000000 -0.002730
1881.000000 -0.021391
1882.000000 -0.020011
1883.000000 -0.021391
1884.000000 -0.024731
1885.000000 -0.021391
1886.000000 -0.020012
1887.000000 -0.021391
1888.000000 0.063992
1889.000000 -0.021392
1890.000000 -0.020012
1891.000000 -0.021392
1892.000000 -0.024732
1893.000000 -0.021392
1894.000000 -0.020013
1895.000000 -0.021392
1896.000000 -0.002732
1897.000000 -0.021393
1898.000000 -0.020013
1899.000000 -0.021393
1900.000000 -0.024733
1901.000000 -0.021394
1902.000000 -0.020013
1903.000000 -0.021393
1904.000000 0.547531
1905.000000 -0.021394
1906.000000 -0.020013
1907.000000 -0.021394
1908.000000 -0.024735
1909.000000 -0.021394
1910.000000 -0.020014
1911.000000 -0.021395
1912.000000 -0.002734
1913.000000 -0.021395
1914.000000 -0.020014
1915.000000 -0.021395
1916.000000 -0.024736
1917.000000 -0.021395
1918.000000 -0.020015
1919.000000 -0.021396
1920.000000 0.100470
1921.000000 -0.021396
1922.000000 -0.020016
1923.000000 -0.021396
1924.000000 -0.024736
1925.000000 -0.021397
1926.000000 -0.020016
1927.000000 -0.021396
1928.000000 -0.002736
1929.000000 -0.021397
1930.000000 -0.020017
1931.000000 -0.021397
1932.000000 -0.024737
1933.000000 -0.021398
1934.000000 -0.020017
1935.000000 -0.021397
1936.000000 0.547527
1937.000000 -0.021398
1938.000000 -0.020017
1939.000000 -0.021398
1940.000000 -0.024739
1941.000000 -0.021398
1942.000000 -0.020018
1943.000000 -0.021399
1944.000000 -0.002738
1945.000000 -0.021399
1946.000000 -0.020018
1947.000000 -0.021400
1948.000000 -0.024739
1949.000000 -0.021399
1950.000000 -0.020019
1951.000000 -0.021400
1952.000000 0.063984
1953.000000 -0.021400
1954.000000 -0.020020
1955.000000 -0.021400
1956.000000 -0.024740
1957.000000 -0.021400
1958.000000 -0.020021
1959.000000 -0.021400
1960.000000 -0.002740
1961.000000 -0.021401
1962.000000 -0.020021
1963.000000 -0.021401
1964.000000 -0.024741
1965.000000 -0.021401
1966.000000 -0.020022
1967.000000 -0.021401
1968.000000 0.547524
1969.000000 -0.021402
1970.000000 -0.020022
1971.000000 -0.021402
1972.000000 -0.024742
1973.000000 -0.021403
1974.000000 -0.020022
1975.000000 -0.021403
1976.000000 -0.002742
1977.000000 -0.021402
1978.000000 -0.020023
1979.000000 -0.021403
1980.000000 -0.024744
1981.000000 -0.021403
1982.000000 -0.020023
1983.000000 -0.021404
1984.000000 0.127343
1985.000000 -0.021404
1986.000000 -0.020023
1987.000000 -0.021404
1988.000000 -0.024745
1989.000000 -0.021404
1990.000000 -0.020024
1991.000000 -0.021405
1992.000000 -0.002744
1993.000000 -0.021405
1994.000000 -0.020024
1995.000000 -0.021406
1996.000000 -0.024745
1997.000000 -0.021405
1998.000000 -0.020025
1999.000000 -0.021406
2000.000000 0.547520
2001.000000 -0.021406
2002.000000 -0.020026
2003.000000 -0.021406
2004.000000 -0.024746
2005.000000 -0.021407
2006.000000 -0.020026
2007.000000 -0.021407
2008.000000 -0.002745
2009.000000 -0.021407
2010.000000 -0.020027
2011.000000 -0.021407
2012.000000 -0.024747
2013.000000 -0.021408
2014.000000 -0.020027
2015.000000 -0.021408
2016.000000 0.063977
2017.000000 -0.021408
2018.000000 -0.020028
2019.000000 -0.021408
2020.000000 -0.024748
2021.000000 -0.021409
2022.000000 -0.020028
2023.000000 -0.021409
2024.000000 -0.002748
2025.000000 -0.021408
2026.000000 -0.020029
2027.000000 -0.021409
2028.000000 -0.024750
2029.000000 -0.021409
2030.000000 -0.020029
2031.000000 -0.021410
2032.000000 0.547516
2033.000000 -0.021410
2034.000000 -0.020030
2035.000000 -0.021410
2036.000000 -0.024750
2037.000000 -0.021410
2038.000000 -0.020031
2039.000000 -0.021410
2040.000000 -0.002750
2041.000000 -0.021411
2042.000000 -0.020031
2043.000000 -0.021411
2044.000000 -0.024751
2045.000000 -0.021411
2046.000000 -0.020032
2047.000000 -0.021411
2048.000000 -1.0
2049.000000 -0.021412
2050.000000 -0.020032
2051.000000 -0.021412
2052.000000 -0.024752
2053.000000 -0.021413
2054.000000 -0.020032
2055.000000 -0.021413
2056.000000 -0.002751
2057.000000 -0.021413
2058.000000 -0.020033
2059.000000 -0.021413
2060.000000 -0.024753
2061.000000 -0.021414
2062.000000 -0.020033
2063.000000 -0.021414
2064.000000 0.547512
2065.000000 -0.021414
2066.000000 -0.020034
2067.000000 -0.021414
2068.000000 -0.024754
2069.000000 -0.021414
2070.000000 -0.020035
2071.000000 -0.021414
2072.000000 -0.002754
2073.000000 -0.021415
2074.000000 -0.020035
2075.000000 -0.021415
2076.000000 -0.024755
2077.000000 -0.021415
2078.000000 -0.020036
2079.000000 -0.021415
2080.000000 0.063968
2081.000000 -0.021416
2082.000000 -0.020036
2083.000000 -0.021416
2084.000000 -0.024756
2085.000000 -0.021416
2086.000000 -0.020037
2087.000000 -0.021416
2088.000000 -0.002756
2089.000000 -0.021417
2090.000000 -0.020037
2091.000000 -0.021417
2092.000000 -0.024757
2093.000000 -0.021417
2094.000000 -0.020038
2095.000000 -0.021417
2096.000000 0.547507
2097.000000 -0.021417
2098.000000 -0.020038
2099.000000 -0.021418
2100.000000 -0.024759
2101.000000 -0.021418
2102.000000 -0.020038
2103.000000 -0.021419
2104.000000 -0.002758
2105.000000 -0.021418
2106.000000 -0.020039
2107.000000 -0.021419
2108.000000 -0.024760
2109.000000 -0.021419
2110.000000 -0.020039
2111.000000 -0.021420
2112.000000 0.127327
2113.000000 -0.021420
2114.000000 -0.020040
2115.000000 -0.021420
2116.000000 -0.024760
2117.000000 -0.021420
2118.000000 -0.020041
2119.000000 -0.021420
2120.000000 -0.002760
2121.000000 -0.021421
2122.000000 -0.020041
2123.000000 -0.021421
2124.000000 -0.024761
2125.000000 -0.021421
2126.000000 -0.020042
2127.000000 -0.021421
2128.000000 0.547503
2129.000000 -0.021421
2130.000000 -0.020042
2131.000000 -0.021422
2132.000000 -0.024763
2133.000000 -0.021422
2134.000000 -0.020042
2135.000000 -0.021423
2136.000000 -0.002762
2137.000000 -0.021422
2138.000000 -0.020043
2139.000000 -0.021423
2140.000000 -0.024764
2141.000000 -0.021423
2142.000000 -0.020043
2143.000000 -0.021424
2144.000000 0.063960
2145.000000 -0.021423
2146.000000 -0.020044
2147.000000 -0.021424
2148.000000 -0.024765
2149.000000 -0.021424
2150.000000 -0.020044
2151.000000 -0.021425
2152.000000 -0.002764
2153.000000 -0.021424
2154.000000 -0.020045
2155.000000 -0.021425
2156.000000 -0.024766
2157.000000 -0.021425
2158.000000 -0.020045
2159.000000 -0.021426
2160.000000 0.547500
2161.000000 -0.021426
2162.000000 -0.020046
2163.000000 -0.021426
2164.000000 -0.024766
2165.000000 -0.021427
2166.000000 -0.020046
2167.000000 -0.021426
2168.000000 -0.002766
2169.000000 -0.021427
2170.000000 -0.020047
2171.000000 -0.021427
2172.000000 -0.024767
2173.000000 -0.021428
2174.000000 -0.020047
2175.000000 -0.021427
2176.000000 0.100437
2177.000000 -0.021428
2178.000000 -0.020047
2179.000000 -0.021428
2180.000000 -0.024769
2181.000000 -0.021428
2182.000000 -0.020048
2183.000000 -0.021429
2184.000000 -0.002768
2185.000000 -0.021429
2186.000000 -0.020048
2187.000000 -0.021429
2188.000000 -0.024770
2189.000000 -0.021429
2190.000000 -0.020049
2191.000000 -0.021430
2192.000000 0.547496
2193.000000 -0.021430
2194.000000 -0.020050
2195.000000 -0.021430
2196.000000 -0.024770
2197.000000 -0.021431
2198.000000 -0.020050
2199.000000 -0.021430
2200.000000 -0.002770
2201.000000 -0.021431
2202.000000 -0.020051
2203.000000 -0.021431
2204.000000 -0.024771
2205.000000 -0.021432
2206.000000 -0.020051
2207.000000 -0.021432
2208.000000 0.063953
2209.000000 -0.021432
2210.000000 -0.020052
2211.000000 -0.021432
2212.000000 -0.024772
2213.000000 -0.021433
2214.000000 -0.020052
2215.000000 -0.021433
2216.000000 -0.002771
2217.000000 -0.021433
2218.000000 -0.020053
2219.000000 -0.021433
2220.000000 -0.024773
2221.000000 -0.021434
2222.000000 -0.020053
2223.000000 -0.021434
2224.000000 0.547492
2225.000000 -0.021434
2226.000000 -0.020054
2227.000000 -0.021434
2228.000000 -0.024774
2229.000000 -0.021434
2230.000000 -0.020055
2231.000000 -0.021434
2232.000000 -0.002774
2233.000000 -0.021435
2234.000000 -0.020055
2235.000000 -0.021435
2236.000000 -0.024775
2237.000000 -0.021435
2238.000000 -0.020056
2239.000000 -0.021435
2240.000000 0.127311
2241.000000 -0.021436
2242.000000 -0.020056
2243.000000 -0.021436
2244.000000 -0.024776
2245.000000 -0.021437
2246.000000 -0.020056
2247.000000 -0.021436
2248.000000 -0.002776
2249.000000 -0.021437
2250.000000 -0.020057
2251.000000 -0.021437
2252.000000 -0.024777
2253.000000 -0.021438
2254.000000 -0.020057
2255.000000 -0.021438
2256.000000 0.547488
2257.000000 -0.021438
2258.000000 -0.020058
2259.000000 -0.021438
2260.000000 -0.024778
2261.000000 -0.021438
2262.000000 -0.020059
2263.000000 -0.021438
2264.000000 -0.002778
2265.000000 -0.021439
2266.000000 -0.020059
2267.000000 -0.021439
2268.000000 -0.024779
2269.000000 -0.021439
2270.000000 -0.020060
2271.000000 -0.021439
2272.000000 0.063944
2273.000000 -0.021440
2274.000000 -0.020060
2275.000000 -0.021440
2276.000000 -0.024780
2277.000000 -0.021440
2278.000000 -0.020061
2279.000000 -0.021440
2280.000000 -0.002780
2281.000000 -0.021441
2282.000000 -0.020061
2283.000000 -0.021441
2284.000000 -0.024781
2285.000000 -0.021441
2286.000000 -0.020062
2287.000000 -0.021441
2288.000000 0.547483
2289.000000 -0.021441
2290.000000 -0.020062
2291.000000 -0.021442
2292.000000 -0.024783
2293.000000 -0.021442
2294.000000 -0.020062
2295.000000 -0.021443
2296.000000 -0.002782
2297.000000 -0.021442
2298.000000 -0.020063
2299.000000 -0.021443
2300.000000 -0.024784
2301.000000 -0.021443
2302.000000 -0.020063
2303.000000 -0.021444
2304.000000 0.028739
2305.000000 -0.021444
2306.000000 -0.020064
2307.000000 -0.021444
2308.000000 -0.024784
2309.000000 -0.021445
2310.000000 -0.020064
2311.000000 -0.021444
2312.000000 -0.002784
2313.000000 -0.021445
2314.000000 -0.020065
2315.000000 -0.021445
2316.000000 -0.024785
2317.000000 -0.021446
2318.000000 -0.020065
2319.000000 -0.021446
2320.000000 0.547480
2321.000000 -0.021446
2322.000000 -0.020065
2323.000000 -0.021447
2324.000000 -0.024786
2325.000000 -0.021446
2326.000000 -0.020066
2327.000000 -0.021447
2328.000000 -0.002786
2329.000000 -0.021447
2330.000000 -0.020067
2331.000000 -0.021447
2332.000000 -0.024787
2333.000000 -0.021447
2334.000000 -0.020068
2335.000000 -0.021447
2336.000000 0.063936
2337.000000 -0.021448
2338.000000 -0.020068
2339.000000 -0.021448
2340.000000 -0.024788
2341.000000 -0.021448
2342.000000 -0.020069
2343.000000 -0.021448
2344.000000 -0.002788
2345.000000 -0.021449
2346.000000 -0.020069
2347.000000 -0.021449
2348.000000 -0.024789
2349.000000 -0.021449
2350.000000 -0.020070
2351.000000 -0.021449
2352.000000 0.547475
2353.000000 -0.021449
2354.000000 -0.020070
2355.000000 -0.021450
2356.000000 -0.024791
2357.000000 -0.021450
2358.000000 -0.020070
2359.000000 -0.021451
2360.000000 -0.002790
2361.000000 -0.021450
2362.000000 -0.020071
2363.000000 -0.021451
2364.000000 -0.024792
2365.000000 -0.021451
2366.000000 -0.020071
2367.000000 -0.021452
2368.000000 0.127295
2369.000000 -0.021452
2370.000000 -0.020071
2371.000000 -0.021453
2372.000000 -0.024792
2373.000000 -0.021452
2374.000000 -0.020072
2375.000000 -0.021453
2376.000000 -0.002792
2377.000000 -0.021453
2378.000000 -0.020073
2379.000000 -0.021453
2380.000000 -0.024793
2381.000000 -0.021453
2382.000000 -0.020074
2383.000000 -0.021453
2384.000000 0.547472
2385.000000 -0.021454
2386.000000 -0.020074
2387.000000 -0.021454
2388.000000 -0.024794
2389.000000 -0.021455
2390.000000 -0.020074
2391.000000 -0.021455
2392.000000 -0.002793
2393.000000 -0.021455
2394.000000 -0.020075
2395.000000 -0.021455
2396.000000 -0.024795
2397.000000 -0.021456
2398.000000 -0.020075
2399.000000 -0.021456
2400.000000 0.063928
2401.000000 -0.021455
2402.000000 -0.020076
2403.000000 -0.021456
2404.000000 -0.024797
2405.000000 -0.021456
2406.000000 -0.020076
2407.000000 -0.021457
2408.000000 -0.002796
2409.000000 -0.021456
2410.000000 -0.020077
2411.000000 -0.021457
2412.000000 -0.024798
2413.000000 -0.021457
2414.000000 -0.020077
2415.000000 -0.021458
2416.000000 0.547468
2417.000000 -0.021458
2418.000000 -0.020078
2419.000000 -0.021458
2420.000000 -0.024798
2421.000000 -0.021458
2422.000000 -0.020079
2423.000000 -0.021458
2424.000000 -0.002798
2425.000000 -0.021459
2426.000000 -0.020079
2427.000000 -0.021459
2428.000000 -0.024799
2429.000000 -0.021459
2430.000000 -0.020080
2431.000000 -0.021459
2432.000000 0.100405
2433.000000 -0.021459
2434.000000 -0.020080
2435.000000 -0.021460
2436.000000 -0.024801
2437.000000 -0.021460
2438.000000 -0.020080
2439.000000 -0.021461
2440.000000 -0.002800
2441.000000 -0.021460
2442.000000 -0.020081
2443.000000 -0.021461
2444.000000 -0.024802
2445.000000 -0.021461
2446.000000 -0.020081
2447.000000 -0.021462
2448.000000 0.547464
2449.000000 -0.021462
2450.000000 -0.020082
2451.000000 -0.021462
2452.000000 -0.024802
2453.000000 -0.021462
2454.000000 -0.020083
2455.000000 -0.021462
2456.000000 -0.002802
2457.000000 -0.021463
2458.000000 -0.020083
2459.000000 -0.021463
2460.000000 -0.024803
2461.000000 -0.021464
2462.000000 -0.020083
2463.000000 -0.021463
2464.000000 0.063920
2465.000000 -0.021464
2466.000000 -0.020084
2467.000000 -0.021464
2468.000000 -0.024804
2469.000000 -0.021465
2470.000000 -0.020084
2471.000000 -0.021464
2472.000000 -0.002804
2473.000000 -0.021465
2474.000000 -0.020085
2475.000000 -0.021465
2476.000000 -0.024805
2477.000000 -0.021466
2478.000000 -0.020085
2479.000000 -0.021466
2480.000000 0.547460
2481.000000 -0.021466
2482.000000 -0.020086
2483.000000 -0.021466
2484.000000 -0.024806
2485.000000 -0.021466
2486.000000 -0.020087
2487.000000 -0.021466
2488.000000 -0.002806
2489.000000 -0.021467
2490.000000 -0.020087
2491.000000 -0.021467
2492.000000 -0.024807
2493.000000 -0.021467
2494.000000 -0.020088
2495.000000 -0.021467
2496.000000 0.127279
2497.000000 -0.021468
2498.000000 -0.020088
2499.000000 -0.021468
2500.000000 -0.024808
2501.000000 -0.021468
2502.000000 -0.020089
2503.000000 -0.021468
2504.000000 -0.002808
2505.000000 -0.021469
2506.000000 -0.020089
2507.000000 -0.021469
2508.000000 -0.024809
2509.000000 -0.021470
2510.000000 -0.020089
2511.000000 -0.021469
2512.000000 0.547455
2513.000000 -0.021470
2514.000000 -0.020089
2515.000000 -0.021470
2516.000000 -0.024811
2517.000000 -0.021470
2518.000000 -0.020090
2519.000000 -0.021471
2520.000000 -0.002810
2521.000000 -0.021471
2522.000000 -0.020090
2523.000000 -0.021471
2524.000000 -0.024812
2525.000000 -0.021471
2526.000000 -0.020091
2527.000000 -0.021472
2528.000000 0.063912
2529.000000 -0.021472
2530.000000 -0.020091
2531.000000 -0.021473
2532.000000 -0.024812
2533.000000 -0.021472
2534.000000 -0.020093
2535.000000 -0.021472
2536.000000 -0.002812
2537.000000 -0.021473
2538.000000 -0.020093
2539.000000 -0.021473
2540.000000 -0.024813
2541.000000 -0.021473
2542.000000 -0.020094
2543.000000 -0.021473
2544.000000 0.547452
2545.000000 -0.021474
2546.000000 -0.020094
2547.000000 -0.021474
2548.000000 -0.024814
2549.000000 -0.021475
2550.000000 -0.020094
2551.000000 -0.021475
2552.000000 -0.002813
2553.000000 -0.021475
2554.000000 -0.020095
2555.000000 -0.021475
2556.000000 -0.024815
2557.000000 -0.021476
2558.000000 -0.020095
2559.000000 -0.021476
2560.000000 -0.196583
2561.000000 -0.021476
2562.000000 -0.020096
2563.000000 -0.021476
2564.000000 -0.024816
2565.000000 -0.021476
2566.000000 -0.020097
2567.000000 -0.021476
2568.000000 -0.002816
2569.000000 -0.021477
2570.000000 -0.020097
2571.000000 -0.021477
2572.000000 -0.024817
2573.000000 -0.021478
2574.000000 -0.020097
2575.000000 -0.021477
2576.000000 0.547447
2577.000000 -0.021478
2578.000000 -0.020097
2579.000000 -0.021478
2580.000000 -0.024819
2581.000000 -0.021478
2582.000000 -0.020098
2583.000000 -0.021479
2584.000000 -0.002818
2585.000000 -0.021479
2586.000000 -0.020098
2587.000000 -0.021479
2588.000000 -0.024820
2589.000000 -0.021479
2590.000000 -0.020099
2591.000000 -0.021480
2592.000000 0.063904
2593.000000 -0.021480
2594.000000 -0.020100
2595.000000 -0.021480
2596.000000 -0.024820
2597.000000 -0.021480
2598.000000 -0.020101
2599.000000 -0.021480
2600.000000 -0.002820
2601.000000 -0.021481
2602.000000 -0.020101
2603.000000 -0.021481
2604.000000 -0.024821
2605.000000 -0.021481
2606.000000 -0.020102
2607.000000 -0.021481
2608.000000 0.547444
2609.000000 -0.021482
2610.000000 -0.020102
2611.000000 -0.021482
2612.000000 -0.024822
2613.000000 -0.021483
2614.000000 -0.020102
2615.000000 -0.021483
2616.000000 -0.002821
2617.000000 -0.021483
2618.000000 -0.020103
2619.000000 -0.021483
2620.000000 -0.024823
2621.000000 -0.021484
2622.000000 -0.020103
2623.000000 -0.021484
2624.000000 0.127263
2625.000000 -0.021484
2626.000000 -0.020103
2627.000000 -0.021484
2628.000000 -0.024825
2629.000000 -0.021484
2630.000000 -0.020104
2631.000000 -0.021485
2632.000000 -0.002824
2633.000000 -0.021485
2634.000000 -0.020104
2635.000000 -0.021485
2636.000000 -0.024826
2637.000000 -0.021485
2638.000000 -0.020105
2639.000000 -0.021486
2640.000000 0.547440
2641.000000 -0.021486
2642.000000 -0.020106
2643.000000 -0.021486
2644.000000 -0.024826
2645.000000 -0.021487
2646.000000 -0.020106
2647.000000 -0.021487
2648.000000 -0.002825
2649.000000 -0.021487
2650.000000 -0.020107
2651.000000 -0.021487
2652.000000 -0.024827
2653.000000 -0.021488
2654.000000 -0.020107
2655.000000 -0.021488
2656.000000 0.063897
2657.000000 -0.021488
2658.000000 -0.020108
2659.000000 -0.021488
2660.000000 -0.024828
2661.000000 -0.021489
2662.000000 -0.020108
2663.000000 -0.021489
2664.000000 -0.002827
2665.000000 -0.021489
2666.000000 -0.020109
2667.000000 -0.021489
2668.000000 -0.024829
2669.000000 -0.021490
2670.000000 -0.020109
2671.000000 -0.021490
2672.000000 0.547436
2673.000000 -0.021490
2674.000000 -0.020110
2675.000000 -0.021490
2676.000000 -0.024830
2677.000000 -0.021490
2678.000000 -0.020111
2679.000000 -0.021490
2680.000000 -0.002830
2681.000000 -0.021491
2682.000000 -0.020111
2683.000000 -0.021491
2684.000000 -0.024831
2685.000000 -0.021491
2686.000000 -0.020112
2687.000000 -0.021491
2688.000000 0.100374
2689.000000 -0.021492
2690.000000 -0.020112
2691.000000 -0.021492
2692.000000 -0.024833
2693.000000 -0.021492
2694.000000 -0.020112
2695.000000 -0.021493
2696.000000 -0.002832
2697.000000 -0.021492
2698.000000 -0.020113
2699.000000 -0.021493
2700.000000 -0.024834
2701.000000 -0.021493
2702.000000 -0.020113
2703.000000 -0.021494
2704.000000 0.547432
2705.000000 -0.021494
2706.000000 -0.020114
2707.000000 -0.021494
2708.000000 -0.024834
2709.000000 -0.021494
2710.000000 -0.020115
2711.000000 -0.021494
2712.000000 -0.002834
2713.000000 -0.021495
2714.000000 -0.020115
2715.000000 -0.021495
2716.000000 -0.024835
2717.000000 -0.021495
2718.000000 -0.020116
2719.000000 -0.021495
2720.000000 0.063888
2721.000000 -0.021496
2722.000000 -0.020116
2723.000000 -0.021496
2724.000000 -0.024836
2725.000000 -0.021497
2726.000000 -0.020116
2727.000000 -0.021496
2728.000000 -0.002836
2729.000000 -0.021497
2730.000000 -0.020117
2731.000000 -0.021497
2732.000000 -0.024837
2733.000000 -0.021498
2734.000000 -0.020117
2735.000000 -0.021497
2736.000000 0.547427
2737.000000 -0.021498
2738.000000 -0.020117
2739.000000 -0.021498
2740.000000 -0.024839
2741.000000 -0.021498
2742.000000 -0.020118
2743.000000 -0.021499
2744.000000 -0.002838
2745.000000 -0.021499
2746.000000 -0.020118
2747.000000 -0.021500
2748.000000 -0.024839
2749.000000 -0.021499
2750.000000 -0.020119
2751.000000 -0.021500
2752.000000 0.127247
2753.000000 -0.021500
2754.000000 -0.020120
2755.000000 -0.021500
2756.000000 -0.024840
2757.000000 -0.021500
2758.000000 -0.020121
2759.000000 -0.021500
2760.000000 -0.002840
2761.000000 -0.021501
2762.000000 -0.020121
2763.000000 -0.021501
2764.000000 -0.024841
2765.000000 -0.021501
2766.000000 -0.020122
2767.000000 -0.021501
2768.000000 0.547423
2769.000000 -0.021501
2770.000000 -0.020122
2771.000000 -0.021502
2772.000000 -0.024843
2773.000000 -0.021502
2774.000000 -0.020122
2775.000000 -0.021503
2776.000000 -0.002842
2777.000000 -0.021502
2778.000000 -0.020123
2779.000000 -0.021503
2780.000000 -0.024844
2781.000000 -0.021503
2782.000000 -0.020123
2783.000000 -0.021504
2784.000000 0.063880
2785.000000 -0.021504
2786.000000 -0.020123
2787.000000 -0.021504
2788.000000 -0.024845
2789.000000 -0.021504
2790.000000 -0.020124
2791.000000 -0.021505
2792.000000 -0.002844
2793.000000 -0.021505
2794.000000 -0.020124
2795.000000 -0.021506
2796.000000 -0.024845
2797.000000 -0.021505
2798.000000 -0.020125
2799.000000 -0.021506
2800.000000 0.547420
2801.000000 -0.021506
2802.000000 -0.020126
2803.000000 -0.021506
2804.000000 -0.024846
2805.000000 -0.021507
2806.000000 -0.020126
2807.000000 -0.021507
2808.000000 -0.002845
2809.000000 -0.021507
2810.000000 -0.020127
2811.000000 -0.021507
2812.000000 -0.024847
2813.000000 -0.021508
2814.000000 -0.020127
2815.000000 -0.021508
2816.000000 0.028675
2817.000000 -0.021508
2818.000000 -0.020128
2819.000000 -0.021508
2820.000000 -0.024848
2821.000000 -0.021508
2822.000000 -0.020129
2823.000000 -0.021508
2824.000000 -0.002848
2825.000000 -0.021509
2826.000000 -0.020129
2827.000000 -0.021509
2828.000000 -0.024849
2829.000000 -0.021509
2830.000000 -0.020130
2831.000000 -0.021509
2832.000000 0.547415
2833.000000 -0.021509
2834.000000 -0.020130
2835.000000 -0.021510
2836.000000 -0.024851
2837.000000 -0.021510
2838.000000 -0.020130
2839.000000 -0.021511
2840.000000 -0.002850
2841.000000 -0.021510
2842.000000 -0.020131
2843.000000 -0.021511
2844.000000 -0.024852
2845.000000 -0.021511
2846.000000 -0.020131
2847.000000 -0.021512
2848.000000 0.063872
2849.000000 -0.021512
2850.000000 -0.020131
2851.000000 -0.021512
2852.000000 -0.024853
2853.000000 -0.021512
2854.000000 -0.020132
2855.000000 -0.021513
2856.000000 -0.002852
2857.000000 -0.021513
2858.000000 -0.020132
2859.000000 -0.021513
2860.000000 -0.024854
2861.000000 -0.021513
2862.000000 -0.020133
2863.000000 -0.021514
2864.000000 0.547412
2865.000000 -0.021514
2866.000000 -0.020134
2867.000000 -0.021514
2868.000000 -0.024854
2869.000000 -0.021515
2870.000000 -0.020134
2871.000000 -0.021515
2872.000000 -0.002853
2873.000000 -0.021515
2874.000000 -0.020135
2875.000000 -0.021515
2876.000000 -0.024855
2877.000000 -0.021516
2878.000000 -0.020135
2879.000000 -0.021516
2880.000000 0.127231
2881.000000 -0.021515
2882.000000 -0.020136
2883.000000 -0.021516
2884.000000 -0.024857
2885.000000 -0.021516
2886.000000 -0.020136
2887.000000 -0.021517
2888.000000 -0.002856
2889.000000 -0.021516
2890.000000 -0.020137
2891.000000 -0.021517
2892.000000 -0.024858
2893.000000 -0.021517
2894.000000 -0.020137
2895.000000 -0.021518
2896.000000 0.547408
2897.000000 -0.021518
2898.000000 -0.020138
2899.000000 -0.021518
2900.000000 -0.024858
2901.000000 -0.021518
2902.000000 -0.020139
2903.000000 -0.021518
2904.000000 -0.002858
2905.000000 -0.021519
2906.000000 -0.020139
2907.000000 -0.021519
2908.000000 -0.024859
2909.000000 -0.021520
2910.000000 -0.020139
2911.000000 -0.021519
2912.000000 0.063864
2913.000000 -0.021520
2914.000000 -0.020140
2915.000000 -0.021520
2916.000000 -0.024860
2917.000000 -0.021521
2918.000000 -0.020140
2919.000000 -0.021521
2920.000000 -0.002859
2921.000000 -0.021521
2922.000000 -0.020141
2923.000000 -0.021521
2924.000000 -0.024861
2925.000000 -0.021522
2926.000000 -0.020141
2927.000000 -0.021522
2928.000000 0.547404
2929.000000 -0.021522
2930.000000 -0.020142
2931.000000 -0.021522
2932.000000 -0.024862
2933.000000 -0.021522
2934.000000 -0.020143
2935.000000 -0.021522
2936.000000 -0.002862
2937.000000 -0.021523
2938.000000 -0.020143
2939.000000 -0.021523
2940.000000 -0.024863
2941.000000 -0.021523
2942.000000 -0.020144
2943.000000 -0.021523
2944.000000 0.100342
2945.000000 -0.021524
2946.000000 -0.020144
2947.000000 -0.021524
2948.000000 -0.024864
2949.000000 -0.021525
2950.000000 -0.020144
2951.000000 -0.021525
2952.000000 -0.002863
2953.000000 -0.021525
2954.000000 -0.020145
2955.000000 -0.021525
2956.000000 -0.024865
2957.000000 -0.021526
2958.000000 -0.020145
2959.000000 -0.021526
2960.000000 0.547400
2961.000000 -0.021526
2962.000000 -0.020146
2963.000000 -0.021526
2964.000000 -0.024866
2965.000000 -0.021526
2966.000000 -0.020147
2967.000000 -0.021526
2968.000000 -0.002866
2969.000000 -0.021527
2970.000000 -0.020147
2971.000000 -0.021527
2972.000000 -0.024867
2973.000000 -0.021527
2974.000000 -0.020148
2975.000000 -0.021527
2976.000000 0.063856
2977.000000 -0.021528
2978.000000 -0.020148
2979.000000 -0.021528
2980.000000 -0.024868
2981.000000 -0.021528
2982.000000 -0.020149
2983.000000 -0.021528
2984.000000 -0.002868
2985.000000 -0.021529
2986.000000 -0.020149
2987.000000 -0.021529
2988.000000 -0.024869
2989.000000 -0.021529
2990.000000 -0.020150
2991.000000 -0.021529
2992.000000 0.547395
2993.000000 -0.021529
2994.000000 -0.020150
2995.000000 -0.021530
2996.000000 -0.024871
2997.000000 -0.021530
2998.000000 -0.020150
2999.000000 -0.021531
3000.000000 -0.002870
3001.000000 -0.021530
3002.000000 -0.020151
3003.000000 -0.021531
3004.000000 -0.024872
3005.000000 -0.021531
3006.000000 -0.020151
3007.000000 -0.021532
3008.000000 0.127215
3009.000000 -0.021532
3010.000000 -0.020152
3011.000000 -0.021532
3012.000000 -0.024872
3013.000000 -0.021532
3014.000000 -0.020153
3015.000000 -0.021532
3016.000000 -0.002872
3017.000000 -0.021533
3018.000000 -0.020153
3019.000000 -0.021533
3020.000000 -0.024873
3021.000000 -0.021533
3022.000000 -0.020154
3023.000000 -0.021533
3024.000000 0.547392
3025.000000 -0.021534
3026.000000 -0.020154
3027.000000 -0.021534
3028.000000 -0.024875
3029.000000 -0.021534
3030.000000 -0.020154
3031.000000 -0.021535
3032.000000 -0.002874
3033.000000 -0.021534
3034.000000 -0.020155
3035.000000 -0.021535
3036.000000 -0.024876
3037.000000 -0.021535
3038.000000 -0.020155
3039.000000 -0.021536
3040.000000 0.063848
3041.000000 -0.021535
3042.000000 -0.020156
3043.000000 -0.021536
3044.000000 -0.024877
3045.000000 -0.021536
3046.000000 -0.020156
3047.000000 -0.021537
3048.000000 -0.002876
3049.000000 -0.021536
3050.000000 -0.020157
3051.000000 -0.021537
3052.000000 -0.024878
3053.000000 -0.021537
3054.000000 -0.020157
3055.000000 -0.021538
3056.000000 0.547388
3057.000000 -0.021538
3058.000000 -0.020158
3059.000000 -0.021538
3060.000000 -0.024878
3061.000000 -0.021539
3062.000000 -0.020158
3063.000000 -0.021538
3064.000000 -0.002878
3065.000000 -0.021539
3066.000000 -0.020159
3067.000000 -0.021539
3068.000000 -0.024879
3069.000000 -0.021540
3070.000000 -0.020159
3071.000000 -0.021539
3072.000000 -0.391217
3073.000000 -0.021539
3074.000000 -0.020160
3075.000000 -0.021540
3076.000000 -0.024881
3077.000000 -0.021540
3078.000000 -0.020160
3079.000000 -0.021541
3080.000000 -0.002880
3081.000000 -0.021540
3082.000000 -0.020161
3083.000000 -0.021541
3084.000000 -0.024882
3085.000000 -0.021541
3086.000000 -0.020161
3087.000000 -0.021542
3088.000000 0.547384
3089.000000 -0.021542
3090.000000 -0.020162
3091.000000 -0.021542
3092.000000 -0.024882
3093.000000 -0.021542
3094.000000 -0.020163
3095.000000 -0.021542
3096.000000 -0.002882
3097.000000 -0.021543
3098.000000 -0.020163
3099.000000 -0.021543
3100.000000 -0.024883
3101.000000 -0.021544
3102.000000 -0.020163
3103.000000 -0.021543
3104.000000 0.063840
3105.000000 -0.021544
3106.000000 -0.020164
3107.000000 -0.021544
3108.000000 -0.024884
3109.000000 -0.021545
3110.000000 -0.020164
3111.000000 -0.021545
3112.000000 -0.002883
3113.000000 -0.021545
3114.000000 -0.020165
3115.000000 -0.021545
3116.000000 -0.024885
3117.000000 -0.021546
3118.000000 -0.020165
3119.000000 -0.021546
3120.000000 0.547380
3121.000000 -0.021546
3122.000000 -0.020166
3123.000000 -0.021546
3124.000000 -0.024886
3125.000000 -0.021546
3126.000000 -0.020167
3127.000000 -0.021546
3128.000000 -0.002886
3129.000000 -0.021547
3130.000000 -0.020167
3131.000000 -0.021547
3132.000000 -0.024887
3133.000000 -0.021547
3134.000000 -0.020168
3135.000000 -0.021547
3136.000000 0.127199
3137.000000 -0.021548
3138.000000 -0.020168
3139.000000 -0.021548
3140.000000 -0.024888
3141.000000 -0.021548
3142.000000 -0.020169
3143.000000 -0.021548
3144.000000 -0.002888
3145.000000 -0.021549
3146.000000 -0.020169
3147.000000 -0.021549
3148.000000 -0.024889
3149.000000 -0.021550
3150.000000 -0.020169
3151.000000 -0.021549
3152.000000 0.547375
3153.000000 -0.021550
3154.000000 -0.020169
3155.000000 -0.021550
3156.000000 -0.024891
3157.000000 -0.021550
3158.000000 -0.020170
3159.000000 -0.021551
3160.000000 -0.002890
3161.000000 -0.021551
3162.000000 -0.020170
3163.000000 -0.021551
3164.000000 -0.024892
3165.000000 -0.021551
3166.000000 -0.020171
3167.000000 -0.021552
3168.000000 0.063832
3169.000000 -0.021552
3170.000000 -0.020172
3171.000000 -0.021552
3172.000000 -0.024892
3173.000000 -0.021552
3174.000000 -0.020173
3175.000000 -0.021552
3176.000000 -0.002892
3177.000000 -0.021553
3178.000000 -0.020173
3179.000000 -0.021553
3180.000000 -0.024893
3181.000000 -0.021553
3182.000000 -0.020174
3183.000000 -0.021553
3184.000000 0.547372
3185.000000 -0.021554
3186.000000 -0.020174
3187.000000 -0.021554
3188.000000 -0.024894
3189.000000 -0.021555
3190.000000 -0.020174
3191.000000 -0.021555
3192.000000 -0.002893
3193.000000 -0.021555
3194.000000 -0.020175
3195.000000 -0.021555
3196.000000 -0.024896
3197.000000 -0.021555
3198.000000 -0.020175
3199.000000 -0.021556
3200.000000 0.100310
3201.000000 -0.021556
3202.000000 -0.020176
3203.000000 -0.021556
3204.000000 -0.024896
3205.000000 -0.021556
3206.000000 -0.020177
3207.000000 -0.021556
3208.000000 -0.002896
3209.000000 -0.021557
3210.000000 -0.020177
3211.000000 -0.021557
3212.000000 -0.024897
3213.000000 -0.021557
3214.000000 -0.020178
3215.000000 -0.021557
3216.000000 0.547367
3217.000000 -0.021557
3218.000000 -0.020178
3219.000000 -0.021558
3220.000000 -0.024899
3221.000000 -0.021558
3222.000000 -0.020178
3223.000000 -0.021559
3224.000000 -0.002898
3225.000000 -0.021558
3226.000000 -0.020179
3227.000000 -0.021559
3228.000000 -0.024900
3229.000000 -0.021559
3230.000000 -0.020179
3231.000000 -0.021560
3232.000000 0.063824
3233.000000 -0.021559
3234.000000 -0.020180
3235.000000 -0.021560
3236.000000 -0.024901
3237.000000 -0.021560
3238.000000 -0.020180
3239.000000 -0.021561
3240.000000 -0.002900
3241.000000 -0.021560
3242.000000 -0.020181
3243.000000 -0.021561
3244.000000 -0.024902
3245.000000 -0.021561
3246.000000 -0.020181
3247.000000 -0.021562
3248.000000 0.547364
3249.000000 -0.021562
3250.000000 -0.020182
3251.000000 -0.021562
3252.000000 -0.024902
3253.000000 -0.021563
3254.000000 -0.020182
3255.000000 -0.021562
3256.000000 -0.002902
3257.000000 -0.021563
3258.000000 -0.020183
3259.000000 -0.021563
3260.000000 -0.024903
3261.000000 -0.021564
3262.000000 -0.020183
3263.000000 -0.021563
3264.000000 0.127182
3265.000000 -0.021563
3266.000000 -0.020184
3267.000000 -0.021564
3268.000000 -0.024905
3269.000000 -0.021564
3270.000000 -0.020184
3271.000000 -0.021565
3272.000000 -0.002904
3273.000000 -0.021564
3274.000000 -0.020185
3275.000000 -0.021565
3276.000000 -0.024906
3277.000000 -0.021565
3278.000000 -0.020185
3279.000000 -0.021566
3280.000000 0.547360
3281.000000 -0.021566
3282.000000 -0.020186
3283.000000 -0.021566
3284.000000 -0.024906
3285.000000 -0.021566
3286.000000 -0.020187
3287.000000 -0.021566
3288.000000 -0.002906
3289.000000 -0.021567
3290.000000 -0.020187
3291.000000 -0.021567
3292.000000 -0.024907
3293.000000 -0.021567
3294.000000 -0.020188
3295.000000 -0.021567
3296.000000 0.063816
3297.000000 -0.021568
3298.000000 -0.020188
3299.000000 -0.021568
3300.000000 -0.024908
3301.000000 -0.021569
3302.000000 -0.020188
3303.000000 -0.021568
3304.000000 -0.002908
3305.000000 -0.021569
3306.000000 -0.020189
3307.000000 -0.021569
3308.000000 -0.024909
3309.000000 -0.021570
3310.000000 -0.020189
3311.000000 -0.021569
3312.000000 0.547355
3313.000000 -0.021570
3314.000000 -0.020189
3315.000000 -0.021570
3316.000000 -0.024911
3317.000000 -0.021570
3318.000000 -0.020190
3319.000000 -0.021571
3320.000000 -0.002910
3321.000000 -0.021571
3322.000000 -0.020190
3323.000000 -0.021572
3324.000000 -0.024911
3325.000000 -0.021571
3326.000000 -0.020191
3327.000000 -0.021572
3328.000000 0.028611
3329.000000 -0.021572
3330.000000 -0.020192
3331.000000 -0.021572
3332.000000 -0.024912
3333.000000 -0.021573
3334.000000 -0.020192
3335.000000 -0.021573
3336.000000 -0.002912
3337.000000 -0.021572
3338.000000 -0.020193
3339.000000 -0.021573
3340.000000 -0.024914
3341.000000 -0.021573
3342.000000 -0.020193
3343.000000 -0.021574
3344.000000 0.547352
3345.000000 -0.021574
3346.000000 -0.020194
3347.000000 -0.021574
3348.000000 -0.024914
3349.000000 -0.021574
3350.000000 -0.020195
3351.000000 -0.021574
3352.000000 -0.002914
3353.000000 -0.021575
3354.000000 -0.020195
3355.000000 -0.021575
3356.000000 -0.024915
3357.000000 -0.021575
3358.000000 -0.020196
3359.000000 -0.021575
3360.000000 0.063808
3361.000000 -0.021576
3362.000000 -0.020196
3363.000000 -0.021576
3364.000000 -0.024916
3365.000000 -0.021576
3366.000000 -0.020197
3367.000000 -0.021576
3368.000000 -0.002916
3369.000000 -0.021577
3370.000000 -0.020197
3371.000000 -0.021577
3372.000000 -0.024917
3373.000000 -0.021578
3374.000000 -0.020197
3375.000000 -0.021577
3376.000000 0.547347
3377.000000 -0.021578
3378.000000 -0.020197
3379.000000 -0.021578
3380.000000 -0.024919
3381.000000 -0.021578
3382.000000 -0.020198
3383.000000 -0.021579
3384.000000 -0.002918
3385.000000 -0.021579
3386.000000 -0.020198
3387.000000 -0.021579
3388.000000 -0.024920
3389.000000 -0.021579
3390.000000 -0.020199
3391.000000 -0.021580
3392.000000 0.127167
3393.000000 -0.021580
3394.000000 -0.020200
3395.000000 -0.021580
3396.000000 -0.024920
3397.000000 -0.021580
3398.000000 -0.020201
3399.000000 -0.021580
3400.000000 -0.002920
3401.000000 -0.021581
3402.000000 -0.020201
3403.000000 -0.021581
3404.000000 -0.024921
3405.000000 -0.021581
3406.000000 -0.020202
3407.000000 -0.021581
3408.000000 0.547343
3409.000000 -0.021581
3410.000000 -0.020202
3411.000000 -0.021582
3412.000000 -0.024923
3413.000000 -0.021582
3414.000000 -0.020202
3415.000000 -0.021583
3416.000000 -0.002922
3417.000000 -0.021582
3418.000000 -0.020203
3419.000000 -0.021583
3420.000000 -0.024924
3421.000000 -0.021583
3422.000000 -0.020203
3423.000000 -0.021584
3424.000000 0.063800
3425.000000 -0.021584
3426.000000 -0.020203
3427.000000 -0.021584
3428.000000 -0.024925
3429.000000 -0.021584
3430.000000 -0.020204
3431.000000 -0.021585
3432.000000 -0.002924
3433.000000 -0.021585
3434.000000 -0.020204
3435.000000 -0.021585
3436.000000 -0.024926
3437.000000 -0.021585
3438.000000 -0.020205
3439.000000 -0.021586
3440.000000 0.547340
3441.000000 -0.021586
3442.000000 -0.020206
3443.000000 -0.021586
3444.000000 -0.024926
3445.000000 -0.021587
3446.000000 -0.020206
3447.000000 -0.021587
3448.000000 -0.002925
3449.000000 -0.021587
3450.000000 -0.020207
3451.000000 -0.021587
3452.000000 -0.024927
3453.000000 -0.021588
3454.000000 -0.020207
3455.000000 -0.021588
3456.000000 0.100278
3457.000000 -0.021588
3458.000000 -0.020207
3459.000000 -0.021589
3460.000000 -0.024928
3461.000000 -0.021588
3462.000000 -0.020208
3463.000000 -0.021589
3464.000000 -0.002928
3465.000000 -0.021589
3466.000000 -0.020209
3467.000000 -0.021589
3468.000000 -0.024929
3469.000000 -0.021589
3470.000000 -0.020210
3471.000000 -0.021589
3472.000000 0.547336
3473.000000 -0.021590
3474.000000 -0.020210
3475.000000 -0.021590
3476.000000 -0.024930
3477.000000 -0.021591
3478.000000 -0.020210
3479.000000 -0.021591
3480.000000 -0.002929
3481.000000 -0.021591
3482.000000 -0.020211
3483.000000 -0.021591
3484.000000 -0.024931
3485.000000 -0.021592
3486.000000 -0.020211
3487.000000 -0.021592
3488.000000 0.063792
3489.000000 -0.021591
3490.000000 -0.020212
3491.000000 -0.021592
3492.000000 -0.024933
3493.000000 -0.021592
3494.000000 -0.020212
3495.000000 -0.021593
3496.000000 -0.002932
3497.000000 -0.021592
3498.000000 -0.020213
3499.000000 -0.021593
3500.000000 -0.024934
3501.000000 -0.021593
3502.000000 -0.020213
3503.000000 -0.021594
3504.000000 0.547332
3505.000000 -0.021594
3506.000000 -0.020214
3507.000000 -0.021594
3508.000000 -0.024934
3509.000000 -0.021594
3510.000000 -0.020215
3511.000000 -0.021594
3512.000000 -0.002934
3513.000000 -0.021595
3514.000000 -0.020215
3515.000000 -0.021595
3516.000000 -0.024935
3517.000000 -0.021595
3518.000000 -0.020216
3519.000000 -0.021595
3520.000000 0.127151
3521.000000 -0.021596
3522.000000 -0.020216
3523.000000 -0.021596
3524.000000 -0.024936
3525.000000 -0.021597
3526.000000 -0.020216
3527.000000 -0.021597
3528.000000 -0.002935
3529.000000 -0.021597
3530.000000 -0.020217
3531.000000 -0.021597
3532.000000 -0.024937
3533.000000 -0.021598
3534.000000 -0.020217
3535.000000 -0.021598
3536.000000 0.547328
3537.000000 -0.021598
3538.000000 -0.020218
3539.000000 -0.021598
3540.000000 -0.024938
3541.000000 -0.021598
3542.000000 -0.020219
3543.000000 -0.021598
3544.000000 -0.002938
3545.000000 -0.021599
3546.000000 -0.020219
3547.000000 -0.021599
3548.000000 -0.024939
3549.000000 -0.021599
3550.000000 -0.020220
3551.000000 -0.021599
3552.000000 0.063784
3553.000000 -0.021600
3554.000000 -0.020220
3555.000000 -0.021600
3556.000000 -0.024940
3557.000000 -0.021600
3558.000000 -0.020221
3559.000000 -0.021600
3560.000000 -0.002940
3561.000000 -0.021601
3562.000000 -0.020221
3563.000000 -0.021601
3564.000000 -0.024941
3565.000000 -0.021601
3566.000000 -0.020222
3567.000000 -0.021601
3568.000000 0.547323
3569.000000 -0.021601
3570.000000 -0.020222
3571.000000 -0.021602
3572.000000 -0.024943
3573.000000 -0.021602
3574.000000 -0.020222
3575.000000 -0.021603
3576.000000 -0.002942
3577.000000 -0.021602
3578.000000 -0.020223
3579.000000 -0.021603
3580.000000 -0.024944
3581.000000 -0.021603
3582.000000 -0.020223
3583.000000 -0.021604
3584.000000 -0.196711
3585.000000 -0.021604
3586.000000 -0.020224
3587.000000 -0.021604
3588.000000 -0.024944
3589.000000 -0.021605
3590.000000 -0.020224
3591.000000 -0.021605
3592.000000 -0.002943
3593.000000 -0.021605
3594.000000 -0.020225
3595.000000 -0.021605
3596.000000 -0.024945
3597.000000 -0.021606
3598.000000 -0.020225
3599.000000 -0.021606
3600.000000 0.547320
3601.000000 -0.021606
3602.000000 -0.020226
3603.000000 -0.021606
3604.000000 -0.024946
3605.000000 -0.021606
3606.000000 -0.020227
3607.000000 -0.021606
3608.000000 -0.002946
3609.000000 -0.021607
3610.000000 -0.020227
3611.000000 -0.021607
3612.000000 -0.024947
3613.000000 -0.021607
3614.000000 -0.020228
3615.000000 -0.021607
3616.000000 0.063776
3617.000000 -0.021608
3618.000000 -0.020228
3619.000000 -0.021608
3620.000000 -0.024948
3621.000000 -0.021608
3622.000000 -0.020229
3623.000000 -0.021608
3624.000000 -0.002948
3625.000000 -0.021609
3626.000000 -0.020229
3627.000000 -0.021609
3628.000000 -0.024949
3629.000000 -0.021609
3630.000000 -0.020230
3631.000000 -0.021609
3632.000000 0.547315
3633.000000 -0.021609
3634.000000 -0.020230
3635.000000 -0.021610
3636.000000 -0.024951
3637.000000 -0.021610
3638.000000 -0.020230
3639.000000 -0.021611
3640.000000 -0.002950
3641.000000 -0.021610
3642.000000 -0.020231
3643.000000 -0.021611
3644.000000 -0.024952
3645.000000 -0.021611
3646.000000 -0.020231
3647.000000 -0.021612
3648.000000 0.127135
3649.000000 -0.021612
3650.000000 -0.020232
3651.000000 -0.021612
3652.000000 -0.024952
3653.000000 -0.021612
3654.000000 -0.020233
3655.000000 -0.021612
3656.000000 -0.002952
3657.000000 -0.021613
3658.000000 -0.020233
3659.000000 -0.021613
3660.000000 -0.024953
3661.000000 -0.021613
3662.000000 -0.020234
3663.000000 -0.021613
3664.000000 0.547311
3665.000000 -0.021613
3666.000000 -0.020234
3667.000000 -0.021614
3668.000000 -0.024955
3669.000000 -0.021614
3670.000000 -0.020234
3671.000000 -0.021615
3672.000000 -0.002954
3673.000000 -0.021614
3674.000000 -0.020235
3675.000000 -0.021615
3676.000000 -0.024956
3677.000000 -0.021615
3678.000000 -0.020235
3679.000000 -0.021616
3680.000000 0.063768
3681.000000 -0.021615
3682.000000 -0.020236
3683.000000 -0.021616
3684.000000 -0.024957
3685.000000 -0.021616
3686.000000 -0.020236
3687.000000 -0.021617
3688.000000 -0.002956
3689.000000 -0.021616
3690.000000 -0.020237
3691.000000 -0.021617
3692.000000 -0.024958
3693.000000 -0.021617
3694.000000 -0.020237
3695.000000 -0.021618
3696.000000 0.547308
3697.000000 -0.021618
3698.000000 -0.020238
3699.000000 -0.021618
3700.000000 -0.024958
3701.000000 -0.021619
3702.000000 -0.020238
3703.000000 -0.021618
3704.000000 -0.002958
3705.000000 -0.021619
3706.000000 -0.020239
3707.000000 -0.021619
3708.000000 -0.024959
3709.000000 -0.021620
3710.000000 -0.020239
3711.000000 -0.021619
3712.000000 0.100245
3713.000000 -0.021620
3714.000000 -0.020239
3715.000000 -0.021620
3716.000000 -0.024961
3717.000000 -0.021620
3718.000000 -0.020240
3719.000000 -0.021621
3720.000000 -0.002960
3721.000000 -0.021621
3722.000000 -0.020240
3723.000000 -0.021621
3724.000000 -0.024962
3725.000000 -0.021621
3726.000000 -0.020241
3727.000000 -0.021622
3728.000000 0.547304
3729.000000 -0.021622
3730.000000 -0.020242
3731.000000 -0.021622
3732.000000 -0.024962
3733.000000 -0.021623
3734.000000 -0.020242
3735.000000 -0.021623
3736.000000 -0.002961
3737.000000 -0.021623
3738.000000 -0.020243
3739.000000 -0.021623
3740.000000 -0.024963
3741.000000 -0.021624
3742.000000 -0.020243
3743.000000 -0.021624
3744.000000 0.063761
3745.000000 -0.021624
3746.000000 -0.020244
3747.000000 -0.021624
3748.000000 -0.024964
3749.000000 -0.021625
3750.000000 -0.020244
3751.000000 -0.021625
3752.000000 -0.002963
3753.000000 -0.021625
3754.000000 -0.020245
3755.000000 -0.021625
3756.000000 -0.024965
3757.000000 -0.021626
3758.000000 -0.020245
3759.000000 -0.021626
3760.000000 0.547300
3761.000000 -0.021626
3762.000000 -0.020246
3763.000000 -0.021626
3764.000000 -0.024966
3765.000000 -0.021626
3766.000000 -0.020247
3767.000000 -0.021626
3768.000000 -0.002966
3769.000000 -0.021627
3770.000000 -0.020247
3771.000000 -0.021627
3772.000000 -0.024967
3773.000000 -0.021627
3774.000000 -0.020248
3775.000000 -0.021627
3776.000000 0.127119
3777.000000 -0.021628
3778.000000 -0.020248
3779.000000 -0.021628
3780.000000 -0.024968
3781.000000 -0.021629
3782.000000 -0.020248
3783.000000 -0.021629
3784.000000 -0.002967
3785.000000 -0.021629
3786.000000 -0.020249
3787.000000 -0.021629
3788.000000 -0.024969
3789.000000 -0.021630
3790.000000 -0.020249
3791.000000 -0.021630
3792.000000 0.547296
3793.000000 -0.021630
3794.000000 -0.020250
3795.000000 -0.021630
3796.000000 -0.024970
3797.000000 -0.021630
3798.000000 -0.020251
3799.000000 -0.021630
3800.000000 -0.002970
3801.000000 -0.021631
3802.000000 -0.020251
3803.000000 -0.021631
3804.000000 -0.024971
3805.000000 -0.021631
3806.000000 -0.020252
3807.000000 -0.021631
3808.000000 0.063752
3809.000000 -0.021632
3810.000000 -0.020252
3811.000000 -0.021632
3812.000000 -0.024972
3813.000000 -0.021632
3814.000000 -0.020253
3815.000000 -0.021632
3816.000000 -0.002972
3817.000000 -0.021633
3818.000000 -0.020253
3819.000000 -0.021633
3820.000000 -0.024973
3821.000000 -0.021633
3822.000000 -0.020254
3823.000000 -0.021633
3824.000000 0.547291
3825.000000 -0.021633
3826.000000 -0.020254
3827.000000 -0.021634
3828.000000 -0.024975
3829.000000 -0.021634
3830.000000 -0.020254
3831.000000 -0.021635
3832.000000 -0.002974
3833.000000 -0.021634
3834.000000 -0.020255
3835.000000 -0.021635
3836.000000 -0.024976
3837.000000 -0.021635
3838.000000 -0.020255
3839.000000 -0.021636
3840.000000 0.028547
3841.000000 -0.021636
3842.000000 -0.020256
3843.000000 -0.021636
3844.000000 -0.024976
3845.000000 -0.021637
3846.000000 -0.020256
3847.000000 -0.021636
3848.000000 -0.002976
3849.000000 -0.021637
3850.000000 -0.020257
3851.000000 -0.021637
3852.000000 -0.024977
3853.000000 -0.021638
3854.000000 -0.020257
3855.000000 -0.021638
3856.000000 0.547288
3857.000000 -0.021638
3858.000000 -0.020257
3859.000000 -0.021639
3860.000000 -0.024978
3861.000000 -0.021638
3862.000000 -0.020258
3863.000000 -0.021639
3864.000000 -0.002978
3865.000000 -0.021639
3866.000000 -0.020259
3867.000000 -0.021639
3868.000000 -0.024979
3869.000000 -0.021639
3870.000000 -0.020260
3871.000000 -0.021639
3872.000000 0.063744
3873.000000 -0.021640
3874.000000 -0.020260
3875.000000 -0.021640
3876.000000 -0.024980
3877.000000 -0.021640
3878.000000 -0.020261
3879.000000 -0.021640
3880.000000 -0.002980
3881.000000 -0.021641
3882.000000 -0.020261
3883.000000 -0.021641
3884.000000 -0.024981
3885.000000 -0.021641
3886.000000 -0.020262
3887.000000 -0.021641
3888.000000 0.547283
3889.000000 -0.021641
3890.000000 -0.020262
3891.000000 -0.021642
3892.000000 -0.024983
3893.000000 -0.021642
3894.000000 -0.020262
3895.000000 -0.021643
3896.000000 -0.002982
3897.000000 -0.021642
3898.000000 -0.020263
3899.000000 -0.021643
3900.000000 -0.024984
3901.000000 -0.021643
3902.000000 -0.020263
3903.000000 -0.021644
3904.000000 0.127103
3905.000000 -0.021644
3906.000000 -0.020263
3907.000000 -0.021645
3908.000000 -0.024984
3909.000000 -0.021644
3910.000000 -0.020264
3911.000000 -0.021645
3912.000000 -0.002984
3913.000000 -0.021645
3914.000000 -0.020265
3915.000000 -0.021645
3916.000000 -0.024985
3917.000000 -0.021645
3918.000000 -0.020266
3919.000000 -0.021645
3920.000000 0.547280
3921.000000 -0.021646
3922.000000 -0.020266
3923.000000 -0.021646
3924.000000 -0.024986
3925.000000 -0.021647
3926.000000 -0.020266
3927.000000 -0.021647
3928.000000 -0.002985
3929.000000 -0.021647
3930.000000 -0.020267
3931.000000 -0.021647
3932.000000 -0.024987
3933.000000 -0.021648
3934.000000 -0.020267
3935.000000 -0.021648
3936.000000 0.063736
3937.000000 -0.021647
3938.000000 -0.020268
3939.000000 -0.021648
3940.000000 -0.024989
3941.000000 -0.021648
3942.000000 -0.020268
3943.000000 -0.021649
3944.000000 -0.002988
3945.000000 -0.021648
3946.000000 -0.020269
3947.000000 -0.021649
3948.000000 -0.024990
3949.000000 -0.021649
3950.000000 -0.020269
3951.000000 -0.021650
3952.000000 0.547276
3953.000000 -0.021650
3954.000000 -0.020270
3955.000000 -0.021650
3956.000000 -0.024990
3957.000000 -0.021650
3958.000000 -0.020271
3959.000000 -0.021650
3960.000000 -0.002990
3961.000000 -0.021651
3962.000000 -0.020271
3963.000000 -0.021651
3964.000000 -0.024991
3965.000000 -0.021651
3966.000000 -0.020272
3967.000000 -0.021651
3968.000000 0.100213
3969.000000 -0.021651
3970.000000 -0.020272
3971.000000 -0.021652
3972.000000 -0.024993
3973.000000 -0.021652
3974.000000 -0.020272
3975.000000 -0.021653
3976.000000 -0.002992
3977.000000 -0.021652
3978.000000 -0.020273
3979.000000 -0.021653
3980.000000 -0.024994
3981.000000 -0.021653
3982.000000 -0.020273
3983.000000 -0.021654
3984.000000 0.547272
3985.000000 -0.021654
3986.000000 -0.020274
3987.000000 -0.021654
3988.000000 -0.024994
3989.000000 -0.021654
3990.000000 -0.020275
3991.000000 -0.021654
3992.000000 -0.002994
3993.000000 -0.021655
3994.000000 -0.020275
3995.000000 -0.021655
3996.000000 -0.024995
3997.000000 -0.021656
3998.000000 -0.020275
3999.000000 -0.021655
4000.000000 0.063728
4001.000000 -0.021656
4002.000000 -0.020276
4003.000000 -0.021656
4004.000000 -0.024996
4005.000000 -0.021657
4006.000000 -0.020276
4007.000000 -0.021656
4008.000000 -0.002996
4009.000000 -0.021657
4010.000000 -0.020277
4011.000000 -0.021657
4012.000000 -0.024997
4013.000000 -0.021658
4014.000000 -0.020277
4015.000000 -0.021658
4016.000000 0.547268
4017.000000 -0.021658
4018.000000 -0.020278
4019.000000 -0.021658
4020.000000 -0.024998
4021.000000 -0.021658
4022.000000 -0.020279
4023.000000 -0.021658
4024.000000 -0.002998
4025.000000 -0.021659
4026.000000 -0.020279
4027.000000 -0.021659
4028.000000 -0.024999
4029.000000 -0.021659
4030.000000 -0.020280
4031.000000 -0.021659
4032.000000 0.127087
4033.000000 -0.021660
4034.000000 -0.020280
4035.000000 -0.021660
4036.000000 -0.025000
4037.000000 -0.021660
4038.000000 -0.020281
4039.000000 -0.021660
4040.000000 -0.003000
4041.000000 -0.021661
4042.000000 -0.020281
4043.000000 -0.021661
4044.000000 -0.025001
4045.000000 -0.021662
4046.000000 -0.020281
4047.000000 -0.021661
4048.000000 0.547263
4049.000000 -0.021662
4050.000000 -0.020281
4051.000000 -0.021662
4052.000000 -0.025003
4053.000000 -0.021662
4054.000000 -0.020282
4055.000000 -0.021663
4056.000000 -0.003002
4057.000000 -0.021663
4058.000000 -0.020282
4059.000000 -0.021663
4060.000000 -0.025004
4061.000000 -0.021663
4062.000000 -0.020283
4063.000000 -0.021664
4064.000000 0.063720
4065.000000 -0.021664
4066.000000 -0.020284
4067.000000 -0.021664
4068.000000 -0.025004
4069.000000 -0.021664
4070.000000 -0.020285
4071.000000 -0.021664
4072.000000 -0.003004
4073.000000 -0.021665
4074.000000 -0.020285
4075.000000 -0.021665
4076.000000 -0.025005
4077.000000 -0.021665
4078.000000 -0.020286
4079.000000 -0.021665
4080.000000 0.547260
4081.000000 -0.021666
4082.000000 -0.020286
4083.000000 -0.021666
4084.000000 -0.025006
4085.000000 -0.021667
4086.000000 -0.020286
4087.000000 -0.021667
4088.000000 -0.003005
4089.000000 -0.021667
4090.000000 -0.020287
4091.000000 -0.021667
4092.000000 -0.025007
4093.000000 -0.021668
4094.000000 -0.020287
4095.000000 -0.021668


==> Plots/SingleRun_Group/true_inl.dat <==
0.000000 1.000000
1.000000 0.978844
2.000000 0.959068
3.000000 0.937912
4.000000 0.913416
5.000000 0.892260
6.000000 0.872483
7.000000 0.851327
8.000000 0.848831
9.000000 0.827674
10.000000 0.807897
11.000000 0.786740
12.000000 0.762243
13.000000 0.741086
14.000000 0.721308
15.000000 0.700151
16.000000 1.247918
17.000000 1.226761
18.000000 1.206983
19.000000 1.185825
20.000000 1.161326
21.000000 1.140168
22.000000 1.120390
23.000000 1.099231
24.000000 1.096733
25.000000 1.075575
26.000000 1.055796
27.000000 1.034637
28.000000 1.010137
29.000000 0.988978
30.000000 0.969199
31.000000 0.948039
32.000000 1.012263
33.000000 0.991104
34.000000 0.971324
35.000000 0.950164
36.000000 0.925663
37.000000 0.904503
38.000000 0.884723
39.000000 0.863562
40.000000 0.861062
41.000000 0.839901
42.000000 0.820121
43.000000 0.798960
44.000000 0.774458
45.000000 0.753297
46.000000 0.733516
47.000000 0.712354
48.000000 1.260118
49.000000 1.238956
50.000000 1.219174
51.000000 1.198012
52.000000 1.173510
53.000000 1.152347
54.000000 1.132565
55.000000 1.111403
56.000000 1.108901
57.000000 1.087738
58.000000 1.067955
59.000000 1.046792
60.000000 1.022289
61.000000 1.001125
62.000000 0.981342
63.000000 0.960178
64.000000 1.087761
65.000000 1.066598
66.000000 1.046814
67.000000 1.025650
68.000000 1.001145
69.000000 0.979981
70.000000 0.960197
71.000000 0.939032
72.000000 0.936528
73.000000 0.915364
74.000000 0.895579
75.000000 0.874414
76.000000 0.849908
77.000000 0.828743
78.000000 0.808958
79.000000 0.787792
80.000000 1.335552
81.000000 1.314386
82.000000 1.294600
83.000000 1.273434
84.000000 1.248928
85.000000 1.227762
86.000000 1.207975
87.000000 1.186809
88.000000 1.184303
89.000000 1.163136
90.000000 1.143349
91.000000 1.122182
92.000000 1.097675
93.000000 1.076508
94.000000 1.056720
95.000000 1.035553
96.000000 1.099769
97.000000 1.078601
98.000000 1.058813
99.000000 1.037645
100.000000 1.013137
101.000000 0.991968
102.000000 0.972180
103.000000 0.951012
104.000000 0.948504
105.000000 0.927335
106.000000 0.907546
107.000000 0.886377
108.000000 0.861868
109.000000 0.840698
110.000000 0.820909
111.000000 0.799739
112.000000 1.347495
113.000000 1.326325
114.000000 1.306536
115.000000 1.285365
116.000000 1.260855
117.000000 1.239685
118.000000 1.219894
119.000000 1.198724
120.000000 1.196214
121.000000 1.175043
122.000000 1.155252
123.000000 1.134081
124.000000 1.109570
125.000000 1.088399
126.000000 1.068607
127.000000 1.047436
128.000000 1.148130
129.000000 1.126958
130.000000 1.107166
131.000000 1.085994
132.000000 1.061482
133.000000 1.040309
134.000000 1.020517
135.000000 0.999344
136.000000 0.996833
137.000000 0.975660
138.000000 0.955867
139.000000 0.934694
140.000000 0.910181
141.000000 0.889007
142.000000 0.869214
143.000000 0.848040
144.000000 1.395792
145.000000 1.374618
146.000000 1.354824
147.000000 1.333650
148.000000 1.309136
149.000000 1.287962
150.000000 1.268167
151.000000 1.246993
152.000000 1.244479
153.000000 1.223304
154.000000 1.203509
155.000000 1.182334
156.000000 1.157819
157.000000 1.136644
158.000000 1.116848
159.000000 1.095673
160.000000 1.159881
161.000000 1.138705
162.000000 1.118909
163.000000 1.097733
164.000000 1.073217
165.000000 1.052041
166.000000 1.032244
167.000000 1.011068
168.000000 1.008552
169.000000 0.987375
170.000000 0.967578
171.000000 0.946401
172.000000 0.921884
173.000000 0.900707
174.000000 0.880909
175.000000 0.859732
176.000000 1.407479
177.000000 1.386302
178.000000 1.366504
179.000000 1.345326
180.000000 1.320807
181.000000 1.299629
182.000000 1.279831
183.000000 1.258652
184.000000 1.256134
185.000000 1.234956
186.000000 1.215157
187.000000 1.193978
188.000000 1.169458
189.000000 1.148279
190.000000 1.128480
191.000000 1.107300
192.000000 1.234867
193.000000 1.213687
194.000000 1.193887
195.000000 1.172707
196.000000 1.148187
197.000000 1.127007
198.000000 1.107206
199.000000 1.086026
200.000000 1.083506
201.000000 1.062325
202.000000 1.042524
203.000000 1.021343
204.000000 0.996822
205.000000 0.975641
206.000000 0.955839
207.000000 0.934658
208.000000 1.482402
209.000000 1.461220
210.000000 1.441418
211.000000 1.420236
212.000000 1.395714
213.000000 1.374531
214.000000 1.354729
215.000000 1.333546
216.000000 1.331024
217.000000 1.309842
218.000000 1.290039
219.000000 1.268856
220.000000 1.244332
221.000000 1.223149
222.000000 1.203346
223.000000 1.182162
224.000000 1.246362
225.000000 1.225179
226.000000 1.205375
227.000000 1.184191
228.000000 1.159666
229.000000 1.138482
230.000000 1.118678
231.000000 1.097493
232.000000 1.094969
233.000000 1.073785
234.000000 1.053980
235.000000 1.032795
236.000000 1.008269
237.000000 0.987084
238.000000 0.967279
239.000000 0.946093
240.000000 1.493833
241.000000 1.472647
242.000000 1.452841
243.000000 1.431655
244.000000 1.407129
245.000000 1.385943
246.000000 1.366136
247.000000 1.344950
248.000000 1.342424
249.000000 1.321237
250.000000 1.301430
251.000000 1.280243
252.000000 1.255716
253.000000 1.234528
254.000000 1.214721
255.000000 1.193534
256.000000 1.222528
257.000000 1.201340
258.000000 1.181532
259.000000 1.160344
260.000000 1.135816
261.000000 1.114628
262.000000 1.094819
263.000000 1.073631
264.000000 1.071103
265.000000 1.049914
266.000000 1.030105
267.000000 1.008916
268.000000 0.984387
269.000000 0.963198
270.000000 0.943388
271.000000 0.922199
272.000000 1.469935
273.000000 1.448745
274.000000 1.428935
275.000000 1.407745
276.000000 1.383215
277.000000 1.362024
278.000000 1.342214
279.000000 1.321023
280.000000 1.318494
281.000000 1.297303
282.000000 1.277492
283.000000 1.256301
284.000000 1.231769
285.000000 1.210578
286.000000 1.190767
287.000000 1.169575
288.000000 1.233767
289.000000 1.212576
290.000000 1.192764
291.000000 1.171572
292.000000 1.147039
293.000000 1.125847
294.000000 1.106035
295.000000 1.084842
296.000000 1.082310
297.000000 1.061118
298.000000 1.041305
299.000000 1.020112
300.000000 0.995578
301.000000 0.974385
302.000000 0.954572
303.000000 0.933378
304.000000 1.481110
305.000000 1.459916
306.000000 1.440102
307.000000 1.418908
308.000000 1.394374
309.000000 1.373180
310.000000 1.353365
311.000000 1.332171
312.000000 1.329637
313.000000 1.308442
314.000000 1.288627
315.000000 1.267432
316.000000 1.242897
317.000000 1.221702
318.000000 1.201886
319.000000 1.180691
320.000000 1.308242
321.000000 1.287046
322.000000 1.267230
323.000000 1.246034
324.000000 1.221498
325.000000 1.200301
326.000000 1.180485
327.000000 1.159288
328.000000 1.156753
329.000000 1.135556
330.000000 1.115739
331.000000 1.094542
332.000000 1.070004
333.000000 1.048807
334.000000 1.028990
335.000000 1.007792
336.000000 1.555520
337.000000 1.534322
338.000000 1.514504
339.000000 1.493306
340.000000 1.468768
341.000000 1.447570
342.000000 1.427751
343.000000 1.406553
344.000000 1.404015
345.000000 1.382816
346.000000 1.362997
347.000000 1.341798
348.000000 1.317259
349.000000 1.296060
350.000000 1.276240
351.000000 1.255041
352.000000 1.319225
353.000000 1.298025
354.000000 1.278205
355.000000 1.257005
356.000000 1.232465
357.000000 1.211265
358.000000 1.191444
359.000000 1.170244
360.000000 1.167704
361.000000 1.146503
362.000000 1.126682
363.000000 1.105481
364.000000 1.080940
365.000000 1.059739
366.000000 1.039917
367.000000 1.018716
368.000000 1.566439
369.000000 1.545238
370.000000 1.525416
371.000000 1.504214
372.000000 1.479671
373.000000 1.458469
374.000000 1.438647
375.000000 1.417444
376.000000 1.414902
377.000000 1.393699
378.000000 1.373877
379.000000 1.352674
380.000000 1.328130
381.000000 1.306927
382.000000 1.287104
383.000000 1.265900
384.000000 1.366562
385.000000 1.345358
386.000000 1.325534
387.000000 1.304330
388.000000 1.279786
389.000000 1.258581
390.000000 1.238757
391.000000 1.217553
392.000000 1.215009
393.000000 1.193804
394.000000 1.173979
395.000000 1.152774
396.000000 1.128229
397.000000 1.107023
398.000000 1.087198
399.000000 1.065993
400.000000 1.613712
401.000000 1.592506
402.000000 1.572681
403.000000 1.551475
404.000000 1.526928
405.000000 1.505722
406.000000 1.485896
407.000000 1.464689
408.000000 1.462143
409.000000 1.440936
410.000000 1.421110
411.000000 1.399902
412.000000 1.375355
413.000000 1.354148
414.000000 1.334321
415.000000 1.313113
416.000000 1.377289
417.000000 1.356081
418.000000 1.336253
419.000000 1.315045
420.000000 1.290497
421.000000 1.269289
422.000000 1.249460
423.000000 1.228252
424.000000 1.225704
425.000000 1.204495
426.000000 1.184666
427.000000 1.163457
428.000000 1.138908
429.000000 1.117699
430.000000 1.097869
431.000000 1.076660
432.000000 1.624376
433.000000 1.603166
434.000000 1.583336
435.000000 1.562126
436.000000 1.537576
437.000000 1.516365
438.000000 1.496535
439.000000 1.475324
440.000000 1.472774
441.000000 1.451564
442.000000 1.431733
443.000000 1.410522
444.000000 1.385970
445.000000 1.364759
446.000000 1.344928
447.000000 1.323716
448.000000 1.451251
449.000000 1.430039
450.000000 1.410208
451.000000 1.388996
452.000000 1.364443
453.000000 1.343231
454.000000 1.323399
455.000000 1.302186
456.000000 1.299634
457.000000 1.278421
458.000000 1.258589
459.000000 1.237375
460.000000 1.212822
461.000000 1.191609
462.000000 1.171776
463.000000 1.150562
464.000000 1.698274
465.000000 1.677060
466.000000 1.657226
467.000000 1.636012
468.000000 1.611458
469.000000 1.590243
470.000000 1.570409
471.000000 1.549194
472.000000 1.546641
473.000000 1.525426
474.000000 1.505591
475.000000 1.484376
476.000000 1.459821
477.000000 1.438605
478.000000 1.418770
479.000000 1.397554
480.000000 1.461723
481.000000 1.440507
482.000000 1.420671
483.000000 1.399455
484.000000 1.374899
485.000000 1.353682
486.000000 1.333846
487.000000 1.312629
488.000000 1.310073
489.000000 1.288857
490.000000 1.269020
491.000000 1.247803
492.000000 1.223245
493.000000 1.202028
494.000000 1.182191
495.000000 1.160973
496.000000 1.708681
497.000000 1.687463
498.000000 1.667625
499.000000 1.646407
500.000000 1.621849
501.000000 1.600631
502.000000 1.580792
503.000000 1.559574
504.000000 1.557016
505.000000 1.535797
506.000000 1.515958
507.000000 1.494739
508.000000 1.470180
509.000000 1.448961
510.000000 1.429121
511.000000 1.407902
512.000000 1.211574
513.000000 1.190354
514.000000 1.170515
515.000000 1.149295
516.000000 1.124734
517.000000 1.103514
518.000000 1.083674
519.000000 1.062453
520.000000 1.059893
521.000000 1.038672
522.000000 1.018832
523.000000 0.997610
524.000000 0.973049
525.000000 0.951828
526.000000 0.931987
527.000000 0.910765
528.000000 1.458469
529.000000 1.437247
530.000000 1.417405
531.000000 1.396183
532.000000 1.371621
533.000000 1.350398
534.000000 1.330556
535.000000 1.309333
536.000000 1.306772
537.000000 1.285549
538.000000 1.265706
539.000000 1.244483
540.000000 1.219920
541.000000 1.198696
542.000000 1.178853
543.000000 1.157629
544.000000 1.221790
545.000000 1.200566
546.000000 1.180722
547.000000 1.159498
548.000000 1.134934
549.000000 1.113709
550.000000 1.093865
551.000000 1.072640
552.000000 1.070076
553.000000 1.048852
554.000000 1.029007
555.000000 1.007782
556.000000 0.983216
557.000000 0.961991
558.000000 0.942146
559.000000 0.920920
560.000000 1.468620
561.000000 1.447394
562.000000 1.427548
563.000000 1.406322
564.000000 1.381756
565.000000 1.360530
566.000000 1.340683
567.000000 1.319457
568.000000 1.316891
569.000000 1.295664
570.000000 1.275817
571.000000 1.254590
572.000000 1.230023
573.000000 1.208796
574.000000 1.188948
575.000000 1.167721
576.000000 1.295240
577.000000 1.274012
578.000000 1.254164
579.000000 1.232936
580.000000 1.208368
581.000000 1.187139
582.000000 1.167291
583.000000 1.146062
584.000000 1.143495
585.000000 1.122266
586.000000 1.102417
587.000000 1.081188
588.000000 1.056619
589.000000 1.035389
590.000000 1.015540
591.000000 0.994310
592.000000 1.542006
593.000000 1.520776
594.000000 1.500926
595.000000 1.479696
596.000000 1.455126
597.000000 1.433896
598.000000 1.414045
599.000000 1.392815
600.000000 1.390245
601.000000 1.369014
602.000000 1.349163
603.000000 1.327932
604.000000 1.303361
605.000000 1.282130
606.000000 1.262278
607.000000 1.241047
608.000000 1.305199
609.000000 1.283967
610.000000 1.264115
611.000000 1.242883
612.000000 1.218311
613.000000 1.197079
614.000000 1.177226
615.000000 1.155994
616.000000 1.153422
617.000000 1.132189
618.000000 1.112336
619.000000 1.091103
620.000000 1.066530
621.000000 1.045297
622.000000 1.025443
623.000000 1.004210
624.000000 1.551901
625.000000 1.530668
626.000000 1.510814
627.000000 1.489580
628.000000 1.465005
629.000000 1.443771
630.000000 1.423917
631.000000 1.402682
632.000000 1.400108
633.000000 1.378874
634.000000 1.359019
635.000000 1.337784
636.000000 1.313208
637.000000 1.291973
638.000000 1.272118
639.000000 1.250882
640.000000 1.351512
641.000000 1.330276
642.000000 1.310420
643.000000 1.289184
644.000000 1.264608
645.000000 1.243372
646.000000 1.223515
647.000000 1.202279
648.000000 1.199703
649.000000 1.178466
650.000000 1.158609
651.000000 1.137372
652.000000 1.112795
653.000000 1.091558
654.000000 1.071700
655.000000 1.050463
656.000000 1.598150
657.000000 1.576913
658.000000 1.557055
659.000000 1.535817
660.000000 1.511238
661.000000 1.490000
662.000000 1.470142
663.000000 1.448903
664.000000 1.446325
665.000000 1.425086
666.000000 1.405228
667.000000 1.383989
668.000000 1.359409
669.000000 1.338170
670.000000 1.318311
671.000000 1.297071
672.000000 1.361215
673.000000 1.339975
674.000000 1.320116
675.000000 1.298875
676.000000 1.274295
677.000000 1.253055
678.000000 1.233195
679.000000 1.211954
680.000000 1.209374
681.000000 1.188133
682.000000 1.168272
683.000000 1.147031
684.000000 1.122450
685.000000 1.101209
686.000000 1.081347
687.000000 1.060106
688.000000 1.607790
689.000000 1.586548
690.000000 1.566686
691.000000 1.545444
692.000000 1.520862
693.000000 1.499619
694.000000 1.479757
695.000000 1.458514
696.000000 1.455933
697.000000 1.434690
698.000000 1.414827
699.000000 1.393584
700.000000 1.369001
701.000000 1.347757
702.000000 1.327894
703.000000 1.306650
704.000000 1.434153
705.000000 1.412910
706.000000 1.393046
707.000000 1.371802
708.000000 1.347217
709.000000 1.325973
710.000000 1.306109
711.000000 1.284864
712.000000 1.282280
713.000000 1.261035
714.000000 1.241171
715.000000 1.219926
716.000000 1.195340
717.000000 1.174095
718.000000 1.154230
719.000000 1.132984
720.000000 1.680664
721.000000 1.659418
722.000000 1.639552
723.000000 1.618306
724.000000 1.593720
725.000000 1.572473
726.000000 1.552607
727.000000 1.531361
728.000000 1.528775
729.000000 1.507528
730.000000 1.487661
731.000000 1.466414
732.000000 1.441827
733.000000 1.420579
734.000000 1.400712
735.000000 1.379464
736.000000 1.443601
737.000000 1.422353
738.000000 1.402485
739.000000 1.381237
740.000000 1.356649
741.000000 1.335400
742.000000 1.315532
743.000000 1.294283
744.000000 1.291696
745.000000 1.270447
746.000000 1.250578
747.000000 1.229329
748.000000 1.204740
749.000000 1.183490
750.000000 1.163621
751.000000 1.142371
752.000000 1.690047
753.000000 1.668797
754.000000 1.648927
755.000000 1.627677
756.000000 1.603087
757.000000 1.581837
758.000000 1.561966
759.000000 1.540716
760.000000 1.538126
761.000000 1.516875
762.000000 1.497004
763.000000 1.475753
764.000000 1.451162
765.000000 1.429911
766.000000 1.410039
767.000000 1.388788
768.000000 1.417718
769.000000 1.396467
770.000000 1.376595
771.000000 1.355343
772.000000 1.330750
773.000000 1.309498
774.000000 1.289626
775.000000 1.268373
776.000000 1.265781
777.000000 1.244529
778.000000 1.224656
779.000000 1.203403
780.000000 1.178809
781.000000 1.157556
782.000000 1.137683
783.000000 1.116429
784.000000 1.664101
785.000000 1.642847
786.000000 1.622973
787.000000 1.601719
788.000000 1.577125
789.000000 1.555870
790.000000 1.535996
791.000000 1.514742
792.000000 1.512148
793.000000 1.490893
794.000000 1.471018
795.000000 1.449763
796.000000 1.425168
797.000000 1.403912
798.000000 1.384037
799.000000 1.362782
800.000000 1.426910
801.000000 1.405654
802.000000 1.385778
803.000000 1.364522
804.000000 1.339926
805.000000 1.318669
806.000000 1.298793
807.000000 1.277536
808.000000 1.274941
809.000000 1.253684
810.000000 1.233807
811.000000 1.212550
812.000000 1.187953
813.000000 1.166695
814.000000 1.146818
815.000000 1.125560
816.000000 1.673228
817.000000 1.651970
818.000000 1.632092
819.000000 1.610834
820.000000 1.586236
821.000000 1.564978
822.000000 1.545099
823.000000 1.523841
824.000000 1.521243
825.000000 1.499984
826.000000 1.480105
827.000000 1.458846
828.000000 1.434247
829.000000 1.412988
830.000000 1.393108
831.000000 1.371849
832.000000 1.499336
833.000000 1.478076
834.000000 1.458196
835.000000 1.436936
836.000000 1.412336
837.000000 1.391075
838.000000 1.371195
839.000000 1.349935
840.000000 1.347335
841.000000 1.326074
842.000000 1.306193
843.000000 1.284932
844.000000 1.260331
845.000000 1.239069
846.000000 1.219188
847.000000 1.197927
848.000000 1.745590
849.000000 1.724328
850.000000 1.704447
851.000000 1.683185
852.000000 1.658582
853.000000 1.637320
854.000000 1.617438
855.000000 1.596175
856.000000 1.593573
857.000000 1.572310
858.000000 1.552428
859.000000 1.531164
860.000000 1.506561
861.000000 1.485298
862.000000 1.465414
863.000000 1.444151
864.000000 1.508271
865.000000 1.487007
866.000000 1.467123
867.000000 1.445859
868.000000 1.421255
869.000000 1.399991
870.000000 1.380106
871.000000 1.358842
872.000000 1.356238
873.000000 1.334973
874.000000 1.315088
875.000000 1.293823
876.000000 1.269218
877.000000 1.247953
878.000000 1.228067
879.000000 1.206802
880.000000 1.754462
881.000000 1.733196
882.000000 1.713310
883.000000 1.692044
884.000000 1.667438
885.000000 1.646171
886.000000 1.626285
887.000000 1.605018
888.000000 1.602412
889.000000 1.581146
890.000000 1.561259
891.000000 1.539992
892.000000 1.515384
893.000000 1.494117
894.000000 1.474230
895.000000 1.452962
896.000000 1.553560
897.000000 1.532292
898.000000 1.512404
899.000000 1.491136
900.000000 1.466528
901.000000 1.445260
902.000000 1.425371
903.000000 1.404103
904.000000 1.401495
905.000000 1.380226
906.000000 1.360337
907.000000 1.339068
908.000000 1.314459
909.000000 1.293190
910.000000 1.273300
911.000000 1.252031
912.000000 1.799686
913.000000 1.778417
914.000000 1.758527
915.000000 1.737257
916.000000 1.712646
917.000000 1.691376
918.000000 1.671486
919.000000 1.650215
920.000000 1.647605
921.000000 1.626335
922.000000 1.606444
923.000000 1.585173
924.000000 1.560561
925.000000 1.539290
926.000000 1.519399
927.000000 1.498127
928.000000 1.562239
929.000000 1.540968
930.000000 1.521076
931.000000 1.499804
932.000000 1.475191
933.000000 1.453919
934.000000 1.434027
935.000000 1.412754
936.000000 1.410142
937.000000 1.388869
938.000000 1.368977
939.000000 1.347704
940.000000 1.323090
941.000000 1.301817
942.000000 1.281924
943.000000 1.260650
944.000000 1.808302
945.000000 1.787028
946.000000 1.767134
947.000000 1.745860
948.000000 1.721246
949.000000 1.699971
950.000000 1.680077
951.000000 1.658803
952.000000 1.656189
953.000000 1.634914
954.000000 1.615019
955.000000 1.593744
956.000000 1.569129
957.000000 1.547853
958.000000 1.527958
959.000000 1.506682
960.000000 1.634153
961.000000 1.612878
962.000000 1.592982
963.000000 1.571706
964.000000 1.547089
965.000000 1.525813
966.000000 1.505917
967.000000 1.484640
968.000000 1.482024
969.000000 1.460748
970.000000 1.440851
971.000000 1.419574
972.000000 1.394956
973.000000 1.373679
974.000000 1.353782
975.000000 1.332504
976.000000 1.880152
977.000000 1.858874
978.000000 1.838976
979.000000 1.817698
980.000000 1.793080
981.000000 1.771802
982.000000 1.751903
983.000000 1.730625
984.000000 1.728007
985.000000 1.706728
986.000000 1.686829
987.000000 1.665550
988.000000 1.640931
989.000000 1.619652
990.000000 1.599752
991.000000 1.578473
992.000000 1.642577
993.000000 1.621297
994.000000 1.601397
995.000000 1.580117
996.000000 1.555497
997.000000 1.534216
998.000000 1.514316
999.000000 1.493036
1000.000000 1.490416
1001.000000 1.469135
1002.000000 1.449234
1003.000000 1.427953
1004.000000 1.403332
1005.000000 1.382050
1006.000000 1.362149
1007.000000 1.340867
1008.000000 1.888511
1009.000000 1.867229
1010.000000 1.847328
1011.000000 1.826045
1012.000000 1.801423
1013.000000 1.780141
1014.000000 1.760239
1015.000000 1.738956
1016.000000 1.736334
1017.000000 1.715051
1018.000000 1.695148
1019.000000 1.673865
1020.000000 1.649242
1021.000000 1.627959
1022.000000 1.608055
1023.000000 1.586772
1024.000000 1.195812
1025.000000 1.174528
1026.000000 1.154624
1027.000000 1.133340
1028.000000 1.108716
1029.000000 1.087431
1030.000000 1.067527
1031.000000 1.046243
1032.000000 1.043619
1033.000000 1.022334
1034.000000 1.002429
1035.000000 0.981144
1036.000000 0.956519
1037.000000 0.935233
1038.000000 0.915328
1039.000000 0.894043
1040.000000 1.441682
1041.000000 1.420396
1042.000000 1.400491
1043.000000 1.379205
1044.000000 1.354578
1045.000000 1.333292
1046.000000 1.313386
1047.000000 1.292099
1048.000000 1.289473
1049.000000 1.268186
1050.000000 1.248279
1051.000000 1.226992
1052.000000 1.202365
1053.000000 1.181078
1054.000000 1.161170
1055.000000 1.139883
1056.000000 1.203979
1057.000000 1.182691
1058.000000 1.162783
1059.000000 1.141495
1060.000000 1.116867
1061.000000 1.095579
1062.000000 1.075670
1063.000000 1.054382
1064.000000 1.051754
1065.000000 1.030465
1066.000000 1.010556
1067.000000 0.989267
1068.000000 0.964638
1069.000000 0.943349
1070.000000 0.923439
1071.000000 0.902150
1072.000000 1.449786
1073.000000 1.428496
1074.000000 1.408586
1075.000000 1.387296
1076.000000 1.362665
1077.000000 1.341375
1078.000000 1.321465
1079.000000 1.300174
1080.000000 1.297544
1081.000000 1.276254
1082.000000 1.256343
1083.000000 1.235052
1084.000000 1.210420
1085.000000 1.189129
1086.000000 1.169218
1087.000000 1.147926
1088.000000 1.275381
1089.000000 1.254089
1090.000000 1.234178
1091.000000 1.212886
1092.000000 1.188253
1093.000000 1.166961
1094.000000 1.147049
1095.000000 1.125756
1096.000000 1.123124
1097.000000 1.101831
1098.000000 1.081918
1099.000000 1.060625
1100.000000 1.035992
1101.000000 1.014699
1102.000000 0.994785
1103.000000 0.973492
1104.000000 1.521124
1105.000000 1.499830
1106.000000 1.479916
1107.000000 1.458622
1108.000000 1.433988
1109.000000 1.412693
1110.000000 1.392779
1111.000000 1.371484
1112.000000 1.368851
1113.000000 1.347556
1114.000000 1.327641
1115.000000 1.306346
1116.000000 1.281711
1117.000000 1.260415
1118.000000 1.240500
1119.000000 1.219204
1120.000000 1.283293
1121.000000 1.261997
1122.000000 1.242081
1123.000000 1.220785
1124.000000 1.196148
1125.000000 1.174852
1126.000000 1.154936
1127.000000 1.133639
1128.000000 1.131003
1129.000000 1.109707
1130.000000 1.089790
1131.000000 1.068493
1132.000000 1.043855
1133.000000 1.022558
1134.000000 1.002641
1135.000000 0.981343
1136.000000 1.528971
1137.000000 1.507673
1138.000000 1.487755
1139.000000 1.466457
1140.000000 1.441819
1141.000000 1.420521
1142.000000 1.400602
1143.000000 1.379304
1144.000000 1.376666
1145.000000 1.355367
1146.000000 1.335448
1147.000000 1.314149
1148.000000 1.289510
1149.000000 1.268211
1150.000000 1.248291
1151.000000 1.226992
1152.000000 1.327557
1153.000000 1.306258
1154.000000 1.286338
1155.000000 1.265038
1156.000000 1.240397
1157.000000 1.219097
1158.000000 1.199177
1159.000000 1.177876
1160.000000 1.175236
1161.000000 1.153936
1162.000000 1.134015
1163.000000 1.112714
1164.000000 1.088072
1165.000000 1.066771
1166.000000 1.046850
1167.000000 1.025548
1168.000000 1.573172
1169.000000 1.551870
1170.000000 1.531948
1171.000000 1.510646
1172.000000 1.486004
1173.000000 1.464702
1174.000000 1.444779
1175.000000 1.423477
1176.000000 1.420835
1177.000000 1.399532
1178.000000 1.379609
1179.000000 1.358306
1180.000000 1.333663
1181.000000 1.312360
1182.000000 1.292436
1183.000000 1.271133
1184.000000 1.335213
1185.000000 1.313909
1186.000000 1.293985
1187.000000 1.272681
1188.000000 1.248037
1189.000000 1.226732
1190.000000 1.206808
1191.000000 1.185504
1192.000000 1.182860
1193.000000 1.161555
1194.000000 1.141630
1195.000000 1.120325
1196.000000 1.095680
1197.000000 1.074374
1198.000000 1.054449
1199.000000 1.033143
1200.000000 1.580763
1201.000000 1.559457
1202.000000 1.539532
1203.000000 1.518225
1204.000000 1.493579
1205.000000 1.472273
1206.000000 1.452347
1207.000000 1.431040
1208.000000 1.428394
1209.000000 1.407087
1210.000000 1.387160
1211.000000 1.365853
1212.000000 1.341206
1213.000000 1.319899
1214.000000 1.299971
1215.000000 1.278664
1216.000000 1.406103
1217.000000 1.384795
1218.000000 1.364867
1219.000000 1.343559
1220.000000 1.318911
1221.000000 1.297603
1222.000000 1.277674
1223.000000 1.256366
1224.000000 1.253718
1225.000000 1.232409
1226.000000 1.212480
1227.000000 1.191171
1228.000000 1.166522
1229.000000 1.145213
1230.000000 1.125283
1231.000000 1.103974
1232.000000 1.651589
1233.000000 1.630280
1234.000000 1.610350
1235.000000 1.589040
1236.000000 1.564389
1237.000000 1.543079
1238.000000 1.523149
1239.000000 1.501838
1240.000000 1.499188
1241.000000 1.477877
1242.000000 1.457947
1243.000000 1.436636
1244.000000 1.411984
1245.000000 1.390673
1246.000000 1.370742
1247.000000 1.349430
1248.000000 1.413502
1249.000000 1.392190
1250.000000 1.372259
1251.000000 1.350946
1252.000000 1.326294
1253.000000 1.304982
1254.000000 1.285050
1255.000000 1.263737
1256.000000 1.261085
1257.000000 1.239772
1258.000000 1.219839
1259.000000 1.198526
1260.000000 1.173873
1261.000000 1.152560
1262.000000 1.132626
1263.000000 1.111313
1264.000000 1.658925
1265.000000 1.637611
1266.000000 1.617677
1267.000000 1.596363
1268.000000 1.571709
1269.000000 1.550394
1270.000000 1.530460
1271.000000 1.509145
1272.000000 1.506492
1273.000000 1.485177
1274.000000 1.465242
1275.000000 1.443927
1276.000000 1.419272
1277.000000 1.397956
1278.000000 1.378021
1279.000000 1.356705
1280.000000 1.385572
1281.000000 1.364256
1282.000000 1.344320
1283.000000 1.323004
1284.000000 1.298348
1285.000000 1.277032
1286.000000 1.257095
1287.000000 1.235779
1288.000000 1.233123
1289.000000 1.211806
1290.000000 1.191869
1291.000000 1.170552
1292.000000 1.145895
1293.000000 1.124578
1294.000000 1.104640
1295.000000 1.083323
1296.000000 1.630930
1297.000000 1.609613
1298.000000 1.589675
1299.000000 1.568357
1300.000000 1.543698
1301.000000 1.522380
1302.000000 1.502442
1303.000000 1.481123
1304.000000 1.478465
1305.000000 1.457146
1306.000000 1.437208
1307.000000 1.415889
1308.000000 1.391229
1309.000000 1.369910
1310.000000 1.349971
1311.000000 1.328651
1312.000000 1.392715
1313.000000 1.371395
1314.000000 1.351456
1315.000000 1.330136
1316.000000 1.305475
1317.000000 1.284155
1318.000000 1.264215
1319.000000 1.242894
1320.000000 1.240234
1321.000000 1.218913
1322.000000 1.198973
1323.000000 1.177651
1324.000000 1.152990
1325.000000 1.131669
1326.000000 1.111727
1327.000000 1.090406
1328.000000 1.638010
1329.000000 1.616688
1330.000000 1.596746
1331.000000 1.575424
1332.000000 1.550762
1333.000000 1.529439
1334.000000 1.509497
1335.000000 1.488174
1336.000000 1.485513
1337.000000 1.464190
1338.000000 1.444247
1339.000000 1.422924
1340.000000 1.398261
1341.000000 1.376937
1342.000000 1.356994
1343.000000 1.335670
1344.000000 1.463093
1345.000000 1.441770
1346.000000 1.421826
1347.000000 1.400502
1348.000000 1.375837
1349.000000 1.354513
1350.000000 1.334569
1351.000000 1.313244
1352.000000 1.310580
1353.000000 1.289255
1354.000000 1.269311
1355.000000 1.247986
1356.000000 1.223320
1357.000000 1.201995
1358.000000 1.182050
1359.000000 1.160724
1360.000000 1.708324
1361.000000 1.686998
1362.000000 1.667052
1363.000000 1.645726
1364.000000 1.621060
1365.000000 1.599733
1366.000000 1.579787
1367.000000 1.558461
1368.000000 1.555795
1369.000000 1.534468
1370.000000 1.514521
1371.000000 1.493194
1372.000000 1.468527
1373.000000 1.447199
1374.000000 1.427252
1375.000000 1.405925
1376.000000 1.469981
1377.000000 1.448653
1378.000000 1.428705
1379.000000 1.407377
1380.000000 1.382709
1381.000000 1.361380
1382.000000 1.341432
1383.000000 1.320103
1384.000000 1.317436
1385.000000 1.296107
1386.000000 1.276158
1387.000000 1.254829
1388.000000 1.230160
1389.000000 1.208830
1390.000000 1.188881
1391.000000 1.167551
1392.000000 1.715147
1393.000000 1.693817
1394.000000 1.673867
1395.000000 1.652537
1396.000000 1.627867
1397.000000 1.606537
1398.000000 1.586586
1399.000000 1.565256
1400.000000 1.562586
1401.000000 1.541255
1402.000000 1.521304
1403.000000 1.499973
1404.000000 1.475302
1405.000000 1.453971
1406.000000 1.434019
1407.000000 1.412688
1408.000000 1.513222
1409.000000 1.491890
1410.000000 1.471938
1411.000000 1.450606
1412.000000 1.425934
1413.000000 1.404601
1414.000000 1.384649
1415.000000 1.363316
1416.000000 1.360645
1417.000000 1.339312
1418.000000 1.319359
1419.000000 1.298026
1420.000000 1.273353
1421.000000 1.252019
1422.000000 1.232066
1423.000000 1.210732
1424.000000 1.758324
1425.000000 1.736990
1426.000000 1.717036
1427.000000 1.695702
1428.000000 1.671028
1429.000000 1.649694
1430.000000 1.629739
1431.000000 1.608405
1432.000000 1.605731
1433.000000 1.584396
1434.000000 1.564441
1435.000000 1.543106
1436.000000 1.518431
1437.000000 1.497096
1438.000000 1.477140
1439.000000 1.455805
1440.000000 1.519853
1441.000000 1.498517
1442.000000 1.478561
1443.000000 1.457225
1444.000000 1.432549
1445.000000 1.411213
1446.000000 1.391256
1447.000000 1.369920
1448.000000 1.367244
1449.000000 1.345907
1450.000000 1.325950
1451.000000 1.304613
1452.000000 1.279936
1453.000000 1.258599
1454.000000 1.238641
1455.000000 1.217304
1456.000000 1.764891
1457.000000 1.743554
1458.000000 1.723596
1459.000000 1.702258
1460.000000 1.677579
1461.000000 1.656241
1462.000000 1.636283
1463.000000 1.614944
1464.000000 1.612266
1465.000000 1.590927
1466.000000 1.570969
1467.000000 1.549630
1468.000000 1.524950
1469.000000 1.503611
1470.000000 1.483652
1471.000000 1.462312
1472.000000 1.589719
1473.000000 1.568379
1474.000000 1.548419
1475.000000 1.527079
1476.000000 1.502399
1477.000000 1.481059
1478.000000 1.461098
1479.000000 1.439758
1480.000000 1.437078
1481.000000 1.415737
1482.000000 1.395776
1483.000000 1.374435
1484.000000 1.349754
1485.000000 1.328413
1486.000000 1.308451
1487.000000 1.287110
1488.000000 1.834693
1489.000000 1.813352
1490.000000 1.793390
1491.000000 1.772048
1492.000000 1.747365
1493.000000 1.726023
1494.000000 1.706061
1495.000000 1.684718
1496.000000 1.682036
1497.000000 1.660694
1498.000000 1.640731
1499.000000 1.619388
1500.000000 1.594704
1501.000000 1.573361
1502.000000 1.553398
1503.000000 1.532054
1504.000000 1.596094
1505.000000 1.574751
1506.000000 1.554787
1507.000000 1.533443
1508.000000 1.508758
1509.000000 1.487414
1510.000000 1.467450
1511.000000 1.446105
1512.000000 1.443421
1513.000000 1.422076
1514.000000 1.402112
1515.000000 1.380767
1516.000000 1.356081
1517.000000 1.334736
1518.000000 1.314771
1519.000000 1.293425
1520.000000 1.841005
1521.000000 1.819659
1522.000000 1.799693
1523.000000 1.778347
1524.000000 1.753661
1525.000000 1.732314
1526.000000 1.712348
1527.000000 1.691002
1528.000000 1.688316
1529.000000 1.666969
1530.000000 1.647002
1531.000000 1.625655
1532.000000 1.600968
1533.000000 1.579620
1534.000000 1.559653
1535.000000 1.538305
1536.000000 1.341850
1537.000000 1.320502
1538.000000 1.300534
1539.000000 1.279186
1540.000000 1.254498
1541.000000 1.233150
1542.000000 1.213181
1543.000000 1.191833
1544.000000 1.189145
1545.000000 1.167796
1546.000000 1.147827
1547.000000 1.126478
1548.000000 1.101789
1549.000000 1.080440
1550.000000 1.060470
1551.000000 1.039121
1552.000000 1.586696
1553.000000 1.565347
1554.000000 1.545377
1555.000000 1.524027
1556.000000 1.499336
1557.000000 1.477986
1558.000000 1.458016
1559.000000 1.436665
1560.000000 1.433975
1561.000000 1.412625
1562.000000 1.392654
1563.000000 1.371303
1564.000000 1.346611
1565.000000 1.325260
1566.000000 1.305289
1567.000000 1.283937
1568.000000 1.347969
1569.000000 1.326618
1570.000000 1.306646
1571.000000 1.285294
1572.000000 1.260601
1573.000000 1.239249
1574.000000 1.219277
1575.000000 1.197924
1576.000000 1.195232
1577.000000 1.173879
1578.000000 1.153907
1579.000000 1.132554
1580.000000 1.107860
1581.000000 1.086507
1582.000000 1.066534
1583.000000 1.045180
1584.000000 1.592752
1585.000000 1.571398
1586.000000 1.551424
1587.000000 1.530070
1588.000000 1.505376
1589.000000 1.484021
1590.000000 1.464047
1591.000000 1.442693
1592.000000 1.439999
1593.000000 1.418644
1594.000000 1.398669
1595.000000 1.377314
1596.000000 1.352619
1597.000000 1.331263
1598.000000 1.311288
1599.000000 1.289932
1600.000000 1.417323
1601.000000 1.395968
1602.000000 1.375992
1603.000000 1.354636
1604.000000 1.329939
1605.000000 1.308583
1606.000000 1.288607
1607.000000 1.267250
1608.000000 1.264554
1609.000000 1.243198
1610.000000 1.223221
1611.000000 1.201864
1612.000000 1.177166
1613.000000 1.155809
1614.000000 1.135832
1615.000000 1.114474
1616.000000 1.662042
1617.000000 1.640684
1618.000000 1.620706
1619.000000 1.599348
1620.000000 1.574650
1621.000000 1.553292
1622.000000 1.533313
1623.000000 1.511955
1624.000000 1.509257
1625.000000 1.487898
1626.000000 1.467919
1627.000000 1.446560
1628.000000 1.421861
1629.000000 1.400501
1630.000000 1.380522
1631.000000 1.359163
1632.000000 1.423187
1633.000000 1.401827
1634.000000 1.381847
1635.000000 1.360487
1636.000000 1.335787
1637.000000 1.314426
1638.000000 1.294446
1639.000000 1.273086
1640.000000 1.270386
1641.000000 1.249025
1642.000000 1.229044
1643.000000 1.207683
1644.000000 1.182982
1645.000000 1.161620
1646.000000 1.141639
1647.000000 1.120277
1648.000000 1.667841
1649.000000 1.646479
1650.000000 1.626498
1651.000000 1.605135
1652.000000 1.580433
1653.000000 1.559071
1654.000000 1.539088
1655.000000 1.517726
1656.000000 1.515024
1657.000000 1.493661
1658.000000 1.473678
1659.000000 1.452315
1660.000000 1.427612
1661.000000 1.406249
1662.000000 1.386265
1663.000000 1.364902
1664.000000 1.465404
1665.000000 1.444040
1666.000000 1.424056
1667.000000 1.402692
1668.000000 1.377988
1669.000000 1.356623
1670.000000 1.336639
1671.000000 1.315274
1672.000000 1.312571
1673.000000 1.291206
1674.000000 1.271221
1675.000000 1.249856
1676.000000 1.225151
1677.000000 1.203785
1678.000000 1.183800
1679.000000 1.162434
1680.000000 1.709994
1681.000000 1.688628
1682.000000 1.668642
1683.000000 1.647276
1684.000000 1.622570
1685.000000 1.601204
1686.000000 1.581217
1687.000000 1.559851
1688.000000 1.557145
1689.000000 1.535778
1690.000000 1.515791
1691.000000 1.494424
1692.000000 1.469717
1693.000000 1.448350
1694.000000 1.428362
1695.000000 1.406995
1696.000000 1.471011
1697.000000 1.449643
1698.000000 1.429655
1699.000000 1.408287
1700.000000 1.383579
1701.000000 1.362211
1702.000000 1.342222
1703.000000 1.320854
1704.000000 1.318146
1705.000000 1.296777
1706.000000 1.276788
1707.000000 1.255419
1708.000000 1.230710
1709.000000 1.209341
1710.000000 1.189351
1711.000000 1.167982
1712.000000 1.715537
1713.000000 1.694168
1714.000000 1.674178
1715.000000 1.652808
1716.000000 1.628097
1717.000000 1.606727
1718.000000 1.586737
1719.000000 1.565366
1720.000000 1.562656
1721.000000 1.541286
1722.000000 1.521295
1723.000000 1.499924
1724.000000 1.475212
1725.000000 1.453841
1726.000000 1.433850
1727.000000 1.412478
1728.000000 1.539853
1729.000000 1.518481
1730.000000 1.498489
1731.000000 1.477117
1732.000000 1.452405
1733.000000 1.431033
1734.000000 1.411040
1735.000000 1.389668
1736.000000 1.386956
1737.000000 1.365583
1738.000000 1.345590
1739.000000 1.324217
1740.000000 1.299504
1741.000000 1.278131
1742.000000 1.258137
1743.000000 1.236764
1744.000000 1.784316
1745.000000 1.762942
1746.000000 1.742948
1747.000000 1.721574
1748.000000 1.696860
1749.000000 1.675485
1750.000000 1.655491
1751.000000 1.634116
1752.000000 1.631402
1753.000000 1.610028
1754.000000 1.590033
1755.000000 1.568658
1756.000000 1.543942
1757.000000 1.522567
1758.000000 1.502572
1759.000000 1.481196
1760.000000 1.545204
1761.000000 1.523829
1762.000000 1.503833
1763.000000 1.482457
1764.000000 1.457740
1765.000000 1.436364
1766.000000 1.416368
1767.000000 1.394991
1768.000000 1.392275
1769.000000 1.370899
1770.000000 1.350902
1771.000000 1.329525
1772.000000 1.304807
1773.000000 1.283430
1774.000000 1.263433
1775.000000 1.242055
1776.000000 1.789603
1777.000000 1.768225
1778.000000 1.748227
1779.000000 1.726849
1780.000000 1.702131
1781.000000 1.680753
1782.000000 1.660754
1783.000000 1.639376
1784.000000 1.636658
1785.000000 1.615279
1786.000000 1.595280
1787.000000 1.573901
1788.000000 1.549182
1789.000000 1.527802
1790.000000 1.507803
1791.000000 1.486424
1792.000000 1.515226
1793.000000 1.493846
1794.000000 1.473846
1795.000000 1.452466
1796.000000 1.427746
1797.000000 1.406366
1798.000000 1.386365
1799.000000 1.364985
1800.000000 1.362265
1801.000000 1.340884
1802.000000 1.320883
1803.000000 1.299502
1804.000000 1.274781
1805.000000 1.253400
1806.000000 1.233398
1807.000000 1.212017
1808.000000 1.759561
1809.000000 1.738179
1810.000000 1.718177
1811.000000 1.696795
1812.000000 1.672073
1813.000000 1.650690
1814.000000 1.630688
1815.000000 1.609305
1816.000000 1.606584
1817.000000 1.585201
1818.000000 1.565198
1819.000000 1.543815
1820.000000 1.519091
1821.000000 1.497708
1822.000000 1.477705
1823.000000 1.456321
1824.000000 1.520321
1825.000000 1.498938
1826.000000 1.478934
1827.000000 1.457550
1828.000000 1.432825
1829.000000 1.411441
1830.000000 1.391437
1831.000000 1.370052
1832.000000 1.367328
1833.000000 1.345944
1834.000000 1.325939
1835.000000 1.304554
1836.000000 1.279828
1837.000000 1.258443
1838.000000 1.238438
1839.000000 1.217052
1840.000000 1.764592
1841.000000 1.743206
1842.000000 1.723200
1843.000000 1.701814
1844.000000 1.677088
1845.000000 1.655702
1846.000000 1.635695
1847.000000 1.614309
1848.000000 1.611583
1849.000000 1.590196
1850.000000 1.570189
1851.000000 1.548802
1852.000000 1.524075
1853.000000 1.502687
1854.000000 1.482680
1855.000000 1.461293
1856.000000 1.588652
1857.000000 1.567264
1858.000000 1.547256
1859.000000 1.525868
1860.000000 1.501140
1861.000000 1.479751
1862.000000 1.459743
1863.000000 1.438354
1864.000000 1.435627
1865.000000 1.414238
1866.000000 1.394229
1867.000000 1.372840
1868.000000 1.348110
1869.000000 1.326721
1870.000000 1.306712
1871.000000 1.285322
1872.000000 1.832858
1873.000000 1.811468
1874.000000 1.791458
1875.000000 1.770068
1876.000000 1.745338
1877.000000 1.723948
1878.000000 1.703937
1879.000000 1.682547
1880.000000 1.679817
1881.000000 1.658426
1882.000000 1.638415
1883.000000 1.617024
1884.000000 1.592293
1885.000000 1.570902
1886.000000 1.550890
1887.000000 1.529499
1888.000000 1.593491
1889.000000 1.572099
1890.000000 1.552087
1891.000000 1.530695
1892.000000 1.505963
1893.000000 1.484571
1894.000000 1.464558
1895.000000 1.443166
1896.000000 1.440434
1897.000000 1.419041
1898.000000 1.399028
1899.000000 1.377635
1900.000000 1.352902
1901.000000 1.331508
1902.000000 1.311495
1903.000000 1.290102
1904.000000 1.837633
1905.000000 1.816239
1906.000000 1.796226
1907.000000 1.774832
1908.000000 1.750097
1909.000000 1.728703
1910.000000 1.708689
1911.000000 1.687294
1912.000000 1.684560
1913.000000 1.663165
1914.000000 1.643151
1915.000000 1.621756
1916.000000 1.597020
1917.000000 1.575625
1918.000000 1.555610
1919.000000 1.534214
1920.000000 1.634684
1921.000000 1.613288
1922.000000 1.593272
1923.000000 1.571876
1924.000000 1.547140
1925.000000 1.525743
1926.000000 1.505727
1927.000000 1.484331
1928.000000 1.481595
1929.000000 1.460198
1930.000000 1.440181
1931.000000 1.418784
1932.000000 1.394047
1933.000000 1.372649
1934.000000 1.352632
1935.000000 1.331235
1936.000000 1.878762
1937.000000 1.857364
1938.000000 1.837347
1939.000000 1.815949
1940.000000 1.791210
1941.000000 1.769812
1942.000000 1.749794
1943.000000 1.728395
1944.000000 1.725657
1945.000000 1.704258
1946.000000 1.684240
1947.000000 1.662840
1948.000000 1.638101
1949.000000 1.616702
1950.000000 1.596683
1951.000000 1.575283
1952.000000 1.639267
1953.000000 1.617867
1954.000000 1.597847
1955.000000 1.576447
1956.000000 1.551707
1957.000000 1.530307
1958.000000 1.510286
1959.000000 1.488886
1960.000000 1.486146
1961.000000 1.464745
1962.000000 1.444724
1963.000000 1.423323
1964.000000 1.398582
1965.000000 1.377181
1966.000000 1.357159
1967.000000 1.335758
1968.000000 1.883282
1969.000000 1.861880
1970.000000 1.841858
1971.000000 1.820456
1972.000000 1.795714
1973.000000 1.774311
1974.000000 1.754289
1975.000000 1.732886
1976.000000 1.730144
1977.000000 1.708742
1978.000000 1.688719
1979.000000 1.667316
1980.000000 1.642572
1981.000000 1.621169
1982.000000 1.601146
1983.000000 1.579742
1984.000000 1.707085
1985.000000 1.685681
1986.000000 1.665658
1987.000000 1.644254
1988.000000 1.619509
1989.000000 1.598105
1990.000000 1.578081
1991.000000 1.556676
1992.000000 1.553932
1993.000000 1.532527
1994.000000 1.512503
1995.000000 1.491097
1996.000000 1.466352
1997.000000 1.444947
1998.000000 1.424922
1999.000000 1.403516
2000.000000 1.951036
2001.000000 1.929630
2002.000000 1.909604
2003.000000 1.888198
2004.000000 1.863452
2005.000000 1.842045
2006.000000 1.822019
2007.000000 1.800612
2008.000000 1.797867
2009.000000 1.776460
2010.000000 1.756433
2011.000000 1.735026
2012.000000 1.710279
2013.000000 1.688871
2014.000000 1.668844
2015.000000 1.647436
2016.000000 1.711413
2017.000000 1.690005
2018.000000 1.669977
2019.000000 1.648569
2020.000000 1.623821
2021.000000 1.602412
2022.000000 1.582384
2023.000000 1.560975
2024.000000 1.558227
2025.000000 1.536819
2026.000000 1.516790
2027.000000 1.495381
2028.000000 1.470631
2029.000000 1.449222
2030.000000 1.429193
2031.000000 1.407783
2032.000000 1.955299
2033.000000 1.933889
2034.000000 1.913859
2035.000000 1.892449
2036.000000 1.867699
2037.000000 1.846289
2038.000000 1.826258
2039.000000 1.804848
2040.000000 1.802098
2041.000000 1.780687
2042.000000 1.760656
2043.000000 1.739245
2044.000000 1.714494
2045.000000 1.693083
2046.000000 1.673051
2047.000000 1.651640
2048.000000 -0.173112
2049.000000 -0.194524
2050.000000 -0.214556
2051.000000 -0.235968
2052.000000 -0.260720
2053.000000 -0.282133
2054.000000 -0.302165
2055.000000 -0.323578
2056.000000 -0.326329
2057.000000 -0.347742
2058.000000 -0.367775
2059.000000 -0.389188
2060.000000 -0.413941
2061.000000 -0.435355
2062.000000 -0.455388
2063.000000 -0.476802
2064.000000 0.070710
2065.000000 0.049296
2066.000000 0.029262
2067.000000 0.007848
2068.000000 -0.016906
2069.000000 -0.038320
2070.000000 -0.058355
2071.000000 -0.079769
2072.000000 -0.082523
2073.000000 -0.103938
2074.000000 -0.123973
2075.000000 -0.145388
2076.000000 -0.170143
2077.000000 -0.191558
2078.000000 -0.211594
2079.000000 -0.233009
2080.000000 -0.169041
2081.000000 -0.190457
2082.000000 -0.210493
2083.000000 -0.231909
2084.000000 -0.256665
2085.000000 -0.278081
2086.000000 -0.298118
2087.000000 -0.319534
2088.000000 -0.322290
2089.000000 -0.343707
2090.000000 -0.363744
2091.000000 -0.385161
2092.000000 -0.409918
2093.000000 -0.431335
2094.000000 -0.451373
2095.000000 -0.472790
2096.000000 0.074717
2097.000000 0.053300
2098.000000 0.033262
2099.000000 0.011844
2100.000000 -0.012915
2101.000000 -0.034333
2102.000000 -0.054371
2103.000000 -0.075790
2104.000000 -0.078548
2105.000000 -0.099966
2106.000000 -0.120005
2107.000000 -0.141424
2108.000000 -0.166184
2109.000000 -0.187603
2110.000000 -0.207642
2111.000000 -0.229062
2112.000000 -0.101735
2113.000000 -0.123155
2114.000000 -0.143195
2115.000000 -0.164615
2116.000000 -0.189375
2117.000000 -0.210795
2118.000000 -0.230836
2119.000000 -0.252256
2120.000000 -0.255016
2121.000000 -0.276437
2122.000000 -0.296478
2123.000000 -0.317899
2124.000000 -0.342660
2125.000000 -0.364081
2126.000000 -0.384123
2127.000000 -0.405544
2128.000000 0.141959
2129.000000 0.120538
2130.000000 0.100496
2131.000000 0.079074
2132.000000 0.054311
2133.000000 0.032889
2134.000000 0.012847
2135.000000 -0.008576
2136.000000 -0.011338
2137.000000 -0.032760
2138.000000 -0.052803
2139.000000 -0.074226
2140.000000 -0.098990
2141.000000 -0.120413
2142.000000 -0.140456
2143.000000 -0.161880
2144.000000 -0.097920
2145.000000 -0.119343
2146.000000 -0.139387
2147.000000 -0.160811
2148.000000 -0.185576
2149.000000 -0.207000
2150.000000 -0.227044
2151.000000 -0.248469
2152.000000 -0.251233
2153.000000 -0.272657
2154.000000 -0.292702
2155.000000 -0.314127
2156.000000 -0.338893
2157.000000 -0.360318
2158.000000 -0.380363
2159.000000 -0.401789
2160.000000 0.145711
2161.000000 0.124285
2162.000000 0.104239
2163.000000 0.082813
2164.000000 0.058047
2165.000000 0.036620
2166.000000 0.016574
2167.000000 -0.004852
2168.000000 -0.007618
2169.000000 -0.029045
2170.000000 -0.049092
2171.000000 -0.070519
2172.000000 -0.095286
2173.000000 -0.116714
2174.000000 -0.136761
2175.000000 -0.158188
2176.000000 -0.057751
2177.000000 -0.079179
2178.000000 -0.099226
2179.000000 -0.120654
2180.000000 -0.145423
2181.000000 -0.166851
2182.000000 -0.186899
2183.000000 -0.208328
2184.000000 -0.211096
2185.000000 -0.232525
2186.000000 -0.252573
2187.000000 -0.274002
2188.000000 -0.298772
2189.000000 -0.320201
2190.000000 -0.340250
2191.000000 -0.361680
2192.000000 0.185816
2193.000000 0.164386
2194.000000 0.144336
2195.000000 0.122906
2196.000000 0.098136
2197.000000 0.076705
2198.000000 0.056655
2199.000000 0.035225
2200.000000 0.032455
2201.000000 0.011024
2202.000000 -0.009027
2203.000000 -0.030458
2204.000000 -0.055229
2205.000000 -0.076661
2206.000000 -0.096712
2207.000000 -0.118144
2208.000000 -0.054191
2209.000000 -0.075623
2210.000000 -0.095675
2211.000000 -0.117107
2212.000000 -0.141879
2213.000000 -0.163312
2214.000000 -0.183364
2215.000000 -0.204797
2216.000000 -0.207568
2217.000000 -0.229001
2218.000000 -0.249054
2219.000000 -0.270487
2220.000000 -0.295260
2221.000000 -0.316694
2222.000000 -0.336747
2223.000000 -0.358181
2224.000000 0.189311
2225.000000 0.167877
2226.000000 0.147823
2227.000000 0.126389
2228.000000 0.101615
2229.000000 0.080181
2230.000000 0.060126
2231.000000 0.038692
2232.000000 0.035918
2233.000000 0.014483
2234.000000 -0.005572
2235.000000 -0.027007
2236.000000 -0.051782
2237.000000 -0.073217
2238.000000 -0.093273
2239.000000 -0.114708
2240.000000 0.012603
2241.000000 -0.008833
2242.000000 -0.028889
2243.000000 -0.050325
2244.000000 -0.075101
2245.000000 -0.096538
2246.000000 -0.116594
2247.000000 -0.138030
2248.000000 -0.140806
2249.000000 -0.162243
2250.000000 -0.182300
2251.000000 -0.203737
2252.000000 -0.228514
2253.000000 -0.249952
2254.000000 -0.270009
2255.000000 -0.291447
2256.000000 0.256041
2257.000000 0.234603
2258.000000 0.214545
2259.000000 0.193107
2260.000000 0.168329
2261.000000 0.146891
2262.000000 0.126832
2263.000000 0.105394
2264.000000 0.102616
2265.000000 0.081177
2266.000000 0.061118
2267.000000 0.039679
2268.000000 0.014900
2269.000000 -0.006539
2270.000000 -0.026599
2271.000000 -0.048038
2272.000000 0.015906
2273.000000 -0.005534
2274.000000 -0.025594
2275.000000 -0.047034
2276.000000 -0.071814
2277.000000 -0.093254
2278.000000 -0.113315
2279.000000 -0.134755
2280.000000 -0.137535
2281.000000 -0.158976
2282.000000 -0.179037
2283.000000 -0.200478
2284.000000 -0.225259
2285.000000 -0.246700
2286.000000 -0.266762
2287.000000 -0.288203
2288.000000 0.259280
2289.000000 0.237839
2290.000000 0.217777
2291.000000 0.196335
2292.000000 0.171552
2293.000000 0.150110
2294.000000 0.130048
2295.000000 0.108605
2296.000000 0.105823
2297.000000 0.084381
2298.000000 0.064318
2299.000000 0.042875
2300.000000 0.018091
2301.000000 -0.003352
2302.000000 -0.023415
2303.000000 -0.044859
2304.000000 -0.016120
2305.000000 -0.037564
2306.000000 -0.057628
2307.000000 -0.079072
2308.000000 -0.103856
2309.000000 -0.125301
2310.000000 -0.145365
2311.000000 -0.166809
2312.000000 -0.169593
2313.000000 -0.191038
2314.000000 -0.211103
2315.000000 -0.232548
2316.000000 -0.257333
2317.000000 -0.278779
2318.000000 -0.298844
2319.000000 -0.320290
2320.000000 0.227190
2321.000000 0.205744
2322.000000 0.185679
2323.000000 0.164232
2324.000000 0.139446
2325.000000 0.118000
2326.000000 0.097934
2327.000000 0.076487
2328.000000 0.073701
2329.000000 0.052254
2330.000000 0.032187
2331.000000 0.010740
2332.000000 -0.014047
2333.000000 -0.035494
2334.000000 -0.055562
2335.000000 -0.077009
2336.000000 -0.013073
2337.000000 -0.034521
2338.000000 -0.054589
2339.000000 -0.076037
2340.000000 -0.100825
2341.000000 -0.122273
2342.000000 -0.142342
2343.000000 -0.163790
2344.000000 -0.166578
2345.000000 -0.188027
2346.000000 -0.208096
2347.000000 -0.229545
2348.000000 -0.254334
2349.000000 -0.275783
2350.000000 -0.295853
2351.000000 -0.317302
2352.000000 0.230173
2353.000000 0.208724
2354.000000 0.188654
2355.000000 0.167204
2356.000000 0.142413
2357.000000 0.120963
2358.000000 0.100893
2359.000000 0.079442
2360.000000 0.076652
2361.000000 0.055202
2362.000000 0.035131
2363.000000 0.013680
2364.000000 -0.011112
2365.000000 -0.032563
2366.000000 -0.052634
2367.000000 -0.074086
2368.000000 0.053209
2369.000000 0.031757
2370.000000 0.011686
2371.000000 -0.009767
2372.000000 -0.034559
2373.000000 -0.056011
2374.000000 -0.076083
2375.000000 -0.097536
2376.000000 -0.100328
2377.000000 -0.121781
2378.000000 -0.141854
2379.000000 -0.163307
2380.000000 -0.188100
2381.000000 -0.209553
2382.000000 -0.229627
2383.000000 -0.251080
2384.000000 0.296392
2385.000000 0.274938
2386.000000 0.254864
2387.000000 0.233410
2388.000000 0.208616
2389.000000 0.187161
2390.000000 0.167087
2391.000000 0.145632
2392.000000 0.142839
2393.000000 0.121384
2394.000000 0.101309
2395.000000 0.079854
2396.000000 0.055059
2397.000000 0.033603
2398.000000 0.013528
2399.000000 -0.007928
2400.000000 0.056000
2401.000000 0.034545
2402.000000 0.014469
2403.000000 -0.006987
2404.000000 -0.031784
2405.000000 -0.053240
2406.000000 -0.073316
2407.000000 -0.094773
2408.000000 -0.097569
2409.000000 -0.119025
2410.000000 -0.139102
2411.000000 -0.160559
2412.000000 -0.185357
2413.000000 -0.206814
2414.000000 -0.226891
2415.000000 -0.248349
2416.000000 0.299119
2417.000000 0.277661
2418.000000 0.257583
2419.000000 0.236125
2420.000000 0.211327
2421.000000 0.189869
2422.000000 0.169790
2423.000000 0.148332
2424.000000 0.145534
2425.000000 0.124075
2426.000000 0.103996
2427.000000 0.082537
2428.000000 0.057738
2429.000000 0.036279
2430.000000 0.016199
2431.000000 -0.005260
2432.000000 0.095145
2433.000000 0.073686
2434.000000 0.053606
2435.000000 0.032146
2436.000000 0.007345
2437.000000 -0.014115
2438.000000 -0.034195
2439.000000 -0.055656
2440.000000 -0.058456
2441.000000 -0.079916
2442.000000 -0.099997
2443.000000 -0.121458
2444.000000 -0.146260
2445.000000 -0.167721
2446.000000 -0.187802
2447.000000 -0.209264
2448.000000 0.338200
2449.000000 0.316738
2450.000000 0.296656
2451.000000 0.275194
2452.000000 0.250392
2453.000000 0.228930
2454.000000 0.208847
2455.000000 0.187385
2456.000000 0.184583
2457.000000 0.163120
2458.000000 0.143037
2459.000000 0.121574
2460.000000 0.096771
2461.000000 0.075307
2462.000000 0.055224
2463.000000 0.033761
2464.000000 0.097681
2465.000000 0.076217
2466.000000 0.056133
2467.000000 0.034669
2468.000000 0.009865
2469.000000 -0.011600
2470.000000 -0.031684
2471.000000 -0.053148
2472.000000 -0.055952
2473.000000 -0.077417
2474.000000 -0.097502
2475.000000 -0.118967
2476.000000 -0.143772
2477.000000 -0.165238
2478.000000 -0.185323
2479.000000 -0.206789
2480.000000 0.340671
2481.000000 0.319205
2482.000000 0.299119
2483.000000 0.277653
2484.000000 0.252847
2485.000000 0.231381
2486.000000 0.211294
2487.000000 0.189828
2488.000000 0.187022
2489.000000 0.165555
2490.000000 0.145468
2491.000000 0.124001
2492.000000 0.099194
2493.000000 0.077727
2494.000000 0.057639
2495.000000 0.036172
2496.000000 0.163451
2497.000000 0.141983
2498.000000 0.121895
2499.000000 0.100427
2500.000000 0.075619
2501.000000 0.054151
2502.000000 0.034062
2503.000000 0.012594
2504.000000 0.009786
2505.000000 -0.011683
2506.000000 -0.031772
2507.000000 -0.053241
2508.000000 -0.078050
2509.000000 -0.099520
2510.000000 -0.119609
2511.000000 -0.141078
2512.000000 0.406377
2513.000000 0.384907
2514.000000 0.364818
2515.000000 0.343348
2516.000000 0.318537
2517.000000 0.297067
2518.000000 0.276977
2519.000000 0.255506
2520.000000 0.252696
2521.000000 0.231225
2522.000000 0.211135
2523.000000 0.189664
2524.000000 0.164852
2525.000000 0.143381
2526.000000 0.123290
2527.000000 0.101818
2528.000000 0.165730
2529.000000 0.144258
2530.000000 0.124167
2531.000000 0.102694
2532.000000 0.077882
2533.000000 0.056410
2534.000000 0.036317
2535.000000 0.014845
2536.000000 0.012033
2537.000000 -0.009440
2538.000000 -0.029533
2539.000000 -0.051006
2540.000000 -0.075819
2541.000000 -0.097292
2542.000000 -0.117386
2543.000000 -0.138859
2544.000000 0.408593
2545.000000 0.387119
2546.000000 0.367025
2547.000000 0.345551
2548.000000 0.320737
2549.000000 0.299262
2550.000000 0.279168
2551.000000 0.257693
2552.000000 0.254880
2553.000000 0.233405
2554.000000 0.213310
2555.000000 0.191835
2556.000000 0.167020
2557.000000 0.145544
2558.000000 0.125449
2559.000000 0.103973
2560.000000 -0.092610
2561.000000 -0.114086
2562.000000 -0.134182
2563.000000 -0.155658
2564.000000 -0.180474
2565.000000 -0.201950
2566.000000 -0.222047
2567.000000 -0.243523
2568.000000 -0.246339
2569.000000 -0.267816
2570.000000 -0.287913
2571.000000 -0.309390
2572.000000 -0.334207
2573.000000 -0.355685
2574.000000 -0.375782
2575.000000 -0.397259
2576.000000 0.150188
2577.000000 0.128710
2578.000000 0.108613
2579.000000 0.087135
2580.000000 0.062316
2581.000000 0.040838
2582.000000 0.020740
2583.000000 -0.000739
2584.000000 -0.003557
2585.000000 -0.025036
2586.000000 -0.045134
2587.000000 -0.066613
2588.000000 -0.091433
2589.000000 -0.112912
2590.000000 -0.133011
2591.000000 -0.154491
2592.000000 -0.090587
2593.000000 -0.112067
2594.000000 -0.132167
2595.000000 -0.153647
2596.000000 -0.178467
2597.000000 -0.199947
2598.000000 -0.220048
2599.000000 -0.241528
2600.000000 -0.244348
2601.000000 -0.265829
2602.000000 -0.285930
2603.000000 -0.307411
2604.000000 -0.332232
2605.000000 -0.353713
2606.000000 -0.373815
2607.000000 -0.395296
2608.000000 0.152148
2609.000000 0.130666
2610.000000 0.110564
2611.000000 0.089082
2612.000000 0.064260
2613.000000 0.042777
2614.000000 0.022675
2615.000000 0.001192
2616.000000 -0.001629
2617.000000 -0.023112
2618.000000 -0.043215
2619.000000 -0.064698
2620.000000 -0.089521
2621.000000 -0.111005
2622.000000 -0.131108
2623.000000 -0.152592
2624.000000 -0.025329
2625.000000 -0.046813
2626.000000 -0.066916
2627.000000 -0.088400
2628.000000 -0.113225
2629.000000 -0.134709
2630.000000 -0.154813
2631.000000 -0.176298
2632.000000 -0.179122
2633.000000 -0.200607
2634.000000 -0.220711
2635.000000 -0.242196
2636.000000 -0.267022
2637.000000 -0.288507
2638.000000 -0.308612
2639.000000 -0.330098
2640.000000 0.217342
2641.000000 0.195856
2642.000000 0.175750
2643.000000 0.154264
2644.000000 0.129438
2645.000000 0.107951
2646.000000 0.087845
2647.000000 0.066358
2648.000000 0.063533
2649.000000 0.042046
2650.000000 0.021939
2651.000000 0.000452
2652.000000 -0.024375
2653.000000 -0.045863
2654.000000 -0.065970
2655.000000 -0.087458
2656.000000 -0.023561
2657.000000 -0.045049
2658.000000 -0.065157
2659.000000 -0.086645
2660.000000 -0.111473
2661.000000 -0.132962
2662.000000 -0.153070
2663.000000 -0.174559
2664.000000 -0.177386
2665.000000 -0.198875
2666.000000 -0.218984
2667.000000 -0.240473
2668.000000 -0.265302
2669.000000 -0.286792
2670.000000 -0.306901
2671.000000 -0.328391
2672.000000 0.219045
2673.000000 0.197555
2674.000000 0.177445
2675.000000 0.155955
2676.000000 0.131125
2677.000000 0.109635
2678.000000 0.089524
2679.000000 0.068034
2680.000000 0.065204
2681.000000 0.043713
2682.000000 0.023602
2683.000000 0.002111
2684.000000 -0.022720
2685.000000 -0.044211
2686.000000 -0.064323
2687.000000 -0.085814
2688.000000 0.014560
2689.000000 -0.006932
2690.000000 -0.027044
2691.000000 -0.048536
2692.000000 -0.073369
2693.000000 -0.094861
2694.000000 -0.114973
2695.000000 -0.136466
2696.000000 -0.139298
2697.000000 -0.160790
2698.000000 -0.180903
2699.000000 -0.202396
2700.000000 -0.227230
2701.000000 -0.248723
2702.000000 -0.268836
2703.000000 -0.290330
2704.000000 0.257102
2705.000000 0.235608
2706.000000 0.215494
2707.000000 0.194000
2708.000000 0.169166
2709.000000 0.147672
2710.000000 0.127557
2711.000000 0.106063
2712.000000 0.103229
2713.000000 0.081734
2714.000000 0.061619
2715.000000 0.040124
2716.000000 0.015289
2717.000000 -0.006206
2718.000000 -0.026322
2719.000000 -0.047817
2720.000000 0.016071
2721.000000 -0.005425
2722.000000 -0.025541
2723.000000 -0.047037
2724.000000 -0.071873
2725.000000 -0.093370
2726.000000 -0.113486
2727.000000 -0.134982
2728.000000 -0.137818
2729.000000 -0.159315
2730.000000 -0.179432
2731.000000 -0.200929
2732.000000 -0.225766
2733.000000 -0.247264
2734.000000 -0.267381
2735.000000 -0.288878
2736.000000 0.258549
2737.000000 0.237051
2738.000000 0.216934
2739.000000 0.195436
2740.000000 0.170597
2741.000000 0.149099
2742.000000 0.128981
2743.000000 0.107482
2744.000000 0.104644
2745.000000 0.083145
2746.000000 0.063027
2747.000000 0.041527
2748.000000 0.016688
2749.000000 -0.004811
2750.000000 -0.024930
2751.000000 -0.046430
2752.000000 0.080817
2753.000000 0.059317
2754.000000 0.039197
2755.000000 0.017697
2756.000000 -0.007143
2757.000000 -0.028643
2758.000000 -0.048764
2759.000000 -0.070264
2760.000000 -0.073104
2761.000000 -0.094605
2762.000000 -0.114726
2763.000000 -0.136227
2764.000000 -0.161068
2765.000000 -0.182569
2766.000000 -0.202691
2767.000000 -0.224192
2768.000000 0.323231
2769.000000 0.301730
2770.000000 0.281608
2771.000000 0.260106
2772.000000 0.235263
2773.000000 0.213761
2774.000000 0.193639
2775.000000 0.172136
2776.000000 0.169294
2777.000000 0.147792
2778.000000 0.127669
2779.000000 0.106166
2780.000000 0.081322
2781.000000 0.059819
2782.000000 0.039696
2783.000000 0.018192
2784.000000 0.082072
2785.000000 0.060568
2786.000000 0.040445
2787.000000 0.018941
2788.000000 -0.005904
2789.000000 -0.027408
2790.000000 -0.047532
2791.000000 -0.069037
2792.000000 -0.071881
2793.000000 -0.093386
2794.000000 -0.113510
2795.000000 -0.135016
2796.000000 -0.159861
2797.000000 -0.181366
2798.000000 -0.201491
2799.000000 -0.222997
2800.000000 0.324423
2801.000000 0.302917
2802.000000 0.282791
2803.000000 0.261285
2804.000000 0.236439
2805.000000 0.214932
2806.000000 0.194806
2807.000000 0.173299
2808.000000 0.170454
2809.000000 0.148947
2810.000000 0.128820
2811.000000 0.107313
2812.000000 0.082466
2813.000000 0.060958
2814.000000 0.040831
2815.000000 0.019323
2816.000000 0.047998
2817.000000 0.026490
2818.000000 0.006362
2819.000000 -0.015146
2820.000000 -0.039994
2821.000000 -0.061502
2822.000000 -0.081631
2823.000000 -0.103139
2824.000000 -0.105987
2825.000000 -0.127496
2826.000000 -0.147625
2827.000000 -0.169134
2828.000000 -0.193983
2829.000000 -0.215492
2830.000000 -0.235622
2831.000000 -0.257131
2832.000000 0.290284
2833.000000 0.268775
2834.000000 0.248645
2835.000000 0.227135
2836.000000 0.202284
2837.000000 0.180774
2838.000000 0.160644
2839.000000 0.139133
2840.000000 0.136283
2841.000000 0.114773
2842.000000 0.094642
2843.000000 0.073131
2844.000000 0.048279
2845.000000 0.026768
2846.000000 0.006637
2847.000000 -0.014875
2848.000000 0.048997
2849.000000 0.027485
2850.000000 0.007354
2851.000000 -0.014158
2852.000000 -0.039011
2853.000000 -0.060523
2854.000000 -0.080655
2855.000000 -0.102168
2856.000000 -0.105020
2857.000000 -0.126533
2858.000000 -0.146665
2859.000000 -0.168178
2860.000000 -0.193032
2861.000000 -0.214545
2862.000000 -0.234678
2863.000000 -0.256192
2864.000000 0.291220
2865.000000 0.269706
2866.000000 0.249572
2867.000000 0.228058
2868.000000 0.203204
2869.000000 0.181689
2870.000000 0.161555
2871.000000 0.140040
2872.000000 0.137187
2873.000000 0.115672
2874.000000 0.095537
2875.000000 0.074022
2876.000000 0.049167
2877.000000 0.027651
2878.000000 0.007516
2879.000000 -0.014000
2880.000000 0.113231
2881.000000 0.091716
2882.000000 0.071580
2883.000000 0.050064
2884.000000 0.025207
2885.000000 0.003691
2886.000000 -0.016445
2887.000000 -0.037962
2888.000000 -0.040818
2889.000000 -0.062334
2890.000000 -0.082471
2891.000000 -0.103988
2892.000000 -0.128846
2893.000000 -0.150363
2894.000000 -0.170500
2895.000000 -0.192018
2896.000000 0.355390
2897.000000 0.333872
2898.000000 0.313734
2899.000000 0.292216
2900.000000 0.267358
2901.000000 0.245840
2902.000000 0.225701
2903.000000 0.204183
2904.000000 0.201325
2905.000000 0.179806
2906.000000 0.159667
2907.000000 0.138148
2908.000000 0.113289
2909.000000 0.091769
2910.000000 0.071630
2911.000000 0.050111
2912.000000 0.113975
2913.000000 0.092455
2914.000000 0.072315
2915.000000 0.050795
2916.000000 0.025935
2917.000000 0.004414
2918.000000 -0.015726
2919.000000 -0.037247
2920.000000 -0.040106
2921.000000 -0.061627
2922.000000 -0.081768
2923.000000 -0.103289
2924.000000 -0.128150
2925.000000 -0.149672
2926.000000 -0.169813
2927.000000 -0.191335
2928.000000 0.356069
2929.000000 0.334547
2930.000000 0.314405
2931.000000 0.292883
2932.000000 0.268021
2933.000000 0.246499
2934.000000 0.226356
2935.000000 0.204834
2936.000000 0.201972
2937.000000 0.180449
2938.000000 0.160306
2939.000000 0.138783
2940.000000 0.113920
2941.000000 0.092397
2942.000000 0.072253
2943.000000 0.050730
2944.000000 0.151072
2945.000000 0.129548
2946.000000 0.109404
2947.000000 0.087880
2948.000000 0.063016
2949.000000 0.041491
2950.000000 0.021347
2951.000000 -0.000178
2952.000000 -0.003041
2953.000000 -0.024566
2954.000000 -0.044711
2955.000000 -0.066236
2956.000000 -0.091101
2957.000000 -0.112627
2958.000000 -0.132772
2959.000000 -0.154298
2960.000000 0.393102
2961.000000 0.371576
2962.000000 0.351430
2963.000000 0.329904
2964.000000 0.305038
2965.000000 0.283512
2966.000000 0.263365
2967.000000 0.241839
2968.000000 0.238973
2969.000000 0.217446
2970.000000 0.197299
2971.000000 0.175772
2972.000000 0.150905
2973.000000 0.129378
2974.000000 0.109230
2975.000000 0.087703
2976.000000 0.151559
2977.000000 0.130031
2978.000000 0.109883
2979.000000 0.088355
2980.000000 0.063487
2981.000000 0.041959
2982.000000 0.021810
2983.000000 0.000282
2984.000000 -0.002586
2985.000000 -0.024115
2986.000000 -0.044264
2987.000000 -0.065793
2988.000000 -0.090662
2989.000000 -0.112191
2990.000000 -0.132341
2991.000000 -0.153870
2992.000000 0.393525
2993.000000 0.371996
2994.000000 0.351846
2995.000000 0.330316
2996.000000 0.305445
2997.000000 0.283915
2998.000000 0.263765
2999.000000 0.242234
3000.000000 0.239364
3001.000000 0.217834
3002.000000 0.197683
3003.000000 0.176152
3004.000000 0.151280
3005.000000 0.129749
3006.000000 0.109598
3007.000000 0.088066
3008.000000 0.215281
3009.000000 0.193749
3010.000000 0.173597
3011.000000 0.152065
3012.000000 0.127193
3013.000000 0.105661
3014.000000 0.085508
3015.000000 0.063976
3016.000000 0.061104
3017.000000 0.039571
3018.000000 0.019418
3019.000000 -0.002115
3020.000000 -0.026988
3021.000000 -0.048521
3022.000000 -0.068675
3023.000000 -0.090208
3024.000000 0.457184
3025.000000 0.435650
3026.000000 0.415496
3027.000000 0.393962
3028.000000 0.369087
3029.000000 0.347553
3030.000000 0.327399
3031.000000 0.305864
3032.000000 0.302990
3033.000000 0.281456
3034.000000 0.261301
3035.000000 0.239766
3036.000000 0.214890
3037.000000 0.193355
3038.000000 0.173200
3039.000000 0.151664
3040.000000 0.215512
3041.000000 0.193977
3042.000000 0.173821
3043.000000 0.152285
3044.000000 0.127408
3045.000000 0.105872
3046.000000 0.085716
3047.000000 0.064179
3048.000000 0.061303
3049.000000 0.039767
3050.000000 0.019610
3051.000000 -0.001927
3052.000000 -0.026805
3053.000000 -0.048342
3054.000000 -0.068499
3055.000000 -0.090037
3056.000000 0.457351
3057.000000 0.435813
3058.000000 0.415655
3059.000000 0.394117
3060.000000 0.369239
3061.000000 0.347700
3062.000000 0.327542
3063.000000 0.306004
3064.000000 0.303126
3065.000000 0.281587
3066.000000 0.261428
3067.000000 0.239889
3068.000000 0.215010
3069.000000 0.193470
3070.000000 0.173311
3071.000000 0.151772
3072.000000 -0.239445
3073.000000 -0.260984
3074.000000 -0.281144
3075.000000 -0.302684
3076.000000 -0.327565
3077.000000 -0.349105
3078.000000 -0.369265
3079.000000 -0.390806
3080.000000 -0.393686
3081.000000 -0.415226
3082.000000 -0.435387
3083.000000 -0.456928
3084.000000 -0.481810
3085.000000 -0.503351
3086.000000 -0.523512
3087.000000 -0.545054
3088.000000 0.002330
3089.000000 -0.019212
3090.000000 -0.039374
3091.000000 -0.060916
3092.000000 -0.085798
3093.000000 -0.107340
3094.000000 -0.127503
3095.000000 -0.149045
3096.000000 -0.151927
3097.000000 -0.173470
3098.000000 -0.193633
3099.000000 -0.215176
3100.000000 -0.240059
3101.000000 -0.261603
3102.000000 -0.281766
3103.000000 -0.303309
3104.000000 -0.239469
3105.000000 -0.261013
3106.000000 -0.281177
3107.000000 -0.302721
3108.000000 -0.327605
3109.000000 -0.349150
3110.000000 -0.369314
3111.000000 -0.390859
3112.000000 -0.393742
3113.000000 -0.415287
3114.000000 -0.435452
3115.000000 -0.456997
3116.000000 -0.481882
3117.000000 -0.503428
3118.000000 -0.523593
3119.000000 -0.545139
3120.000000 0.002241
3121.000000 -0.019305
3122.000000 -0.039471
3123.000000 -0.061017
3124.000000 -0.085903
3125.000000 -0.107449
3126.000000 -0.127616
3127.000000 -0.149162
3128.000000 -0.152048
3129.000000 -0.173595
3130.000000 -0.193762
3131.000000 -0.215309
3132.000000 -0.240196
3133.000000 -0.261743
3134.000000 -0.281911
3135.000000 -0.303458
3136.000000 -0.176259
3137.000000 -0.197807
3138.000000 -0.217975
3139.000000 -0.239523
3140.000000 -0.264411
3141.000000 -0.285959
3142.000000 -0.306128
3143.000000 -0.327676
3144.000000 -0.330564
3145.000000 -0.352113
3146.000000 -0.372282
3147.000000 -0.393831
3148.000000 -0.418720
3149.000000 -0.440270
3150.000000 -0.460439
3151.000000 -0.481988
3152.000000 0.065387
3153.000000 0.043837
3154.000000 0.023668
3155.000000 0.002118
3156.000000 -0.022773
3157.000000 -0.044323
3158.000000 -0.064493
3159.000000 -0.086044
3160.000000 -0.088934
3161.000000 -0.110485
3162.000000 -0.130655
3163.000000 -0.152206
3164.000000 -0.177098
3165.000000 -0.198649
3166.000000 -0.218820
3167.000000 -0.240372
3168.000000 -0.176540
3169.000000 -0.198092
3170.000000 -0.218264
3171.000000 -0.239816
3172.000000 -0.264708
3173.000000 -0.286260
3174.000000 -0.306433
3175.000000 -0.327985
3176.000000 -0.330877
3177.000000 -0.352430
3178.000000 -0.372603
3179.000000 -0.394156
3180.000000 -0.419049
3181.000000 -0.440602
3182.000000 -0.460776
3183.000000 -0.482329
3184.000000 0.065043
3185.000000 0.043489
3186.000000 0.023315
3187.000000 0.001761
3188.000000 -0.023133
3189.000000 -0.044688
3190.000000 -0.064862
3191.000000 -0.086417
3192.000000 -0.089310
3193.000000 -0.110865
3194.000000 -0.131040
3195.000000 -0.152595
3196.000000 -0.177491
3197.000000 -0.199046
3198.000000 -0.219221
3199.000000 -0.240777
3200.000000 -0.140467
3201.000000 -0.162023
3202.000000 -0.182199
3203.000000 -0.203755
3204.000000 -0.228651
3205.000000 -0.250207
3206.000000 -0.270384
3207.000000 -0.291940
3208.000000 -0.294836
3209.000000 -0.316393
3210.000000 -0.336570
3211.000000 -0.358127
3212.000000 -0.383024
3213.000000 -0.404581
3214.000000 -0.424759
3215.000000 -0.446316
3216.000000 0.101051
3217.000000 0.079494
3218.000000 0.059316
3219.000000 0.037758
3220.000000 0.012859
3221.000000 -0.008699
3222.000000 -0.028877
3223.000000 -0.050436
3224.000000 -0.053334
3225.000000 -0.074892
3226.000000 -0.095071
3227.000000 -0.116630
3228.000000 -0.141530
3229.000000 -0.163089
3230.000000 -0.183268
3231.000000 -0.204828
3232.000000 -0.141004
3233.000000 -0.162563
3234.000000 -0.182743
3235.000000 -0.204303
3236.000000 -0.229204
3237.000000 -0.250764
3238.000000 -0.270944
3239.000000 -0.292505
3240.000000 -0.295405
3241.000000 -0.316965
3242.000000 -0.337146
3243.000000 -0.358707
3244.000000 -0.383609
3245.000000 -0.405170
3246.000000 -0.425351
3247.000000 -0.446913
3248.000000 0.100451
3249.000000 0.078889
3250.000000 0.058707
3251.000000 0.037145
3252.000000 0.012243
3253.000000 -0.009320
3254.000000 -0.029502
3255.000000 -0.051064
3256.000000 -0.053966
3257.000000 -0.075529
3258.000000 -0.095712
3259.000000 -0.117275
3260.000000 -0.142178
3261.000000 -0.163742
3262.000000 -0.183925
3263.000000 -0.205488
3264.000000 -0.078306
3265.000000 -0.099869
3266.000000 -0.120053
3267.000000 -0.141617
3268.000000 -0.166522
3269.000000 -0.188086
3270.000000 -0.208270
3271.000000 -0.229835
3272.000000 -0.232739
3273.000000 -0.254303
3274.000000 -0.274488
3275.000000 -0.296053
3276.000000 -0.320959
3277.000000 -0.342524
3278.000000 -0.362709
3279.000000 -0.384275
3280.000000 0.163085
3281.000000 0.141519
3282.000000 0.121333
3283.000000 0.099767
3284.000000 0.074861
3285.000000 0.053295
3286.000000 0.033108
3287.000000 0.011542
3288.000000 0.008636
3289.000000 -0.012931
3290.000000 -0.033118
3291.000000 -0.054685
3292.000000 -0.079592
3293.000000 -0.101159
3294.000000 -0.121347
3295.000000 -0.142914
3296.000000 -0.079098
3297.000000 -0.100666
3298.000000 -0.120854
3299.000000 -0.142422
3300.000000 -0.167330
3301.000000 -0.188899
3302.000000 -0.209087
3303.000000 -0.230655
3304.000000 -0.233563
3305.000000 -0.255132
3306.000000 -0.275321
3307.000000 -0.296890
3308.000000 -0.321799
3309.000000 -0.343369
3310.000000 -0.363558
3311.000000 -0.385127
3312.000000 0.162228
3313.000000 0.140658
3314.000000 0.120469
3315.000000 0.098899
3316.000000 0.073988
3317.000000 0.052418
3318.000000 0.032228
3319.000000 0.010657
3320.000000 0.007747
3321.000000 -0.013824
3322.000000 -0.034014
3323.000000 -0.055586
3324.000000 -0.080497
3325.000000 -0.102068
3326.000000 -0.122259
3327.000000 -0.143831
3328.000000 -0.115220
3329.000000 -0.136792
3330.000000 -0.156984
3331.000000 -0.178556
3332.000000 -0.203468
3333.000000 -0.225041
3334.000000 -0.245233
3335.000000 -0.266806
3336.000000 -0.269718
3337.000000 -0.291290
3338.000000 -0.311483
3339.000000 -0.333056
3340.000000 -0.357970
3341.000000 -0.379543
3342.000000 -0.399736
3343.000000 -0.421310
3344.000000 0.126042
3345.000000 0.104468
3346.000000 0.084274
3347.000000 0.062700
3348.000000 0.037786
3349.000000 0.016212
3350.000000 -0.003983
3351.000000 -0.025557
3352.000000 -0.028471
3353.000000 -0.050046
3354.000000 -0.070241
3355.000000 -0.091816
3356.000000 -0.116731
3357.000000 -0.138306
3358.000000 -0.158502
3359.000000 -0.180077
3360.000000 -0.116269
3361.000000 -0.137845
3362.000000 -0.158041
3363.000000 -0.179617
3364.000000 -0.204533
3365.000000 -0.226109
3366.000000 -0.246306
3367.000000 -0.267882
3368.000000 -0.270798
3369.000000 -0.292375
3370.000000 -0.312572
3371.000000 -0.334149
3372.000000 -0.359066
3373.000000 -0.380644
3374.000000 -0.400841
3375.000000 -0.422418
3376.000000 0.124929
3377.000000 0.103351
3378.000000 0.083154
3379.000000 0.061576
3380.000000 0.036657
3381.000000 0.015079
3382.000000 -0.005119
3383.000000 -0.026698
3384.000000 -0.029616
3385.000000 -0.051195
3386.000000 -0.071393
3387.000000 -0.092972
3388.000000 -0.117892
3389.000000 -0.139471
3390.000000 -0.159670
3391.000000 -0.181250
3392.000000 -0.054083
3393.000000 -0.075663
3394.000000 -0.095863
3395.000000 -0.117443
3396.000000 -0.142363
3397.000000 -0.163943
3398.000000 -0.184144
3399.000000 -0.205724
3400.000000 -0.208644
3401.000000 -0.230225
3402.000000 -0.250426
3403.000000 -0.272007
3404.000000 -0.296928
3405.000000 -0.318509
3406.000000 -0.338711
3407.000000 -0.360292
3408.000000 0.187051
3409.000000 0.165470
3410.000000 0.145268
3411.000000 0.123686
3412.000000 0.098763
3413.000000 0.077181
3414.000000 0.056979
3415.000000 0.035396
3416.000000 0.032474
3417.000000 0.010892
3418.000000 -0.009311
3419.000000 -0.030894
3420.000000 -0.055818
3421.000000 -0.077401
3422.000000 -0.097604
3423.000000 -0.119188
3424.000000 -0.055388
3425.000000 -0.076972
3426.000000 -0.097175
3427.000000 -0.118759
3428.000000 -0.143684
3429.000000 -0.165268
3430.000000 -0.185472
3431.000000 -0.207057
3432.000000 -0.209981
3433.000000 -0.231566
3434.000000 -0.251770
3435.000000 -0.273355
3436.000000 -0.298281
3437.000000 -0.319866
3438.000000 -0.340071
3439.000000 -0.361657
3440.000000 0.185683
3441.000000 0.164097
3442.000000 0.143891
3443.000000 0.122305
3444.000000 0.097379
3445.000000 0.075792
3446.000000 0.055586
3447.000000 0.033999
3448.000000 0.031074
3449.000000 0.009487
3450.000000 -0.010720
3451.000000 -0.032307
3452.000000 -0.057234
3453.000000 -0.078822
3454.000000 -0.099029
3455.000000 -0.120617
3456.000000 -0.020339
3457.000000 -0.041927
3458.000000 -0.062134
3459.000000 -0.083723
3460.000000 -0.108651
3461.000000 -0.130239
3462.000000 -0.150447
3463.000000 -0.172036
3464.000000 -0.174964
3465.000000 -0.196553
3466.000000 -0.216762
3467.000000 -0.238351
3468.000000 -0.263280
3469.000000 -0.284869
3470.000000 -0.305079
3471.000000 -0.326668
3472.000000 0.220668
3473.000000 0.199078
3474.000000 0.178868
3475.000000 0.157278
3476.000000 0.132348
3477.000000 0.110757
3478.000000 0.090547
3479.000000 0.068956
3480.000000 0.066027
3481.000000 0.044436
3482.000000 0.024225
3483.000000 0.002634
3484.000000 -0.022297
3485.000000 -0.043889
3486.000000 -0.064100
3487.000000 -0.085692
3488.000000 -0.021900
3489.000000 -0.043491
3490.000000 -0.063703
3491.000000 -0.085295
3492.000000 -0.110228
3493.000000 -0.131820
3494.000000 -0.152032
3495.000000 -0.173625
3496.000000 -0.176557
3497.000000 -0.198149
3498.000000 -0.218362
3499.000000 -0.239955
3500.000000 -0.264889
3501.000000 -0.286482
3502.000000 -0.306695
3503.000000 -0.328289
3504.000000 0.219043
3505.000000 0.197449
3506.000000 0.177235
3507.000000 0.155641
3508.000000 0.130707
3509.000000 0.109113
3510.000000 0.088898
3511.000000 0.067304
3512.000000 0.064370
3513.000000 0.042775
3514.000000 0.022560
3515.000000 0.000965
3516.000000 -0.023970
3517.000000 -0.045565
3518.000000 -0.065781
3519.000000 -0.087376
3520.000000 0.039775
3521.000000 0.018179
3522.000000 -0.002037
3523.000000 -0.023633
3524.000000 -0.048569
3525.000000 -0.070166
3526.000000 -0.090382
3527.000000 -0.111979
3528.000000 -0.114914
3529.000000 -0.136511
3530.000000 -0.156728
3531.000000 -0.178325
3532.000000 -0.203262
3533.000000 -0.224860
3534.000000 -0.245077
3535.000000 -0.266675
3536.000000 0.280653
3537.000000 0.259055
3538.000000 0.238837
3539.000000 0.217239
3540.000000 0.192301
3541.000000 0.170703
3542.000000 0.150484
3543.000000 0.128886
3544.000000 0.125948
3545.000000 0.104349
3546.000000 0.084130
3547.000000 0.062531
3548.000000 0.037592
3549.000000 0.015993
3550.000000 -0.004227
3551.000000 -0.025826
3552.000000 0.037958
3553.000000 0.016358
3554.000000 -0.003862
3555.000000 -0.025462
3556.000000 -0.050402
3557.000000 -0.072002
3558.000000 -0.092223
3559.000000 -0.113823
3560.000000 -0.116763
3561.000000 -0.138364
3562.000000 -0.158585
3563.000000 -0.180186
3564.000000 -0.205127
3565.000000 -0.226728
3566.000000 -0.246950
3567.000000 -0.268551
3568.000000 0.278772
3569.000000 0.257171
3570.000000 0.236949
3571.000000 0.215347
3572.000000 0.190404
3573.000000 0.168802
3574.000000 0.148580
3575.000000 0.126977
3576.000000 0.124035
3577.000000 0.102433
3578.000000 0.082210
3579.000000 0.060607
3580.000000 0.035663
3581.000000 0.014060
3582.000000 -0.006163
3583.000000 -0.027767
3584.000000 -0.224478
3585.000000 -0.246082
3586.000000 -0.266306
3587.000000 -0.287910
3588.000000 -0.312854
3589.000000 -0.334459
3590.000000 -0.354683
3591.000000 -0.376288
3592.000000 -0.379231
3593.000000 -0.400836
3594.000000 -0.421061
3595.000000 -0.442666
3596.000000 -0.467611
3597.000000 -0.489217
3598.000000 -0.509442
3599.000000 -0.531048
3600.000000 0.016272
3601.000000 -0.005334
3602.000000 -0.025560
3603.000000 -0.047166
3604.000000 -0.072112
3605.000000 -0.093718
3606.000000 -0.113945
3607.000000 -0.135551
3608.000000 -0.138497
3609.000000 -0.160104
3610.000000 -0.180331
3611.000000 -0.201938
3612.000000 -0.226885
3613.000000 -0.248492
3614.000000 -0.268720
3615.000000 -0.290327
3616.000000 -0.226551
3617.000000 -0.248159
3618.000000 -0.268387
3619.000000 -0.289995
3620.000000 -0.314943
3621.000000 -0.336551
3622.000000 -0.356780
3623.000000 -0.378388
3624.000000 -0.381336
3625.000000 -0.402945
3626.000000 -0.423174
3627.000000 -0.444783
3628.000000 -0.469732
3629.000000 -0.491341
3630.000000 -0.511571
3631.000000 -0.533180
3632.000000 0.014135
3633.000000 -0.007474
3634.000000 -0.027704
3635.000000 -0.049314
3636.000000 -0.074265
3637.000000 -0.095875
3638.000000 -0.116105
3639.000000 -0.137716
3640.000000 -0.140666
3641.000000 -0.162276
3642.000000 -0.182507
3643.000000 -0.204118
3644.000000 -0.229070
3645.000000 -0.250681
3646.000000 -0.270912
3647.000000 -0.292524
3648.000000 -0.165389
3649.000000 -0.187001
3650.000000 -0.207233
3651.000000 -0.228845
3652.000000 -0.253797
3653.000000 -0.275409
3654.000000 -0.295642
3655.000000 -0.317254
3656.000000 -0.320206
3657.000000 -0.341819
3658.000000 -0.362052
3659.000000 -0.383665
3660.000000 -0.408618
3661.000000 -0.430231
3662.000000 -0.450465
3663.000000 -0.472078
3664.000000 0.075233
3665.000000 0.053620
3666.000000 0.033386
3667.000000 0.011772
3668.000000 -0.013183
3669.000000 -0.034797
3670.000000 -0.055031
3671.000000 -0.076646
3672.000000 -0.079600
3673.000000 -0.101214
3674.000000 -0.121449
3675.000000 -0.143064
3676.000000 -0.168020
3677.000000 -0.189635
3678.000000 -0.209870
3679.000000 -0.231486
3680.000000 -0.167718
3681.000000 -0.189333
3682.000000 -0.209569
3683.000000 -0.231185
3684.000000 -0.256142
3685.000000 -0.277758
3686.000000 -0.297994
3687.000000 -0.319611
3688.000000 -0.322567
3689.000000 -0.344183
3690.000000 -0.364420
3691.000000 -0.386037
3692.000000 -0.410995
3693.000000 -0.432612
3694.000000 -0.452849
3695.000000 -0.474467
3696.000000 0.072841
3697.000000 0.051223
3698.000000 0.030985
3699.000000 0.009367
3700.000000 -0.015591
3701.000000 -0.037210
3702.000000 -0.057448
3703.000000 -0.079066
3704.000000 -0.082024
3705.000000 -0.103643
3706.000000 -0.123882
3707.000000 -0.145501
3708.000000 -0.170460
3709.000000 -0.192080
3710.000000 -0.212319
3711.000000 -0.233938
3712.000000 -0.133693
3713.000000 -0.155313
3714.000000 -0.175552
3715.000000 -0.197172
3716.000000 -0.222133
3717.000000 -0.243753
3718.000000 -0.263993
3719.000000 -0.285614
3720.000000 -0.288574
3721.000000 -0.310195
3722.000000 -0.330435
3723.000000 -0.352056
3724.000000 -0.377018
3725.000000 -0.398639
3726.000000 -0.418880
3727.000000 -0.440502
3728.000000 0.106802
3729.000000 0.085180
3730.000000 0.064938
3731.000000 0.043316
3732.000000 0.018354
3733.000000 -0.003269
3734.000000 -0.023511
3735.000000 -0.045134
3736.000000 -0.048095
3737.000000 -0.069718
3738.000000 -0.089961
3739.000000 -0.111584
3740.000000 -0.136547
3741.000000 -0.158171
3742.000000 -0.178414
3743.000000 -0.200038
3744.000000 -0.136277
3745.000000 -0.157901
3746.000000 -0.178145
3747.000000 -0.199769
3748.000000 -0.224733
3749.000000 -0.246358
3750.000000 -0.266602
3751.000000 -0.288227
3752.000000 -0.291190
3753.000000 -0.312815
3754.000000 -0.333060
3755.000000 -0.354685
3756.000000 -0.379650
3757.000000 -0.401276
3758.000000 -0.421521
3759.000000 -0.443147
3760.000000 0.104153
3761.000000 0.082527
3762.000000 0.062281
3763.000000 0.040655
3764.000000 0.015689
3765.000000 -0.005937
3766.000000 -0.026184
3767.000000 -0.047810
3768.000000 -0.050776
3769.000000 -0.072403
3770.000000 -0.092650
3771.000000 -0.114277
3772.000000 -0.139244
3773.000000 -0.160871
3774.000000 -0.181119
3775.000000 -0.202746
3776.000000 -0.075627
3777.000000 -0.097255
3778.000000 -0.117503
3779.000000 -0.139131
3780.000000 -0.164099
3781.000000 -0.185728
3782.000000 -0.205976
3783.000000 -0.227605
3784.000000 -0.230572
3785.000000 -0.252201
3786.000000 -0.272450
3787.000000 -0.294079
3788.000000 -0.319048
3789.000000 -0.340678
3790.000000 -0.360927
3791.000000 -0.382557
3792.000000 0.164739
3793.000000 0.143109
3794.000000 0.122859
3795.000000 0.101229
3796.000000 0.076259
3797.000000 0.054629
3798.000000 0.034378
3799.000000 0.012748
3800.000000 0.009778
3801.000000 -0.011853
3802.000000 -0.032104
3803.000000 -0.053735
3804.000000 -0.078706
3805.000000 -0.100337
3806.000000 -0.120589
3807.000000 -0.142220
3808.000000 -0.078468
3809.000000 -0.100100
3810.000000 -0.120352
3811.000000 -0.141984
3812.000000 -0.166956
3813.000000 -0.188588
3814.000000 -0.208841
3815.000000 -0.230473
3816.000000 -0.233445
3817.000000 -0.255078
3818.000000 -0.275331
3819.000000 -0.296964
3820.000000 -0.321937
3821.000000 -0.343570
3822.000000 -0.363824
3823.000000 -0.385457
3824.000000 0.161834
3825.000000 0.140201
3826.000000 0.119947
3827.000000 0.098313
3828.000000 0.073338
3829.000000 0.051704
3830.000000 0.031450
3831.000000 0.009815
3832.000000 0.006841
3833.000000 -0.014793
3834.000000 -0.035048
3835.000000 -0.056683
3836.000000 -0.081659
3837.000000 -0.103294
3838.000000 -0.123549
3839.000000 -0.145185
3840.000000 -0.116638
3841.000000 -0.138274
3842.000000 -0.158530
3843.000000 -0.180166
3844.000000 -0.205142
3845.000000 -0.226779
3846.000000 -0.247035
3847.000000 -0.268671
3848.000000 -0.271647
3849.000000 -0.293284
3850.000000 -0.313541
3851.000000 -0.335178
3852.000000 -0.360155
3853.000000 -0.381793
3854.000000 -0.402050
3855.000000 -0.423688
3856.000000 0.123600
3857.000000 0.101962
3858.000000 0.081705
3859.000000 0.060066
3860.000000 0.035088
3861.000000 0.013450
3862.000000 -0.006808
3863.000000 -0.028447
3864.000000 -0.031425
3865.000000 -0.053064
3866.000000 -0.073323
3867.000000 -0.094962
3868.000000 -0.119941
3869.000000 -0.141580
3870.000000 -0.161840
3871.000000 -0.183479
3872.000000 -0.119735
3873.000000 -0.141375
3874.000000 -0.161635
3875.000000 -0.183275
3876.000000 -0.208255
3877.000000 -0.229895
3878.000000 -0.250156
3879.000000 -0.271796
3880.000000 -0.274776
3881.000000 -0.296417
3882.000000 -0.316678
3883.000000 -0.338319
3884.000000 -0.363300
3885.000000 -0.384941
3886.000000 -0.405203
3887.000000 -0.426844
3888.000000 0.120439
3889.000000 0.098798
3890.000000 0.078536
3891.000000 0.056894
3892.000000 0.031911
3893.000000 0.010269
3894.000000 -0.009993
3895.000000 -0.031636
3896.000000 -0.034618
3897.000000 -0.056260
3898.000000 -0.076523
3899.000000 -0.098166
3900.000000 -0.123150
3901.000000 -0.144793
3902.000000 -0.165056
3903.000000 -0.186700
3904.000000 -0.059597
3905.000000 -0.081241
3906.000000 -0.101504
3907.000000 -0.123149
3908.000000 -0.148133
3909.000000 -0.169777
3910.000000 -0.190041
3911.000000 -0.211686
3912.000000 -0.214670
3913.000000 -0.236315
3914.000000 -0.256580
3915.000000 -0.278225
3916.000000 -0.303210
3917.000000 -0.324855
3918.000000 -0.345121
3919.000000 -0.366766
3920.000000 0.180514
3921.000000 0.158868
3922.000000 0.138602
3923.000000 0.116956
3924.000000 0.091970
3925.000000 0.070323
3926.000000 0.050057
3927.000000 0.028410
3928.000000 0.025425
3929.000000 0.003778
3930.000000 -0.016489
3931.000000 -0.038136
3932.000000 -0.063123
3933.000000 -0.084771
3934.000000 -0.105038
3935.000000 -0.126686
3936.000000 -0.062950
3937.000000 -0.084597
3938.000000 -0.104865
3939.000000 -0.126513
3940.000000 -0.151502
3941.000000 -0.173150
3942.000000 -0.193418
3943.000000 -0.215067
3944.000000 -0.218055
3945.000000 -0.239703
3946.000000 -0.259972
3947.000000 -0.281621
3948.000000 -0.306611
3949.000000 -0.328260
3950.000000 -0.348529
3951.000000 -0.370179
3952.000000 0.177097
3953.000000 0.155447
3954.000000 0.135177
3955.000000 0.113527
3956.000000 0.088537
3957.000000 0.066887
3958.000000 0.046616
3959.000000 0.024966
3960.000000 0.021976
3961.000000 0.000325
3962.000000 -0.019946
3963.000000 -0.041597
3964.000000 -0.066588
3965.000000 -0.088239
3966.000000 -0.108511
3967.000000 -0.130162
3968.000000 -0.029949
3969.000000 -0.051600
3970.000000 -0.071872
3971.000000 -0.093524
3972.000000 -0.118517
3973.000000 -0.140169
3974.000000 -0.160441
3975.000000 -0.182094
3976.000000 -0.185086
3977.000000 -0.206738
3978.000000 -0.227011
3979.000000 -0.248664
3980.000000 -0.273658
3981.000000 -0.295311
3982.000000 -0.315584
3983.000000 -0.337238
3984.000000 0.210034
3985.000000 0.188380
3986.000000 0.168106
3987.000000 0.146452
3988.000000 0.121458
3989.000000 0.099804
3990.000000 0.079529
3991.000000 0.057875
3992.000000 0.054881
3993.000000 0.033226
3994.000000 0.012951
3995.000000 -0.008704
3996.000000 -0.033699
3997.000000 -0.055355
3998.000000 -0.075630
3999.000000 -0.097285
4000.000000 -0.033557
4001.000000 -0.055213
4002.000000 -0.075489
4003.000000 -0.097145
4004.000000 -0.122141
4005.000000 -0.143798
4006.000000 -0.164074
4007.000000 -0.185730
4008.000000 -0.188726
4009.000000 -0.210383
4010.000000 -0.230660
4011.000000 -0.252317
4012.000000 -0.277314
4013.000000 -0.298972
4014.000000 -0.319249
4015.000000 -0.340907
4016.000000 0.206361
4017.000000 0.184703
4018.000000 0.164425
4019.000000 0.142767
4020.000000 0.117769
4021.000000 0.096111
4022.000000 0.075832
4023.000000 0.054174
4024.000000 0.051176
4025.000000 0.029517
4026.000000 0.009238
4027.000000 -0.012421
4028.000000 -0.037420
4029.000000 -0.059079
4030.000000 -0.079359
4031.000000 -0.101018
4032.000000 0.026069
4033.000000 0.004409
4034.000000 -0.015871
4035.000000 -0.037531
4036.000000 -0.062531
4037.000000 -0.084191
4038.000000 -0.104472
4039.000000 -0.126132
4040.000000 -0.129132
4041.000000 -0.150793
4042.000000 -0.171074
4043.000000 -0.192735
4044.000000 -0.217736
4045.000000 -0.239398
4046.000000 -0.259679
4047.000000 -0.281340
4048.000000 0.265923
4049.000000 0.244261
4050.000000 0.223980
4051.000000 0.202318
4052.000000 0.177315
4053.000000 0.155653
4054.000000 0.135371
4055.000000 0.113708
4056.000000 0.110706
4057.000000 0.089043
4058.000000 0.068761
4059.000000 0.047098
4060.000000 0.022094
4061.000000 0.000431
4062.000000 -0.019852
4063.000000 -0.041516
4064.000000 0.022204
4065.000000 0.000540
4066.000000 -0.019744
4067.000000 -0.041408
4068.000000 -0.066412
4069.000000 -0.088076
4070.000000 -0.108361
4071.000000 -0.130025
4072.000000 -0.133029
4073.000000 -0.154694
4074.000000 -0.174979
4075.000000 -0.196644
4076.000000 -0.221649
4077.000000 -0.243314
4078.000000 -0.263600
4079.000000 -0.285265
4080.000000 0.261995
4081.000000 0.240329
4082.000000 0.220043
4083.000000 0.198377
4084.000000 0.173371
4085.000000 0.151704
4086.000000 0.131418
4087.000000 0.109751
4088.000000 0.106746
4089.000000 0.085079
4090.000000 0.064792
4091.000000 0.043125
4092.000000 0.018118
4093.000000 -0.003550
4094.000000 -0.023837
4095.000000 -0.045505


==> Plots/SingleRun_Group2/diff_dnl.dat <==
0.000000 0.000000
1.000000 0.030141
2.000000 -0.013079
3.000000 0.030140
4.000000 -0.006308
5.000000 0.030140
6.000000 -0.013079
7.000000 0.030140
8.000000 -0.064472
9.000000 0.030140
10.000000 -0.013078
11.000000 0.030140
12.000000 -0.006309
13.000000 0.030140
14.000000 -0.013079
15.000000 0.030140
16.000000 -0.128009
17.000000 0.030139
18.000000 -0.013079
19.000000 0.030141
20.000000 -0.006308
21.000000 0.030139
22.000000 -0.013078
23.000000 0.030139
24.000000 -0.064472
25.000000 0.030139
26.000000 -0.013079
27.000000 0.030140
28.000000 -0.006308
29.000000 0.030139
30.000000 -0.013079
31.000000 0.030139
32.000000 -0.096528
33.000000 0.030139
34.000000 -0.013079
35.000000 0.030140
36.000000 -0.006308
37.000000 0.030139
38.000000 -0.013079
39.000000 0.030139
40.000000 -0.064473
41.000000 0.030140
42.000000 -0.013080
43.000000 0.030140
44.000000 -0.006308
45.000000 0.030139
46.000000 -0.013079
47.000000 0.030139
48.000000 -0.128010
49.000000 0.030139
50.000000 -0.013079
51.000000 0.030139
52.000000 -0.006309
53.000000 0.030140
54.000000 -0.013080
55.000000 0.030140
56.000000 -0.064474
57.000000 0.030139
58.000000 -0.013079
59.000000 0.030140
60.000000 -0.006310
61.000000 0.030140
62.000000 -0.013080
63.000000 0.030139
64.000000 -0.098880
65.000000 0.030139
66.000000 -0.013080
67.000000 0.030140
68.000000 -0.006309
69.000000 0.030139
70.000000 -0.013080
71.000000 0.030139
72.000000 -0.064473
73.000000 0.030139
74.000000 -0.013081
75.000000 0.030139
76.000000 -0.006308
77.000000 0.030138
78.000000 -0.013079
79.000000 0.030138
80.000000 -0.128010
81.000000 0.030139
82.000000 -0.013080
83.000000 0.030139
84.000000 -0.006310
85.000000 0.030139
86.000000 -0.013080
87.000000 0.030139
88.000000 -0.064474
89.000000 0.030139
90.000000 -0.013080
91.000000 0.030139
92.000000 -0.006310
93.000000 0.030139
94.000000 -0.013080
95.000000 0.030139
96.000000 -0.096531
97.000000 0.030140
98.000000 -0.013081
99.000000 0.030139
100.000000 -0.006310
101.000000 0.030139
102.000000 -0.013081
103.000000 0.030140
104.000000 -0.064475
105.000000 0.030138
106.000000 -0.013079
107.000000 0.030138
108.000000 -0.006310
109.000000 0.030139
110.000000 -0.013081
111.000000 0.030139
112.000000 -0.128011
113.000000 0.030138
114.000000 -0.013081
115.000000 0.030139
116.000000 -0.006310
117.000000 0.030139
118.000000 -0.013081
119.000000 0.030139
120.000000 -0.064475
121.000000 0.030139
122.000000 -0.013081
123.000000 0.030138
124.000000 -0.006310
125.000000 0.030139
126.000000 -0.013081
127.000000 0.030139
128.000000 -0.097573
129.000000 0.030138
130.000000 -0.013080
131.000000 0.030138
132.000000 -0.006311
133.000000 0.030139
134.000000 -0.013081
135.000000 0.030139
136.000000 -0.064476
137.000000 0.030138
138.000000 -0.013080
139.000000 0.030138
140.000000 -0.006311
141.000000 0.030139
142.000000 -0.013082
143.000000 0.030139
144.000000 -0.128012
145.000000 0.030138
146.000000 -0.013081
147.000000 0.030138
148.000000 -0.006310
149.000000 0.030137
150.000000 -0.013080
151.000000 0.030137
152.000000 -0.064474
153.000000 0.030137
154.000000 -0.013081
155.000000 0.030138
156.000000 -0.006310
157.000000 0.030138
158.000000 -0.013082
159.000000 0.030138
160.000000 -0.096531
161.000000 0.030138
162.000000 -0.013081
163.000000 0.030137
164.000000 -0.006311
165.000000 0.030138
166.000000 -0.013081
167.000000 0.030137
168.000000 -0.064475
169.000000 0.030138
170.000000 -0.013081
171.000000 0.030138
172.000000 -0.006312
173.000000 0.030138
174.000000 -0.013082
175.000000 0.030138
176.000000 -0.128012
177.000000 0.030137
178.000000 -0.013081
179.000000 0.030138
180.000000 -0.006311
181.000000 0.030137
182.000000 -0.013081
183.000000 0.030137
184.000000 -0.064475
185.000000 0.030137
186.000000 -0.013082
187.000000 0.030137
188.000000 -0.006310
189.000000 0.030136
190.000000 -0.013081
191.000000 0.030137
192.000000 -0.098883
193.000000 0.030137
194.000000 -0.013082
195.000000 0.030138
196.000000 -0.006311
197.000000 0.030137
198.000000 -0.013082
199.000000 0.030137
200.000000 -0.064475
201.000000 0.030137
202.000000 -0.013083
203.000000 0.030137
204.000000 -0.006310
205.000000 0.030137
206.000000 -0.013082
207.000000 0.030137
208.000000 -0.128014
209.000000 0.030138
210.000000 -0.013082
211.000000 0.030136
212.000000 -0.006311
213.000000 0.030138
214.000000 -0.013082
215.000000 0.030136
216.000000 -0.064475
217.000000 0.030137
218.000000 -0.013083
219.000000 0.030137
220.000000 -0.006311
221.000000 0.030136
222.000000 -0.013082
223.000000 0.030136
224.000000 -0.096531
225.000000 0.030136
226.000000 -0.013082
227.000000 0.030137
228.000000 -0.006312
229.000000 0.030137
230.000000 -0.013082
231.000000 0.030136
232.000000 -0.064476
233.000000 0.030137
234.000000 -0.013083
235.000000 0.030136
236.000000 -0.006311
237.000000 0.030136
238.000000 -0.013082
239.000000 0.030136
240.000000 -0.128013
241.000000 0.030137
242.000000 -0.013083
243.000000 0.030136
244.000000 -0.006312
245.000000 0.030138
246.000000 -0.013084
247.000000 0.030136
248.000000 -0.064476
249.000000 0.030136
250.000000 -0.013082
251.000000 0.030137
252.000000 -0.006313
253.000000 0.030137
254.000000 -0.013083
255.000000 0.030136
256.000000 -0.056336
257.000000 0.030135
258.000000 -0.013082
259.000000 0.030136
260.000000 -0.006312
261.000000 0.030136
262.000000 -0.013082
263.000000 0.030136
264.000000 -0.064477
265.000000 0.030136
266.000000 -0.013083
267.000000 0.030136
268.000000 -0.006312
269.000000 0.030136
270.000000 -0.013083
271.000000 0.030136
272.000000 -0.128014
273.000000 0.030136
274.000000 -0.013083
275.000000 0.030136
276.000000 -0.006313
277.000000 0.030137
278.000000 -0.013084
279.000000 0.030137
280.000000 -0.064478
281.000000 0.030137
282.000000 -0.013084
283.000000 0.030136
284.000000 -0.006312
285.000000 0.030135
286.000000 -0.013082
287.000000 0.030135
288.000000 -0.096533
289.000000 0.030135
290.000000 -0.013083
291.000000 0.030136
292.000000 -0.006312
293.000000 0.030135
294.000000 -0.013083
295.000000 0.030135
296.000000 -0.064477
297.000000 0.030136
298.000000 -0.013084
299.000000 0.030135
300.000000 -0.006312
301.000000 0.030135
302.000000 -0.013083
303.000000 0.030135
304.000000 -0.128014
305.000000 0.030136
306.000000 -0.013084
307.000000 0.030135
308.000000 -0.006313
309.000000 0.030136
310.000000 -0.013084
311.000000 0.030135
312.000000 -0.064477
313.000000 0.030135
314.000000 -0.013083
315.000000 0.030136
316.000000 -0.006314
317.000000 0.030136
318.000000 -0.013084
319.000000 0.030135
320.000000 -0.098885
321.000000 0.030135
322.000000 -0.013083
323.000000 0.030134
324.000000 -0.006313
325.000000 0.030136
326.000000 -0.013085
327.000000 0.030136
328.000000 -0.064478
329.000000 0.030136
330.000000 -0.013085
331.000000 0.030136
332.000000 -0.006313
333.000000 0.030134
334.000000 -0.013083
335.000000 0.030134
336.000000 -0.128014
337.000000 0.030135
338.000000 -0.013084
339.000000 0.030134
340.000000 -0.006313
341.000000 0.030135
342.000000 -0.013084
343.000000 0.030134
344.000000 -0.064477
345.000000 0.030134
346.000000 -0.013083
347.000000 0.030135
348.000000 -0.006314
349.000000 0.030135
350.000000 -0.013085
351.000000 0.030135
352.000000 -0.096534
353.000000 0.030135
354.000000 -0.013085
355.000000 0.030135
356.000000 -0.006314
357.000000 0.030134
358.000000 -0.013084
359.000000 0.030135
360.000000 -0.064478
361.000000 0.030134
362.000000 -0.013084
363.000000 0.030135
364.000000 -0.006314
365.000000 0.030134
366.000000 -0.013084
367.000000 0.030134
368.000000 -0.128015
369.000000 0.030134
370.000000 -0.013084
371.000000 0.030135
372.000000 -0.006314
373.000000 0.030134
374.000000 -0.013085
375.000000 0.030135
376.000000 -0.064479
377.000000 0.030135
378.000000 -0.013086
379.000000 0.030135
380.000000 -0.006314
381.000000 0.030135
382.000000 -0.013085
383.000000 0.030133
384.000000 -0.097576
385.000000 0.030135
386.000000 -0.013085
387.000000 0.030134
388.000000 -0.006314
389.000000 0.030135
390.000000 -0.013086
391.000000 0.030134
392.000000 -0.064478
393.000000 0.030134
394.000000 -0.013085
395.000000 0.030134
396.000000 -0.006315
397.000000 0.030135
398.000000 -0.013086
399.000000 0.030135
400.000000 -0.128016
401.000000 0.030133
402.000000 -0.013084
403.000000 0.030134
404.000000 -0.006314
405.000000 0.030133
406.000000 -0.013085
407.000000 0.030134
408.000000 -0.064479
409.000000 0.030134
410.000000 -0.013086
411.000000 0.030134
412.000000 -0.006314
413.000000 0.030134
414.000000 -0.013085
415.000000 0.030134
416.000000 -0.096536
417.000000 0.030133
418.000000 -0.013085
419.000000 0.030134
420.000000 -0.006315
421.000000 0.030134
422.000000 -0.013085
423.000000 0.030133
424.000000 -0.064479
425.000000 0.030133
426.000000 -0.013085
427.000000 0.030133
428.000000 -0.006314
429.000000 0.030133
430.000000 -0.013085
431.000000 0.030134
432.000000 -0.128018
433.000000 0.030134
434.000000 -0.013085
435.000000 0.030133
436.000000 -0.006315
437.000000 0.030134
438.000000 -0.013085
439.000000 0.030133
440.000000 -0.064480
441.000000 0.030134
442.000000 -0.013086
443.000000 0.030133
444.000000 -0.006315
445.000000 0.030133
446.000000 -0.013085
447.000000 0.030132
448.000000 -0.098886
449.000000 0.030132
450.000000 -0.013085
451.000000 0.030133
452.000000 -0.006315
453.000000 0.030133
454.000000 -0.013086
455.000000 0.030133
456.000000 -0.064479
457.000000 0.030133
458.000000 -0.013087
459.000000 0.030133
460.000000 -0.006314
461.000000 0.030133
462.000000 -0.013086
463.000000 0.030133
464.000000 -0.128018
465.000000 0.030134
466.000000 -0.013086
467.000000 0.030132
468.000000 -0.006315
469.000000 0.030133
470.000000 -0.013087
471.000000 0.030134
472.000000 -0.064481
473.000000 0.030133
474.000000 -0.013086
475.000000 0.030133
476.000000 -0.006316
477.000000 0.030133
478.000000 -0.013086
479.000000 0.030133
480.000000 -0.096537
481.000000 0.030133
482.000000 -0.013086
483.000000 0.030132
484.000000 -0.006316
485.000000 0.030133
486.000000 -0.013086
487.000000 0.030133
488.000000 -0.064480
489.000000 0.030132
490.000000 -0.013087
491.000000 0.030133
492.000000 -0.006315
493.000000 0.030131
494.000000 -0.013085
495.000000 0.030131
496.000000 -0.128017
497.000000 0.030133
498.000000 -0.013086
499.000000 0.030132
500.000000 -0.006316
501.000000 0.030132
502.000000 -0.013087
503.000000 0.030132
504.000000 -0.064480
505.000000 0.030132
506.000000 -0.013086
507.000000 0.030133
508.000000 -0.006317
509.000000 0.030132
510.000000 -0.013087
511.000000 0.030133
512.000000 -0.103288
513.000000 0.030131
514.000000 -0.013086
515.000000 0.030132
516.000000 -0.006316
517.000000 0.030132
518.000000 -0.013087
519.000000 0.030132
520.000000 -0.064480
521.000000 0.030131
522.000000 -0.013087
523.000000 0.030132
524.000000 -0.006316
525.000000 0.030132
526.000000 -0.013087
527.000000 0.030133
528.000000 -0.128019
529.000000 0.030132
530.000000 -0.013087
531.000000 0.030132
532.000000 -0.006317
533.000000 0.030133
534.000000 -0.013088
535.000000 0.030133
536.000000 -0.064482
537.000000 0.030131
538.000000 -0.013086
539.000000 0.030132
540.000000 -0.006317
541.000000 0.030131
542.000000 -0.013087
543.000000 0.030132
544.000000 -0.096538
545.000000 0.030132
546.000000 -0.013087
547.000000 0.030131
548.000000 -0.006316
549.000000 0.030132
550.000000 -0.013087
551.000000 0.030131
552.000000 -0.064481
553.000000 0.030132
554.000000 -0.013088
555.000000 0.030131
556.000000 -0.006316
557.000000 0.030131
558.000000 -0.013087
559.000000 0.030131
560.000000 -0.128018
561.000000 0.030131
562.000000 -0.013087
563.000000 0.030131
564.000000 -0.006317
565.000000 0.030131
566.000000 -0.013087
567.000000 0.030131
568.000000 -0.064482
569.000000 0.030132
570.000000 -0.013088
571.000000 0.030132
572.000000 -0.006318
573.000000 0.030131
574.000000 -0.013087
575.000000 0.030131
576.000000 -0.098890
577.000000 0.030132
578.000000 -0.013088
579.000000 0.030131
580.000000 -0.006317
581.000000 0.030132
582.000000 -0.013089
583.000000 0.030132
584.000000 -0.064483
585.000000 0.030131
586.000000 -0.013087
587.000000 0.030131
588.000000 -0.006318
589.000000 0.030131
590.000000 -0.013088
591.000000 0.030131
592.000000 -0.128018
593.000000 0.030130
594.000000 -0.013088
595.000000 0.030131
596.000000 -0.006317
597.000000 0.030130
598.000000 -0.013087
599.000000 0.030130
600.000000 -0.064482
601.000000 0.030131
602.000000 -0.013089
603.000000 0.030131
604.000000 -0.006317
605.000000 0.030131
606.000000 -0.013089
607.000000 0.030131
608.000000 -0.096538
609.000000 0.030131
610.000000 -0.013088
611.000000 0.030130
612.000000 -0.006318
613.000000 0.030130
614.000000 -0.013088
615.000000 0.030131
616.000000 -0.064482
617.000000 0.030130
618.000000 -0.013088
619.000000 0.030131
620.000000 -0.006319
621.000000 0.030131
622.000000 -0.013089
623.000000 0.030131
624.000000 -0.128019
625.000000 0.030130
626.000000 -0.013089
627.000000 0.030131
628.000000 -0.006318
629.000000 0.030130
630.000000 -0.013088
631.000000 0.030130
632.000000 -0.064483
633.000000 0.030131
634.000000 -0.013089
635.000000 0.030130
636.000000 -0.006318
637.000000 0.030131
638.000000 -0.013089
639.000000 0.030129
640.000000 -0.097580
641.000000 0.030131
642.000000 -0.013089
643.000000 0.030130
644.000000 -0.006319
645.000000 0.030130
646.000000 -0.013088
647.000000 0.030129
648.000000 -0.064482
649.000000 0.030130
650.000000 -0.013089
651.000000 0.030130
652.000000 -0.006318
653.000000 0.030130
654.000000 -0.013089
655.000000 0.030130
656.000000 -0.128020
657.000000 0.030129
658.000000 -0.013089
659.000000 0.030131
660.000000 -0.006319
661.000000 0.030130
662.000000 -0.013089
663.000000 0.030130
664.000000 -0.064483
665.000000 0.030129
666.000000 -0.013089
667.000000 0.030130
668.000000 -0.006319
669.000000 0.030130
670.000000 -0.013089
671.000000 0.030129
672.000000 -0.096539
673.000000 0.030129
674.000000 -0.013089
675.000000 0.030130
676.000000 -0.006319
677.000000 0.030130
678.000000 -0.013089
679.000000 0.030129
680.000000 -0.064483
681.000000 0.030129
682.000000 -0.013090
683.000000 0.030130
684.000000 -0.006319
685.000000 0.030130
686.000000 -0.013090
687.000000 0.030130
688.000000 -0.128021
689.000000 0.030130
690.000000 -0.013090
691.000000 0.030129
692.000000 -0.006319
693.000000 0.030130
694.000000 -0.013090
695.000000 0.030130
696.000000 -0.064484
697.000000 0.030130
698.000000 -0.013090
699.000000 0.030129
700.000000 -0.006320
701.000000 0.030130
702.000000 -0.013090
703.000000 0.030129
704.000000 -0.098890
705.000000 0.030128
706.000000 -0.013090
707.000000 0.030130
708.000000 -0.006319
709.000000 0.030128
710.000000 -0.013089
711.000000 0.030129
712.000000 -0.064484
713.000000 0.030129
714.000000 -0.013090
715.000000 0.030129
716.000000 -0.006319
717.000000 0.030129
718.000000 -0.013090
719.000000 0.030128
720.000000 -0.128021
721.000000 0.030130
722.000000 -0.013091
723.000000 0.030129
724.000000 -0.006320
725.000000 0.030130
726.000000 -0.013091
727.000000 0.030129
728.000000 -0.064484
729.000000 0.030128
730.000000 -0.013089
731.000000 0.030129
732.000000 -0.006321
733.000000 0.030129
734.000000 -0.013090
735.000000 0.030129
736.000000 -0.096541
737.000000 0.030129
738.000000 -0.013090
739.000000 0.030128
740.000000 -0.006320
741.000000 0.030129
742.000000 -0.013091
743.000000 0.030130
744.000000 -0.064485
745.000000 0.030129
746.000000 -0.013091
747.000000 0.030129
748.000000 -0.006321
749.000000 0.030129
750.000000 -0.013091
751.000000 0.030129
752.000000 -0.128021
753.000000 0.030128
754.000000 -0.013091
755.000000 0.030129
756.000000 -0.006320
757.000000 0.030128
758.000000 -0.013091
759.000000 0.030128
760.000000 -0.064484
761.000000 0.030128
762.000000 -0.013090
763.000000 0.030127
764.000000 -0.006319
765.000000 0.030128
766.000000 -0.013091
767.000000 0.030129
768.000000 -0.056345
769.000000 0.030128
770.000000 -0.013091
771.000000 0.030128
772.000000 -0.006320
773.000000 0.030128
774.000000 -0.013091
775.000000 0.030128
776.000000 -0.064484
777.000000 0.030127
778.000000 -0.013091
779.000000 0.030128
780.000000 -0.006320
781.000000 0.030128
782.000000 -0.013091
783.000000 0.030127
784.000000 -0.128021
785.000000 0.030128
786.000000 -0.013091
787.000000 0.030127
788.000000 -0.006320
789.000000 0.030128
790.000000 -0.013092
791.000000 0.030128
792.000000 -0.064485
793.000000 0.030128
794.000000 -0.013091
795.000000 0.030128
796.000000 -0.006321
797.000000 0.030127
798.000000 -0.013091
799.000000 0.030128
800.000000 -0.096542
801.000000 0.030128
802.000000 -0.013091
803.000000 0.030127
804.000000 -0.006321
805.000000 0.030129
806.000000 -0.013093
807.000000 0.030129
808.000000 -0.064486
809.000000 0.030127
810.000000 -0.013091
811.000000 0.030128
812.000000 -0.006322
813.000000 0.030128
814.000000 -0.013092
815.000000 0.030128
816.000000 -0.128022
817.000000 0.030126
818.000000 -0.013091
819.000000 0.030128
820.000000 -0.006321
821.000000 0.030127
822.000000 -0.013092
823.000000 0.030127
824.000000 -0.064485
825.000000 0.030127
826.000000 -0.013092
827.000000 0.030127
828.000000 -0.006320
829.000000 0.030127
830.000000 -0.013092
831.000000 0.030127
832.000000 -0.098893
833.000000 0.030127
834.000000 -0.013091
835.000000 0.030126
836.000000 -0.006321
837.000000 0.030128
838.000000 -0.013093
839.000000 0.030127
840.000000 -0.064486
841.000000 0.030127
842.000000 -0.013091
843.000000 0.030127
844.000000 -0.006322
845.000000 0.030127
846.000000 -0.013092
847.000000 0.030127
848.000000 -0.128023
849.000000 0.030126
850.000000 -0.013092
851.000000 0.030128
852.000000 -0.006322
853.000000 0.030127
854.000000 -0.013092
855.000000 0.030126
856.000000 -0.064485
857.000000 0.030126
858.000000 -0.013093
859.000000 0.030127
860.000000 -0.006321
861.000000 0.030127
862.000000 -0.013093
863.000000 0.030127
864.000000 -0.096542
865.000000 0.030126
866.000000 -0.013093
867.000000 0.030127
868.000000 -0.006321
869.000000 0.030126
870.000000 -0.013092
871.000000 0.030126
872.000000 -0.064486
873.000000 0.030126
874.000000 -0.013093
875.000000 0.030127
876.000000 -0.006321
877.000000 0.030126
878.000000 -0.013093
879.000000 0.030127
880.000000 -0.128024
881.000000 0.030127
882.000000 -0.013093
883.000000 0.030126
884.000000 -0.006322
885.000000 0.030127
886.000000 -0.013093
887.000000 0.030127
888.000000 -0.064487
889.000000 0.030126
890.000000 -0.013093
891.000000 0.030126
892.000000 -0.006321
893.000000 0.030125
894.000000 -0.013092
895.000000 0.030125
896.000000 -0.097583
897.000000 0.030126
898.000000 -0.013093
899.000000 0.030126
900.000000 -0.006322
901.000000 0.030125
902.000000 -0.013092
903.000000 0.030125
904.000000 -0.064486
905.000000 0.030126
906.000000 -0.013093
907.000000 0.030126
908.000000 -0.006323
909.000000 0.030126
910.000000 -0.013093
911.000000 0.030126
912.000000 -0.128023
913.000000 0.030125
914.000000 -0.013093
915.000000 0.030126
916.000000 -0.006322
917.000000 0.030125
918.000000 -0.013093
919.000000 0.030126
920.000000 -0.064487
921.000000 0.030126
922.000000 -0.013094
923.000000 0.030126
924.000000 -0.006323
925.000000 0.030125
926.000000 -0.013092
927.000000 0.030125
928.000000 -0.096543
929.000000 0.030125
930.000000 -0.013093
931.000000 0.030126
932.000000 -0.006323
933.000000 0.030125
934.000000 -0.013093
935.000000 0.030125
936.000000 -0.064487
937.000000 0.030126
938.000000 -0.013094
939.000000 0.030125
940.000000 -0.006322
941.000000 0.030125
942.000000 -0.013093
943.000000 0.030124
944.000000 -0.128024
945.000000 0.030126
946.000000 -0.013094
947.000000 0.030125
948.000000 -0.006323
949.000000 0.030126
950.000000 -0.013094
951.000000 0.030125
952.000000 -0.064488
953.000000 0.030125
954.000000 -0.013093
955.000000 0.030125
956.000000 -0.006323
957.000000 0.030125
958.000000 -0.013094
959.000000 0.030125
960.000000 -0.098894
961.000000 0.030124
962.000000 -0.013094
963.000000 0.030126
964.000000 -0.006323
965.000000 0.030124
966.000000 -0.013093
967.000000 0.030125
968.000000 -0.064488
969.000000 0.030125
970.000000 -0.013095
971.000000 0.030125
972.000000 -0.006323
973.000000 0.030125
974.000000 -0.013094
975.000000 0.030124
976.000000 -0.128024
977.000000 0.030125
978.000000 -0.013094
979.000000 0.030124
980.000000 -0.006323
981.000000 0.030124
982.000000 -0.013094
983.000000 0.030125
984.000000 -0.064488
985.000000 0.030125
986.000000 -0.013094
987.000000 0.030125
988.000000 -0.006325
989.000000 0.030125
990.000000 -0.013094
991.000000 0.030125
992.000000 -0.096545
993.000000 0.030125
994.000000 -0.013095
995.000000 0.030125
996.000000 -0.006324
997.000000 0.030125
998.000000 -0.013095
999.000000 0.030124
1000.000000 -0.064488
1001.000000 0.030124
1002.000000 -0.013094
1003.000000 0.030125
1004.000000 -0.006325
1005.000000 0.030125
1006.000000 -0.013095
1007.000000 0.030125
1008.000000 -0.128025
1009.000000 0.030123
1010.000000 -0.013094
1011.000000 0.030125
1012.000000 -0.006324
1013.000000 0.030124
1014.000000 -0.013095
1015.000000 0.030124
1016.000000 -0.064488
1017.000000 0.030124
1018.000000 -0.013095
1019.000000 0.030124
1020.000000 -0.006324
1021.000000 0.030125
1022.000000 -0.013095
1023.000000 0.030124
1024.000000 -0.076560
1025.000000 0.030124
1026.000000 -0.013095
1027.000000 0.030124
1028.000000 -0.006324
1029.000000 0.030124
1030.000000 -0.013095
1031.000000 0.030123
1032.000000 -0.064488
1033.000000 0.030124
1034.000000 -0.013095
1035.000000 0.030124
1036.000000 -0.006325
1037.000000 0.030124
1038.000000 -0.013095
1039.000000 0.030124
1040.000000 -0.128026
1041.000000 0.030124
1042.000000 -0.013095
1043.000000 0.030124
1044.000000 -0.006325
1045.000000 0.030124
1046.000000 -0.013095
1047.000000 0.030123
1048.000000 -0.064489
1049.000000 0.030124
1050.000000 -0.013096
1051.000000 0.030124
1052.000000 -0.006324
1053.000000 0.030124
1054.000000 -0.013096
1055.000000 0.030124
1056.000000 -0.096546
1057.000000 0.030124
1058.000000 -0.013096
1059.000000 0.030124
1060.000000 -0.006325
1061.000000 0.030123
1062.000000 -0.013095
1063.000000 0.030123
1064.000000 -0.064489
1065.000000 0.030124
1066.000000 -0.013095
1067.000000 0.030122
1068.000000 -0.006324
1069.000000 0.030123
1070.000000 -0.013095
1071.000000 0.030123
1072.000000 -0.128027
1073.000000 0.030124
1074.000000 -0.013096
1075.000000 0.030123
1076.000000 -0.006324
1077.000000 0.030123
1078.000000 -0.013096
1079.000000 0.030123
1080.000000 -0.064489
1081.000000 0.030123
1082.000000 -0.013096
1083.000000 0.030123
1084.000000 -0.006325
1085.000000 0.030123
1086.000000 -0.013095
1087.000000 0.030122
1088.000000 -0.098897
1089.000000 0.030123
1090.000000 -0.013096
1091.000000 0.030124
1092.000000 -0.006326
1093.000000 0.030123
1094.000000 -0.013096
1095.000000 0.030123
1096.000000 -0.064490
1097.000000 0.030123
1098.000000 -0.013096
1099.000000 0.030123
1100.000000 -0.006325
1101.000000 0.030123
1102.000000 -0.013096
1103.000000 0.030123
1104.000000 -0.128028
1105.000000 0.030123
1106.000000 -0.013096
1107.000000 0.030122
1108.000000 -0.006325
1109.000000 0.030123
1110.000000 -0.013097
1111.000000 0.030124
1112.000000 -0.064491
1113.000000 0.030123
1114.000000 -0.013096
1115.000000 0.030122
1116.000000 -0.006326
1117.000000 0.030123
1118.000000 -0.013096
1119.000000 0.030122
1120.000000 -0.096546
1121.000000 0.030123
1122.000000 -0.013097
1123.000000 0.030122
1124.000000 -0.006324
1125.000000 0.030122
1126.000000 -0.013097
1127.000000 0.030123
1128.000000 -0.064490
1129.000000 0.030122
1130.000000 -0.013097
1131.000000 0.030122
1132.000000 -0.006325
1133.000000 0.030121
1134.000000 -0.013095
1135.000000 0.030121
1136.000000 -0.128027
1137.000000 0.030123
1138.000000 -0.013097
1139.000000 0.030122
1140.000000 -0.006326
1141.000000 0.030122
1142.000000 -0.013097
1143.000000 0.030122
1144.000000 -0.064490
1145.000000 0.030122
1146.000000 -0.013096
1147.000000 0.030122
1148.000000 -0.006327
1149.000000 0.030123
1150.000000 -0.013097
1151.000000 0.030122
1152.000000 -0.097588
1153.000000 0.030122
1154.000000 -0.013097
1155.000000 0.030122
1156.000000 -0.006326
1157.000000 0.030122
1158.000000 -0.013097
1159.000000 0.030122
1160.000000 -0.064491
1161.000000 0.030122
1162.000000 -0.013098
1163.000000 0.030122
1164.000000 -0.006326
1165.000000 0.030121
1166.000000 -0.013096
1167.000000 0.030121
1168.000000 -0.128028
1169.000000 0.030123
1170.000000 -0.013097
1171.000000 0.030121
1172.000000 -0.006327
1173.000000 0.030122
1174.000000 -0.013097
1175.000000 0.030121
1176.000000 -0.064491
1177.000000 0.030122
1178.000000 -0.013097
1179.000000 0.030122
1180.000000 -0.006327
1181.000000 0.030121
1182.000000 -0.013097
1183.000000 0.030122
1184.000000 -0.096548
1185.000000 0.030122
1186.000000 -0.013097
1187.000000 0.030121
1188.000000 -0.006327
1189.000000 0.030122
1190.000000 -0.013098
1191.000000 0.030122
1192.000000 -0.064492
1193.000000 0.030121
1194.000000 -0.013097
1195.000000 0.030122
1196.000000 -0.006328
1197.000000 0.030122
1198.000000 -0.013098
1199.000000 0.030121
1200.000000 -0.128028
1201.000000 0.030121
1202.000000 -0.013098
1203.000000 0.030122
1204.000000 -0.006327
1205.000000 0.030121
1206.000000 -0.013098
1207.000000 0.030121
1208.000000 -0.064491
1209.000000 0.030121
1210.000000 -0.013098
1211.000000 0.030121
1212.000000 -0.006327
1213.000000 0.030122
1214.000000 -0.013098
1215.000000 0.030121
1216.000000 -0.098900
1217.000000 0.030122
1218.000000 -0.013098
1219.000000 0.030120
1220.000000 -0.006327
1221.000000 0.030121
1222.000000 -0.013098
1223.000000 0.030121
1224.000000 -0.064492
1225.000000 0.030121
1226.000000 -0.013098
1227.000000 0.030121
1228.000000 -0.006328
1229.000000 0.030121
1230.000000 -0.013098
1231.000000 0.030121
1232.000000 -0.128029
1233.000000 0.030121
1234.000000 -0.013098
1235.000000 0.030121
1236.000000 -0.006328
1237.000000 0.030121
1238.000000 -0.013098
1239.000000 0.030120
1240.000000 -0.064492
1241.000000 0.030121
1242.000000 -0.013099
1243.000000 0.030121
1244.000000 -0.006327
1245.000000 0.030120
1246.000000 -0.013098
1247.000000 0.030120
1248.000000 -0.096548
1249.000000 0.030120
1250.000000 -0.013099
1251.000000 0.030121
1252.000000 -0.006327
1253.000000 0.030120
1254.000000 -0.013099
1255.000000 0.030121
1256.000000 -0.064492
1257.000000 0.030120
1258.000000 -0.013099
1259.000000 0.030120
1260.000000 -0.006327
1261.000000 0.030120
1262.000000 -0.013099
1263.000000 0.030121
1264.000000 -0.128030
1265.000000 0.030121
1266.000000 -0.013099
1267.000000 0.030120
1268.000000 -0.006328
1269.000000 0.030120
1270.000000 -0.013099
1271.000000 0.030121
1272.000000 -0.064493
1273.000000 0.030121
1274.000000 -0.013100
1275.000000 0.030121
1276.000000 -0.006329
1277.000000 0.030120
1278.000000 -0.013099
1279.000000 0.030120
1280.000000 -0.056352
1281.000000 0.030120
1282.000000 -0.013099
1283.000000 0.030120
1284.000000 -0.006329
1285.000000 0.030120
1286.000000 -0.013099
1287.000000 0.030120
1288.000000 -0.064493
1289.000000 0.030120
1290.000000 -0.013098
1291.000000 0.030120
1292.000000 -0.006329
1293.000000 0.030120
1294.000000 -0.013100
1295.000000 0.030120
1296.000000 -0.128029
1297.000000 0.030119
1298.000000 -0.013099
1299.000000 0.030120
1300.000000 -0.006329
1301.000000 0.030120
1302.000000 -0.013099
1303.000000 0.030119
1304.000000 -0.064493
1305.000000 0.030120
1306.000000 -0.013100
1307.000000 0.030120
1308.000000 -0.006328
1309.000000 0.030119
1310.000000 -0.013099
1311.000000 0.030119
1312.000000 -0.096549
1313.000000 0.030119
1314.000000 -0.013100
1315.000000 0.030120
1316.000000 -0.006328
1317.000000 0.030119
1318.000000 -0.013100
1319.000000 0.030120
1320.000000 -0.064493
1321.000000 0.030119
1322.000000 -0.013100
1323.000000 0.030119
1324.000000 -0.006328
1325.000000 0.030119
1326.000000 -0.013100
1327.000000 0.030120
1328.000000 -0.128031
1329.000000 0.030119
1330.000000 -0.013099
1331.000000 0.030119
1332.000000 -0.006330
1333.000000 0.030120
1334.000000 -0.013100
1335.000000 0.030120
1336.000000 -0.064495
1337.000000 0.030119
1338.000000 -0.013099
1339.000000 0.030119
1340.000000 -0.006329
1341.000000 0.030119
1342.000000 -0.013100
1343.000000 0.030119
1344.000000 -0.098901
1345.000000 0.030119
1346.000000 -0.013100
1347.000000 0.030119
1348.000000 -0.006329
1349.000000 0.030119
1350.000000 -0.013100
1351.000000 0.030119
1352.000000 -0.064494
1353.000000 0.030119
1354.000000 -0.013101
1355.000000 0.030119
1356.000000 -0.006329
1357.000000 0.030119
1358.000000 -0.013100
1359.000000 0.030118
1360.000000 -0.128031
1361.000000 0.030119
1362.000000 -0.013100
1363.000000 0.030119
1364.000000 -0.006330
1365.000000 0.030119
1366.000000 -0.013101
1367.000000 0.030119
1368.000000 -0.064494
1369.000000 0.030118
1370.000000 -0.013099
1371.000000 0.030118
1372.000000 -0.006330
1373.000000 0.030119
1374.000000 -0.013101
1375.000000 0.030119
1376.000000 -0.096551
1377.000000 0.030119
1378.000000 -0.013100
1379.000000 0.030118
1380.000000 -0.006330
1381.000000 0.030119
1382.000000 -0.013101
1383.000000 0.030119
1384.000000 -0.064495
1385.000000 0.030118
1386.000000 -0.013100
1387.000000 0.030118
1388.000000 -0.006330
1389.000000 0.030118
1390.000000 -0.013100
1391.000000 0.030118
1392.000000 -0.128031
1393.000000 0.030119
1394.000000 -0.013102
1395.000000 0.030119
1396.000000 -0.006330
1397.000000 0.030117
1398.000000 -0.013100
1399.000000 0.030118
1400.000000 -0.064495
1401.000000 0.030118
1402.000000 -0.013100
1403.000000 0.030117
1404.000000 -0.006329
1405.000000 0.030118
1406.000000 -0.013101
1407.000000 0.030118
1408.000000 -0.097593
1409.000000 0.030118
1410.000000 -0.013100
1411.000000 0.030117
1412.000000 -0.006330
1413.000000 0.030118
1414.000000 -0.013101
1415.000000 0.030118
1416.000000 -0.064495
1417.000000 0.030118
1418.000000 -0.013101
1419.000000 0.030118
1420.000000 -0.006331
1421.000000 0.030118
1422.000000 -0.013101
1423.000000 0.030117
1424.000000 -0.128031
1425.000000 0.030118
1426.000000 -0.013101
1427.000000 0.030117
1428.000000 -0.006331
1429.000000 0.030118
1430.000000 -0.013101
1431.000000 0.030117
1432.000000 -0.064495
1433.000000 0.030118
1434.000000 -0.013101
1435.000000 0.030118
1436.000000 -0.006332
1437.000000 0.030118
1438.000000 -0.013102
1439.000000 0.030118
1440.000000 -0.096552
1441.000000 0.030118
1442.000000 -0.013101
1443.000000 0.030117
1444.000000 -0.006331
1445.000000 0.030117
1446.000000 -0.013101
1447.000000 0.030117
1448.000000 -0.064495
1449.000000 0.030117
1450.000000 -0.013101
1451.000000 0.030118
1452.000000 -0.006332
1453.000000 0.030117
1454.000000 -0.013101
1455.000000 0.030117
1456.000000 -0.128032
1457.000000 0.030117
1458.000000 -0.013102
1459.000000 0.030118
1460.000000 -0.006331
1461.000000 0.030116
1462.000000 -0.013101
1463.000000 0.030117
1464.000000 -0.064496
1465.000000 0.030117
1466.000000 -0.013102
1467.000000 0.030117
1468.000000 -0.006330
1469.000000 0.030117
1470.000000 -0.013102
1471.000000 0.030116
1472.000000 -0.098903
1473.000000 0.030118
1474.000000 -0.013102
1475.000000 0.030116
1476.000000 -0.006331
1477.000000 0.030116
1478.000000 -0.013101
1479.000000 0.030116
1480.000000 -0.064495
1481.000000 0.030116
1482.000000 -0.013101
1483.000000 0.030117
1484.000000 -0.006332
1485.000000 0.030117
1486.000000 -0.013103
1487.000000 0.030117
1488.000000 -0.128032
1489.000000 0.030116
1490.000000 -0.013102
1491.000000 0.030117
1492.000000 -0.006332
1493.000000 0.030117
1494.000000 -0.013102
1495.000000 0.030116
1496.000000 -0.064496
1497.000000 0.030117
1498.000000 -0.013103
1499.000000 0.030116
1500.000000 -0.006331
1501.000000 0.030116
1502.000000 -0.013102
1503.000000 0.030116
1504.000000 -0.096552
1505.000000 0.030116
1506.000000 -0.013102
1507.000000 0.030117
1508.000000 -0.006332
1509.000000 0.030116
1510.000000 -0.013102
1511.000000 0.030116
1512.000000 -0.064496
1513.000000 0.030116
1514.000000 -0.013103
1515.000000 0.030116
1516.000000 -0.006331
1517.000000 0.030116
1518.000000 -0.013103
1519.000000 0.030116
1520.000000 -0.128033
1521.000000 0.030116
1522.000000 -0.013103
1523.000000 0.030116
1524.000000 -0.006332
1525.000000 0.030117
1526.000000 -0.013104
1527.000000 0.030117
1528.000000 -0.064497
1529.000000 0.030116
1530.000000 -0.013102
1531.000000 0.030116
1532.000000 -0.006333
1533.000000 0.030116
1534.000000 -0.013103
1535.000000 0.030116
1536.000000 -0.103304
1537.000000 0.030116
1538.000000 -0.013103
1539.000000 0.030116
1540.000000 -0.006333
1541.000000 0.030116
1542.000000 -0.013103
1543.000000 0.030116
1544.000000 -0.064497
1545.000000 0.030116
1546.000000 -0.013103
1547.000000 0.030116
1548.000000 -0.006333
1549.000000 0.030116
1550.000000 -0.013103
1551.000000 0.030116
1552.000000 -0.128034
1553.000000 0.030115
1554.000000 -0.013103
1555.000000 0.030116
1556.000000 -0.006332
1557.000000 0.030115
1558.000000 -0.013103
1559.000000 0.030115
1560.000000 -0.064497
1561.000000 0.030116
1562.000000 -0.013104
1563.000000 0.030116
1564.000000 -0.006332
1565.000000 0.030114
1566.000000 -0.013102
1567.000000 0.030114
1568.000000 -0.096552
1569.000000 0.030114
1570.000000 -0.013103
1571.000000 0.030116
1572.000000 -0.006333
1573.000000 0.030115
1574.000000 -0.013103
1575.000000 0.030115
1576.000000 -0.064497
1577.000000 0.030115
1578.000000 -0.013104
1579.000000 0.030115
1580.000000 -0.006332
1581.000000 0.030115
1582.000000 -0.013104
1583.000000 0.030115
1584.000000 -0.128034
1585.000000 0.030115
1586.000000 -0.013103
1587.000000 0.030114
1588.000000 -0.006333
1589.000000 0.030116
1590.000000 -0.013104
1591.000000 0.030115
1592.000000 -0.064498
1593.000000 0.030115
1594.000000 -0.013103
1595.000000 0.030115
1596.000000 -0.006334
1597.000000 0.030115
1598.000000 -0.013104
1599.000000 0.030115
1600.000000 -0.098904
1601.000000 0.030114
1602.000000 -0.013104
1603.000000 0.030115
1604.000000 -0.006333
1605.000000 0.030115
1606.000000 -0.013104
1607.000000 0.030115
1608.000000 -0.064498
1609.000000 0.030115
1610.000000 -0.013105
1611.000000 0.030115
1612.000000 -0.006333
1613.000000 0.030114
1614.000000 -0.013104
1615.000000 0.030114
1616.000000 -0.128034
1617.000000 0.030115
1618.000000 -0.013104
1619.000000 0.030114
1620.000000 -0.006334
1621.000000 0.030114
1622.000000 -0.013104
1623.000000 0.030115
1624.000000 -0.064498
1625.000000 0.030114
1626.000000 -0.013103
1627.000000 0.030114
1628.000000 -0.006334
1629.000000 0.030115
1630.000000 -0.013105
1631.000000 0.030115
1632.000000 -0.096555
1633.000000 0.030115
1634.000000 -0.013105
1635.000000 0.030114
1636.000000 -0.006334
1637.000000 0.030115
1638.000000 -0.013105
1639.000000 0.030115
1640.000000 -0.064499
1641.000000 0.030114
1642.000000 -0.013104
1643.000000 0.030115
1644.000000 -0.006335
1645.000000 0.030114
1646.000000 -0.013104
1647.000000 0.030114
1648.000000 -0.128035
1649.000000 0.030113
1650.000000 -0.013104
1651.000000 0.030114
1652.000000 -0.006334
1653.000000 0.030114
1654.000000 -0.013104
1655.000000 0.030113
1656.000000 -0.064498
1657.000000 0.030114
1658.000000 -0.013105
1659.000000 0.030114
1660.000000 -0.006334
1661.000000 0.030114
1662.000000 -0.013105
1663.000000 0.030114
1664.000000 -0.097597
1665.000000 0.030115
1666.000000 -0.013105
1667.000000 0.030113
1668.000000 -0.006334
1669.000000 0.030114
1670.000000 -0.013106
1671.000000 0.030115
1672.000000 -0.064500
1673.000000 0.030114
1674.000000 -0.013105
1675.000000 0.030114
1676.000000 -0.006335
1677.000000 0.030114
1678.000000 -0.013105
1679.000000 0.030114
1680.000000 -0.128036
1681.000000 0.030113
1682.000000 -0.013105
1683.000000 0.030114
1684.000000 -0.006335
1685.000000 0.030114
1686.000000 -0.013105
1687.000000 0.030113
1688.000000 -0.064499
1689.000000 0.030114
1690.000000 -0.013106
1691.000000 0.030113
1692.000000 -0.006334
1693.000000 0.030114
1694.000000 -0.013106
1695.000000 0.030114
1696.000000 -0.096556
1697.000000 0.030114
1698.000000 -0.013106
1699.000000 0.030113
1700.000000 -0.006335
1701.000000 0.030113
1702.000000 -0.013105
1703.000000 0.030113
1704.000000 -0.064499
1705.000000 0.030113
1706.000000 -0.013105
1707.000000 0.030114
1708.000000 -0.006336
1709.000000 0.030113
1710.000000 -0.013105
1711.000000 0.030113
1712.000000 -0.128036
1713.000000 0.030112
1714.000000 -0.013105
1715.000000 0.030113
1716.000000 -0.006335
1717.000000 0.030113
1718.000000 -0.013106
1719.000000 0.030113
1720.000000 -0.064499
1721.000000 0.030113
1722.000000 -0.013107
1723.000000 0.030114
1724.000000 -0.006335
1725.000000 0.030113
1726.000000 -0.013106
1727.000000 0.030112
1728.000000 -0.098907
1729.000000 0.030113
1730.000000 -0.013106
1731.000000 0.030113
1732.000000 -0.006335
1733.000000 0.030112
1734.000000 -0.013106
1735.000000 0.030113
1736.000000 -0.064500
1737.000000 0.030113
1738.000000 -0.013107
1739.000000 0.030113
1740.000000 -0.006335
1741.000000 0.030113
1742.000000 -0.013106
1743.000000 0.030113
1744.000000 -0.128038
1745.000000 0.030113
1746.000000 -0.013106
1747.000000 0.030112
1748.000000 -0.006336
1749.000000 0.030114
1750.000000 -0.013106
1751.000000 0.030112
1752.000000 -0.064500
1753.000000 0.030112
1754.000000 -0.013106
1755.000000 0.030112
1756.000000 -0.006335
1757.000000 0.030112
1758.000000 -0.013106
1759.000000 0.030112
1760.000000 -0.096556
1761.000000 0.030112
1762.000000 -0.013107
1763.000000 0.030113
1764.000000 -0.006336
1765.000000 0.030112
1766.000000 -0.013106
1767.000000 0.030112
1768.000000 -0.064500
1769.000000 0.030112
1770.000000 -0.013107
1771.000000 0.030112
1772.000000 -0.006335
1773.000000 0.030112
1774.000000 -0.013107
1775.000000 0.030112
1776.000000 -0.128038
1777.000000 0.030113
1778.000000 -0.013107
1779.000000 0.030112
1780.000000 -0.006336
1781.000000 0.030112
1782.000000 -0.013107
1783.000000 0.030112
1784.000000 -0.064501
1785.000000 0.030112
1786.000000 -0.013106
1787.000000 0.030112
1788.000000 -0.006337
1789.000000 0.030112
1790.000000 -0.013107
1791.000000 0.030112
1792.000000 -0.056360
1793.000000 0.030111
1794.000000 -0.013107
1795.000000 0.030112
1796.000000 -0.006336
1797.000000 0.030112
1798.000000 -0.013107
1799.000000 0.030111
1800.000000 -0.064500
1801.000000 0.030111
1802.000000 -0.013107
1803.000000 0.030112
1804.000000 -0.006337
1805.000000 0.030112
1806.000000 -0.013107
1807.000000 0.030112
1808.000000 -0.128039
1809.000000 0.030112
1810.000000 -0.013107
1811.000000 0.030111
1812.000000 -0.006336
1813.000000 0.030112
1814.000000 -0.013108
1815.000000 0.030112
1816.000000 -0.064502
1817.000000 0.030113
1818.000000 -0.013108
1819.000000 0.030111
1820.000000 -0.006336
1821.000000 0.030111
1822.000000 -0.013107
1823.000000 0.030111
1824.000000 -0.096557
1825.000000 0.030111
1826.000000 -0.013108
1827.000000 0.030112
1828.000000 -0.006337
1829.000000 0.030111
1830.000000 -0.013107
1831.000000 0.030111
1832.000000 -0.064501
1833.000000 0.030111
1834.000000 -0.013108
1835.000000 0.030111
1836.000000 -0.006336
1837.000000 0.030110
1838.000000 -0.013107
1839.000000 0.030110
1840.000000 -0.128038
1841.000000 0.030112
1842.000000 -0.013108
1843.000000 0.030111
1844.000000 -0.006338
1845.000000 0.030111
1846.000000 -0.013107
1847.000000 0.030111
1848.000000 -0.064502
1849.000000 0.030111
1850.000000 -0.013107
1851.000000 0.030111
1852.000000 -0.006338
1853.000000 0.030111
1854.000000 -0.013108
1855.000000 0.030111
1856.000000 -0.098910
1857.000000 0.030112
1858.000000 -0.013108
1859.000000 0.030110
1860.000000 -0.006337
1861.000000 0.030111
1862.000000 -0.013109
1863.000000 0.030112
1864.000000 -0.064503
1865.000000 0.030112
1866.000000 -0.013109
1867.000000 0.030111
1868.000000 -0.006337
1869.000000 0.030110
1870.000000 -0.013108
1871.000000 0.030110
1872.000000 -0.128038
1873.000000 0.030111
1874.000000 -0.013109
1875.000000 0.030111
1876.000000 -0.006338
1877.000000 0.030110
1878.000000 -0.013108
1879.000000 0.030110
1880.000000 -0.064502
1881.000000 0.030111
1882.000000 -0.013108
1883.000000 0.030111
1884.000000 -0.006339
1885.000000 0.030111
1886.000000 -0.013109
1887.000000 0.030111
1888.000000 -0.096559
1889.000000 0.030111
1890.000000 -0.013109
1891.000000 0.030110
1892.000000 -0.006338
1893.000000 0.030110
1894.000000 -0.013108
1895.000000 0.030110
1896.000000 -0.064502
1897.000000 0.030110
1898.000000 -0.013108
1899.000000 0.030110
1900.000000 -0.006338
1901.000000 0.030110
1902.000000 -0.013109
1903.000000 0.030111
1904.000000 -0.128040
1905.000000 0.030110
1906.000000 -0.013109
1907.000000 0.030111
1908.000000 -0.006339
1909.000000 0.030110
1910.000000 -0.013108
1911.000000 0.030110
1912.000000 -0.064503
1913.000000 0.030110
1914.000000 -0.013109
1915.000000 0.030110
1916.000000 -0.006338
1917.000000 0.030110
1918.000000 -0.013109
1919.000000 0.030110
1920.000000 -0.097601
1921.000000 0.030110
1922.000000 -0.013109
1923.000000 0.030110
1924.000000 -0.006339
1925.000000 0.030111
1926.000000 -0.013110
1927.000000 0.030109
1928.000000 -0.064502
1929.000000 0.030109
1930.000000 -0.013108
1931.000000 0.030109
1932.000000 -0.006339
1933.000000 0.030110
1934.000000 -0.013109
1935.000000 0.030110
1936.000000 -0.128040
1937.000000 0.030109
1938.000000 -0.013109
1939.000000 0.030110
1940.000000 -0.006339
1941.000000 0.030109
1942.000000 -0.013109
1943.000000 0.030110
1944.000000 -0.064503
1945.000000 0.030109
1946.000000 -0.013110
1947.000000 0.030110
1948.000000 -0.006339
1949.000000 0.030110
1950.000000 -0.013110
1951.000000 0.030110
1952.000000 -0.096560
1953.000000 0.030109
1954.000000 -0.013110
1955.000000 0.030110
1956.000000 -0.006339
1957.000000 0.030109
1958.000000 -0.013109
1959.000000 0.030109
1960.000000 -0.064503
1961.000000 0.030109
1962.000000 -0.013110
1963.000000 0.030109
1964.000000 -0.006338
1965.000000 0.030109
1966.000000 -0.013110
1967.000000 0.030110
1968.000000 -0.128042
1969.000000 0.030110
1970.000000 -0.013110
1971.000000 0.030109
1972.000000 -0.006340
1973.000000 0.030110
1974.000000 -0.013109
1975.000000 0.030108
1976.000000 -0.064503
1977.000000 0.030109
1978.000000 -0.013111
1979.000000 0.030109
1980.000000 -0.006338
1981.000000 0.030108
1982.000000 -0.013109
1983.000000 0.030108
1984.000000 -0.098911
1985.000000 0.030108
1986.000000 -0.013110
1987.000000 0.030110
1988.000000 -0.006340
1989.000000 0.030109
1990.000000 -0.013110
1991.000000 0.030108
1992.000000 -0.064503
1993.000000 0.030108
1994.000000 -0.013110
1995.000000 0.030108
1996.000000 -0.006339
1997.000000 0.030109
1998.000000 -0.013110
1999.000000 0.030109
2000.000000 -0.128042
2001.000000 0.030109
2002.000000 -0.013110
2003.000000 0.030108
2004.000000 -0.006340
2005.000000 0.030109
2006.000000 -0.013111
2007.000000 0.030110
2008.000000 -0.064506
2009.000000 0.030109
2010.000000 -0.013110
2011.000000 0.030109
2012.000000 -0.006341
2013.000000 0.030109
2014.000000 -0.013111
2015.000000 0.030109
2016.000000 -0.096561
2017.000000 0.030109
2018.000000 -0.013111
2019.000000 0.030108
2020.000000 -0.006340
2021.000000 0.030109
2022.000000 -0.013110
2023.000000 0.030108
2024.000000 -0.064504
2025.000000 0.030108
2026.000000 -0.013111
2027.000000 0.030108
2028.000000 -0.006340
2029.000000 0.030108
2030.000000 -0.013110
2031.000000 0.030107
2032.000000 -0.128041
2033.000000 0.030108
2034.000000 -0.013111
2035.000000 0.030108
2036.000000 -0.006340
2037.000000 0.030108
2038.000000 -0.013111
2039.000000 0.030108
2040.000000 -0.064505
2041.000000 0.030108
2042.000000 -0.013110
2043.000000 0.030108
2044.000000 -0.006341
2045.000000 0.030108
2046.000000 -0.013111
2047.000000 0.030108
2048.000000 -0.041441
2049.000000 0.030108
2050.000000 -0.013111
2051.000000 0.030107
2052.000000 -0.006340
2053.000000 0.030108
2054.000000 -0.013111
2055.000000 0.030108
2056.000000 -0.064506
2057.000000 0.030109
2058.000000 -0.013112
2059.000000 0.030108
2060.000000 -0.006341
2061.000000 0.030108
2062.000000 -0.013112
2063.000000 0.030108
2064.000000 -0.128041
2065.000000 0.030108
2066.000000 -0.013113
2067.000000 0.030108
2068.000000 -0.006340
2069.000000 0.030107
2070.000000 -0.013111
2071.000000 0.030107
2072.000000 -0.064505
2073.000000 0.030107
2074.000000 -0.013110
2075.000000 0.030106
2076.000000 -0.006340
2077.000000 0.030107
2078.000000 -0.013111
2079.000000 0.030107
2080.000000 -0.096562
2081.000000 0.030108
2082.000000 -0.013111
2083.000000 0.030106
2084.000000 -0.006340
2085.000000 0.030106
2086.000000 -0.013111
2087.000000 0.030107
2088.000000 -0.064505
2089.000000 0.030107
2090.000000 -0.013111
2091.000000 0.030107
2092.000000 -0.006341
2093.000000 0.030107
2094.000000 -0.013112
2095.000000 0.030107
2096.000000 -0.128042
2097.000000 0.030107
2098.000000 -0.013112
2099.000000 0.030107
2100.000000 -0.006341
2101.000000 0.030107
2102.000000 -0.013112
2103.000000 0.030107
2104.000000 -0.064506
2105.000000 0.030107
2106.000000 -0.013112
2107.000000 0.030107
2108.000000 -0.006341
2109.000000 0.030107
2110.000000 -0.013112
2111.000000 0.030106
2112.000000 -0.098913
2113.000000 0.030108
2114.000000 -0.013113
2115.000000 0.030107
2116.000000 -0.006342
2117.000000 0.030107
2118.000000 -0.013112
2119.000000 0.030107
2120.000000 -0.064506
2121.000000 0.030106
2122.000000 -0.013111
2123.000000 0.030106
2124.000000 -0.006342
2125.000000 0.030107
2126.000000 -0.013112
2127.000000 0.030107
2128.000000 -0.128043
2129.000000 0.030106
2130.000000 -0.013112
2131.000000 0.030106
2132.000000 -0.006341
2133.000000 0.030106
2134.000000 -0.013112
2135.000000 0.030106
2136.000000 -0.064506
2137.000000 0.030107
2138.000000 -0.013113
2139.000000 0.030106
2140.000000 -0.006341
2141.000000 0.030106
2142.000000 -0.013112
2143.000000 0.030105
2144.000000 -0.096561
2145.000000 0.030105
2146.000000 -0.013112
2147.000000 0.030107
2148.000000 -0.006342
2149.000000 0.030106
2150.000000 -0.013113
2151.000000 0.030106
2152.000000 -0.064506
2153.000000 0.030106
2154.000000 -0.013113
2155.000000 0.030106
2156.000000 -0.006341
2157.000000 0.030106
2158.000000 -0.013113
2159.000000 0.030105
2160.000000 -0.128043
2161.000000 0.030107
2162.000000 -0.013113
2163.000000 0.030105
2164.000000 -0.006342
2165.000000 0.030107
2166.000000 -0.013114
2167.000000 0.030106
2168.000000 -0.064507
2169.000000 0.030106
2170.000000 -0.013112
2171.000000 0.030106
2172.000000 -0.006343
2173.000000 0.030106
2174.000000 -0.013113
2175.000000 0.030106
2176.000000 -0.097604
2177.000000 0.030105
2178.000000 -0.013113
2179.000000 0.030106
2180.000000 -0.006342
2181.000000 0.030105
2182.000000 -0.013112
2183.000000 0.030105
2184.000000 -0.064507
2185.000000 0.030106
2186.000000 -0.013114
2187.000000 0.030106
2188.000000 -0.006342
2189.000000 0.030106
2190.000000 -0.013114
2191.000000 0.030106
2192.000000 -0.128045
2193.000000 0.030106
2194.000000 -0.013113
2195.000000 0.030105
2196.000000 -0.006343
2197.000000 0.030106
2198.000000 -0.013114
2199.000000 0.030107
2200.000000 -0.064508
2201.000000 0.030105
2202.000000 -0.013113
2203.000000 0.030106
2204.000000 -0.006344
2205.000000 0.030106
2206.000000 -0.013114
2207.000000 0.030106
2208.000000 -0.096564
2209.000000 0.030105
2210.000000 -0.013113
2211.000000 0.030105
2212.000000 -0.006343
2213.000000 0.030106
2214.000000 -0.013115
2215.000000 0.030106
2216.000000 -0.064508
2217.000000 0.030106
2218.000000 -0.013114
2219.000000 0.030105
2220.000000 -0.006343
2221.000000 0.030105
2222.000000 -0.013113
2223.000000 0.030104
2224.000000 -0.128044
2225.000000 0.030105
2226.000000 -0.013113
2227.000000 0.030104
2228.000000 -0.006343
2229.000000 0.030105
2230.000000 -0.013114
2231.000000 0.030105
2232.000000 -0.064508
2233.000000 0.030105
2234.000000 -0.013113
2235.000000 0.030105
2236.000000 -0.006344
2237.000000 0.030105
2238.000000 -0.013114
2239.000000 0.030105
2240.000000 -0.098916
2241.000000 0.030105
2242.000000 -0.013114
2243.000000 0.030104
2244.000000 -0.006343
2245.000000 0.030105
2246.000000 -0.013114
2247.000000 0.030105
2248.000000 -0.064509
2249.000000 0.030105
2250.000000 -0.013114
2251.000000 0.030105
2252.000000 -0.006344
2253.000000 0.030105
2254.000000 -0.013115
2255.000000 0.030105
2256.000000 -0.128045
2257.000000 0.030104
2258.000000 -0.013114
2259.000000 0.030105
2260.000000 -0.006344
2261.000000 0.030104
2262.000000 -0.013114
2263.000000 0.030104
2264.000000 -0.064508
2265.000000 0.030105
2266.000000 -0.013115
2267.000000 0.030104
2268.000000 -0.006343
2269.000000 0.030104
2270.000000 -0.013114
2271.000000 0.030104
2272.000000 -0.096565
2273.000000 0.030105
2274.000000 -0.013114
2275.000000 0.030103
2276.000000 -0.006344
2277.000000 0.030104
2278.000000 -0.013114
2279.000000 0.030104
2280.000000 -0.064508
2281.000000 0.030104
2282.000000 -0.013114
2283.000000 0.030104
2284.000000 -0.006345
2285.000000 0.030104
2286.000000 -0.013115
2287.000000 0.030105
2288.000000 -0.128046
2289.000000 0.030104
2290.000000 -0.013115
2291.000000 0.030105
2292.000000 -0.006345
2293.000000 0.030104
2294.000000 -0.013115
2295.000000 0.030104
2296.000000 -0.064508
2297.000000 0.030103
2298.000000 -0.013115
2299.000000 0.030104
2300.000000 -0.006344
2301.000000 0.030103
2302.000000 -0.013114
2303.000000 0.030103
2304.000000 -0.056369
2305.000000 0.030104
2306.000000 -0.013115
2307.000000 0.030104
2308.000000 -0.006345
2309.000000 0.030105
2310.000000 -0.013116
2311.000000 0.030103
2312.000000 -0.064509
2313.000000 0.030104
2314.000000 -0.013115
2315.000000 0.030104
2316.000000 -0.006345
2317.000000 0.030104
2318.000000 -0.013116
2319.000000 0.030104
2320.000000 -0.128046
2321.000000 0.030103
2322.000000 -0.013115
2323.000000 0.030104
2324.000000 -0.006345
2325.000000 0.030103
2326.000000 -0.013115
2327.000000 0.030103
2328.000000 -0.064509
2329.000000 0.030104
2330.000000 -0.013116
2331.000000 0.030103
2332.000000 -0.006344
2333.000000 0.030103
2334.000000 -0.013115
2335.000000 0.030103
2336.000000 -0.096566
2337.000000 0.030104
2338.000000 -0.013117
2339.000000 0.030104
2340.000000 -0.006345
2341.000000 0.030103
2342.000000 -0.013115
2343.000000 0.030103
2344.000000 -0.064510
2345.000000 0.030104
2346.000000 -0.013116
2347.000000 0.030103
2348.000000 -0.006345
2349.000000 0.030103
2350.000000 -0.013116
2351.000000 0.030104
2352.000000 -0.128047
2353.000000 0.030103
2354.000000 -0.013116
2355.000000 0.030102
2356.000000 -0.006344
2357.000000 0.030103
2358.000000 -0.013116
2359.000000 0.030103
2360.000000 -0.064510
2361.000000 0.030103
2362.000000 -0.013116
2363.000000 0.030103
2364.000000 -0.006345
2365.000000 0.030102
2366.000000 -0.013116
2367.000000 0.030103
2368.000000 -0.098917
2369.000000 0.030102
2370.000000 -0.013116
2371.000000 0.030103
2372.000000 -0.006345
2373.000000 0.030102
2374.000000 -0.013116
2375.000000 0.030103
2376.000000 -0.064510
2377.000000 0.030102
2378.000000 -0.013116
2379.000000 0.030102
2380.000000 -0.006345
2381.000000 0.030103
2382.000000 -0.013116
2383.000000 0.030102
2384.000000 -0.128047
2385.000000 0.030102
2386.000000 -0.013116
2387.000000 0.030102
2388.000000 -0.006346
2389.000000 0.030104
2390.000000 -0.013118
2391.000000 0.030104
2392.000000 -0.064511
2393.000000 0.030103
2394.000000 -0.013117
2395.000000 0.030102
2396.000000 -0.006346
2397.000000 0.030103
2398.000000 -0.013117
2399.000000 0.030102
2400.000000 -0.096566
2401.000000 0.030102
2402.000000 -0.013116
2403.000000 0.030101
2404.000000 -0.006345
2405.000000 0.030102
2406.000000 -0.013116
2407.000000 0.030102
2408.000000 -0.064511
2409.000000 0.030103
2410.000000 -0.013118
2411.000000 0.030103
2412.000000 -0.006346
2413.000000 0.030101
2414.000000 -0.013116
2415.000000 0.030102
2416.000000 -0.128048
2417.000000 0.030103
2418.000000 -0.013117
2419.000000 0.030101
2420.000000 -0.006346
2421.000000 0.030102
2422.000000 -0.013117
2423.000000 0.030102
2424.000000 -0.064511
2425.000000 0.030102
2426.000000 -0.013116
2427.000000 0.030101
2428.000000 -0.006346
2429.000000 0.030102
2430.000000 -0.013118
2431.000000 0.030102
2432.000000 -0.097608
2433.000000 0.030101
2434.000000 -0.013117
2435.000000 0.030103
2436.000000 -0.006347
2437.000000 0.030102
2438.000000 -0.013117
2439.000000 0.030101
2440.000000 -0.064511
2441.000000 0.030102
2442.000000 -0.013118
2443.000000 0.030102
2444.000000 -0.006346
2445.000000 0.030100
2446.000000 -0.013116
2447.000000 0.030101
2448.000000 -0.128048
2449.000000 0.030102
2450.000000 -0.013118
2451.000000 0.030101
2452.000000 -0.006346
2453.000000 0.030101
2454.000000 -0.013117
2455.000000 0.030101
2456.000000 -0.064511
2457.000000 0.030101
2458.000000 -0.013117
2459.000000 0.030102
2460.000000 -0.006348
2461.000000 0.030102
2462.000000 -0.013118
2463.000000 0.030102
2464.000000 -0.096568
2465.000000 0.030101
2466.000000 -0.013117
2467.000000 0.030100
2468.000000 -0.006347
2469.000000 0.030102
2470.000000 -0.013118
2471.000000 0.030102
2472.000000 -0.064513
2473.000000 0.030102
2474.000000 -0.013118
2475.000000 0.030102
2476.000000 -0.006348
2477.000000 0.030101
2478.000000 -0.013118
2479.000000 0.030101
2480.000000 -0.128048
2481.000000 0.030100
2482.000000 -0.013117
2483.000000 0.030101
2484.000000 -0.006347
2485.000000 0.030100
2486.000000 -0.013117
2487.000000 0.030101
2488.000000 -0.064512
2489.000000 0.030101
2490.000000 -0.013119
2491.000000 0.030101
2492.000000 -0.006347
2493.000000 0.030101
2494.000000 -0.013118
2495.000000 0.030101
2496.000000 -0.098920
2497.000000 0.030101
2498.000000 -0.013118
2499.000000 0.030101
2500.000000 -0.006348
2501.000000 0.030100
2502.000000 -0.013117
2503.000000 0.030100
2504.000000 -0.064512
2505.000000 0.030101
2506.000000 -0.013118
2507.000000 0.030101
2508.000000 -0.006349
2509.000000 0.030101
2510.000000 -0.013118
2511.000000 0.030101
2512.000000 -0.128049
2513.000000 0.030100
2514.000000 -0.013119
2515.000000 0.030101
2516.000000 -0.006348
2517.000000 0.030101
2518.000000 -0.013119
2519.000000 0.030101
2520.000000 -0.064512
2521.000000 0.030100
2522.000000 -0.013119
2523.000000 0.030100
2524.000000 -0.006347
2525.000000 0.030100
2526.000000 -0.013118
2527.000000 0.030100
2528.000000 -0.096569
2529.000000 0.030100
2530.000000 -0.013119
2531.000000 0.030101
2532.000000 -0.006348
2533.000000 0.030100
2534.000000 -0.013119
2535.000000 0.030100
2536.000000 -0.064512
2537.000000 0.030100
2538.000000 -0.013119
2539.000000 0.030100
2540.000000 -0.006348
2541.000000 0.030101
2542.000000 -0.013119
2543.000000 0.030100
2544.000000 -0.128051
2545.000000 0.030101
2546.000000 -0.013119
2547.000000 0.030100
2548.000000 -0.006349
2549.000000 0.030101
2550.000000 -0.013120
2551.000000 0.030101
2552.000000 -0.064514
2553.000000 0.030101
2554.000000 -0.013119
2555.000000 0.030100
2556.000000 -0.006349
2557.000000 0.030100
2558.000000 -0.013119
2559.000000 0.030099
2560.000000 -0.103320
2561.000000 0.030100
2562.000000 -0.013119
2563.000000 0.030099
2564.000000 -0.006348
2565.000000 0.030099
2566.000000 -0.013119
2567.000000 0.030099
2568.000000 -0.064512
2569.000000 0.030099
2570.000000 -0.013119
2571.000000 0.030100
2572.000000 -0.006349
2573.000000 0.030100
2574.000000 -0.013120
2575.000000 0.030100
2576.000000 -0.128050
2577.000000 0.030099
2578.000000 -0.013119
2579.000000 0.030100
2580.000000 -0.006349
2581.000000 0.030099
2582.000000 -0.013119
2583.000000 0.030099
2584.000000 -0.064513
2585.000000 0.030099
2586.000000 -0.013120
2587.000000 0.030100
2588.000000 -0.006349
2589.000000 0.030100
2590.000000 -0.013120
2591.000000 0.030099
2592.000000 -0.096570
2593.000000 0.030099
2594.000000 -0.013120
2595.000000 0.030100
2596.000000 -0.006349
2597.000000 0.030099
2598.000000 -0.013119
2599.000000 0.030098
2600.000000 -0.064513
2601.000000 0.030099
2602.000000 -0.013120
2603.000000 0.030099
2604.000000 -0.006349
2605.000000 0.030100
2606.000000 -0.013120
2607.000000 0.030099
2608.000000 -0.128052
2609.000000 0.030100
2610.000000 -0.013120
2611.000000 0.030099
2612.000000 -0.006350
2613.000000 0.030100
2614.000000 -0.013121
2615.000000 0.030100
2616.000000 -0.064515
2617.000000 0.030100
2618.000000 -0.013121
2619.000000 0.030099
2620.000000 -0.006350
2621.000000 0.030099
2622.000000 -0.013119
2623.000000 0.030098
2624.000000 -0.098921
2625.000000 0.030098
2626.000000 -0.013120
2627.000000 0.030100
2628.000000 -0.006350
2629.000000 0.030098
2630.000000 -0.013120
2631.000000 0.030099
2632.000000 -0.064514
2633.000000 0.030099
2634.000000 -0.013121
2635.000000 0.030098
2636.000000 -0.006349
2637.000000 0.030099
2638.000000 -0.013121
2639.000000 0.030099
2640.000000 -0.128052
2641.000000 0.030099
2642.000000 -0.013120
2643.000000 0.030098
2644.000000 -0.006350
2645.000000 0.030099
2646.000000 -0.013121
2647.000000 0.030099
2648.000000 -0.064515
2649.000000 0.030098
2650.000000 -0.013120
2651.000000 0.030099
2652.000000 -0.006351
2653.000000 0.030099
2654.000000 -0.013121
2655.000000 0.030098
2656.000000 -0.096571
2657.000000 0.030099
2658.000000 -0.013121
2659.000000 0.030098
2660.000000 -0.006350
2661.000000 0.030099
2662.000000 -0.013121
2663.000000 0.030099
2664.000000 -0.064516
2665.000000 0.030099
2666.000000 -0.013121
2667.000000 0.030098
2668.000000 -0.006351
2669.000000 0.030099
2670.000000 -0.013121
2671.000000 0.030098
2672.000000 -0.128052
2673.000000 0.030099
2674.000000 -0.013121
2675.000000 0.030097
2676.000000 -0.006350
2677.000000 0.030098
2678.000000 -0.013121
2679.000000 0.030098
2680.000000 -0.064515
2681.000000 0.030098
2682.000000 -0.013121
2683.000000 0.030098
2684.000000 -0.006351
2685.000000 0.030098
2686.000000 -0.013121
2687.000000 0.030098
2688.000000 -0.097613
2689.000000 0.030098
2690.000000 -0.013121
2691.000000 0.030097
2692.000000 -0.006350
2693.000000 0.030098
2694.000000 -0.013121
2695.000000 0.030097
2696.000000 -0.064515
2697.000000 0.030098
2698.000000 -0.013122
2699.000000 0.030098
2700.000000 -0.006350
2701.000000 0.030096
2702.000000 -0.013120
2703.000000 0.030096
2704.000000 -0.128051
2705.000000 0.030097
2706.000000 -0.013121
2707.000000 0.030097
2708.000000 -0.006351
2709.000000 0.030097
2710.000000 -0.013121
2711.000000 0.030097
2712.000000 -0.064515
2713.000000 0.030097
2714.000000 -0.013121
2715.000000 0.030098
2716.000000 -0.006352
2717.000000 0.030098
2718.000000 -0.013122
2719.000000 0.030098
2720.000000 -0.096573
2721.000000 0.030098
2722.000000 -0.013122
2723.000000 0.030097
2724.000000 -0.006351
2725.000000 0.030098
2726.000000 -0.013122
2727.000000 0.030096
2728.000000 -0.064515
2729.000000 0.030097
2730.000000 -0.013121
2731.000000 0.030097
2732.000000 -0.006352
2733.000000 0.030097
2734.000000 -0.013122
2735.000000 0.030098
2736.000000 -0.128053
2737.000000 0.030097
2738.000000 -0.013122
2739.000000 0.030097
2740.000000 -0.006351
2741.000000 0.030096
2742.000000 -0.013121
2743.000000 0.030096
2744.000000 -0.064515
2745.000000 0.030097
2746.000000 -0.013123
2747.000000 0.030097
2748.000000 -0.006351
2749.000000 0.030097
2750.000000 -0.013122
2751.000000 0.030097
2752.000000 -0.098924
2753.000000 0.030097
2754.000000 -0.013122
2755.000000 0.030096
2756.000000 -0.006352
2757.000000 0.030097
2758.000000 -0.013122
2759.000000 0.030096
2760.000000 -0.064516
2761.000000 0.030097
2762.000000 -0.013122
2763.000000 0.030097
2764.000000 -0.006353
2765.000000 0.030097
2766.000000 -0.013123
2767.000000 0.030097
2768.000000 -0.128053
2769.000000 0.030096
2770.000000 -0.013122
2771.000000 0.030097
2772.000000 -0.006352
2773.000000 0.030096
2774.000000 -0.013122
2775.000000 0.030096
2776.000000 -0.064516
2777.000000 0.030096
2778.000000 -0.013123
2779.000000 0.030096
2780.000000 -0.006351
2781.000000 0.030096
2782.000000 -0.013122
2783.000000 0.030095
2784.000000 -0.096572
2785.000000 0.030096
2786.000000 -0.013123
2787.000000 0.030097
2788.000000 -0.006352
2789.000000 0.030096
2790.000000 -0.013123
2791.000000 0.030096
2792.000000 -0.064516
2793.000000 0.030096
2794.000000 -0.013124
2795.000000 0.030096
2796.000000 -0.006351
2797.000000 0.030096
2798.000000 -0.013123
2799.000000 0.030096
2800.000000 -0.128054
2801.000000 0.030096
2802.000000 -0.013123
2803.000000 0.030096
2804.000000 -0.006353
2805.000000 0.030097
2806.000000 -0.013124
2807.000000 0.030097
2808.000000 -0.064518
2809.000000 0.030096
2810.000000 -0.013123
2811.000000 0.030096
2812.000000 -0.006353
2813.000000 0.030096
2814.000000 -0.013123
2815.000000 0.030096
2816.000000 -0.056377
2817.000000 0.030096
2818.000000 -0.013123
2819.000000 0.030095
2820.000000 -0.006352
2821.000000 0.030095
2822.000000 -0.013123
2823.000000 0.030095
2824.000000 -0.064517
2825.000000 0.030096
2826.000000 -0.013123
2827.000000 0.030096
2828.000000 -0.006354
2829.000000 0.030096
2830.000000 -0.013123
2831.000000 0.030095
2832.000000 -0.128054
2833.000000 0.030095
2834.000000 -0.013123
2835.000000 0.030096
2836.000000 -0.006353
2837.000000 0.030095
2838.000000 -0.013123
2839.000000 0.030095
2840.000000 -0.064517
2841.000000 0.030095
2842.000000 -0.013124
2843.000000 0.030095
2844.000000 -0.006352
2845.000000 0.030094
2846.000000 -0.013123
2847.000000 0.030095
2848.000000 -0.096573
2849.000000 0.030095
2850.000000 -0.013124
2851.000000 0.030096
2852.000000 -0.006354
2853.000000 0.030095
2854.000000 -0.013123
2855.000000 0.030095
2856.000000 -0.064518
2857.000000 0.030095
2858.000000 -0.013124
2859.000000 0.030095
2860.000000 -0.006353
2861.000000 0.030096
2862.000000 -0.013125
2863.000000 0.030096
2864.000000 -0.128056
2865.000000 0.030096
2866.000000 -0.013124
2867.000000 0.030094
2868.000000 -0.006353
2869.000000 0.030095
2870.000000 -0.013124
2871.000000 0.030095
2872.000000 -0.064518
2873.000000 0.030094
2874.000000 -0.013123
2875.000000 0.030095
2876.000000 -0.006354
2877.000000 0.030095
2878.000000 -0.013125
2879.000000 0.030095
2880.000000 -0.098925
2881.000000 0.030094
2882.000000 -0.013124
2883.000000 0.030096
2884.000000 -0.006354
2885.000000 0.030094
2886.000000 -0.013124
2887.000000 0.030095
2888.000000 -0.064518
2889.000000 0.030094
2890.000000 -0.013125
2891.000000 0.030095
2892.000000 -0.006353
2893.000000 0.030093
2894.000000 -0.013123
2895.000000 0.030094
2896.000000 -0.128055
2897.000000 0.030094
2898.000000 -0.013124
2899.000000 0.030094
2900.000000 -0.006354
2901.000000 0.030095
2902.000000 -0.013125
2903.000000 0.030094
2904.000000 -0.064518
2905.000000 0.030094
2906.000000 -0.013124
2907.000000 0.030094
2908.000000 -0.006354
2909.000000 0.030094
2910.000000 -0.013124
2911.000000 0.030094
2912.000000 -0.096575
2913.000000 0.030095
2914.000000 -0.013125
2915.000000 0.030094
2916.000000 -0.006354
2917.000000 0.030094
2918.000000 -0.013125
2919.000000 0.030095
2920.000000 -0.064520
2921.000000 0.030094
2922.000000 -0.013124
2923.000000 0.030094
2924.000000 -0.006355
2925.000000 0.030094
2926.000000 -0.013125
2927.000000 0.030095
2928.000000 -0.128056
2929.000000 0.030094
2930.000000 -0.013125
2931.000000 0.030094
2932.000000 -0.006354
2933.000000 0.030093
2934.000000 -0.013125
2935.000000 0.030094
2936.000000 -0.064519
2937.000000 0.030094
2938.000000 -0.013125
2939.000000 0.030093
2940.000000 -0.006354
2941.000000 0.030094
2942.000000 -0.013125
2943.000000 0.030094
2944.000000 -0.097617
2945.000000 0.030094
2946.000000 -0.013125
2947.000000 0.030093
2948.000000 -0.006355
2949.000000 0.030095
2950.000000 -0.013126
2951.000000 0.030094
2952.000000 -0.064520
2953.000000 0.030093
2954.000000 -0.013124
2955.000000 0.030093
2956.000000 -0.006355
2957.000000 0.030094
2958.000000 -0.013126
2959.000000 0.030094
2960.000000 -0.128056
2961.000000 0.030094
2962.000000 -0.013127
2963.000000 0.030094
2964.000000 -0.006355
2965.000000 0.030093
2966.000000 -0.013125
2967.000000 0.030093
2968.000000 -0.064519
2969.000000 0.030093
2970.000000 -0.013125
2971.000000 0.030093
2972.000000 -0.006355
2973.000000 0.030093
2974.000000 -0.013125
2975.000000 0.030093
2976.000000 -0.096576
2977.000000 0.030094
2978.000000 -0.013126
2979.000000 0.030093
2980.000000 -0.006356
2981.000000 0.030093
2982.000000 -0.013125
2983.000000 0.030093
2984.000000 -0.064520
2985.000000 0.030093
2986.000000 -0.013125
2987.000000 0.030093
2988.000000 -0.006356
2989.000000 0.030093
2990.000000 -0.013126
2991.000000 0.030093
2992.000000 -0.128056
2993.000000 0.030092
2994.000000 -0.013126
2995.000000 0.030094
2996.000000 -0.006356
2997.000000 0.030093
2998.000000 -0.013126
2999.000000 0.030093
3000.000000 -0.064520
3001.000000 0.030093
3002.000000 -0.013127
3003.000000 0.030093
3004.000000 -0.006355
3005.000000 0.030093
3006.000000 -0.013126
3007.000000 0.030092
3008.000000 -0.098927
3009.000000 0.030093
3010.000000 -0.013127
3011.000000 0.030093
3012.000000 -0.006356
3013.000000 0.030092
3014.000000 -0.013126
3015.000000 0.030093
3016.000000 -0.064520
3017.000000 0.030092
3018.000000 -0.013126
3019.000000 0.030092
3020.000000 -0.006355
3021.000000 0.030092
3022.000000 -0.013126
3023.000000 0.030093
3024.000000 -0.128058
3025.000000 0.030092
3026.000000 -0.013126
3027.000000 0.030092
3028.000000 -0.006355
3029.000000 0.030092
3030.000000 -0.013126
3031.000000 0.030092
3032.000000 -0.064520
3033.000000 0.030092
3034.000000 -0.013127
3035.000000 0.030092
3036.000000 -0.006355
3037.000000 0.030091
3038.000000 -0.013126
3039.000000 0.030092
3040.000000 -0.096576
3041.000000 0.030091
3042.000000 -0.013127
3043.000000 0.030093
3044.000000 -0.006356
3045.000000 0.030092
3046.000000 -0.013127
3047.000000 0.030092
3048.000000 -0.064520
3049.000000 0.030092
3050.000000 -0.013128
3051.000000 0.030092
3052.000000 -0.006355
3053.000000 0.030092
3054.000000 -0.013127
3055.000000 0.030091
3056.000000 -0.128058
3057.000000 0.030093
3058.000000 -0.013127
3059.000000 0.030091
3060.000000 -0.006356
3061.000000 0.030092
3062.000000 -0.013128
3063.000000 0.030092
3064.000000 -0.064521
3065.000000 0.030092
3066.000000 -0.013126
3067.000000 0.030091
3068.000000 -0.006357
3069.000000 0.030092
3070.000000 -0.013127
3071.000000 0.030092
3072.000000 -0.076592
3073.000000 0.030091
3074.000000 -0.013127
3075.000000 0.030092
3076.000000 -0.006356
3077.000000 0.030091
3078.000000 -0.013127
3079.000000 0.030091
3080.000000 -0.064521
3081.000000 0.030092
3082.000000 -0.013128
3083.000000 0.030091
3084.000000 -0.006356
3085.000000 0.030092
3086.000000 -0.013128
3087.000000 0.030091
3088.000000 -0.128058
3089.000000 0.030092
3090.000000 -0.013128
3091.000000 0.030091
3092.000000 -0.006357
3093.000000 0.030092
3094.000000 -0.013128
3095.000000 0.030091
3096.000000 -0.064521
3097.000000 0.030091
3098.000000 -0.013127
3099.000000 0.030091
3100.000000 -0.006357
3101.000000 0.030091
3102.000000 -0.013128
3103.000000 0.030092
3104.000000 -0.096578
3105.000000 0.030091
3106.000000 -0.013127
3107.000000 0.030090
3108.000000 -0.006357
3109.000000 0.030092
3110.000000 -0.013129
3111.000000 0.030092
3112.000000 -0.064522
3113.000000 0.030091
3114.000000 -0.013128
3115.000000 0.030091
3116.000000 -0.006357
3117.000000 0.030091
3118.000000 -0.013128
3119.000000 0.030091
3120.000000 -0.128059
3121.000000 0.030091
3122.000000 -0.013128
3123.000000 0.030091
3124.000000 -0.006357
3125.000000 0.030090
3126.000000 -0.013128
3127.000000 0.030091
3128.000000 -0.064522
3129.000000 0.030091
3130.000000 -0.013129
3131.000000 0.030091
3132.000000 -0.006357
3133.000000 0.030091
3134.000000 -0.013128
3135.000000 0.030091
3136.000000 -0.098930
3137.000000 0.030091
3138.000000 -0.013129
3139.000000 0.030091
3140.000000 -0.006358
3141.000000 0.030091
3142.000000 -0.013129
3143.000000 0.030091
3144.000000 -0.064522
3145.000000 0.030090
3146.000000 -0.013128
3147.000000 0.030091
3148.000000 -0.006359
3149.000000 0.030091
3150.000000 -0.013129
3151.000000 0.030091
3152.000000 -0.128059
3153.000000 0.030090
3154.000000 -0.013129
3155.000000 0.030091
3156.000000 -0.006358
3157.000000 0.030090
3158.000000 -0.013128
3159.000000 0.030090
3160.000000 -0.064522
3161.000000 0.030090
3162.000000 -0.013129
3163.000000 0.030090
3164.000000 -0.006357
3165.000000 0.030090
3166.000000 -0.013129
3167.000000 0.030091
3168.000000 -0.096579
3169.000000 0.030089
3170.000000 -0.013128
3171.000000 0.030090
3172.000000 -0.006358
3173.000000 0.030090
3174.000000 -0.013129
3175.000000 0.030090
3176.000000 -0.064522
3177.000000 0.030090
3178.000000 -0.013130
3179.000000 0.030090
3180.000000 -0.006358
3181.000000 0.030091
3182.000000 -0.013130
3183.000000 0.030091
3184.000000 -0.128061
3185.000000 0.030090
3186.000000 -0.013129
3187.000000 0.030090
3188.000000 -0.006359
3189.000000 0.030091
3190.000000 -0.013130
3191.000000 0.030091
3192.000000 -0.064524
3193.000000 0.030091
3194.000000 -0.013130
3195.000000 0.030090
3196.000000 -0.006358
3197.000000 0.030089
3198.000000 -0.013129
3199.000000 0.030089
3200.000000 -0.097620
3201.000000 0.030090
3202.000000 -0.013130
3203.000000 0.030090
3204.000000 -0.006359
3205.000000 0.030090
3206.000000 -0.013130
3207.000000 0.030090
3208.000000 -0.064523
3209.000000 0.030089
3210.000000 -0.013129
3211.000000 0.030089
3212.000000 -0.006358
3213.000000 0.030089
3214.000000 -0.013129
3215.000000 0.030089
3216.000000 -0.128060
3217.000000 0.030089
3218.000000 -0.013129
3219.000000 0.030088
3220.000000 -0.006357
3221.000000 0.030089
3222.000000 -0.013130
3223.000000 0.030089
3224.000000 -0.064523
3225.000000 0.030089
3226.000000 -0.013130
3227.000000 0.030089
3228.000000 -0.006358
3229.000000 0.030088
3230.000000 -0.013129
3231.000000 0.030089
3232.000000 -0.096579
3233.000000 0.030088
3234.000000 -0.013129
3235.000000 0.030089
3236.000000 -0.006359
3237.000000 0.030089
3238.000000 -0.013130
3239.000000 0.030089
3240.000000 -0.064523
3241.000000 0.030088
3242.000000 -0.013130
3243.000000 0.030089
3244.000000 -0.006359
3245.000000 0.030089
3246.000000 -0.013130
3247.000000 0.030088
3248.000000 -0.128060
3249.000000 0.030089
3250.000000 -0.013130
3251.000000 0.030089
3252.000000 -0.006360
3253.000000 0.030090
3254.000000 -0.013131
3255.000000 0.030088
3256.000000 -0.064523
3257.000000 0.030088
3258.000000 -0.013129
3259.000000 0.030089
3260.000000 -0.006361
3261.000000 0.030089
3262.000000 -0.013130
3263.000000 0.030089
3264.000000 -0.098931
3265.000000 0.030088
3266.000000 -0.013130
3267.000000 0.030088
3268.000000 -0.006359
3269.000000 0.030088
3270.000000 -0.013130
3271.000000 0.030089
3272.000000 -0.064524
3273.000000 0.030088
3274.000000 -0.013131
3275.000000 0.030089
3276.000000 -0.006360
3277.000000 0.030088
3278.000000 -0.013130
3279.000000 0.030088
3280.000000 -0.128061
3281.000000 0.030089
3282.000000 -0.013131
3283.000000 0.030088
3284.000000 -0.006360
3285.000000 0.030088
3286.000000 -0.013130
3287.000000 0.030088
3288.000000 -0.064524
3289.000000 0.030088
3290.000000 -0.013130
3291.000000 0.030088
3292.000000 -0.006361
3293.000000 0.030089
3294.000000 -0.013131
3295.000000 0.030088
3296.000000 -0.096581
3297.000000 0.030089
3298.000000 -0.013131
3299.000000 0.030088
3300.000000 -0.006361
3301.000000 0.030089
3302.000000 -0.013131
3303.000000 0.030087
3304.000000 -0.064524
3305.000000 0.030088
3306.000000 -0.013131
3307.000000 0.030088
3308.000000 -0.006360
3309.000000 0.030088
3310.000000 -0.013131
3311.000000 0.030088
3312.000000 -0.128062
3313.000000 0.030088
3314.000000 -0.013132
3315.000000 0.030089
3316.000000 -0.006361
3317.000000 0.030088
3318.000000 -0.013131
3319.000000 0.030088
3320.000000 -0.064525
3321.000000 0.030088
3322.000000 -0.013132
3323.000000 0.030088
3324.000000 -0.006360
3325.000000 0.030088
3326.000000 -0.013132
3327.000000 0.030088
3328.000000 -0.056386
3329.000000 0.030088
3330.000000 -0.013131
3331.000000 0.030087
3332.000000 -0.006361
3333.000000 0.030088
3334.000000 -0.013131
3335.000000 0.030088
3336.000000 -0.064525
3337.000000 0.030087
3338.000000 -0.013132
3339.000000 0.030088
3340.000000 -0.006361
3341.000000 0.030087
3342.000000 -0.013131
3343.000000 0.030087
3344.000000 -0.128062
3345.000000 0.030088
3346.000000 -0.013132
3347.000000 0.030087
3348.000000 -0.006361
3349.000000 0.030087
3350.000000 -0.013131
3351.000000 0.030087
3352.000000 -0.064525
3353.000000 0.030087
3354.000000 -0.013131
3355.000000 0.030087
3356.000000 -0.006362
3357.000000 0.030088
3358.000000 -0.013132
3359.000000 0.030087
3360.000000 -0.096582
3361.000000 0.030088
3362.000000 -0.013132
3363.000000 0.030086
3364.000000 -0.006361
3365.000000 0.030088
3366.000000 -0.013133
3367.000000 0.030087
3368.000000 -0.064525
3369.000000 0.030087
3370.000000 -0.013132
3371.000000 0.030087
3372.000000 -0.006362
3373.000000 0.030087
3374.000000 -0.013132
3375.000000 0.030087
3376.000000 -0.128062
3377.000000 0.030086
3378.000000 -0.013132
3379.000000 0.030087
3380.000000 -0.006361
3381.000000 0.030086
3382.000000 -0.013131
3383.000000 0.030086
3384.000000 -0.064526
3385.000000 0.030087
3386.000000 -0.013133
3387.000000 0.030087
3388.000000 -0.006361
3389.000000 0.030087
3390.000000 -0.013133
3391.000000 0.030087
3392.000000 -0.098934
3393.000000 0.030087
3394.000000 -0.013132
3395.000000 0.030086
3396.000000 -0.006361
3397.000000 0.030086
3398.000000 -0.013132
3399.000000 0.030086
3400.000000 -0.064526
3401.000000 0.030086
3402.000000 -0.013132
3403.000000 0.030087
3404.000000 -0.006362
3405.000000 0.030086
3406.000000 -0.013132
3407.000000 0.030086
3408.000000 -0.128063
3409.000000 0.030086
3410.000000 -0.013133
3411.000000 0.030087
3412.000000 -0.006362
3413.000000 0.030086
3414.000000 -0.013132
3415.000000 0.030086
3416.000000 -0.064526
3417.000000 0.030086
3418.000000 -0.013133
3419.000000 0.030086
3420.000000 -0.006362
3421.000000 0.030087
3422.000000 -0.013133
3423.000000 0.030085
3424.000000 -0.096582
3425.000000 0.030085
3426.000000 -0.013132
3427.000000 0.030086
3428.000000 -0.006362
3429.000000 0.030086
3430.000000 -0.013133
3431.000000 0.030086
3432.000000 -0.064527
3433.000000 0.030086
3434.000000 -0.013133
3435.000000 0.030086
3436.000000 -0.006362
3437.000000 0.030086
3438.000000 -0.013133
3439.000000 0.030086
3440.000000 -0.128064
3441.000000 0.030086
3442.000000 -0.013133
3443.000000 0.030085
3444.000000 -0.006362
3445.000000 0.030086
3446.000000 -0.013134
3447.000000 0.030087
3448.000000 -0.064528
3449.000000 0.030086
3450.000000 -0.013133
3451.000000 0.030086
3452.000000 -0.006363
3453.000000 0.030086
3454.000000 -0.013134
3455.000000 0.030086
3456.000000 -0.097624
3457.000000 0.030085
3458.000000 -0.013134
3459.000000 0.030087
3460.000000 -0.006363
3461.000000 0.030085
3462.000000 -0.013133
3463.000000 0.030085
3464.000000 -0.064527
3465.000000 0.030086
3466.000000 -0.013134
3467.000000 0.030085
3468.000000 -0.006362
3469.000000 0.030085
3470.000000 -0.013133
3471.000000 0.030085
3472.000000 -0.128065
3473.000000 0.030086
3474.000000 -0.013134
3475.000000 0.030085
3476.000000 -0.006363
3477.000000 0.030086
3478.000000 -0.013134
3479.000000 0.030086
3480.000000 -0.064528
3481.000000 0.030086
3482.000000 -0.013134
3483.000000 0.030085
3484.000000 -0.006364
3485.000000 0.030086
3486.000000 -0.013134
3487.000000 0.030085
3488.000000 -0.096583
3489.000000 0.030084
3490.000000 -0.013133
3491.000000 0.030084
3492.000000 -0.006362
3493.000000 0.030085
3494.000000 -0.013134
3495.000000 0.030085
3496.000000 -0.064528
3497.000000 0.030085
3498.000000 -0.013134
3499.000000 0.030085
3500.000000 -0.006363
3501.000000 0.030084
3502.000000 -0.013133
3503.000000 0.030084
3504.000000 -0.128065
3505.000000 0.030086
3506.000000 -0.013134
3507.000000 0.030084
3508.000000 -0.006364
3509.000000 0.030085
3510.000000 -0.013134
3511.000000 0.030085
3512.000000 -0.064528
3513.000000 0.030084
3514.000000 -0.013133
3515.000000 0.030084
3516.000000 -0.006364
3517.000000 0.030085
3518.000000 -0.013134
3519.000000 0.030085
3520.000000 -0.098936
3521.000000 0.030085
3522.000000 -0.013135
3523.000000 0.030084
3524.000000 -0.006363
3525.000000 0.030085
3526.000000 -0.013135
3527.000000 0.030085
3528.000000 -0.064529
3529.000000 0.030085
3530.000000 -0.013135
3531.000000 0.030085
3532.000000 -0.006365
3533.000000 0.030085
3534.000000 -0.013135
3535.000000 0.030085
3536.000000 -0.128065
3537.000000 0.030085
3538.000000 -0.013136
3539.000000 0.030085
3540.000000 -0.006364
3541.000000 0.030084
3542.000000 -0.013134
3543.000000 0.030084
3544.000000 -0.064529
3545.000000 0.030084
3546.000000 -0.013134
3547.000000 0.030083
3548.000000 -0.006363
3549.000000 0.030084
3550.000000 -0.013135
3551.000000 0.030085
3552.000000 -0.096586
3553.000000 0.030085
3554.000000 -0.013135
3555.000000 0.030084
3556.000000 -0.006365
3557.000000 0.030084
3558.000000 -0.013135
3559.000000 0.030084
3560.000000 -0.064528
3561.000000 0.030084
3562.000000 -0.013135
3563.000000 0.030084
3564.000000 -0.006365
3565.000000 0.030084
3566.000000 -0.013135
3567.000000 0.030084
3568.000000 -0.128065
3569.000000 0.030083
3570.000000 -0.013135
3571.000000 0.030084
3572.000000 -0.006364
3573.000000 0.030083
3574.000000 -0.013135
3575.000000 0.030084
3576.000000 -0.064529
3577.000000 0.030084
3578.000000 -0.013136
3579.000000 0.030084
3580.000000 -0.006365
3581.000000 0.030084
3582.000000 -0.013135
3583.000000 0.030083
3584.000000 -0.103337
3585.000000 0.030084
3586.000000 -0.013135
3587.000000 0.030083
3588.000000 -0.006365
3589.000000 0.030084
3590.000000 -0.013136
3591.000000 0.030084
3592.000000 -0.064530
3593.000000 0.030085
3594.000000 -0.013136
3595.000000 0.030083
3596.000000 -0.006365
3597.000000 0.030083
3598.000000 -0.013135
3599.000000 0.030083
3600.000000 -0.128066
3601.000000 0.030084
3602.000000 -0.013137
3603.000000 0.030084
3604.000000 -0.006365
3605.000000 0.030083
3606.000000 -0.013135
3607.000000 0.030083
3608.000000 -0.064530
3609.000000 0.030083
3610.000000 -0.013135
3611.000000 0.030083
3612.000000 -0.006365
3613.000000 0.030083
3614.000000 -0.013136
3615.000000 0.030084
3616.000000 -0.096587
3617.000000 0.030084
3618.000000 -0.013136
3619.000000 0.030083
3620.000000 -0.006366
3621.000000 0.030083
3622.000000 -0.013136
3623.000000 0.030083
3624.000000 -0.064529
3625.000000 0.030082
3626.000000 -0.013135
3627.000000 0.030083
3628.000000 -0.006366
3629.000000 0.030083
3630.000000 -0.013136
3631.000000 0.030083
3632.000000 -0.128067
3633.000000 0.030083
3634.000000 -0.013136
3635.000000 0.030083
3636.000000 -0.006366
3637.000000 0.030083
3638.000000 -0.013136
3639.000000 0.030083
3640.000000 -0.064530
3641.000000 0.030082
3642.000000 -0.013136
3643.000000 0.030082
3644.000000 -0.006365
3645.000000 0.030083
3646.000000 -0.013137
3647.000000 0.030082
3648.000000 -0.098937
3649.000000 0.030083
3650.000000 -0.013137
3651.000000 0.030083
3652.000000 -0.006366
3653.000000 0.030082
3654.000000 -0.013136
3655.000000 0.030083
3656.000000 -0.064531
3657.000000 0.030083
3658.000000 -0.013136
3659.000000 0.030081
3660.000000 -0.006365
3661.000000 0.030082
3662.000000 -0.013136
3663.000000 0.030082
3664.000000 -0.128067
3665.000000 0.030082
3666.000000 -0.013137
3667.000000 0.030083
3668.000000 -0.006366
3669.000000 0.030082
3670.000000 -0.013136
3671.000000 0.030082
3672.000000 -0.064531
3673.000000 0.030083
3674.000000 -0.013138
3675.000000 0.030083
3676.000000 -0.006366
3677.000000 0.030081
3678.000000 -0.013136
3679.000000 0.030082
3680.000000 -0.096587
3681.000000 0.030082
3682.000000 -0.013137
3683.000000 0.030083
3684.000000 -0.006367
3685.000000 0.030082
3686.000000 -0.013137
3687.000000 0.030082
3688.000000 -0.064531
3689.000000 0.030082
3690.000000 -0.013137
3691.000000 0.030082
3692.000000 -0.006366
3693.000000 0.030082
3694.000000 -0.013137
3695.000000 0.030081
3696.000000 -0.128068
3697.000000 0.030082
3698.000000 -0.013137
3699.000000 0.030082
3700.000000 -0.006367
3701.000000 0.030083
3702.000000 -0.013138
3703.000000 0.030081
3704.000000 -0.064531
3705.000000 0.030082
3706.000000 -0.013137
3707.000000 0.030082
3708.000000 -0.006367
3709.000000 0.030082
3710.000000 -0.013138
3711.000000 0.030082
3712.000000 -0.097628
3713.000000 0.030080
3714.000000 -0.013137
3715.000000 0.030082
3716.000000 -0.006367
3717.000000 0.030082
3718.000000 -0.013138
3719.000000 0.030082
3720.000000 -0.064531
3721.000000 0.030081
3722.000000 -0.013138
3723.000000 0.030081
3724.000000 -0.006366
3725.000000 0.030082
3726.000000 -0.013138
3727.000000 0.030081
3728.000000 -0.128069
3729.000000 0.030082
3730.000000 -0.013138
3731.000000 0.030081
3732.000000 -0.006367
3733.000000 0.030082
3734.000000 -0.013138
3735.000000 0.030082
3736.000000 -0.064533
3737.000000 0.030081
3738.000000 -0.013137
3739.000000 0.030081
3740.000000 -0.006367
3741.000000 0.030081
3742.000000 -0.013138
3743.000000 0.030081
3744.000000 -0.096588
3745.000000 0.030082
3746.000000 -0.013138
3747.000000 0.030080
3748.000000 -0.006367
3749.000000 0.030082
3750.000000 -0.013139
3751.000000 0.030082
3752.000000 -0.064533
3753.000000 0.030082
3754.000000 -0.013138
3755.000000 0.030081
3756.000000 -0.006368
3757.000000 0.030081
3758.000000 -0.013138
3759.000000 0.030081
3760.000000 -0.128069
3761.000000 0.030081
3762.000000 -0.013138
3763.000000 0.030080
3764.000000 -0.006367
3765.000000 0.030080
3766.000000 -0.013138
3767.000000 0.030081
3768.000000 -0.064532
3769.000000 0.030081
3770.000000 -0.013138
3771.000000 0.030080
3772.000000 -0.006368
3773.000000 0.030081
3774.000000 -0.013138
3775.000000 0.030080
3776.000000 -0.098940
3777.000000 0.030081
3778.000000 -0.013138
3779.000000 0.030080
3780.000000 -0.006368
3781.000000 0.030081
3782.000000 -0.013139
3783.000000 0.030081
3784.000000 -0.064533
3785.000000 0.030081
3786.000000 -0.013138
3787.000000 0.030080
3788.000000 -0.006368
3789.000000 0.030080
3790.000000 -0.013139
3791.000000 0.030081
3792.000000 -0.128069
3793.000000 0.030080
3794.000000 -0.013139
3795.000000 0.030081
3796.000000 -0.006368
3797.000000 0.030080
3798.000000 -0.013139
3799.000000 0.030080
3800.000000 -0.064532
3801.000000 0.030080
3802.000000 -0.013139
3803.000000 0.030080
3804.000000 -0.006368
3805.000000 0.030081
3806.000000 -0.013139
3807.000000 0.030080
3808.000000 -0.096589
3809.000000 0.030080
3810.000000 -0.013139
3811.000000 0.030080
3812.000000 -0.006369
3813.000000 0.030080
3814.000000 -0.013139
3815.000000 0.030080
3816.000000 -0.064532
3817.000000 0.030079
3818.000000 -0.013138
3819.000000 0.030080
3820.000000 -0.006369
3821.000000 0.030080
3822.000000 -0.013139
3823.000000 0.030080
3824.000000 -0.128070
3825.000000 0.030079
3826.000000 -0.013139
3827.000000 0.030081
3828.000000 -0.006369
3829.000000 0.030079
3830.000000 -0.013139
3831.000000 0.030080
3832.000000 -0.064533
3833.000000 0.030080
3834.000000 -0.013140
3835.000000 0.030080
3836.000000 -0.006369
3837.000000 0.030079
3838.000000 -0.013138
3839.000000 0.030079
3840.000000 -0.056394
3841.000000 0.030080
3842.000000 -0.013139
3843.000000 0.030079
3844.000000 -0.006369
3845.000000 0.030080
3846.000000 -0.013140
3847.000000 0.030079
3848.000000 -0.064533
3849.000000 0.030080
3850.000000 -0.013139
3851.000000 0.030079
3852.000000 -0.006369
3853.000000 0.030079
3854.000000 -0.013140
3855.000000 0.030080
3856.000000 -0.128070
3857.000000 0.030078
3858.000000 -0.013139
3859.000000 0.030080
3860.000000 -0.006369
3861.000000 0.030079
3862.000000 -0.013140
3863.000000 0.030079
3864.000000 -0.064533
3865.000000 0.030079
3866.000000 -0.013140
3867.000000 0.030079
3868.000000 -0.006369
3869.000000 0.030079
3870.000000 -0.013140
3871.000000 0.030080
3872.000000 -0.096591
3873.000000 0.030080
3874.000000 -0.013141
3875.000000 0.030079
3876.000000 -0.006369
3877.000000 0.030079
3878.000000 -0.013140
3879.000000 0.030079
3880.000000 -0.064534
3881.000000 0.030079
3882.000000 -0.013139
3883.000000 0.030077
3884.000000 -0.006368
3885.000000 0.030079
3886.000000 -0.013141
3887.000000 0.030079
3888.000000 -0.128070
3889.000000 0.030078
3890.000000 -0.013140
3891.000000 0.030078
3892.000000 -0.006369
3893.000000 0.030079
3894.000000 -0.013140
3895.000000 0.030078
3896.000000 -0.064534
3897.000000 0.030079
3898.000000 -0.013141
3899.000000 0.030079
3900.000000 -0.006369
3901.000000 0.030078
3902.000000 -0.013140
3903.000000 0.030078
3904.000000 -0.098941
3905.000000 0.030078
3906.000000 -0.013141
3907.000000 0.030079
3908.000000 -0.006370
3909.000000 0.030079
3910.000000 -0.013141
3911.000000 0.030079
3912.000000 -0.064534
3913.000000 0.030078
3914.000000 -0.013141
3915.000000 0.030078
3916.000000 -0.006369
3917.000000 0.030078
3918.000000 -0.013141
3919.000000 0.030079
3920.000000 -0.128072
3921.000000 0.030079
3922.000000 -0.013141
3923.000000 0.030078
3924.000000 -0.006370
3925.000000 0.030079
3926.000000 -0.013142
3927.000000 0.030079
3928.000000 -0.064535
3929.000000 0.030079
3930.000000 -0.013141
3931.000000 0.030078
3932.000000 -0.006371
3933.000000 0.030078
3934.000000 -0.013141
3935.000000 0.030079
3936.000000 -0.096591
3937.000000 0.030078
3938.000000 -0.013141
3939.000000 0.030077
3940.000000 -0.006369
3941.000000 0.030078
3942.000000 -0.013141
3943.000000 0.030078
3944.000000 -0.064535
3945.000000 0.030078
3946.000000 -0.013142
3947.000000 0.030078
3948.000000 -0.006370
3949.000000 0.030077
3950.000000 -0.013140
3951.000000 0.030077
3952.000000 -0.128072
3953.000000 0.030079
3954.000000 -0.013142
3955.000000 0.030078
3956.000000 -0.006371
3957.000000 0.030077
3958.000000 -0.013140
3959.000000 0.030077
3960.000000 -0.064535
3961.000000 0.030078
3962.000000 -0.013141
3963.000000 0.030078
3964.000000 -0.006372
3965.000000 0.030078
3966.000000 -0.013141
3967.000000 0.030077
3968.000000 -0.097632
3969.000000 0.030077
3970.000000 -0.013142
3971.000000 0.030078
3972.000000 -0.006370
3973.000000 0.030077
3974.000000 -0.013141
3975.000000 0.030077
3976.000000 -0.064535
3977.000000 0.030077
3978.000000 -0.013142
3979.000000 0.030077
3980.000000 -0.006370
3981.000000 0.030076
3982.000000 -0.013140
3983.000000 0.030076
3984.000000 -0.128072
3985.000000 0.030078
3986.000000 -0.013142
3987.000000 0.030077
3988.000000 -0.006371
3989.000000 0.030077
3990.000000 -0.013142
3991.000000 0.030077
3992.000000 -0.064535
3993.000000 0.030077
3994.000000 -0.013142
3995.000000 0.030078
3996.000000 -0.006372
3997.000000 0.030077
3998.000000 -0.013142
3999.000000 0.030077
4000.000000 -0.096592
4001.000000 0.030078
4002.000000 -0.013142
4003.000000 0.030076
4004.000000 -0.006371
4005.000000 0.030077
4006.000000 -0.013142
4007.000000 0.030077
4008.000000 -0.064536
4009.000000 0.030077
4010.000000 -0.013142
4011.000000 0.030077
4012.000000 -0.006372
4013.000000 0.030077
4014.000000 -0.013142
4015.000000 0.030077
4016.000000 -0.128073
4017.000000 0.030076
4018.000000 -0.013142
4019.000000 0.030077
4020.000000 -0.006371
4021.000000 0.030076
4022.000000 -0.013142
4023.000000 0.030077
4024.000000 -0.064536
4025.000000 0.030076
4026.000000 -0.013143
4027.000000 0.030077
4028.000000 -0.006371
4029.000000 0.030077
4030.000000 -0.013143
4031.000000 0.030077
4032.000000 -0.098944
4033.000000 0.030077
4034.000000 -0.013143
4035.000000 0.030076
4036.000000 -0.006372
4037.000000 0.030076
4038.000000 -0.013142
4039.000000 0.030076
4040.000000 -0.064536
4041.000000 0.030077
4042.000000 -0.013142
4043.000000 0.030076
4044.000000 -0.006372
4045.000000 0.030076
4046.000000 -0.013143
4047.000000 0.030077
4048.000000 -0.128073
4049.000000 0.030075
4050.000000 -0.013142
4051.000000 0.030076
4052.000000 -0.006372
4053.000000 0.030076
4054.000000 -0.013142
4055.000000 0.030076
4056.000000 -0.064537
4057.000000 0.030076
4058.000000 -0.013143
4059.000000 0.030076
4060.000000 -0.006372
4061.000000 0.030077
4062.000000 -0.013144
4063.000000 0.030077
4064.000000 -0.096594
4065.000000 0.030076
4066.000000 -0.013143
4067.000000 0.030076
4068.000000 -0.006372
4069.000000 0.030076
4070.000000 -0.013143
4071.000000 0.030076
4072.000000 -0.064537
4073.000000 0.030076
4074.000000 -0.013144
4075.000000 0.030076
4076.000000 -0.006372
4077.000000 0.030076
4078.000000 -0.013143
4079.000000 0.030076
4080.000000 -0.128075
4081.000000 0.030076
4082.000000 -0.013143
4083.000000 0.030075
4084.000000 -0.006372
4085.000000 0.030076
4086.000000 -0.013144
4087.000000 0.030077
4088.000000 -0.064538
4089.000000 0.030076
4090.000000 -0.013143
4091.000000 0.030075
4092.000000 -0.006373
4093.000000 0.030076
4094.000000 -0.013143
4095.000000 0.030075


==> Plots/SingleRun_Group2/diff_inl.dat <==
0.000000 -0.060592
1.000000 -0.030451
2.000000 -0.043530
3.000000 -0.013390
4.000000 -0.019698
5.000000 0.010442
6.000000 -0.002637
7.000000 0.027503
8.000000 -0.036969
9.000000 -0.006829
10.000000 -0.019907
11.000000 0.010233
12.000000 0.003924
13.000000 0.034064
14.000000 0.020985
15.000000 0.051125
16.000000 -0.076884
17.000000 -0.046745
18.000000 -0.059824
19.000000 -0.029683
20.000000 -0.035991
21.000000 -0.005852
22.000000 -0.018930
23.000000 0.011209
24.000000 -0.053263
25.000000 -0.023124
26.000000 -0.036203
27.000000 -0.006063
28.000000 -0.012371
29.000000 0.017768
30.000000 0.004689
31.000000 0.034828
32.000000 -0.061700
33.000000 -0.031561
34.000000 -0.044640
35.000000 -0.014500
36.000000 -0.020808
37.000000 0.009331
38.000000 -0.003748
39.000000 0.026391
40.000000 -0.038082
41.000000 -0.007942
42.000000 -0.021022
43.000000 0.009118
44.000000 0.002810
45.000000 0.032949
46.000000 0.019870
47.000000 0.050009
48.000000 -0.078001
49.000000 -0.047862
50.000000 -0.060941
51.000000 -0.030802
52.000000 -0.037111
53.000000 -0.006971
54.000000 -0.020051
55.000000 0.010089
56.000000 -0.054385
57.000000 -0.024246
58.000000 -0.037325
59.000000 -0.007185
60.000000 -0.013495
61.000000 0.016645
62.000000 0.003565
63.000000 0.033704
64.000000 -0.065176
65.000000 -0.035037
66.000000 -0.048117
67.000000 -0.017977
68.000000 -0.024286
69.000000 0.005853
70.000000 -0.007227
71.000000 0.022912
72.000000 -0.041561
73.000000 -0.011422
74.000000 -0.024503
75.000000 0.005636
76.000000 -0.000672
77.000000 0.029466
78.000000 0.016387
79.000000 0.046525
80.000000 -0.081485
81.000000 -0.051346
82.000000 -0.064426
83.000000 -0.034287
84.000000 -0.040597
85.000000 -0.010458
86.000000 -0.023538
87.000000 0.006601
88.000000 -0.057873
89.000000 -0.027734
90.000000 -0.040814
91.000000 -0.010675
92.000000 -0.016985
93.000000 0.013154
94.000000 0.000074
95.000000 0.030213
96.000000 -0.066318
97.000000 -0.036178
98.000000 -0.049259
99.000000 -0.019120
100.000000 -0.025430
101.000000 0.004709
102.000000 -0.008372
103.000000 0.021768
104.000000 -0.042707
105.000000 -0.012569
106.000000 -0.025648
107.000000 0.004490
108.000000 -0.001820
109.000000 0.028319
110.000000 0.015238
111.000000 0.045377
112.000000 -0.082634
113.000000 -0.052496
114.000000 -0.065577
115.000000 -0.035438
116.000000 -0.041748
117.000000 -0.011609
118.000000 -0.024690
119.000000 0.005449
120.000000 -0.059026
121.000000 -0.028887
122.000000 -0.041968
123.000000 -0.011830
124.000000 -0.018140
125.000000 0.011999
126.000000 -0.001082
127.000000 0.029057
128.000000 -0.068516
129.000000 -0.038378
130.000000 -0.051458
131.000000 -0.021320
132.000000 -0.027631
133.000000 0.002508
134.000000 -0.010573
135.000000 0.019566
136.000000 -0.044910
137.000000 -0.014772
138.000000 -0.027852
139.000000 0.002286
140.000000 -0.004025
141.000000 0.026114
142.000000 0.013032
143.000000 0.043171
144.000000 -0.084841
145.000000 -0.054703
146.000000 -0.067784
147.000000 -0.037646
148.000000 -0.043956
149.000000 -0.013819
150.000000 -0.026899
151.000000 0.003238
152.000000 -0.061236
153.000000 -0.031099
154.000000 -0.044180
155.000000 -0.014042
156.000000 -0.020352
157.000000 0.009786
158.000000 -0.003296
159.000000 0.026842
160.000000 -0.069689
161.000000 -0.039551
162.000000 -0.052632
163.000000 -0.022495
164.000000 -0.028806
165.000000 0.001332
166.000000 -0.011749
167.000000 0.018388
168.000000 -0.046087
169.000000 -0.015949
170.000000 -0.029030
171.000000 0.001108
172.000000 -0.005204
173.000000 0.024934
174.000000 0.011852
175.000000 0.041990
176.000000 -0.086022
177.000000 -0.055885
178.000000 -0.068966
179.000000 -0.038828
180.000000 -0.045139
181.000000 -0.015002
182.000000 -0.028083
183.000000 0.002054
184.000000 -0.062421
185.000000 -0.032284
186.000000 -0.045366
187.000000 -0.015229
188.000000 -0.021539
189.000000 0.008597
190.000000 -0.004484
191.000000 0.025653
192.000000 -0.073230
193.000000 -0.043093
194.000000 -0.056175
195.000000 -0.026037
196.000000 -0.032348
197.000000 -0.002211
198.000000 -0.015293
199.000000 0.014844
200.000000 -0.049631
201.000000 -0.019494
202.000000 -0.032577
203.000000 -0.002440
204.000000 -0.008750
205.000000 0.021387
206.000000 0.008305
207.000000 0.038442
208.000000 -0.089572
209.000000 -0.059434
210.000000 -0.072516
211.000000 -0.042380
212.000000 -0.048691
213.000000 -0.018553
214.000000 -0.031635
215.000000 -0.001499
216.000000 -0.065974
217.000000 -0.035837
218.000000 -0.048920
219.000000 -0.018783
220.000000 -0.025094
221.000000 0.005042
222.000000 -0.008040
223.000000 0.022096
224.000000 -0.074435
225.000000 -0.044299
226.000000 -0.057381
227.000000 -0.027244
228.000000 -0.033556
229.000000 -0.003419
230.000000 -0.016501
231.000000 0.013635
232.000000 -0.050841
233.000000 -0.020704
234.000000 -0.033787
235.000000 -0.003651
236.000000 -0.009962
237.000000 0.020174
238.000000 0.007092
239.000000 0.037228
240.000000 -0.090785
241.000000 -0.060648
242.000000 -0.073731
243.000000 -0.043595
244.000000 -0.049907
245.000000 -0.019769
246.000000 -0.032853
247.000000 -0.002717
248.000000 -0.067193
249.000000 -0.037057
250.000000 -0.050139
251.000000 -0.020002
252.000000 -0.026315
253.000000 0.003822
254.000000 -0.009261
255.000000 0.020875
256.000000 -0.035461
257.000000 -0.005326
258.000000 -0.018408
259.000000 0.011728
260.000000 0.005416
261.000000 0.035552
262.000000 0.022470
263.000000 0.052606
264.000000 -0.011871
265.000000 0.018265
266.000000 0.005182
267.000000 0.035318
268.000000 0.029006
269.000000 0.059142
270.000000 0.046059
271.000000 0.076195
272.000000 -0.051819
273.000000 -0.021683
274.000000 -0.034766
275.000000 -0.004630
276.000000 -0.010943
277.000000 0.019194
278.000000 0.006110
279.000000 0.036247
280.000000 -0.028231
281.000000 0.001906
282.000000 -0.011178
283.000000 0.018958
284.000000 0.012646
285.000000 0.042781
286.000000 0.029699
287.000000 0.059834
288.000000 -0.036699
289.000000 -0.006564
290.000000 -0.019647
291.000000 0.010489
292.000000 0.004177
293.000000 0.034312
294.000000 0.021229
295.000000 0.051364
296.000000 -0.013113
297.000000 0.017023
298.000000 0.003939
299.000000 0.034074
300.000000 0.027762
301.000000 0.057897
302.000000 0.044814
303.000000 0.074949
304.000000 -0.053065
305.000000 -0.022929
306.000000 -0.036013
307.000000 -0.005878
308.000000 -0.012191
309.000000 0.017945
310.000000 0.004861
311.000000 0.034996
312.000000 -0.029481
313.000000 0.000654
314.000000 -0.012429
315.000000 0.017707
316.000000 0.011393
317.000000 0.041529
318.000000 0.028445
319.000000 0.058580
320.000000 -0.040305
321.000000 -0.010170
322.000000 -0.023253
323.000000 0.006881
324.000000 0.000568
325.000000 0.030704
326.000000 0.017619
327.000000 0.047755
328.000000 -0.016723
329.000000 0.013413
330.000000 0.000328
331.000000 0.030464
332.000000 0.024151
333.000000 0.054285
334.000000 0.041202
335.000000 0.071336
336.000000 -0.056678
337.000000 -0.026543
338.000000 -0.039627
339.000000 -0.009493
340.000000 -0.015806
341.000000 0.014329
342.000000 0.001245
343.000000 0.031379
344.000000 -0.033098
345.000000 -0.002964
346.000000 -0.016047
347.000000 0.014088
348.000000 0.007774
349.000000 0.037909
350.000000 0.024824
351.000000 0.054959
352.000000 -0.041575
353.000000 -0.011440
354.000000 -0.024525
355.000000 0.005610
356.000000 -0.000704
357.000000 0.029430
358.000000 0.016346
359.000000 0.046481
360.000000 -0.017997
361.000000 0.012137
362.000000 -0.000947
363.000000 0.029188
364.000000 0.022874
365.000000 0.053008
366.000000 0.039924
367.000000 0.070058
368.000000 -0.057957
369.000000 -0.027823
370.000000 -0.040907
371.000000 -0.010772
372.000000 -0.017086
373.000000 0.013048
374.000000 -0.000037
375.000000 0.030098
376.000000 -0.034381
377.000000 -0.004246
378.000000 -0.017332
379.000000 0.012803
380.000000 0.006489
381.000000 0.036624
382.000000 0.023539
383.000000 0.053672
384.000000 -0.043904
385.000000 -0.013769
386.000000 -0.026854
387.000000 0.003280
388.000000 -0.003034
389.000000 0.027101
390.000000 0.014015
391.000000 0.044149
392.000000 -0.020329
393.000000 0.009805
394.000000 -0.003280
395.000000 0.026854
396.000000 0.020539
397.000000 0.050674
398.000000 0.037588
399.000000 0.067723
400.000000 -0.060293
401.000000 -0.030160
402.000000 -0.043244
403.000000 -0.013110
404.000000 -0.019424
405.000000 0.010709
406.000000 -0.002376
407.000000 0.027758
408.000000 -0.036721
409.000000 -0.006587
410.000000 -0.019673
411.000000 0.010461
412.000000 0.004147
413.000000 0.034281
414.000000 0.021196
415.000000 0.051330
416.000000 -0.045206
417.000000 -0.015073
418.000000 -0.028158
419.000000 0.001976
420.000000 -0.004339
421.000000 0.025795
422.000000 0.012710
423.000000 0.042843
424.000000 -0.021636
425.000000 0.008497
426.000000 -0.004588
427.000000 0.025545
428.000000 0.019231
429.000000 0.049364
430.000000 0.036279
431.000000 0.066413
432.000000 -0.061605
433.000000 -0.031471
434.000000 -0.044556
435.000000 -0.014423
436.000000 -0.020738
437.000000 0.009396
438.000000 -0.003689
439.000000 0.026444
440.000000 -0.038036
441.000000 -0.007902
442.000000 -0.020988
443.000000 0.009145
444.000000 0.002830
445.000000 0.032963
446.000000 0.019878
447.000000 0.050010
448.000000 -0.048876
449.000000 -0.018744
450.000000 -0.031829
451.000000 -0.001696
452.000000 -0.008011
453.000000 0.022122
454.000000 0.009036
455.000000 0.039169
456.000000 -0.025310
457.000000 0.004823
458.000000 -0.008264
459.000000 0.021869
460.000000 0.015555
461.000000 0.045688
462.000000 0.032602
463.000000 0.062735
464.000000 -0.065283
465.000000 -0.035149
466.000000 -0.048235
467.000000 -0.018103
468.000000 -0.024418
469.000000 0.005715
470.000000 -0.007372
471.000000 0.022762
472.000000 -0.041719
473.000000 -0.011586
474.000000 -0.024672
475.000000 0.005461
476.000000 -0.000855
477.000000 0.029278
478.000000 0.016192
479.000000 0.046325
480.000000 -0.050212
481.000000 -0.020079
482.000000 -0.033165
483.000000 -0.003033
484.000000 -0.009349
485.000000 0.020784
486.000000 0.007698
487.000000 0.037831
488.000000 -0.026649
489.000000 0.003483
490.000000 -0.009604
491.000000 0.020529
492.000000 0.014214
493.000000 0.044345
494.000000 0.031260
495.000000 0.061391
496.000000 -0.066626
497.000000 -0.036493
498.000000 -0.049579
499.000000 -0.019447
500.000000 -0.025763
501.000000 0.004369
502.000000 -0.008718
503.000000 0.021414
504.000000 -0.043066
505.000000 -0.012934
506.000000 -0.026020
507.000000 0.004113
508.000000 -0.002204
509.000000 0.027928
510.000000 0.014841
511.000000 0.044974
512.000000 -0.058314
513.000000 -0.028183
514.000000 -0.041269
515.000000 -0.011137
516.000000 -0.017453
517.000000 0.012679
518.000000 -0.000408
519.000000 0.029724
520.000000 -0.034756
521.000000 -0.004625
522.000000 -0.017712
523.000000 0.012420
524.000000 0.006104
525.000000 0.036236
526.000000 0.023149
527.000000 0.053282
528.000000 -0.074737
529.000000 -0.044605
530.000000 -0.057692
531.000000 -0.027560
532.000000 -0.033877
533.000000 -0.003744
534.000000 -0.016832
535.000000 0.013301
536.000000 -0.051181
537.000000 -0.021050
538.000000 -0.034136
539.000000 -0.004004
540.000000 -0.010321
541.000000 0.019810
542.000000 0.006723
543.000000 0.036855
544.000000 -0.059683
545.000000 -0.029551
546.000000 -0.042638
547.000000 -0.012507
548.000000 -0.018823
549.000000 0.011309
550.000000 -0.001778
551.000000 0.028353
552.000000 -0.036128
553.000000 -0.005996
554.000000 -0.019084
555.000000 0.011047
556.000000 0.004731
557.000000 0.034862
558.000000 0.021775
559.000000 0.051906
560.000000 -0.076112
561.000000 -0.045981
562.000000 -0.059068
563.000000 -0.028937
564.000000 -0.035254
565.000000 -0.005123
566.000000 -0.018210
567.000000 0.011921
568.000000 -0.052561
569.000000 -0.022429
570.000000 -0.035517
571.000000 -0.005385
572.000000 -0.011703
573.000000 0.018428
574.000000 0.005341
575.000000 0.035472
576.000000 -0.063418
577.000000 -0.033286
578.000000 -0.046374
579.000000 -0.016243
580.000000 -0.022560
581.000000 0.007572
582.000000 -0.005517
583.000000 0.024615
584.000000 -0.039868
585.000000 -0.009737
586.000000 -0.022824
587.000000 0.007307
588.000000 0.000989
589.000000 0.031120
590.000000 0.018032
591.000000 0.048163
592.000000 -0.079855
593.000000 -0.049725
594.000000 -0.062813
595.000000 -0.032682
596.000000 -0.038999
597.000000 -0.008869
598.000000 -0.021956
599.000000 0.008174
600.000000 -0.056308
601.000000 -0.026177
602.000000 -0.039266
603.000000 -0.009135
604.000000 -0.015452
605.000000 0.014679
606.000000 0.001590
607.000000 0.031721
608.000000 -0.064817
609.000000 -0.034686
610.000000 -0.047774
611.000000 -0.017644
612.000000 -0.023962
613.000000 0.006168
614.000000 -0.006920
615.000000 0.023211
616.000000 -0.041271
617.000000 -0.011141
618.000000 -0.024229
619.000000 0.005902
620.000000 -0.000417
621.000000 0.029714
622.000000 0.016625
623.000000 0.046756
624.000000 -0.081263
625.000000 -0.051133
626.000000 -0.064222
627.000000 -0.034091
628.000000 -0.040409
629.000000 -0.010279
630.000000 -0.023367
631.000000 0.006763
632.000000 -0.057720
633.000000 -0.027589
634.000000 -0.040678
635.000000 -0.010548
636.000000 -0.016866
637.000000 0.013265
638.000000 0.000176
639.000000 0.030305
640.000000 -0.067275
641.000000 -0.037144
642.000000 -0.050233
643.000000 -0.020103
644.000000 -0.026422
645.000000 0.003708
646.000000 -0.009380
647.000000 0.020749
648.000000 -0.043733
649.000000 -0.013603
650.000000 -0.026692
651.000000 0.003438
652.000000 -0.002880
653.000000 0.027250
654.000000 0.014161
655.000000 0.044291
656.000000 -0.083729
657.000000 -0.053600
658.000000 -0.066689
659.000000 -0.036558
660.000000 -0.042877
661.000000 -0.012747
662.000000 -0.025836
663.000000 0.004294
664.000000 -0.060189
665.000000 -0.030060
666.000000 -0.043149
667.000000 -0.013019
668.000000 -0.019338
669.000000 0.010792
670.000000 -0.002297
671.000000 0.027832
672.000000 -0.068707
673.000000 -0.038578
674.000000 -0.051667
675.000000 -0.021537
676.000000 -0.027856
677.000000 0.002274
678.000000 -0.010815
679.000000 0.019314
680.000000 -0.045169
681.000000 -0.015040
682.000000 -0.028130
683.000000 0.002000
684.000000 -0.004319
685.000000 0.025811
686.000000 0.012721
687.000000 0.042851
688.000000 -0.085170
689.000000 -0.055040
690.000000 -0.068130
691.000000 -0.038001
692.000000 -0.044320
693.000000 -0.014190
694.000000 -0.027280
695.000000 0.002850
696.000000 -0.061634
697.000000 -0.031504
698.000000 -0.044594
699.000000 -0.014465
700.000000 -0.020785
701.000000 0.009345
702.000000 -0.003745
703.000000 0.026384
704.000000 -0.072506
705.000000 -0.042378
706.000000 -0.055468
707.000000 -0.025338
708.000000 -0.031657
709.000000 -0.001529
710.000000 -0.014618
711.000000 0.015511
712.000000 -0.048973
713.000000 -0.018844
714.000000 -0.031934
715.000000 -0.001805
716.000000 -0.008124
717.000000 0.022005
718.000000 0.008915
719.000000 0.039043
720.000000 -0.088978
721.000000 -0.058848
722.000000 -0.071939
723.000000 -0.041810
724.000000 -0.048130
725.000000 -0.018000
726.000000 -0.031091
727.000000 -0.000962
728.000000 -0.065446
729.000000 -0.035318
730.000000 -0.048407
731.000000 -0.018278
732.000000 -0.024599
733.000000 0.005530
734.000000 -0.007560
735.000000 0.022569
736.000000 -0.073972
737.000000 -0.043843
738.000000 -0.056933
739.000000 -0.026805
740.000000 -0.033125
741.000000 -0.002996
742.000000 -0.016087
743.000000 0.014043
744.000000 -0.050442
745.000000 -0.020313
746.000000 -0.033404
747.000000 -0.003275
748.000000 -0.009596
749.000000 0.020533
750.000000 0.007442
751.000000 0.037571
752.000000 -0.090450
753.000000 -0.060322
754.000000 -0.073413
755.000000 -0.043284
756.000000 -0.049604
757.000000 -0.019476
758.000000 -0.032567
759.000000 -0.002439
760.000000 -0.066923
761.000000 -0.036795
762.000000 -0.049885
763.000000 -0.019758
764.000000 -0.026077
765.000000 0.004051
766.000000 -0.009040
767.000000 0.021089
768.000000 -0.035256
769.000000 -0.005128
770.000000 -0.018219
771.000000 0.011909
772.000000 0.005589
773.000000 0.035717
774.000000 0.022626
775.000000 0.052754
776.000000 -0.011730
777.000000 0.018397
778.000000 0.005306
779.000000 0.035434
780.000000 0.029114
781.000000 0.059242
782.000000 0.046151
783.000000 0.076278
784.000000 -0.051743
785.000000 -0.021615
786.000000 -0.034706
787.000000 -0.004579
788.000000 -0.010899
789.000000 0.019229
790.000000 0.006137
791.000000 0.036265
792.000000 -0.028220
793.000000 0.001908
794.000000 -0.011183
795.000000 0.018945
796.000000 0.012624
797.000000 0.042751
798.000000 0.029660
799.000000 0.059788
800.000000 -0.036754
801.000000 -0.006626
802.000000 -0.019717
803.000000 0.010410
804.000000 0.004089
805.000000 0.034218
806.000000 0.021125
807.000000 0.051254
808.000000 -0.013232
809.000000 0.016895
810.000000 0.003804
811.000000 0.033932
812.000000 0.027610
813.000000 0.057738
814.000000 0.044646
815.000000 0.074774
816.000000 -0.053248
817.000000 -0.023122
818.000000 -0.036213
819.000000 -0.006085
820.000000 -0.012406
821.000000 0.017721
822.000000 0.004629
823.000000 0.034756
824.000000 -0.029729
825.000000 0.000398
826.000000 -0.012694
827.000000 0.017433
828.000000 0.011113
829.000000 0.041240
830.000000 0.028148
831.000000 0.058275
832.000000 -0.040618
833.000000 -0.010491
834.000000 -0.023582
835.000000 0.006544
836.000000 0.000223
837.000000 0.030351
838.000000 0.017258
839.000000 0.047385
840.000000 -0.017101
841.000000 0.013026
842.000000 -0.000065
843.000000 0.030062
844.000000 0.023740
845.000000 0.053867
846.000000 0.040775
847.000000 0.070902
848.000000 -0.057121
849.000000 -0.026995
850.000000 -0.040087
851.000000 -0.009959
852.000000 -0.016281
853.000000 0.013846
854.000000 0.000754
855.000000 0.030880
856.000000 -0.033605
857.000000 -0.003479
858.000000 -0.016572
859.000000 0.013555
860.000000 0.007234
861.000000 0.037361
862.000000 0.024268
863.000000 0.054395
864.000000 -0.042147
865.000000 -0.012021
866.000000 -0.025114
867.000000 0.005013
868.000000 -0.001308
869.000000 0.028818
870.000000 0.015726
871.000000 0.045852
872.000000 -0.018634
873.000000 0.011492
874.000000 -0.001601
875.000000 0.028526
876.000000 0.022205
877.000000 0.052331
878.000000 0.039238
879.000000 0.069365
880.000000 -0.058659
881.000000 -0.028532
882.000000 -0.041625
883.000000 -0.011499
884.000000 -0.017821
885.000000 0.012306
886.000000 -0.000787
887.000000 0.029340
888.000000 -0.035147
889.000000 -0.005021
890.000000 -0.018114
891.000000 0.012012
892.000000 0.005691
893.000000 0.035816
894.000000 0.022724
895.000000 0.052849
896.000000 -0.044734
897.000000 -0.014608
898.000000 -0.027701
899.000000 0.002425
900.000000 -0.003897
901.000000 0.026228
902.000000 0.013136
903.000000 0.043261
904.000000 -0.021225
905.000000 0.008901
906.000000 -0.004192
907.000000 0.025934
908.000000 0.019611
909.000000 0.049737
910.000000 0.036644
911.000000 0.066770
912.000000 -0.061253
913.000000 -0.031128
914.000000 -0.044221
915.000000 -0.014095
916.000000 -0.020417
917.000000 0.009708
918.000000 -0.003385
919.000000 0.026741
920.000000 -0.037746
921.000000 -0.007620
922.000000 -0.020714
923.000000 0.009412
924.000000 0.003089
925.000000 0.033214
926.000000 0.020122
927.000000 0.050247
928.000000 -0.046296
929.000000 -0.016171
930.000000 -0.029264
931.000000 0.000862
932.000000 -0.005461
933.000000 0.024664
934.000000 0.011571
935.000000 0.041696
936.000000 -0.022791
937.000000 0.007335
938.000000 -0.005759
939.000000 0.024366
940.000000 0.018044
941.000000 0.048169
942.000000 0.035076
943.000000 0.065200
944.000000 -0.062824
945.000000 -0.032698
946.000000 -0.045792
947.000000 -0.015667
948.000000 -0.021990
949.000000 0.008136
950.000000 -0.004958
951.000000 0.025167
952.000000 -0.039321
953.000000 -0.009196
954.000000 -0.022289
955.000000 0.007836
956.000000 0.001513
957.000000 0.031638
958.000000 0.018544
959.000000 0.048669
960.000000 -0.050225
961.000000 -0.020101
962.000000 -0.033195
963.000000 -0.003069
964.000000 -0.009392
965.000000 0.020732
966.000000 0.007639
967.000000 0.037764
968.000000 -0.026724
969.000000 0.003401
970.000000 -0.009694
971.000000 0.020431
972.000000 0.014108
973.000000 0.044233
974.000000 0.031139
975.000000 0.061263
976.000000 -0.066761
977.000000 -0.036636
978.000000 -0.049730
979.000000 -0.019606
980.000000 -0.025929
981.000000 0.004195
982.000000 -0.008899
983.000000 0.021226
984.000000 -0.043262
985.000000 -0.013137
986.000000 -0.026231
987.000000 0.003894
988.000000 -0.002431
989.000000 0.027694
990.000000 0.014600
991.000000 0.044725
992.000000 -0.051820
993.000000 -0.021695
994.000000 -0.034790
995.000000 -0.004665
996.000000 -0.010989
997.000000 0.019136
998.000000 0.006041
999.000000 0.036165
1000.000000 -0.028323
1001.000000 0.001801
1002.000000 -0.011293
1003.000000 0.018832
1004.000000 0.012507
1005.000000 0.042632
1006.000000 0.029537
1007.000000 0.059662
1008.000000 -0.068363
1009.000000 -0.038240
1010.000000 -0.051334
1011.000000 -0.021209
1012.000000 -0.027533
1013.000000 0.002591
1014.000000 -0.010504
1015.000000 0.019620
1016.000000 -0.044868
1017.000000 -0.014744
1018.000000 -0.027839
1019.000000 0.002285
1020.000000 -0.004039
1021.000000 0.026086
1022.000000 0.012991
1023.000000 0.043115
1024.000000 -0.033445
1025.000000 -0.003321
1026.000000 -0.016416
1027.000000 0.013708
1028.000000 0.007384
1029.000000 0.037508
1030.000000 0.024413
1031.000000 0.054536
1032.000000 -0.009952
1033.000000 0.020172
1034.000000 0.007077
1035.000000 0.037201
1036.000000 0.030876
1037.000000 0.061000
1038.000000 0.047905
1039.000000 0.078029
1040.000000 -0.049997
1041.000000 -0.019873
1042.000000 -0.032968
1043.000000 -0.002844
1044.000000 -0.009169
1045.000000 0.020955
1046.000000 0.007860
1047.000000 0.037983
1048.000000 -0.026506
1049.000000 0.003618
1050.000000 -0.009478
1051.000000 0.020646
1052.000000 0.014322
1053.000000 0.044446
1054.000000 0.031350
1055.000000 0.061474
1056.000000 -0.035072
1057.000000 -0.004948
1058.000000 -0.018044
1059.000000 0.012080
1060.000000 0.005755
1061.000000 0.035878
1062.000000 0.022783
1063.000000 0.052906
1064.000000 -0.011583
1065.000000 0.018541
1066.000000 0.005446
1067.000000 0.035568
1068.000000 0.029244
1069.000000 0.059367
1070.000000 0.046272
1071.000000 0.076395
1072.000000 -0.051632
1073.000000 -0.021508
1074.000000 -0.034604
1075.000000 -0.004481
1076.000000 -0.010805
1077.000000 0.019318
1078.000000 0.006222
1079.000000 0.036345
1080.000000 -0.028144
1081.000000 0.001979
1082.000000 -0.011117
1083.000000 0.019006
1084.000000 0.012681
1085.000000 0.042804
1086.000000 0.029709
1087.000000 0.059831
1088.000000 -0.039066
1089.000000 -0.008943
1090.000000 -0.022039
1091.000000 0.008085
1092.000000 0.001759
1093.000000 0.031882
1094.000000 0.018786
1095.000000 0.048909
1096.000000 -0.015581
1097.000000 0.014542
1098.000000 0.001446
1099.000000 0.031569
1100.000000 0.025244
1101.000000 0.055367
1102.000000 0.042271
1103.000000 0.072394
1104.000000 -0.055634
1105.000000 -0.025511
1106.000000 -0.038607
1107.000000 -0.008485
1108.000000 -0.014810
1109.000000 0.015313
1110.000000 0.002216
1111.000000 0.032340
1112.000000 -0.032151
1113.000000 -0.002028
1114.000000 -0.015124
1115.000000 0.014998
1116.000000 0.008672
1117.000000 0.038795
1118.000000 0.025699
1119.000000 0.055821
1120.000000 -0.040725
1121.000000 -0.010602
1122.000000 -0.023699
1123.000000 0.006423
1124.000000 0.000099
1125.000000 0.030221
1126.000000 0.017124
1127.000000 0.047247
1128.000000 -0.017243
1129.000000 0.012879
1130.000000 -0.000218
1131.000000 0.029904
1132.000000 0.023579
1133.000000 0.053700
1134.000000 0.040605
1135.000000 0.070726
1136.000000 -0.057301
1137.000000 -0.027178
1138.000000 -0.040275
1139.000000 -0.010153
1140.000000 -0.016479
1141.000000 0.013643
1142.000000 0.000546
1143.000000 0.030668
1144.000000 -0.033822
1145.000000 -0.003700
1146.000000 -0.016796
1147.000000 0.013326
1148.000000 0.006999
1149.000000 0.037122
1150.000000 0.024025
1151.000000 0.054147
1152.000000 -0.043441
1153.000000 -0.013319
1154.000000 -0.026416
1155.000000 0.003706
1156.000000 -0.002620
1157.000000 0.027502
1158.000000 0.014405
1159.000000 0.044527
1160.000000 -0.019964
1161.000000 0.010158
1162.000000 -0.002940
1163.000000 0.027182
1164.000000 0.020856
1165.000000 0.050977
1166.000000 0.037881
1167.000000 0.068002
1168.000000 -0.060026
1169.000000 -0.029903
1170.000000 -0.043000
1171.000000 -0.012879
1172.000000 -0.019206
1173.000000 0.010916
1174.000000 -0.002181
1175.000000 0.027940
1176.000000 -0.036551
1177.000000 -0.006429
1178.000000 -0.019526
1179.000000 0.010596
1180.000000 0.004269
1181.000000 0.034390
1182.000000 0.021293
1183.000000 0.051415
1184.000000 -0.045133
1185.000000 -0.015011
1186.000000 -0.028108
1187.000000 0.002013
1188.000000 -0.004314
1189.000000 0.025808
1190.000000 0.012710
1191.000000 0.042832
1192.000000 -0.021660
1193.000000 0.008461
1194.000000 -0.004636
1195.000000 0.025486
1196.000000 0.019158
1197.000000 0.049280
1198.000000 0.036182
1199.000000 0.066303
1200.000000 -0.061725
1201.000000 -0.031604
1202.000000 -0.044702
1203.000000 -0.014580
1204.000000 -0.020907
1205.000000 0.009214
1206.000000 -0.003884
1207.000000 0.026237
1208.000000 -0.038254
1209.000000 -0.008133
1210.000000 -0.021231
1211.000000 0.008890
1212.000000 0.002563
1213.000000 0.032685
1214.000000 0.019587
1215.000000 0.049708
1216.000000 -0.049192
1217.000000 -0.019070
1218.000000 -0.032168
1219.000000 -0.002048
1220.000000 -0.008375
1221.000000 0.021746
1222.000000 0.008648
1223.000000 0.038769
1224.000000 -0.025723
1225.000000 0.004398
1226.000000 -0.008700
1227.000000 0.021421
1228.000000 0.015093
1229.000000 0.045214
1230.000000 0.032116
1231.000000 0.062237
1232.000000 -0.065792
1233.000000 -0.035671
1234.000000 -0.048769
1235.000000 -0.018648
1236.000000 -0.024976
1237.000000 0.005145
1238.000000 -0.007953
1239.000000 0.022167
1240.000000 -0.042325
1241.000000 -0.012204
1242.000000 -0.025303
1243.000000 0.004818
1244.000000 -0.001509
1245.000000 0.028611
1246.000000 0.015513
1247.000000 0.045633
1248.000000 -0.050915
1249.000000 -0.020795
1250.000000 -0.033894
1251.000000 -0.003773
1252.000000 -0.010100
1253.000000 0.020020
1254.000000 0.006921
1255.000000 0.037042
1256.000000 -0.027450
1257.000000 0.002670
1258.000000 -0.010429
1259.000000 0.019691
1260.000000 0.013364
1261.000000 0.043484
1262.000000 0.030385
1263.000000 0.060506
1264.000000 -0.067524
1265.000000 -0.037403
1266.000000 -0.050502
1267.000000 -0.020382
1268.000000 -0.026710
1269.000000 0.003410
1270.000000 -0.009689
1271.000000 0.020432
1272.000000 -0.044061
1273.000000 -0.013940
1274.000000 -0.027040
1275.000000 0.003081
1276.000000 -0.003248
1277.000000 0.026872
1278.000000 0.013773
1279.000000 0.043893
1280.000000 -0.012459
1281.000000 0.017661
1282.000000 0.004562
1283.000000 0.034682
1284.000000 0.028353
1285.000000 0.058473
1286.000000 0.045374
1287.000000 0.075494
1288.000000 0.011001
1289.000000 0.041121
1290.000000 0.028023
1291.000000 0.058143
1292.000000 0.051814
1293.000000 0.081934
1294.000000 0.068834
1295.000000 0.098954
1296.000000 -0.029075
1297.000000 0.001044
1298.000000 -0.012055
1299.000000 0.018065
1300.000000 0.011736
1301.000000 0.041856
1302.000000 0.028757
1303.000000 0.058876
1304.000000 -0.005617
1305.000000 0.024503
1306.000000 0.011403
1307.000000 0.041523
1308.000000 0.035195
1309.000000 0.065314
1310.000000 0.052215
1311.000000 0.082334
1312.000000 -0.014215
1313.000000 0.015904
1314.000000 0.002804
1315.000000 0.032924
1316.000000 0.026596
1317.000000 0.056715
1318.000000 0.043615
1319.000000 0.073735
1320.000000 0.009242
1321.000000 0.039361
1322.000000 0.026261
1323.000000 0.056380
1324.000000 0.050052
1325.000000 0.080171
1326.000000 0.067071
1327.000000 0.097191
1328.000000 -0.030840
1329.000000 -0.000721
1330.000000 -0.013820
1331.000000 0.016299
1332.000000 0.009969
1333.000000 0.040089
1334.000000 0.026989
1335.000000 0.057109
1336.000000 -0.007386
1337.000000 0.022733
1338.000000 0.009634
1339.000000 0.039753
1340.000000 0.033424
1341.000000 0.063543
1342.000000 0.050443
1343.000000 0.080562
1344.000000 -0.018339
1345.000000 0.011780
1346.000000 -0.001320
1347.000000 0.028799
1348.000000 0.022470
1349.000000 0.052589
1350.000000 0.039489
1351.000000 0.069608
1352.000000 0.005114
1353.000000 0.035233
1354.000000 0.022132
1355.000000 0.052251
1356.000000 0.045922
1357.000000 0.076041
1358.000000 0.062941
1359.000000 0.093059
1360.000000 -0.034972
1361.000000 -0.004853
1362.000000 -0.017953
1363.000000 0.012166
1364.000000 0.005836
1365.000000 0.035955
1366.000000 0.022854
1367.000000 0.052973
1368.000000 -0.011521
1369.000000 0.018597
1370.000000 0.005498
1371.000000 0.035616
1372.000000 0.029286
1373.000000 0.059405
1374.000000 0.046304
1375.000000 0.076423
1376.000000 -0.020128
1377.000000 0.009991
1378.000000 -0.003109
1379.000000 0.027009
1380.000000 0.020679
1381.000000 0.050798
1382.000000 0.037697
1383.000000 0.067816
1384.000000 0.003321
1385.000000 0.033439
1386.000000 0.020339
1387.000000 0.050457
1388.000000 0.044127
1389.000000 0.074245
1390.000000 0.061145
1391.000000 0.091263
1392.000000 -0.036768
1393.000000 -0.006649
1394.000000 -0.019751
1395.000000 0.010368
1396.000000 0.004038
1397.000000 0.034155
1398.000000 0.021055
1399.000000 0.051173
1400.000000 -0.013322
1401.000000 0.016796
1402.000000 0.003696
1403.000000 0.033813
1404.000000 0.027484
1405.000000 0.057602
1406.000000 0.044501
1407.000000 0.074619
1408.000000 -0.022974
1409.000000 0.007144
1410.000000 -0.005956
1411.000000 0.024161
1412.000000 0.017831
1413.000000 0.047949
1414.000000 0.034848
1415.000000 0.064966
1416.000000 0.000471
1417.000000 0.030589
1418.000000 0.017488
1419.000000 0.047606
1420.000000 0.041275
1421.000000 0.071393
1422.000000 0.058292
1423.000000 0.088409
1424.000000 -0.039622
1425.000000 -0.009504
1426.000000 -0.022605
1427.000000 0.007512
1428.000000 0.001181
1429.000000 0.031299
1430.000000 0.018198
1431.000000 0.048315
1432.000000 -0.016180
1433.000000 0.013938
1434.000000 0.000837
1435.000000 0.030955
1436.000000 0.024623
1437.000000 0.054741
1438.000000 0.041639
1439.000000 0.071757
1440.000000 -0.024795
1441.000000 0.005323
1442.000000 -0.007778
1443.000000 0.022339
1444.000000 0.016008
1445.000000 0.046125
1446.000000 0.033024
1447.000000 0.063141
1448.000000 -0.001354
1449.000000 0.028763
1450.000000 0.015662
1451.000000 0.045780
1452.000000 0.039448
1453.000000 0.069565
1454.000000 0.056464
1455.000000 0.086581
1456.000000 -0.041451
1457.000000 -0.011334
1458.000000 -0.024436
1459.000000 0.005682
1460.000000 -0.000649
1461.000000 0.029467
1462.000000 0.016366
1463.000000 0.046483
1464.000000 -0.018013
1465.000000 0.012104
1466.000000 -0.000998
1467.000000 0.029119
1468.000000 0.022789
1469.000000 0.052906
1470.000000 0.039804
1471.000000 0.069920
1472.000000 -0.028983
1473.000000 0.001135
1474.000000 -0.011967
1475.000000 0.018149
1476.000000 0.011818
1477.000000 0.041934
1478.000000 0.028833
1479.000000 0.058949
1480.000000 -0.005546
1481.000000 0.024570
1482.000000 0.011469
1483.000000 0.041586
1484.000000 0.035254
1485.000000 0.065371
1486.000000 0.052268
1487.000000 0.082385
1488.000000 -0.045647
1489.000000 -0.015531
1490.000000 -0.028633
1491.000000 0.001484
1492.000000 -0.004848
1493.000000 0.025269
1494.000000 0.012167
1495.000000 0.042283
1496.000000 -0.022213
1497.000000 0.007904
1498.000000 -0.005199
1499.000000 0.024917
1500.000000 0.018586
1501.000000 0.048702
1502.000000 0.035600
1503.000000 0.065716
1504.000000 -0.030836
1505.000000 -0.000720
1506.000000 -0.013822
1507.000000 0.016295
1508.000000 0.009963
1509.000000 0.040079
1510.000000 0.026977
1511.000000 0.057093
1512.000000 -0.007403
1513.000000 0.022713
1514.000000 0.009610
1515.000000 0.039726
1516.000000 0.033395
1517.000000 0.063511
1518.000000 0.050408
1519.000000 0.080524
1520.000000 -0.047509
1521.000000 -0.017393
1522.000000 -0.030496
1523.000000 -0.000380
1524.000000 -0.006712
1525.000000 0.023405
1526.000000 0.010301
1527.000000 0.040418
1528.000000 -0.024079
1529.000000 0.006037
1530.000000 -0.007065
1531.000000 0.023051
1532.000000 0.016718
1533.000000 0.046834
1534.000000 0.033731
1535.000000 0.063847
1536.000000 -0.039457
1537.000000 -0.009341
1538.000000 -0.022444
1539.000000 0.007672
1540.000000 0.001339
1541.000000 0.031455
1542.000000 0.018352
1543.000000 0.048468
1544.000000 -0.016029
1545.000000 0.014087
1546.000000 0.000984
1547.000000 0.031100
1548.000000 0.024767
1549.000000 0.054883
1550.000000 0.041780
1551.000000 0.071896
1552.000000 -0.056138
1553.000000 -0.026023
1554.000000 -0.039126
1555.000000 -0.009010
1556.000000 -0.015342
1557.000000 0.014773
1558.000000 0.001670
1559.000000 0.031785
1560.000000 -0.032712
1561.000000 -0.002596
1562.000000 -0.015700
1563.000000 0.014416
1564.000000 0.008084
1565.000000 0.038198
1566.000000 0.025096
1567.000000 0.055210
1568.000000 -0.041342
1569.000000 -0.011228
1570.000000 -0.024331
1571.000000 0.005785
1572.000000 -0.000548
1573.000000 0.029567
1574.000000 0.016464
1575.000000 0.046579
1576.000000 -0.017918
1577.000000 0.012197
1578.000000 -0.000907
1579.000000 0.029208
1580.000000 0.022876
1581.000000 0.052991
1582.000000 0.039887
1583.000000 0.070002
1584.000000 -0.058032
1585.000000 -0.027917
1586.000000 -0.041020
1587.000000 -0.010906
1588.000000 -0.017239
1589.000000 0.012877
1590.000000 -0.000227
1591.000000 0.029888
1592.000000 -0.034610
1593.000000 -0.004495
1594.000000 -0.017598
1595.000000 0.012517
1596.000000 0.006183
1597.000000 0.036298
1598.000000 0.023194
1599.000000 0.053309
1600.000000 -0.045595
1601.000000 -0.015481
1602.000000 -0.028585
1603.000000 0.001530
1604.000000 -0.004803
1605.000000 0.025312
1606.000000 0.012208
1607.000000 0.042323
1608.000000 -0.022175
1609.000000 0.007940
1610.000000 -0.005165
1611.000000 0.024950
1612.000000 0.018617
1613.000000 0.048731
1614.000000 0.035627
1615.000000 0.065741
1616.000000 -0.062293
1617.000000 -0.032178
1618.000000 -0.045282
1619.000000 -0.015168
1620.000000 -0.021502
1621.000000 0.008612
1622.000000 -0.004492
1623.000000 0.025623
1624.000000 -0.038875
1625.000000 -0.008761
1626.000000 -0.021864
1627.000000 0.008250
1628.000000 0.001916
1629.000000 0.032031
1630.000000 0.018926
1631.000000 0.049041
1632.000000 -0.047514
1633.000000 -0.017399
1634.000000 -0.030504
1635.000000 -0.000390
1636.000000 -0.006724
1637.000000 0.023391
1638.000000 0.010286
1639.000000 0.040401
1640.000000 -0.024098
1641.000000 0.006016
1642.000000 -0.007088
1643.000000 0.023027
1644.000000 0.016692
1645.000000 0.046806
1646.000000 0.033702
1647.000000 0.063816
1648.000000 -0.064219
1649.000000 -0.034106
1650.000000 -0.047210
1651.000000 -0.017096
1652.000000 -0.023430
1653.000000 0.006684
1654.000000 -0.006420
1655.000000 0.023693
1656.000000 -0.040805
1657.000000 -0.010691
1658.000000 -0.023796
1659.000000 0.006318
1660.000000 -0.000016
1661.000000 0.030098
1662.000000 0.016993
1663.000000 0.047107
1664.000000 -0.050490
1665.000000 -0.020375
1666.000000 -0.033480
1667.000000 -0.003367
1668.000000 -0.009701
1669.000000 0.020413
1670.000000 0.007307
1671.000000 0.037422
1672.000000 -0.027078
1673.000000 0.003036
1674.000000 -0.010069
1675.000000 0.020045
1676.000000 0.013710
1677.000000 0.043824
1678.000000 0.030719
1679.000000 0.060833
1680.000000 -0.067203
1681.000000 -0.037090
1682.000000 -0.050195
1683.000000 -0.020081
1684.000000 -0.026416
1685.000000 0.003698
1686.000000 -0.009407
1687.000000 0.020706
1688.000000 -0.043793
1689.000000 -0.013679
1690.000000 -0.026785
1691.000000 0.003328
1692.000000 -0.003006
1693.000000 0.027108
1694.000000 0.014002
1695.000000 0.044116
1696.000000 -0.052440
1697.000000 -0.022326
1698.000000 -0.035432
1699.000000 -0.005319
1700.000000 -0.011654
1701.000000 0.018459
1702.000000 0.005354
1703.000000 0.035467
1704.000000 -0.029032
1705.000000 0.001081
1706.000000 -0.012024
1707.000000 0.018090
1708.000000 0.011754
1709.000000 0.041867
1710.000000 0.028762
1711.000000 0.058875
1712.000000 -0.069161
1713.000000 -0.039049
1714.000000 -0.052154
1715.000000 -0.022041
1716.000000 -0.028376
1717.000000 0.001737
1718.000000 -0.011369
1719.000000 0.018744
1720.000000 -0.045755
1721.000000 -0.015642
1722.000000 -0.028749
1723.000000 0.001365
1724.000000 -0.004970
1725.000000 0.025143
1726.000000 0.012037
1727.000000 0.042149
1728.000000 -0.056758
1729.000000 -0.026645
1730.000000 -0.039751
1731.000000 -0.009638
1732.000000 -0.015973
1733.000000 0.014139
1734.000000 0.001033
1735.000000 0.031146
1736.000000 -0.033354
1737.000000 -0.003241
1738.000000 -0.016348
1739.000000 0.013765
1740.000000 0.007430
1741.000000 0.037543
1742.000000 0.024437
1743.000000 0.054550
1744.000000 -0.073488
1745.000000 -0.043375
1746.000000 -0.056481
1747.000000 -0.026369
1748.000000 -0.032705
1749.000000 -0.002591
1750.000000 -0.015697
1751.000000 0.014415
1752.000000 -0.050085
1753.000000 -0.019973
1754.000000 -0.033079
1755.000000 -0.002967
1756.000000 -0.009302
1757.000000 0.020810
1758.000000 0.007704
1759.000000 0.037816
1760.000000 -0.058740
1761.000000 -0.028628
1762.000000 -0.041735
1763.000000 -0.011622
1764.000000 -0.017958
1765.000000 0.012154
1766.000000 -0.000952
1767.000000 0.029160
1768.000000 -0.035340
1769.000000 -0.005228
1770.000000 -0.018335
1771.000000 0.011777
1772.000000 0.005442
1773.000000 0.035554
1774.000000 0.022447
1775.000000 0.052559
1776.000000 -0.075479
1777.000000 -0.045366
1778.000000 -0.058473
1779.000000 -0.028361
1780.000000 -0.034697
1781.000000 -0.004585
1782.000000 -0.017692
1783.000000 0.012420
1784.000000 -0.052081
1785.000000 -0.021969
1786.000000 -0.035075
1787.000000 -0.004963
1788.000000 -0.011300
1789.000000 0.018812
1790.000000 0.005705
1791.000000 0.035817
1792.000000 -0.020543
1793.000000 0.009568
1794.000000 -0.003539
1795.000000 0.026573
1796.000000 0.020237
1797.000000 0.050349
1798.000000 0.037242
1799.000000 0.067353
1800.000000 0.002853
1801.000000 0.032964
1802.000000 0.019857
1803.000000 0.049969
1804.000000 0.043632
1805.000000 0.073744
1806.000000 0.060637
1807.000000 0.090749
1808.000000 -0.037290
1809.000000 -0.007178
1810.000000 -0.020285
1811.000000 0.009826
1812.000000 0.003490
1813.000000 0.033602
1814.000000 0.020494
1815.000000 0.050606
1816.000000 -0.013896
1817.000000 0.016217
1818.000000 0.003109
1819.000000 0.033220
1820.000000 0.026884
1821.000000 0.056995
1822.000000 0.043888
1823.000000 0.073999
1824.000000 -0.022558
1825.000000 0.007553
1826.000000 -0.005555
1827.000000 0.024557
1828.000000 0.018220
1829.000000 0.048331
1830.000000 0.035224
1831.000000 0.065335
1832.000000 0.000834
1833.000000 0.030945
1834.000000 0.017837
1835.000000 0.047948
1836.000000 0.041612
1837.000000 0.071722
1838.000000 0.058615
1839.000000 0.088725
1840.000000 -0.039313
1841.000000 -0.009201
1842.000000 -0.022309
1843.000000 0.007802
1844.000000 0.001464
1845.000000 0.031575
1846.000000 0.018468
1847.000000 0.048579
1848.000000 -0.015923
1849.000000 0.014188
1850.000000 0.001081
1851.000000 0.031192
1852.000000 0.024854
1853.000000 0.054965
1854.000000 0.041857
1855.000000 0.071968
1856.000000 -0.026942
1857.000000 0.003170
1858.000000 -0.009938
1859.000000 0.020172
1860.000000 0.013835
1861.000000 0.043946
1862.000000 0.030837
1863.000000 0.060949
1864.000000 -0.003554
1865.000000 0.026558
1866.000000 0.013449
1867.000000 0.043560
1868.000000 0.037223
1869.000000 0.067333
1870.000000 0.054225
1871.000000 0.084335
1872.000000 -0.043703
1873.000000 -0.013592
1874.000000 -0.026701
1875.000000 0.003410
1876.000000 -0.002928
1877.000000 0.027182
1878.000000 0.014074
1879.000000 0.044184
1880.000000 -0.020318
1881.000000 0.009793
1882.000000 -0.003315
1883.000000 0.026796
1884.000000 0.020457
1885.000000 0.050568
1886.000000 0.037459
1887.000000 0.067570
1888.000000 -0.028989
1889.000000 0.001122
1890.000000 -0.011987
1891.000000 0.018123
1892.000000 0.011785
1893.000000 0.041895
1894.000000 0.028787
1895.000000 0.058897
1896.000000 -0.005605
1897.000000 0.024505
1898.000000 0.011397
1899.000000 0.041507
1900.000000 0.035169
1901.000000 0.065279
1902.000000 0.052170
1903.000000 0.082281
1904.000000 -0.045759
1905.000000 -0.015649
1906.000000 -0.028758
1907.000000 0.001353
1908.000000 -0.004986
1909.000000 0.025124
1910.000000 0.012016
1911.000000 0.042126
1912.000000 -0.022377
1913.000000 0.007733
1914.000000 -0.005376
1915.000000 0.024734
1916.000000 0.018396
1917.000000 0.048506
1918.000000 0.035397
1919.000000 0.065507
1920.000000 -0.032094
1921.000000 -0.001984
1922.000000 -0.015093
1923.000000 0.015017
1924.000000 0.008678
1925.000000 0.038789
1926.000000 0.025679
1927.000000 0.055788
1928.000000 -0.008714
1929.000000 0.021395
1930.000000 0.008287
1931.000000 0.038396
1932.000000 0.032057
1933.000000 0.062167
1934.000000 0.049058
1935.000000 0.079168
1936.000000 -0.048872
1937.000000 -0.018763
1938.000000 -0.031872
1939.000000 -0.001762
1940.000000 -0.008101
1941.000000 0.022008
1942.000000 0.008899
1943.000000 0.039009
1944.000000 -0.025494
1945.000000 0.004615
1946.000000 -0.008495
1947.000000 0.021615
1948.000000 0.015276
1949.000000 0.045386
1950.000000 0.032276
1951.000000 0.062386
1952.000000 -0.034174
1953.000000 -0.004065
1954.000000 -0.017175
1955.000000 0.012935
1956.000000 0.006596
1957.000000 0.036705
1958.000000 0.023596
1959.000000 0.053705
1960.000000 -0.010798
1961.000000 0.019311
1962.000000 0.006201
1963.000000 0.036310
1964.000000 0.029972
1965.000000 0.060081
1966.000000 0.046971
1967.000000 0.077081
1968.000000 -0.050961
1969.000000 -0.020851
1970.000000 -0.033961
1971.000000 -0.003852
1972.000000 -0.010192
1973.000000 0.019918
1974.000000 0.006809
1975.000000 0.036917
1976.000000 -0.027586
1977.000000 0.002523
1978.000000 -0.010588
1979.000000 0.019521
1980.000000 0.013183
1981.000000 0.043291
1982.000000 0.030182
1983.000000 0.060290
1984.000000 -0.038621
1985.000000 -0.008513
1986.000000 -0.021623
1987.000000 0.008487
1988.000000 0.002147
1989.000000 0.032256
1990.000000 0.019146
1991.000000 0.049254
1992.000000 -0.015249
1993.000000 0.014859
1994.000000 0.001749
1995.000000 0.031857
1996.000000 0.025518
1997.000000 0.055627
1998.000000 0.042517
1999.000000 0.072626
2000.000000 -0.055416
2001.000000 -0.025307
2002.000000 -0.038417
2003.000000 -0.008309
2004.000000 -0.014649
2005.000000 0.015460
2006.000000 0.002349
2007.000000 0.032459
2008.000000 -0.032047
2009.000000 -0.001938
2010.000000 -0.015048
2011.000000 0.015061
2012.000000 0.008720
2013.000000 0.038829
2014.000000 0.025718
2015.000000 0.055827
2016.000000 -0.040734
2017.000000 -0.010625
2018.000000 -0.023736
2019.000000 0.006372
2020.000000 0.000032
2021.000000 0.030141
2022.000000 0.017031
2023.000000 0.047139
2024.000000 -0.017365
2025.000000 0.012743
2026.000000 -0.000368
2027.000000 0.029740
2028.000000 0.023400
2029.000000 0.053508
2030.000000 0.040398
2031.000000 0.070505
2032.000000 -0.057536
2033.000000 -0.027428
2034.000000 -0.040539
2035.000000 -0.010431
2036.000000 -0.016771
2037.000000 0.013337
2038.000000 0.000226
2039.000000 0.030334
2040.000000 -0.034171
2041.000000 -0.004063
2042.000000 -0.017173
2043.000000 0.012935
2044.000000 0.006594
2045.000000 0.036702
2046.000000 0.023591
2047.000000 0.053699
2048.000000 0.012258
2049.000000 0.042366
2050.000000 0.029255
2051.000000 0.059362
2052.000000 0.053022
2053.000000 0.083130
2054.000000 0.070019
2055.000000 0.100127
2056.000000 0.035621
2057.000000 0.065730
2058.000000 0.052618
2059.000000 0.082726
2060.000000 0.076385
2061.000000 0.106493
2062.000000 0.093381
2063.000000 0.123489
2064.000000 -0.004552
2065.000000 0.025556
2066.000000 0.012443
2067.000000 0.042551
2068.000000 0.036211
2069.000000 0.066318
2070.000000 0.053207
2071.000000 0.083314
2072.000000 0.018809
2073.000000 0.048916
2074.000000 0.035806
2075.000000 0.065912
2076.000000 0.059572
2077.000000 0.089679
2078.000000 0.076568
2079.000000 0.106675
2080.000000 0.010113
2081.000000 0.040221
2082.000000 0.027110
2083.000000 0.057216
2084.000000 0.050876
2085.000000 0.080982
2086.000000 0.067871
2087.000000 0.097978
2088.000000 0.033473
2089.000000 0.063580
2090.000000 0.050469
2091.000000 0.080576
2092.000000 0.074235
2093.000000 0.104342
2094.000000 0.091230
2095.000000 0.121337
2096.000000 -0.006705
2097.000000 0.023402
2098.000000 0.010290
2099.000000 0.040397
2100.000000 0.034056
2101.000000 0.064163
2102.000000 0.051051
2103.000000 0.081158
2104.000000 0.016652
2105.000000 0.046759
2106.000000 0.033647
2107.000000 0.063754
2108.000000 0.057413
2109.000000 0.087520
2110.000000 0.074408
2111.000000 0.104514
2112.000000 0.005601
2113.000000 0.035709
2114.000000 0.022596
2115.000000 0.052703
2116.000000 0.046361
2117.000000 0.076468
2118.000000 0.063356
2119.000000 0.093463
2120.000000 0.028957
2121.000000 0.059063
2122.000000 0.045952
2123.000000 0.076058
2124.000000 0.069716
2125.000000 0.099823
2126.000000 0.086711
2127.000000 0.116818
2128.000000 -0.011225
2129.000000 0.018881
2130.000000 0.005769
2131.000000 0.035875
2132.000000 0.029534
2133.000000 0.059640
2134.000000 0.046528
2135.000000 0.076634
2136.000000 0.012128
2137.000000 0.042235
2138.000000 0.029122
2139.000000 0.059228
2140.000000 0.052887
2141.000000 0.082993
2142.000000 0.069881
2143.000000 0.099986
2144.000000 0.003425
2145.000000 0.033530
2146.000000 0.020418
2147.000000 0.050525
2148.000000 0.044183
2149.000000 0.074289
2150.000000 0.061176
2151.000000 0.091282
2152.000000 0.026776
2153.000000 0.056882
2154.000000 0.043769
2155.000000 0.073875
2156.000000 0.067534
2157.000000 0.097640
2158.000000 0.084527
2159.000000 0.114632
2160.000000 -0.013411
2161.000000 0.016696
2162.000000 0.003583
2163.000000 0.033688
2164.000000 0.027346
2165.000000 0.057453
2166.000000 0.044339
2167.000000 0.074445
2168.000000 0.009938
2169.000000 0.040044
2170.000000 0.026932
2171.000000 0.057038
2172.000000 0.050695
2173.000000 0.080801
2174.000000 0.067688
2175.000000 0.097794
2176.000000 0.000190
2177.000000 0.030295
2178.000000 0.017182
2179.000000 0.047288
2180.000000 0.040946
2181.000000 0.071051
2182.000000 0.057939
2183.000000 0.088044
2184.000000 0.023537
2185.000000 0.053643
2186.000000 0.040529
2187.000000 0.070635
2188.000000 0.064293
2189.000000 0.094399
2190.000000 0.081285
2191.000000 0.111391
2192.000000 -0.016654
2193.000000 0.013452
2194.000000 0.000339
2195.000000 0.030444
2196.000000 0.024101
2197.000000 0.054207
2198.000000 0.041093
2199.000000 0.071200
2200.000000 0.006692
2201.000000 0.036797
2202.000000 0.023684
2203.000000 0.053790
2204.000000 0.047446
2205.000000 0.077552
2206.000000 0.064438
2207.000000 0.094544
2208.000000 -0.002020
2209.000000 0.028085
2210.000000 0.014972
2211.000000 0.045077
2212.000000 0.038734
2213.000000 0.068840
2214.000000 0.055725
2215.000000 0.085831
2216.000000 0.021323
2217.000000 0.051429
2218.000000 0.038315
2219.000000 0.068420
2220.000000 0.062077
2221.000000 0.092182
2222.000000 0.079069
2223.000000 0.109173
2224.000000 -0.018871
2225.000000 0.011234
2226.000000 -0.001879
2227.000000 0.028225
2228.000000 0.021882
2229.000000 0.051987
2230.000000 0.038873
2231.000000 0.068978
2232.000000 0.004470
2233.000000 0.034575
2234.000000 0.021462
2235.000000 0.051567
2236.000000 0.045223
2237.000000 0.075328
2238.000000 0.062214
2239.000000 0.092319
2240.000000 -0.006597
2241.000000 0.023508
2242.000000 0.010394
2243.000000 0.040498
2244.000000 0.034155
2245.000000 0.064260
2246.000000 0.051146
2247.000000 0.081251
2248.000000 0.016742
2249.000000 0.046847
2250.000000 0.033733
2251.000000 0.063838
2252.000000 0.057494
2253.000000 0.087599
2254.000000 0.074484
2255.000000 0.104589
2256.000000 -0.023456
2257.000000 0.006648
2258.000000 -0.006466
2259.000000 0.023639
2260.000000 0.017295
2261.000000 0.047399
2262.000000 0.034285
2263.000000 0.064389
2264.000000 -0.000119
2265.000000 0.029986
2266.000000 0.016871
2267.000000 0.046975
2268.000000 0.040632
2269.000000 0.070736
2270.000000 0.057622
2271.000000 0.087726
2272.000000 -0.008839
2273.000000 0.021266
2274.000000 0.008152
2275.000000 0.038255
2276.000000 0.031911
2277.000000 0.062015
2278.000000 0.048901
2279.000000 0.079005
2280.000000 0.014497
2281.000000 0.044601
2282.000000 0.031487
2283.000000 0.061591
2284.000000 0.055246
2285.000000 0.085350
2286.000000 0.072235
2287.000000 0.102340
2288.000000 -0.025706
2289.000000 0.004398
2290.000000 -0.008717
2291.000000 0.021388
2292.000000 0.015043
2293.000000 0.045147
2294.000000 0.032032
2295.000000 0.062136
2296.000000 -0.002372
2297.000000 0.027731
2298.000000 0.014616
2299.000000 0.044720
2300.000000 0.038376
2301.000000 0.068479
2302.000000 0.055365
2303.000000 0.085468
2304.000000 0.029099
2305.000000 0.059203
2306.000000 0.046088
2307.000000 0.076192
2308.000000 0.069847
2309.000000 0.099952
2310.000000 0.086836
2311.000000 0.116939
2312.000000 0.052430
2313.000000 0.082534
2314.000000 0.069419
2315.000000 0.099523
2316.000000 0.093178
2317.000000 0.123282
2318.000000 0.110166
2319.000000 0.140270
2320.000000 0.012224
2321.000000 0.042327
2322.000000 0.029212
2323.000000 0.059316
2324.000000 0.052971
2325.000000 0.083074
2326.000000 0.069959
2327.000000 0.100062
2328.000000 0.035553
2329.000000 0.065657
2330.000000 0.052541
2331.000000 0.082644
2332.000000 0.076300
2333.000000 0.106403
2334.000000 0.093288
2335.000000 0.123391
2336.000000 0.026825
2337.000000 0.056929
2338.000000 0.043812
2339.000000 0.073916
2340.000000 0.067571
2341.000000 0.097674
2342.000000 0.084559
2343.000000 0.114662
2344.000000 0.050152
2345.000000 0.080256
2346.000000 0.067140
2347.000000 0.097243
2348.000000 0.090898
2349.000000 0.121001
2350.000000 0.107885
2351.000000 0.137989
2352.000000 0.009942
2353.000000 0.040045
2354.000000 0.026929
2355.000000 0.057031
2356.000000 0.050687
2357.000000 0.080790
2358.000000 0.067674
2359.000000 0.097777
2360.000000 0.033267
2361.000000 0.063370
2362.000000 0.050254
2363.000000 0.080357
2364.000000 0.074012
2365.000000 0.104114
2366.000000 0.090998
2367.000000 0.121101
2368.000000 0.022184
2369.000000 0.052286
2370.000000 0.039170
2371.000000 0.069273
2372.000000 0.062928
2373.000000 0.093030
2374.000000 0.079914
2375.000000 0.110017
2376.000000 0.045507
2377.000000 0.075609
2378.000000 0.062493
2379.000000 0.092595
2380.000000 0.086250
2381.000000 0.116353
2382.000000 0.103237
2383.000000 0.133339
2384.000000 0.005292
2385.000000 0.035394
2386.000000 0.022278
2387.000000 0.052380
2388.000000 0.046034
2389.000000 0.076138
2390.000000 0.063020
2391.000000 0.093124
2392.000000 0.028613
2393.000000 0.058716
2394.000000 0.045599
2395.000000 0.075701
2396.000000 0.069355
2397.000000 0.099458
2398.000000 0.086341
2399.000000 0.116443
2400.000000 0.019877
2401.000000 0.049979
2402.000000 0.036863
2403.000000 0.066964
2404.000000 0.060619
2405.000000 0.090721
2406.000000 0.077605
2407.000000 0.107707
2408.000000 0.043196
2409.000000 0.073299
2410.000000 0.060181
2411.000000 0.090284
2412.000000 0.083938
2413.000000 0.114039
2414.000000 0.100923
2415.000000 0.131025
2416.000000 0.002977
2417.000000 0.033080
2418.000000 0.019963
2419.000000 0.050064
2420.000000 0.043718
2421.000000 0.073820
2422.000000 0.060703
2423.000000 0.090805
2424.000000 0.026294
2425.000000 0.056396
2426.000000 0.043280
2427.000000 0.073381
2428.000000 0.067035
2429.000000 0.097137
2430.000000 0.084019
2431.000000 0.114121
2432.000000 0.016513
2433.000000 0.046614
2434.000000 0.033497
2435.000000 0.063600
2436.000000 0.057253
2437.000000 0.087355
2438.000000 0.074238
2439.000000 0.104339
2440.000000 0.039828
2441.000000 0.069930
2442.000000 0.056812
2443.000000 0.086914
2444.000000 0.080568
2445.000000 0.110668
2446.000000 0.097552
2447.000000 0.127653
2448.000000 -0.000395
2449.000000 0.029707
2450.000000 0.016589
2451.000000 0.046690
2452.000000 0.040344
2453.000000 0.070445
2454.000000 0.057328
2455.000000 0.087429
2456.000000 0.022918
2457.000000 0.053019
2458.000000 0.039902
2459.000000 0.070004
2460.000000 0.063656
2461.000000 0.093758
2462.000000 0.080640
2463.000000 0.110742
2464.000000 0.014174
2465.000000 0.044275
2466.000000 0.031158
2467.000000 0.061258
2468.000000 0.054911
2469.000000 0.085013
2470.000000 0.071895
2471.000000 0.101997
2472.000000 0.037484
2473.000000 0.067586
2474.000000 0.054468
2475.000000 0.084570
2476.000000 0.078222
2477.000000 0.108323
2478.000000 0.095205
2479.000000 0.125306
2480.000000 -0.002742
2481.000000 0.027358
2482.000000 0.014241
2483.000000 0.044342
2484.000000 0.037995
2485.000000 0.068095
2486.000000 0.054978
2487.000000 0.085079
2488.000000 0.020567
2489.000000 0.050668
2490.000000 0.037549
2491.000000 0.067650
2492.000000 0.061303
2493.000000 0.091404
2494.000000 0.078286
2495.000000 0.108387
2496.000000 0.009467
2497.000000 0.039568
2498.000000 0.026450
2499.000000 0.056551
2500.000000 0.050203
2501.000000 0.080303
2502.000000 0.067186
2503.000000 0.097286
2504.000000 0.032774
2505.000000 0.062875
2506.000000 0.049757
2507.000000 0.079858
2508.000000 0.073509
2509.000000 0.103610
2510.000000 0.090492
2511.000000 0.120593
2512.000000 -0.007456
2513.000000 0.022644
2514.000000 0.009525
2515.000000 0.039626
2516.000000 0.033278
2517.000000 0.063379
2518.000000 0.050260
2519.000000 0.080361
2520.000000 0.015849
2521.000000 0.045949
2522.000000 0.032830
2523.000000 0.062930
2524.000000 0.056583
2525.000000 0.086683
2526.000000 0.073565
2527.000000 0.103665
2528.000000 0.007096
2529.000000 0.037196
2530.000000 0.024077
2531.000000 0.054178
2532.000000 0.047830
2533.000000 0.077930
2534.000000 0.064811
2535.000000 0.094911
2536.000000 0.030399
2537.000000 0.060499
2538.000000 0.047380
2539.000000 0.077480
2540.000000 0.071132
2541.000000 0.101233
2542.000000 0.088114
2543.000000 0.118214
2544.000000 -0.009837
2545.000000 0.020264
2546.000000 0.007145
2547.000000 0.037245
2548.000000 0.030896
2549.000000 0.060997
2550.000000 0.047877
2551.000000 0.077978
2552.000000 0.013464
2553.000000 0.043565
2554.000000 0.030446
2555.000000 0.060546
2556.000000 0.054197
2557.000000 0.084297
2558.000000 0.071178
2559.000000 0.101277
2560.000000 -0.002043
2561.000000 0.028057
2562.000000 0.014938
2563.000000 0.045037
2564.000000 0.038689
2565.000000 0.068788
2566.000000 0.055669
2567.000000 0.085768
2568.000000 0.021256
2569.000000 0.051355
2570.000000 0.038236
2571.000000 0.068336
2572.000000 0.061987
2573.000000 0.092087
2574.000000 0.078967
2575.000000 0.109067
2576.000000 -0.018983
2577.000000 0.011116
2578.000000 -0.002003
2579.000000 0.028097
2580.000000 0.021748
2581.000000 0.051847
2582.000000 0.038728
2583.000000 0.068827
2584.000000 0.004314
2585.000000 0.034413
2586.000000 0.021293
2587.000000 0.051393
2588.000000 0.045044
2589.000000 0.075144
2590.000000 0.062024
2591.000000 0.092123
2592.000000 -0.004447
2593.000000 0.025652
2594.000000 0.012532
2595.000000 0.042632
2596.000000 0.036283
2597.000000 0.066382
2598.000000 0.053263
2599.000000 0.083361
2600.000000 0.018848
2601.000000 0.048947
2602.000000 0.035827
2603.000000 0.065926
2604.000000 0.059577
2605.000000 0.089677
2606.000000 0.076557
2607.000000 0.106656
2608.000000 -0.021396
2609.000000 0.008704
2610.000000 -0.004416
2611.000000 0.025683
2612.000000 0.019333
2613.000000 0.049433
2614.000000 0.036312
2615.000000 0.066412
2616.000000 0.001897
2617.000000 0.031997
2618.000000 0.018876
2619.000000 0.048975
2620.000000 0.042625
2621.000000 0.072724
2622.000000 0.059605
2623.000000 0.089703
2624.000000 -0.009218
2625.000000 0.020880
2626.000000 0.007760
2627.000000 0.037860
2628.000000 0.031510
2629.000000 0.061608
2630.000000 0.048488
2631.000000 0.078587
2632.000000 0.014073
2633.000000 0.044172
2634.000000 0.031051
2635.000000 0.061149
2636.000000 0.054800
2637.000000 0.084899
2638.000000 0.071778
2639.000000 0.101877
2640.000000 -0.026175
2641.000000 0.003924
2642.000000 -0.009196
2643.000000 0.020902
2644.000000 0.014552
2645.000000 0.044651
2646.000000 0.031530
2647.000000 0.061629
2648.000000 -0.002886
2649.000000 0.027212
2650.000000 0.014092
2651.000000 0.044191
2652.000000 0.037840
2653.000000 0.067939
2654.000000 0.054818
2655.000000 0.084916
2656.000000 -0.011655
2657.000000 0.018444
2658.000000 0.005323
2659.000000 0.035421
2660.000000 0.029071
2661.000000 0.059170
2662.000000 0.046049
2663.000000 0.076148
2664.000000 0.011632
2665.000000 0.041731
2666.000000 0.028610
2667.000000 0.058708
2668.000000 0.052357
2669.000000 0.082456
2670.000000 0.069335
2671.000000 0.099433
2672.000000 -0.028619
2673.000000 0.001480
2674.000000 -0.011641
2675.000000 0.018456
2676.000000 0.012106
2677.000000 0.042204
2678.000000 0.029083
2679.000000 0.059181
2680.000000 -0.005334
2681.000000 0.024764
2682.000000 0.011643
2683.000000 0.041741
2684.000000 0.035390
2685.000000 0.065488
2686.000000 0.052367
2687.000000 0.082465
2688.000000 -0.015148
2689.000000 0.014950
2690.000000 0.001829
2691.000000 0.031926
2692.000000 0.025576
2693.000000 0.055674
2694.000000 0.042553
2695.000000 0.072650
2696.000000 0.008135
2697.000000 0.038233
2698.000000 0.025111
2699.000000 0.055209
2700.000000 0.048859
2701.000000 0.078955
2702.000000 0.065835
2703.000000 0.095931
2704.000000 -0.032120
2705.000000 -0.002023
2706.000000 -0.015144
2707.000000 0.014953
2708.000000 0.008602
2709.000000 0.038699
2710.000000 0.025578
2711.000000 0.055675
2712.000000 -0.008840
2713.000000 0.021257
2714.000000 0.008136
2715.000000 0.038234
2716.000000 0.031882
2717.000000 0.061980
2718.000000 0.048858
2719.000000 0.078956
2720.000000 -0.017617
2721.000000 0.012481
2722.000000 -0.000641
2723.000000 0.029456
2724.000000 0.023105
2725.000000 0.053203
2726.000000 0.040081
2727.000000 0.070177
2728.000000 0.005662
2729.000000 0.035759
2730.000000 0.022638
2731.000000 0.052735
2732.000000 0.046383
2733.000000 0.076480
2734.000000 0.063358
2735.000000 0.093456
2736.000000 -0.034597
2737.000000 -0.004500
2738.000000 -0.017622
2739.000000 0.012475
2740.000000 0.006124
2741.000000 0.036220
2742.000000 0.023099
2743.000000 0.053195
2744.000000 -0.011320
2745.000000 0.018777
2746.000000 0.005654
2747.000000 0.035751
2748.000000 0.029400
2749.000000 0.059497
2750.000000 0.046375
2751.000000 0.076472
2752.000000 -0.022452
2753.000000 0.007645
2754.000000 -0.005477
2755.000000 0.024619
2756.000000 0.018267
2757.000000 0.048364
2758.000000 0.035242
2759.000000 0.065338
2760.000000 0.000822
2761.000000 0.030919
2762.000000 0.017797
2763.000000 0.047894
2764.000000 0.041541
2765.000000 0.071638
2766.000000 0.058515
2767.000000 0.088612
2768.000000 -0.039441
2769.000000 -0.009345
2770.000000 -0.022467
2771.000000 0.007630
2772.000000 0.001278
2773.000000 0.031374
2774.000000 0.018252
2775.000000 0.048348
2776.000000 -0.016168
2777.000000 0.013928
2778.000000 0.000805
2779.000000 0.030901
2780.000000 0.024550
2781.000000 0.054646
2782.000000 0.041524
2783.000000 0.071619
2784.000000 -0.024953
2785.000000 0.005143
2786.000000 -0.007980
2787.000000 0.022117
2788.000000 0.015765
2789.000000 0.045861
2790.000000 0.032738
2791.000000 0.062834
2792.000000 -0.001682
2793.000000 0.028414
2794.000000 0.015290
2795.000000 0.045386
2796.000000 0.039035
2797.000000 0.069131
2798.000000 0.056008
2799.000000 0.086104
2800.000000 -0.041950
2801.000000 -0.011854
2802.000000 -0.024977
2803.000000 0.005119
2804.000000 -0.001234
2805.000000 0.028863
2806.000000 0.015739
2807.000000 0.045836
2808.000000 -0.018682
2809.000000 0.011414
2810.000000 -0.001709
2811.000000 0.028387
2812.000000 0.022034
2813.000000 0.052130
2814.000000 0.039007
2815.000000 0.069103
2816.000000 0.012726
2817.000000 0.042822
2818.000000 0.029699
2819.000000 0.059794
2820.000000 0.053442
2821.000000 0.083537
2822.000000 0.070414
2823.000000 0.100509
2824.000000 0.035992
2825.000000 0.066088
2826.000000 0.052965
2827.000000 0.083061
2828.000000 0.076707
2829.000000 0.106803
2830.000000 0.093680
2831.000000 0.123775
2832.000000 -0.004279
2833.000000 0.025816
2834.000000 0.012693
2835.000000 0.042789
2836.000000 0.036436
2837.000000 0.066531
2838.000000 0.053408
2839.000000 0.083503
2840.000000 0.018986
2841.000000 0.049081
2842.000000 0.035957
2843.000000 0.066052
2844.000000 0.059700
2845.000000 0.089794
2846.000000 0.076671
2847.000000 0.106766
2848.000000 0.010193
2849.000000 0.040288
2850.000000 0.027164
2851.000000 0.057260
2852.000000 0.050906
2853.000000 0.081001
2854.000000 0.067878
2855.000000 0.097973
2856.000000 0.033455
2857.000000 0.063550
2858.000000 0.050426
2859.000000 0.080521
2860.000000 0.074168
2861.000000 0.104264
2862.000000 0.091139
2863.000000 0.121235
2864.000000 -0.006821
2865.000000 0.023275
2866.000000 0.010151
2867.000000 0.040245
2868.000000 0.033892
2869.000000 0.063987
2870.000000 0.050863
2871.000000 0.080958
2872.000000 0.016440
2873.000000 0.046534
2874.000000 0.033411
2875.000000 0.063506
2876.000000 0.057152
2877.000000 0.087247
2878.000000 0.074122
2879.000000 0.104217
2880.000000 0.005292
2881.000000 0.035386
2882.000000 0.022262
2883.000000 0.052358
2884.000000 0.046004
2885.000000 0.076098
2886.000000 0.062974
2887.000000 0.093069
2888.000000 0.028551
2889.000000 0.058645
2890.000000 0.045520
2891.000000 0.075615
2892.000000 0.069262
2893.000000 0.099355
2894.000000 0.086232
2895.000000 0.116326
2896.000000 -0.011729
2897.000000 0.018365
2898.000000 0.005241
2899.000000 0.035335
2900.000000 0.028981
2901.000000 0.059076
2902.000000 0.045951
2903.000000 0.076045
2904.000000 0.011527
2905.000000 0.041621
2906.000000 0.028497
2907.000000 0.058591
2908.000000 0.052237
2909.000000 0.082331
2910.000000 0.069207
2911.000000 0.099301
2912.000000 0.002726
2913.000000 0.032821
2914.000000 0.019696
2915.000000 0.049790
2916.000000 0.043436
2917.000000 0.073530
2918.000000 0.060405
2919.000000 0.090500
2920.000000 0.025980
2921.000000 0.056074
2922.000000 0.042950
2923.000000 0.073044
2924.000000 0.066689
2925.000000 0.096783
2926.000000 0.083658
2927.000000 0.113753
2928.000000 -0.014303
2929.000000 0.015791
2930.000000 0.002666
2931.000000 0.032760
2932.000000 0.026406
2933.000000 0.056499
2934.000000 0.043374
2935.000000 0.073468
2936.000000 0.008949
2937.000000 0.039043
2938.000000 0.025918
2939.000000 0.056011
2940.000000 0.049657
2941.000000 0.079751
2942.000000 0.066626
2943.000000 0.096720
2944.000000 -0.000897
2945.000000 0.029197
2946.000000 0.016072
2947.000000 0.046165
2948.000000 0.039810
2949.000000 0.069905
2950.000000 0.056779
2951.000000 0.086873
2952.000000 0.022353
2953.000000 0.052446
2954.000000 0.039322
2955.000000 0.069415
2956.000000 0.063060
2957.000000 0.093154
2958.000000 0.080028
2959.000000 0.110122
2960.000000 -0.017934
2961.000000 0.012160
2962.000000 -0.000967
2963.000000 0.029127
2964.000000 0.022772
2965.000000 0.052865
2966.000000 0.039740
2967.000000 0.069833
2968.000000 0.005314
2969.000000 0.035407
2970.000000 0.022282
2971.000000 0.052375
2972.000000 0.046020
2973.000000 0.076113
2974.000000 0.062988
2975.000000 0.093081
2976.000000 -0.003495
2977.000000 0.026599
2978.000000 0.013473
2979.000000 0.043566
2980.000000 0.037210
2981.000000 0.067303
2982.000000 0.054178
2983.000000 0.084271
2984.000000 0.019751
2985.000000 0.049844
2986.000000 0.036719
2987.000000 0.066812
2988.000000 0.060456
2989.000000 0.090549
2990.000000 0.077423
2991.000000 0.107516
2992.000000 -0.020540
2993.000000 0.009552
2994.000000 -0.003574
2995.000000 0.026520
2996.000000 0.020164
2997.000000 0.050257
2998.000000 0.037131
2999.000000 0.067224
3000.000000 0.002704
3001.000000 0.032797
3002.000000 0.019670
3003.000000 0.049763
3004.000000 0.043408
3005.000000 0.073501
3006.000000 0.060375
3007.000000 0.090467
3008.000000 -0.008460
3009.000000 0.021633
3010.000000 0.008506
3011.000000 0.038599
3012.000000 0.032243
3013.000000 0.062335
3014.000000 0.049209
3015.000000 0.079302
3016.000000 0.014782
3017.000000 0.044874
3018.000000 0.031748
3019.000000 0.061840
3020.000000 0.055485
3021.000000 0.085577
3022.000000 0.072451
3023.000000 0.102544
3024.000000 -0.025514
3025.000000 0.004578
3026.000000 -0.008548
3027.000000 0.021544
3028.000000 0.015189
3029.000000 0.045281
3030.000000 0.032155
3031.000000 0.062247
3032.000000 -0.002273
3033.000000 0.027819
3034.000000 0.014692
3035.000000 0.044784
3036.000000 0.038429
3037.000000 0.068520
3038.000000 0.055394
3039.000000 0.085486
3040.000000 -0.011090
3041.000000 0.019001
3042.000000 0.005874
3043.000000 0.035967
3044.000000 0.029611
3045.000000 0.059703
3046.000000 0.046576
3047.000000 0.076668
3048.000000 0.012148
3049.000000 0.042240
3050.000000 0.029112
3051.000000 0.059204
3052.000000 0.052849
3053.000000 0.082941
3054.000000 0.069814
3055.000000 0.099905
3056.000000 -0.028153
3057.000000 0.001940
3058.000000 -0.011187
3059.000000 0.018904
3060.000000 0.012548
3061.000000 0.042640
3062.000000 0.029512
3063.000000 0.059604
3064.000000 -0.004917
3065.000000 0.025175
3066.000000 0.012049
3067.000000 0.042140
3068.000000 0.035783
3069.000000 0.065875
3070.000000 0.052748
3071.000000 0.082840
3072.000000 0.006248
3073.000000 0.036339
3074.000000 0.023212
3075.000000 0.053304
3076.000000 0.046948
3077.000000 0.077039
3078.000000 0.063912
3079.000000 0.094003
3080.000000 0.029482
3081.000000 0.059574
3082.000000 0.046446
3083.000000 0.076537
3084.000000 0.070181
3085.000000 0.100273
3086.000000 0.087145
3087.000000 0.117236
3088.000000 -0.010822
3089.000000 0.019270
3090.000000 0.006142
3091.000000 0.036233
3092.000000 0.029876
3093.000000 0.059968
3094.000000 0.046840
3095.000000 0.076931
3096.000000 0.012410
3097.000000 0.042501
3098.000000 0.029374
3099.000000 0.059465
3100.000000 0.053108
3101.000000 0.083199
3102.000000 0.070071
3103.000000 0.100163
3104.000000 0.003585
3105.000000 0.033676
3106.000000 0.020549
3107.000000 0.050639
3108.000000 0.044282
3109.000000 0.074374
3110.000000 0.061245
3111.000000 0.091337
3112.000000 0.026815
3113.000000 0.056906
3114.000000 0.043778
3115.000000 0.073869
3116.000000 0.067512
3117.000000 0.097603
3118.000000 0.084475
3119.000000 0.114566
3120.000000 -0.013493
3121.000000 0.016598
3122.000000 0.003470
3123.000000 0.033561
3124.000000 0.027204
3125.000000 0.057294
3126.000000 0.044166
3127.000000 0.074257
3128.000000 0.009735
3129.000000 0.039826
3130.000000 0.026697
3131.000000 0.056788
3132.000000 0.050431
3133.000000 0.080522
3134.000000 0.067394
3135.000000 0.097485
3136.000000 -0.001445
3137.000000 0.028646
3138.000000 0.015517
3139.000000 0.045608
3140.000000 0.039250
3141.000000 0.069341
3142.000000 0.056212
3143.000000 0.086303
3144.000000 0.021781
3145.000000 0.051871
3146.000000 0.038743
3147.000000 0.068834
3148.000000 0.062475
3149.000000 0.092566
3150.000000 0.079437
3151.000000 0.109528
3152.000000 -0.018531
3153.000000 0.011559
3154.000000 -0.001570
3155.000000 0.028521
3156.000000 0.022163
3157.000000 0.052253
3158.000000 0.039125
3159.000000 0.069215
3160.000000 0.004693
3161.000000 0.034783
3162.000000 0.021654
3163.000000 0.051744
3164.000000 0.045387
3165.000000 0.075477
3166.000000 0.062348
3167.000000 0.092439
3168.000000 -0.004140
3169.000000 0.025949
3170.000000 0.012821
3171.000000 0.042911
3172.000000 0.036553
3173.000000 0.066643
3174.000000 0.053514
3175.000000 0.083604
3176.000000 0.019082
3177.000000 0.049172
3178.000000 0.036042
3179.000000 0.066132
3180.000000 0.059774
3181.000000 0.089865
3182.000000 0.076735
3183.000000 0.106826
3184.000000 -0.021235
3185.000000 0.008855
3186.000000 -0.004274
3187.000000 0.025816
3188.000000 0.019457
3189.000000 0.049548
3190.000000 0.036418
3191.000000 0.066509
3192.000000 0.001985
3193.000000 0.032076
3194.000000 0.018946
3195.000000 0.049036
3196.000000 0.042678
3197.000000 0.072767
3198.000000 0.059638
3199.000000 0.089727
3200.000000 -0.007893
3201.000000 0.022197
3202.000000 0.009067
3203.000000 0.039157
3204.000000 0.032798
3205.000000 0.062888
3206.000000 0.049758
3207.000000 0.079848
3208.000000 0.015325
3209.000000 0.045414
3210.000000 0.032285
3211.000000 0.062374
3212.000000 0.056016
3213.000000 0.086105
3214.000000 0.072976
3215.000000 0.103065
3216.000000 -0.024995
3217.000000 0.005094
3218.000000 -0.008035
3219.000000 0.022053
3220.000000 0.015696
3221.000000 0.045785
3222.000000 0.032655
3223.000000 0.062744
3224.000000 -0.001779
3225.000000 0.028310
3226.000000 0.015180
3227.000000 0.045269
3228.000000 0.038911
3229.000000 0.068999
3230.000000 0.055870
3231.000000 0.085959
3232.000000 -0.010620
3233.000000 0.019468
3234.000000 0.006339
3235.000000 0.036428
3236.000000 0.030069
3237.000000 0.060158
3238.000000 0.047028
3239.000000 0.077117
3240.000000 0.012594
3241.000000 0.042682
3242.000000 0.029552
3243.000000 0.059641
3244.000000 0.053282
3245.000000 0.083371
3246.000000 0.070241
3247.000000 0.100329
3248.000000 -0.027731
3249.000000 0.002358
3250.000000 -0.010772
3251.000000 0.019317
3252.000000 0.012957
3253.000000 0.043047
3254.000000 0.029916
3255.000000 0.060004
3256.000000 -0.004519
3257.000000 0.025569
3258.000000 0.012440
3259.000000 0.042529
3260.000000 0.036168
3261.000000 0.066257
3262.000000 0.053127
3263.000000 0.083216
3264.000000 -0.015715
3265.000000 0.014373
3266.000000 0.001243
3267.000000 0.031331
3268.000000 0.024972
3269.000000 0.055060
3270.000000 0.041930
3271.000000 0.072019
3272.000000 0.007495
3273.000000 0.037583
3274.000000 0.024452
3275.000000 0.054541
3276.000000 0.048181
3277.000000 0.078269
3278.000000 0.065139
3279.000000 0.095227
3280.000000 -0.032834
3281.000000 -0.002745
3282.000000 -0.015876
3283.000000 0.014212
3284.000000 0.007852
3285.000000 0.037940
3286.000000 0.024810
3287.000000 0.054898
3288.000000 -0.009626
3289.000000 0.020462
3290.000000 0.007332
3291.000000 0.037420
3292.000000 0.031059
3293.000000 0.061148
3294.000000 0.048017
3295.000000 0.078105
3296.000000 -0.018476
3297.000000 0.011613
3298.000000 -0.001518
3299.000000 0.028570
3300.000000 0.022209
3301.000000 0.052298
3302.000000 0.039167
3303.000000 0.069254
3304.000000 0.004730
3305.000000 0.034818
3306.000000 0.021687
3307.000000 0.051775
3308.000000 0.045415
3309.000000 0.075503
3310.000000 0.062372
3311.000000 0.092460
3312.000000 -0.035602
3313.000000 -0.005514
3314.000000 -0.018646
3315.000000 0.011443
3316.000000 0.005082
3317.000000 0.035170
3318.000000 0.022039
3319.000000 0.052127
3320.000000 -0.012398
3321.000000 0.017690
3322.000000 0.004558
3323.000000 0.034646
3324.000000 0.028286
3325.000000 0.058374
3326.000000 0.045242
3327.000000 0.075330
3328.000000 0.018944
3329.000000 0.049032
3330.000000 0.035901
3331.000000 0.065988
3332.000000 0.059627
3333.000000 0.089715
3334.000000 0.076584
3335.000000 0.106672
3336.000000 0.042147
3337.000000 0.072234
3338.000000 0.059102
3339.000000 0.089190
3340.000000 0.082829
3341.000000 0.112916
3342.000000 0.099785
3343.000000 0.129872
3344.000000 0.001810
3345.000000 0.031898
3346.000000 0.018766
3347.000000 0.048853
3348.000000 0.042492
3349.000000 0.072579
3350.000000 0.059448
3351.000000 0.089535
3352.000000 0.025010
3353.000000 0.055097
3354.000000 0.041966
3355.000000 0.072053
3356.000000 0.065691
3357.000000 0.095779
3358.000000 0.082647
3359.000000 0.112734
3360.000000 0.016152
3361.000000 0.046240
3362.000000 0.033108
3363.000000 0.063194
3364.000000 0.056833
3365.000000 0.086921
3366.000000 0.073788
3367.000000 0.103875
3368.000000 0.039350
3369.000000 0.069437
3370.000000 0.056305
3371.000000 0.086392
3372.000000 0.080030
3373.000000 0.110117
3374.000000 0.096985
3375.000000 0.127072
3376.000000 -0.000990
3377.000000 0.029096
3378.000000 0.015964
3379.000000 0.046051
3380.000000 0.039690
3381.000000 0.069776
3382.000000 0.056645
3383.000000 0.086731
3384.000000 0.022205
3385.000000 0.052292
3386.000000 0.039159
3387.000000 0.069246
3388.000000 0.062885
3389.000000 0.092972
3390.000000 0.079839
3391.000000 0.109926
3392.000000 0.010992
3393.000000 0.041079
3394.000000 0.027947
3395.000000 0.058033
3396.000000 0.051672
3397.000000 0.081758
3398.000000 0.068626
3399.000000 0.098712
3400.000000 0.034186
3401.000000 0.064272
3402.000000 0.051140
3403.000000 0.081227
3404.000000 0.074865
3405.000000 0.104951
3406.000000 0.091819
3407.000000 0.121905
3408.000000 -0.006158
3409.000000 0.023928
3410.000000 0.010795
3411.000000 0.040882
3412.000000 0.034520
3413.000000 0.064606
3414.000000 0.051474
3415.000000 0.081560
3416.000000 0.017034
3417.000000 0.047120
3418.000000 0.033987
3419.000000 0.064073
3420.000000 0.057711
3421.000000 0.087798
3422.000000 0.074665
3423.000000 0.104750
3424.000000 0.008168
3425.000000 0.038253
3426.000000 0.025121
3427.000000 0.055207
3428.000000 0.048845
3429.000000 0.078931
3430.000000 0.065798
3431.000000 0.095884
3432.000000 0.031357
3433.000000 0.061443
3434.000000 0.048310
3435.000000 0.078396
3436.000000 0.072034
3437.000000 0.102120
3438.000000 0.088987
3439.000000 0.119073
3440.000000 -0.008991
3441.000000 0.021095
3442.000000 0.007962
3443.000000 0.038047
3444.000000 0.031685
3445.000000 0.061771
3446.000000 0.048637
3447.000000 0.078724
3448.000000 0.014196
3449.000000 0.044282
3450.000000 0.031149
3451.000000 0.061235
3452.000000 0.054872
3453.000000 0.084958
3454.000000 0.071824
3455.000000 0.101910
3456.000000 0.004286
3457.000000 0.034371
3458.000000 0.021237
3459.000000 0.051324
3460.000000 0.044961
3461.000000 0.075046
3462.000000 0.061913
3463.000000 0.091998
3464.000000 0.027471
3465.000000 0.057557
3466.000000 0.044423
3467.000000 0.074508
3468.000000 0.068146
3469.000000 0.098231
3470.000000 0.085098
3471.000000 0.115183
3472.000000 -0.012882
3473.000000 0.017204
3474.000000 0.004070
3475.000000 0.034155
3476.000000 0.027792
3477.000000 0.057878
3478.000000 0.044744
3479.000000 0.074830
3480.000000 0.010302
3481.000000 0.040388
3482.000000 0.027254
3483.000000 0.057339
3484.000000 0.050975
3485.000000 0.081061
3486.000000 0.067927
3487.000000 0.098012
3488.000000 0.001429
3489.000000 0.031513
3490.000000 0.018380
3491.000000 0.048464
3492.000000 0.042102
3493.000000 0.072187
3494.000000 0.059053
3495.000000 0.089138
3496.000000 0.024610
3497.000000 0.054695
3498.000000 0.041561
3499.000000 0.071646
3500.000000 0.065283
3501.000000 0.095367
3502.000000 0.082234
3503.000000 0.112318
3504.000000 -0.015747
3505.000000 0.014339
3506.000000 0.001205
3507.000000 0.031289
3508.000000 0.024925
3509.000000 0.055010
3510.000000 0.041876
3511.000000 0.071961
3512.000000 0.007433
3513.000000 0.037517
3514.000000 0.024384
3515.000000 0.054468
3516.000000 0.048104
3517.000000 0.078189
3518.000000 0.065055
3519.000000 0.095140
3520.000000 -0.003796
3521.000000 0.026289
3522.000000 0.013154
3523.000000 0.043238
3524.000000 0.036875
3525.000000 0.066960
3526.000000 0.053825
3527.000000 0.083910
3528.000000 0.019381
3529.000000 0.049466
3530.000000 0.036331
3531.000000 0.066416
3532.000000 0.060051
3533.000000 0.090136
3534.000000 0.077001
3535.000000 0.107086
3536.000000 -0.020979
3537.000000 0.009106
3538.000000 -0.004030
3539.000000 0.026055
3540.000000 0.019691
3541.000000 0.049775
3542.000000 0.036641
3543.000000 0.066725
3544.000000 0.002196
3545.000000 0.032280
3546.000000 0.019146
3547.000000 0.049229
3548.000000 0.042866
3549.000000 0.072950
3550.000000 0.059815
3551.000000 0.089900
3552.000000 -0.006686
3553.000000 0.023399
3554.000000 0.010264
3555.000000 0.040348
3556.000000 0.033983
3557.000000 0.064067
3558.000000 0.050932
3559.000000 0.081016
3560.000000 0.016488
3561.000000 0.046572
3562.000000 0.033437
3563.000000 0.063521
3564.000000 0.057156
3565.000000 0.087240
3566.000000 0.074105
3567.000000 0.104189
3568.000000 -0.023876
3569.000000 0.006207
3570.000000 -0.006928
3571.000000 0.023156
3572.000000 0.016792
3573.000000 0.046875
3574.000000 0.033740
3575.000000 0.063824
3576.000000 -0.000705
3577.000000 0.029379
3578.000000 0.016243
3579.000000 0.046327
3580.000000 0.039962
3581.000000 0.070046
3582.000000 0.056911
3583.000000 0.086994
3584.000000 -0.016343
3585.000000 0.013741
3586.000000 0.000606
3587.000000 0.030689
3588.000000 0.024324
3589.000000 0.054408
3590.000000 0.041272
3591.000000 0.071356
3592.000000 0.006826
3593.000000 0.036911
3594.000000 0.023775
3595.000000 0.053858
3596.000000 0.047493
3597.000000 0.077576
3598.000000 0.064441
3599.000000 0.094524
3600.000000 -0.033542
3601.000000 -0.003458
3602.000000 -0.016595
3603.000000 0.013489
3604.000000 0.007124
3605.000000 0.037207
3606.000000 0.024072
3607.000000 0.054155
3608.000000 -0.010375
3609.000000 0.019708
3610.000000 0.006573
3611.000000 0.036656
3612.000000 0.030291
3613.000000 0.060374
3614.000000 0.047238
3615.000000 0.077322
3616.000000 -0.019265
3617.000000 0.010819
3618.000000 -0.002317
3619.000000 0.027766
3620.000000 0.021400
3621.000000 0.051483
3622.000000 0.038347
3623.000000 0.068430
3624.000000 0.003901
3625.000000 0.033983
3626.000000 0.020848
3627.000000 0.050931
3628.000000 0.044565
3629.000000 0.074648
3630.000000 0.061512
3631.000000 0.091595
3632.000000 -0.036472
3633.000000 -0.006389
3634.000000 -0.019525
3635.000000 0.010558
3636.000000 0.004192
3637.000000 0.034275
3638.000000 0.021139
3639.000000 0.051222
3640.000000 -0.013308
3641.000000 0.016774
3642.000000 0.003638
3643.000000 0.033720
3644.000000 0.027355
3645.000000 0.057438
3646.000000 0.044301
3647.000000 0.074383
3648.000000 -0.024554
3649.000000 0.005529
3650.000000 -0.007608
3651.000000 0.022475
3652.000000 0.016109
3653.000000 0.046191
3654.000000 0.033055
3655.000000 0.063138
3656.000000 -0.001393
3657.000000 0.028690
3658.000000 0.015554
3659.000000 0.045635
3660.000000 0.039270
3661.000000 0.069352
3662.000000 0.056216
3663.000000 0.086298
3664.000000 -0.041769
3665.000000 -0.011687
3666.000000 -0.024824
3667.000000 0.005259
3668.000000 -0.001107
3669.000000 0.028975
3670.000000 0.015839
3671.000000 0.045921
3672.000000 -0.018610
3673.000000 0.011473
3674.000000 -0.001665
3675.000000 0.028418
3676.000000 0.022052
3677.000000 0.052133
3678.000000 0.038997
3679.000000 0.069079
3680.000000 -0.027508
3681.000000 0.002574
3682.000000 -0.010563
3683.000000 0.019520
3684.000000 0.013153
3685.000000 0.043235
3686.000000 0.030098
3687.000000 0.060180
3688.000000 -0.004351
3689.000000 0.025731
3690.000000 0.012594
3691.000000 0.042676
3692.000000 0.036310
3693.000000 0.066392
3694.000000 0.053255
3695.000000 0.083336
3696.000000 -0.044732
3697.000000 -0.014650
3698.000000 -0.027787
3699.000000 0.002295
3700.000000 -0.004072
3701.000000 0.026011
3702.000000 0.012873
3703.000000 0.042954
3704.000000 -0.021577
3705.000000 0.008505
3706.000000 -0.004632
3707.000000 0.025450
3708.000000 0.019083
3709.000000 0.049165
3710.000000 0.036027
3711.000000 0.066109
3712.000000 -0.031519
3713.000000 -0.001439
3714.000000 -0.014576
3715.000000 0.015506
3716.000000 0.009139
3717.000000 0.039221
3718.000000 0.026083
3719.000000 0.056165
3720.000000 -0.008366
3721.000000 0.021715
3722.000000 0.008577
3723.000000 0.038658
3724.000000 0.032292
3725.000000 0.062374
3726.000000 0.049236
3727.000000 0.079317
3728.000000 -0.048752
3729.000000 -0.018670
3730.000000 -0.031808
3731.000000 -0.001727
3732.000000 -0.008094
3733.000000 0.021988
3734.000000 0.008850
3735.000000 0.038932
3736.000000 -0.025601
3737.000000 0.004480
3738.000000 -0.008657
3739.000000 0.021424
3740.000000 0.015057
3741.000000 0.045138
3742.000000 0.032000
3743.000000 0.062081
3744.000000 -0.034507
3745.000000 -0.004425
3746.000000 -0.017563
3747.000000 0.012517
3748.000000 0.006150
3749.000000 0.036232
3750.000000 0.023093
3751.000000 0.053175
3752.000000 -0.011358
3753.000000 0.018724
3754.000000 0.005586
3755.000000 0.035667
3756.000000 0.029299
3757.000000 0.059380
3758.000000 0.046242
3759.000000 0.076323
3760.000000 -0.051746
3761.000000 -0.021665
3762.000000 -0.034803
3763.000000 -0.004723
3764.000000 -0.011090
3765.000000 0.018990
3766.000000 0.005852
3767.000000 0.035933
3768.000000 -0.028599
3769.000000 0.001482
3770.000000 -0.011656
3771.000000 0.018424
3772.000000 0.012056
3773.000000 0.042137
3774.000000 0.028999
3775.000000 0.059079
3776.000000 -0.039861
3777.000000 -0.009780
3778.000000 -0.022918
3779.000000 0.007162
3780.000000 0.000794
3781.000000 0.030875
3782.000000 0.017736
3783.000000 0.047817
3784.000000 -0.016716
3785.000000 0.013365
3786.000000 0.000227
3787.000000 0.030307
3788.000000 0.023939
3789.000000 0.054019
3790.000000 0.040880
3791.000000 0.070961
3792.000000 -0.057108
3793.000000 -0.027028
3794.000000 -0.040167
3795.000000 -0.010086
3796.000000 -0.016454
3797.000000 0.013626
3798.000000 0.000487
3799.000000 0.030567
3800.000000 -0.033965
3801.000000 -0.003885
3802.000000 -0.017024
3803.000000 0.013056
3804.000000 0.006688
3805.000000 0.036769
3806.000000 0.023630
3807.000000 0.053710
3808.000000 -0.042879
3809.000000 -0.012799
3810.000000 -0.025938
3811.000000 0.004142
3812.000000 -0.002227
3813.000000 0.027853
3814.000000 0.014714
3815.000000 0.044794
3816.000000 -0.019738
3817.000000 0.010341
3818.000000 -0.002797
3819.000000 0.027283
3820.000000 0.020914
3821.000000 0.050994
3822.000000 0.037855
3823.000000 0.067935
3824.000000 -0.060135
3825.000000 -0.030056
3826.000000 -0.043195
3827.000000 -0.013114
3828.000000 -0.019483
3829.000000 0.010596
3830.000000 -0.002543
3831.000000 0.027537
3832.000000 -0.036996
3833.000000 -0.006916
3834.000000 -0.020056
3835.000000 0.010024
3836.000000 0.003655
3837.000000 0.033734
3838.000000 0.020596
3839.000000 0.050675
3840.000000 -0.005719
3841.000000 0.024361
3842.000000 0.011222
3843.000000 0.041301
3844.000000 0.034932
3845.000000 0.065012
3846.000000 0.051872
3847.000000 0.081951
3848.000000 0.017418
3849.000000 0.047498
3850.000000 0.034359
3851.000000 0.064438
3852.000000 0.058069
3853.000000 0.088148
3854.000000 0.075008
3855.000000 0.105088
3856.000000 -0.022982
3857.000000 0.007096
3858.000000 -0.006043
3859.000000 0.024037
3860.000000 0.017668
3861.000000 0.047747
3862.000000 0.034607
3863.000000 0.064686
3864.000000 0.000153
3865.000000 0.030232
3866.000000 0.017092
3867.000000 0.047171
3868.000000 0.040802
3869.000000 0.070881
3870.000000 0.057741
3871.000000 0.087821
3872.000000 -0.008770
3873.000000 0.021310
3874.000000 0.008169
3875.000000 0.038248
3876.000000 0.031879
3877.000000 0.061958
3878.000000 0.048818
3879.000000 0.078897
3880.000000 0.014363
3881.000000 0.044442
3882.000000 0.031303
3883.000000 0.061380
3884.000000 0.055012
3885.000000 0.085091
3886.000000 0.071950
3887.000000 0.102029
3888.000000 -0.026041
3889.000000 0.004037
3890.000000 -0.009103
3891.000000 0.020975
3892.000000 0.014606
3893.000000 0.044685
3894.000000 0.031545
3895.000000 0.061623
3896.000000 -0.002911
3897.000000 0.027168
3898.000000 0.014027
3899.000000 0.044106
3900.000000 0.037737
3901.000000 0.067815
3902.000000 0.054675
3903.000000 0.084753
3904.000000 -0.014188
3905.000000 0.015890
3906.000000 0.002749
3907.000000 0.032828
3908.000000 0.026458
3909.000000 0.056537
3910.000000 0.043396
3911.000000 0.073475
3912.000000 0.008941
3913.000000 0.039019
3914.000000 0.025878
3915.000000 0.055956
3916.000000 0.049587
3917.000000 0.079665
3918.000000 0.066524
3919.000000 0.096603
3920.000000 -0.031469
3921.000000 -0.001390
3922.000000 -0.014531
3923.000000 0.015547
3924.000000 0.009177
3925.000000 0.039256
3926.000000 0.026114
3927.000000 0.056193
3928.000000 -0.008342
3929.000000 0.021737
3930.000000 0.008596
3931.000000 0.038674
3932.000000 0.032303
3933.000000 0.062381
3934.000000 0.049240
3935.000000 0.079319
3936.000000 -0.017272
3937.000000 0.012806
3938.000000 -0.000335
3939.000000 0.029742
3940.000000 0.023373
3941.000000 0.053451
3942.000000 0.040310
3943.000000 0.070388
3944.000000 0.005853
3945.000000 0.035931
3946.000000 0.022789
3947.000000 0.052867
3948.000000 0.046497
3949.000000 0.076574
3950.000000 0.063434
3951.000000 0.093511
3952.000000 -0.034561
3953.000000 -0.004482
3954.000000 -0.017624
3955.000000 0.012454
3956.000000 0.006083
3957.000000 0.036160
3958.000000 0.023020
3959.000000 0.053097
3960.000000 -0.011438
3961.000000 0.018640
3962.000000 0.005499
3963.000000 0.035577
3964.000000 0.029205
3965.000000 0.059283
3966.000000 0.046142
3967.000000 0.076219
3968.000000 -0.021413
3969.000000 0.008664
3970.000000 -0.004478
3971.000000 0.025600
3972.000000 0.019230
3973.000000 0.049307
3974.000000 0.036166
3975.000000 0.066243
3976.000000 0.001708
3977.000000 0.031785
3978.000000 0.018643
3979.000000 0.048720
3980.000000 0.042350
3981.000000 0.072426
3982.000000 0.059286
3983.000000 0.089362
3984.000000 -0.038710
3985.000000 -0.008632
3986.000000 -0.021774
3987.000000 0.008303
3988.000000 0.001932
3989.000000 0.032009
3990.000000 0.018867
3991.000000 0.048944
3992.000000 -0.015591
3993.000000 0.014486
3994.000000 0.001344
3995.000000 0.031422
3996.000000 0.025050
3997.000000 0.055127
3998.000000 0.041985
3999.000000 0.072062
4000.000000 -0.024530
4001.000000 0.005548
4002.000000 -0.007594
4003.000000 0.022482
4004.000000 0.016111
4005.000000 0.046188
4006.000000 0.033046
4007.000000 0.063123
4008.000000 -0.001413
4009.000000 0.028664
4010.000000 0.015522
4011.000000 0.045599
4012.000000 0.039227
4013.000000 0.069304
4014.000000 0.056162
4015.000000 0.086239
4016.000000 -0.041834
4017.000000 -0.011758
4018.000000 -0.024900
4019.000000 0.005177
4020.000000 -0.001194
4021.000000 0.028882
4022.000000 0.015740
4023.000000 0.045817
4024.000000 -0.018719
4025.000000 0.011357
4026.000000 -0.001786
4027.000000 0.028291
4028.000000 0.021920
4029.000000 0.051997
4030.000000 0.038854
4031.000000 0.068931
4032.000000 -0.030013
4033.000000 0.000064
4034.000000 -0.013079
4035.000000 0.016997
4036.000000 0.010625
4037.000000 0.040701
4038.000000 0.027559
4039.000000 0.057635
4040.000000 -0.006901
4041.000000 0.023176
4042.000000 0.010034
4043.000000 0.040110
4044.000000 0.033738
4045.000000 0.063814
4046.000000 0.050671
4047.000000 0.080748
4048.000000 -0.047325
4049.000000 -0.017250
4050.000000 -0.030392
4051.000000 -0.000316
4052.000000 -0.006688
4053.000000 0.023388
4054.000000 0.010246
4055.000000 0.040322
4056.000000 -0.024215
4057.000000 0.005861
4058.000000 -0.007282
4059.000000 0.022794
4060.000000 0.016422
4061.000000 0.046499
4062.000000 0.033355
4063.000000 0.063432
4064.000000 -0.033162
4065.000000 -0.003086
4066.000000 -0.016229
4067.000000 0.013847
4068.000000 0.007475
4069.000000 0.037551
4070.000000 0.024408
4071.000000 0.054484
4072.000000 -0.010053
4073.000000 0.020023
4074.000000 0.006879
4075.000000 0.036955
4076.000000 0.030583
4077.000000 0.060659
4078.000000 0.047516
4079.000000 0.077592
4080.000000 -0.050483
4081.000000 -0.020407
4082.000000 -0.033550
4083.000000 -0.003475
4084.000000 -0.009847
4085.000000 0.020229
4086.000000 0.007085
4087.000000 0.037162
4088.000000 -0.027376
4089.000000 0.002700
4090.000000 -0.010443
4091.000000 0.019632
4092.000000 0.013259
4093.000000 0.043335
4094.000000 0.030192
4095.000000 0.060267


==> Plots/SingleRun_Group2/est_dnl.dat <==
0.000000 0.000000
1.000000 0.009234
2.000000 -0.032606
3.000000 0.009233
4.000000 -0.030556
5.000000 0.009232
6.000000 -0.032608
7.000000 0.009231
8.000000 -0.066721
9.000000 0.009230
10.000000 -0.032609
11.000000 0.009229
12.000000 -0.030560
13.000000 0.009228
14.000000 -0.032611
15.000000 0.009227
16.000000 0.420003
17.000000 0.009226
18.000000 -0.032613
19.000000 0.009226
20.000000 -0.030563
21.000000 0.009224
22.000000 -0.032614
23.000000 0.009223
24.000000 -0.066728
25.000000 0.009222
26.000000 -0.032616
27.000000 0.009222
28.000000 -0.030567
29.000000 0.009221
30.000000 -0.032619
31.000000 0.009220
32.000000 -0.032065
33.000000 0.009219
34.000000 -0.032620
35.000000 0.009218
36.000000 -0.030570
37.000000 0.009217
38.000000 -0.032622
39.000000 0.009216
40.000000 -0.066736
41.000000 0.009216
42.000000 -0.032624
43.000000 0.009215
44.000000 -0.030574
45.000000 0.009213
46.000000 -0.032625
47.000000 0.009213
48.000000 0.419988
49.000000 0.009211
50.000000 -0.032627
51.000000 0.009211
52.000000 -0.030578
53.000000 0.009210
54.000000 -0.032629
55.000000 0.009209
56.000000 -0.066743
57.000000 0.009208
58.000000 -0.032631
59.000000 0.009208
60.000000 -0.030582
61.000000 0.009207
62.000000 -0.032633
63.000000 0.009205
64.000000 0.028932
65.000000 0.009205
66.000000 -0.032635
67.000000 0.009204
68.000000 -0.030585
69.000000 0.009203
70.000000 -0.032637
71.000000 0.009202
72.000000 -0.066750
73.000000 0.009201
74.000000 -0.032639
75.000000 0.009200
76.000000 -0.030588
77.000000 0.009199
78.000000 -0.032640
79.000000 0.009198
80.000000 0.419974
81.000000 0.009197
82.000000 -0.032642
83.000000 0.009197
84.000000 -0.030593
85.000000 0.009196
86.000000 -0.032644
87.000000 0.009195
88.000000 -0.066758
89.000000 0.009194
90.000000 -0.032646
91.000000 0.009193
92.000000 -0.030596
93.000000 0.009192
94.000000 -0.032647
95.000000 0.009191
96.000000 -0.032095
97.000000 0.009191
98.000000 -0.032650
99.000000 0.009190
100.000000 -0.030600
101.000000 0.009188
102.000000 -0.032651
103.000000 0.009188
104.000000 -0.066765
105.000000 0.009186
106.000000 -0.032652
107.000000 0.009185
108.000000 -0.030603
109.000000 0.009185
110.000000 -0.032655
111.000000 0.009184
112.000000 0.419959
113.000000 0.009183
114.000000 -0.032657
115.000000 0.009182
116.000000 -0.030607
117.000000 0.009182
118.000000 -0.032659
119.000000 0.009181
120.000000 -0.066773
121.000000 0.009180
122.000000 -0.032660
123.000000 0.009178
124.000000 -0.030611
125.000000 0.009178
126.000000 -0.032662
127.000000 0.009177
128.000000 0.003331
129.000000 0.009175
130.000000 -0.032663
131.000000 0.009175
132.000000 -0.030615
133.000000 0.009174
134.000000 -0.032665
135.000000 0.009173
136.000000 -0.066780
137.000000 0.009172
138.000000 -0.032667
139.000000 0.009171
140.000000 -0.030618
141.000000 0.009171
142.000000 -0.032670
143.000000 0.009170
144.000000 0.419944
145.000000 0.009169
146.000000 -0.032671
147.000000 0.009167
148.000000 -0.030621
149.000000 0.009166
150.000000 -0.032672
151.000000 0.009165
152.000000 -0.066786
153.000000 0.009164
154.000000 -0.032674
155.000000 0.009164
156.000000 -0.030625
157.000000 0.009163
158.000000 -0.032677
159.000000 0.009162
160.000000 -0.032123
161.000000 0.009161
162.000000 -0.032678
163.000000 0.009160
164.000000 -0.030629
165.000000 0.009160
166.000000 -0.032680
167.000000 0.009158
168.000000 -0.066794
169.000000 0.009158
170.000000 -0.032682
171.000000 0.009157
172.000000 -0.030633
173.000000 0.009156
174.000000 -0.032684
175.000000 0.009155
176.000000 0.419930
177.000000 0.009154
178.000000 -0.032685
179.000000 0.009153
180.000000 -0.030636
181.000000 0.009152
182.000000 -0.032687
183.000000 0.009151
184.000000 -0.066801
185.000000 0.009150
186.000000 -0.032689
187.000000 0.009149
188.000000 -0.030639
189.000000 0.009148
190.000000 -0.032691
191.000000 0.009148
192.000000 0.028873
193.000000 0.009147
194.000000 -0.032693
195.000000 0.009146
196.000000 -0.030643
197.000000 0.009145
198.000000 -0.032695
199.000000 0.009144
200.000000 -0.066808
201.000000 0.009143
202.000000 -0.032697
203.000000 0.009142
204.000000 -0.030646
205.000000 0.009141
206.000000 -0.032698
207.000000 0.009140
208.000000 0.419915
209.000000 0.009140
210.000000 -0.032700
211.000000 0.009138
212.000000 -0.030650
213.000000 0.009138
214.000000 -0.032702
215.000000 0.009136
216.000000 -0.066815
217.000000 0.009136
218.000000 -0.032704
219.000000 0.009135
220.000000 -0.030654
221.000000 0.009134
222.000000 -0.032706
223.000000 0.009133
224.000000 -0.032152
225.000000 0.009132
226.000000 -0.032707
227.000000 0.009131
228.000000 -0.030658
229.000000 0.009131
230.000000 -0.032709
231.000000 0.009129
232.000000 -0.066823
233.000000 0.009129
234.000000 -0.032711
235.000000 0.009127
236.000000 -0.030661
237.000000 0.009127
238.000000 -0.032713
239.000000 0.009126
240.000000 0.419901
241.000000 0.009125
242.000000 -0.032715
243.000000 0.009124
244.000000 -0.030665
245.000000 0.009124
246.000000 -0.032717
247.000000 0.009122
248.000000 -0.066830
249.000000 0.009121
250.000000 -0.032718
251.000000 0.009121
252.000000 -0.030669
253.000000 0.009120
254.000000 -0.032720
255.000000 0.009118
256.000000 -0.027172
257.000000 0.009117
258.000000 -0.032721
259.000000 0.009116
260.000000 -0.030672
261.000000 0.009116
262.000000 -0.032723
263.000000 0.009115
264.000000 -0.066838
265.000000 0.009114
266.000000 -0.032725
267.000000 0.009113
268.000000 -0.030676
269.000000 0.009112
270.000000 -0.032727
271.000000 0.009111
272.000000 0.419887
273.000000 0.009110
274.000000 -0.032729
275.000000 0.009110
276.000000 -0.030680
277.000000 0.009109
278.000000 -0.032731
279.000000 0.009108
280.000000 -0.066845
281.000000 0.009107
282.000000 -0.032733
283.000000 0.009106
284.000000 -0.030683
285.000000 0.009105
286.000000 -0.032734
287.000000 0.009104
288.000000 -0.032182
289.000000 0.009103
290.000000 -0.032736
291.000000 0.009102
292.000000 -0.030686
293.000000 0.009101
294.000000 -0.032738
295.000000 0.009100
296.000000 -0.066852
297.000000 0.009100
298.000000 -0.032740
299.000000 0.009098
300.000000 -0.030690
301.000000 0.009098
302.000000 -0.032742
303.000000 0.009097
304.000000 0.419872
305.000000 0.009096
306.000000 -0.032744
307.000000 0.009095
308.000000 -0.030694
309.000000 0.009095
310.000000 -0.032746
311.000000 0.009093
312.000000 -0.066859
313.000000 0.009092
314.000000 -0.032747
315.000000 0.009092
316.000000 -0.030698
317.000000 0.009091
318.000000 -0.032749
319.000000 0.009089
320.000000 0.028816
321.000000 0.009088
322.000000 -0.032750
323.000000 0.009087
324.000000 -0.030701
325.000000 0.009087
326.000000 -0.032753
327.000000 0.009086
328.000000 -0.066866
329.000000 0.009085
330.000000 -0.032755
331.000000 0.009085
332.000000 -0.030705
333.000000 0.009083
334.000000 -0.032756
335.000000 0.009082
336.000000 0.419858
337.000000 0.009081
338.000000 -0.032758
339.000000 0.009080
340.000000 -0.030708
341.000000 0.009080
342.000000 -0.032760
343.000000 0.009078
344.000000 -0.066873
345.000000 0.009077
346.000000 -0.032761
347.000000 0.009077
348.000000 -0.030712
349.000000 0.009076
350.000000 -0.032764
351.000000 0.009075
352.000000 -0.032210
353.000000 0.009074
354.000000 -0.032766
355.000000 0.009074
356.000000 -0.030716
357.000000 0.009072
358.000000 -0.032767
359.000000 0.009072
360.000000 -0.066881
361.000000 0.009070
362.000000 -0.032769
363.000000 0.009070
364.000000 -0.030719
365.000000 0.009068
366.000000 -0.032770
367.000000 0.009067
368.000000 0.419843
369.000000 0.009067
370.000000 -0.032772
371.000000 0.009066
372.000000 -0.030723
373.000000 0.009065
374.000000 -0.032775
375.000000 0.009065
376.000000 -0.066889
377.000000 0.009064
378.000000 -0.032777
379.000000 0.009063
380.000000 -0.030727
381.000000 0.009062
382.000000 -0.032778
383.000000 0.009060
384.000000 0.003215
385.000000 0.009060
386.000000 -0.032780
387.000000 0.009059
388.000000 -0.030730
389.000000 0.009058
390.000000 -0.032782
391.000000 0.009057
392.000000 -0.066895
393.000000 0.009056
394.000000 -0.032784
395.000000 0.009055
396.000000 -0.030734
397.000000 0.009055
398.000000 -0.032786
399.000000 0.009054
400.000000 0.419828
401.000000 0.009052
402.000000 -0.032786
403.000000 0.009051
404.000000 -0.030737
405.000000 0.009050
406.000000 -0.032789
407.000000 0.009050
408.000000 -0.066903
409.000000 0.009049
410.000000 -0.032791
411.000000 0.009048
412.000000 -0.030741
413.000000 0.009047
414.000000 -0.032792
415.000000 0.009046
416.000000 -0.032240
417.000000 0.009045
418.000000 -0.032794
419.000000 0.009044
420.000000 -0.030745
421.000000 0.009044
422.000000 -0.032796
423.000000 0.009042
424.000000 -0.066910
425.000000 0.009041
426.000000 -0.032797
427.000000 0.009040
428.000000 -0.030748
429.000000 0.009039
430.000000 -0.032799
431.000000 0.009039
432.000000 0.419813
433.000000 0.009038
434.000000 -0.032801
435.000000 0.009037
436.000000 -0.030752
437.000000 0.009036
438.000000 -0.032803
439.000000 0.009035
440.000000 -0.066918
441.000000 0.009035
442.000000 -0.032805
443.000000 0.009033
444.000000 -0.030756
445.000000 0.009033
446.000000 -0.032807
447.000000 0.009031
448.000000 0.028758
449.000000 0.009030
450.000000 -0.032808
451.000000 0.009029
452.000000 -0.030759
453.000000 0.009029
454.000000 -0.032811
455.000000 0.009028
456.000000 -0.066924
457.000000 0.009027
458.000000 -0.032813
459.000000 0.009026
460.000000 -0.030762
461.000000 0.009025
462.000000 -0.032814
463.000000 0.009024
464.000000 0.419799
465.000000 0.009024
466.000000 -0.032816
467.000000 0.009022
468.000000 -0.030766
469.000000 0.009021
470.000000 -0.032818
471.000000 0.009021
472.000000 -0.066932
473.000000 0.009020
474.000000 -0.032820
475.000000 0.009019
476.000000 -0.030770
477.000000 0.009018
478.000000 -0.032821
479.000000 0.009017
480.000000 -0.032269
481.000000 0.009016
482.000000 -0.032823
483.000000 0.009015
484.000000 -0.030774
485.000000 0.009014
486.000000 -0.032825
487.000000 0.009014
488.000000 -0.066939
489.000000 0.009012
490.000000 -0.032827
491.000000 0.009012
492.000000 -0.030777
493.000000 0.009010
494.000000 -0.032828
495.000000 0.009009
496.000000 0.419785
497.000000 0.009009
498.000000 -0.032830
499.000000 0.009008
500.000000 -0.030781
501.000000 0.009007
502.000000 -0.032833
503.000000 0.009006
504.000000 -0.066946
505.000000 0.009005
506.000000 -0.032834
507.000000 0.009005
508.000000 -0.030785
509.000000 0.009003
510.000000 -0.032836
511.000000 0.009003
512.000000 -0.299526
513.000000 0.009001
514.000000 -0.032837
515.000000 0.009000
516.000000 -0.030788
517.000000 0.009000
518.000000 -0.032840
519.000000 0.008999
520.000000 -0.066953
521.000000 0.008997
522.000000 -0.032841
523.000000 0.008997
524.000000 -0.030792
525.000000 0.008996
526.000000 -0.032843
527.000000 0.008996
528.000000 0.419770
529.000000 0.008994
530.000000 -0.032845
531.000000 0.008994
532.000000 -0.030796
533.000000 0.008993
534.000000 -0.032847
535.000000 0.008992
536.000000 -0.066961
537.000000 0.008990
538.000000 -0.032848
539.000000 0.008990
540.000000 -0.030799
541.000000 0.008988
542.000000 -0.032850
543.000000 0.008988
544.000000 -0.032298
545.000000 0.008987
546.000000 -0.032852
547.000000 0.008986
548.000000 -0.030802
549.000000 0.008985
550.000000 -0.032854
551.000000 0.008984
552.000000 -0.066968
553.000000 0.008984
554.000000 -0.032856
555.000000 0.008982
556.000000 -0.030806
557.000000 0.008982
558.000000 -0.032858
559.000000 0.008981
560.000000 0.419756
561.000000 0.008979
562.000000 -0.032859
563.000000 0.008979
564.000000 -0.030810
565.000000 0.008978
566.000000 -0.032861
567.000000 0.008977
568.000000 -0.066976
569.000000 0.008977
570.000000 -0.032864
571.000000 0.008976
572.000000 -0.030814
573.000000 0.008974
574.000000 -0.032864
575.000000 0.008973
576.000000 0.028699
577.000000 0.008973
578.000000 -0.032867
579.000000 0.008972
580.000000 -0.030817
581.000000 0.008971
582.000000 -0.032869
583.000000 0.008970
584.000000 -0.066983
585.000000 0.008969
586.000000 -0.032870
587.000000 0.008968
588.000000 -0.030821
589.000000 0.008967
590.000000 -0.032872
591.000000 0.008966
592.000000 0.419742
593.000000 0.008965
594.000000 -0.032874
595.000000 0.008964
596.000000 -0.030824
597.000000 0.008963
598.000000 -0.032875
599.000000 0.008962
600.000000 -0.066990
601.000000 0.008962
602.000000 -0.032878
603.000000 0.008961
604.000000 -0.030828
605.000000 0.008960
606.000000 -0.032880
607.000000 0.008959
608.000000 -0.032326
609.000000 0.008958
610.000000 -0.032881
611.000000 0.008957
612.000000 -0.030832
613.000000 0.008956
614.000000 -0.032883
615.000000 0.008956
616.000000 -0.066997
617.000000 0.008954
618.000000 -0.032885
619.000000 0.008954
620.000000 -0.030836
621.000000 0.008953
622.000000 -0.032887
623.000000 0.008952
624.000000 0.419727
625.000000 0.008951
626.000000 -0.032889
627.000000 0.008950
628.000000 -0.030839
629.000000 0.008949
630.000000 -0.032890
631.000000 0.008948
632.000000 -0.067005
633.000000 0.008948
634.000000 -0.032892
635.000000 0.008946
636.000000 -0.030843
637.000000 0.008946
638.000000 -0.032894
639.000000 0.008944
640.000000 0.003099
641.000000 0.008944
642.000000 -0.032896
643.000000 0.008943
644.000000 -0.030847
645.000000 0.008942
646.000000 -0.032897
647.000000 0.008940
648.000000 -0.067011
649.000000 0.008940
650.000000 -0.032900
651.000000 0.008939
652.000000 -0.030849
653.000000 0.008938
654.000000 -0.032901
655.000000 0.008937
656.000000 0.419712
657.000000 0.008936
658.000000 -0.032903
659.000000 0.008936
660.000000 -0.030854
661.000000 0.008935
662.000000 -0.032905
663.000000 0.008934
664.000000 -0.067019
665.000000 0.008932
666.000000 -0.032906
667.000000 0.008932
668.000000 -0.030858
669.000000 0.008931
670.000000 -0.032908
671.000000 0.008930
672.000000 -0.032356
673.000000 0.008929
674.000000 -0.032910
675.000000 0.008928
676.000000 -0.030861
677.000000 0.008928
678.000000 -0.032912
679.000000 0.008926
680.000000 -0.067026
681.000000 0.008925
682.000000 -0.032914
683.000000 0.008925
684.000000 -0.030865
685.000000 0.008924
686.000000 -0.032916
687.000000 0.008923
688.000000 0.419698
689.000000 0.008922
690.000000 -0.032918
691.000000 0.008921
692.000000 -0.030868
693.000000 0.008920
694.000000 -0.032919
695.000000 0.008919
696.000000 -0.067033
697.000000 0.008918
698.000000 -0.032921
699.000000 0.008917
700.000000 -0.030872
701.000000 0.008917
702.000000 -0.032923
703.000000 0.008915
704.000000 0.028642
705.000000 0.008914
706.000000 -0.032925
707.000000 0.008914
708.000000 -0.030875
709.000000 0.008912
710.000000 -0.032926
711.000000 0.008912
712.000000 -0.067041
713.000000 0.008911
714.000000 -0.032928
715.000000 0.008910
716.000000 -0.030879
717.000000 0.008909
718.000000 -0.032930
719.000000 0.008908
720.000000 0.419683
721.000000 0.008908
722.000000 -0.032933
723.000000 0.008907
724.000000 -0.030883
725.000000 0.008906
726.000000 -0.032934
727.000000 0.008905
728.000000 -0.067048
729.000000 0.008903
730.000000 -0.032935
731.000000 0.008903
732.000000 -0.030887
733.000000 0.008902
734.000000 -0.032937
735.000000 0.008901
736.000000 -0.032385
737.000000 0.008900
738.000000 -0.032939
739.000000 0.008899
740.000000 -0.030890
741.000000 0.008898
742.000000 -0.032941
743.000000 0.008898
744.000000 -0.067055
745.000000 0.008896
746.000000 -0.032943
747.000000 0.008896
748.000000 -0.030894
749.000000 0.008895
750.000000 -0.032945
751.000000 0.008894
752.000000 0.419669
753.000000 0.008892
754.000000 -0.032946
755.000000 0.008892
756.000000 -0.030897
757.000000 0.008891
758.000000 -0.032949
759.000000 0.008890
760.000000 -0.067062
761.000000 0.008889
762.000000 -0.032950
763.000000 0.008888
764.000000 -0.030900
765.000000 0.008887
766.000000 -0.032952
767.000000 0.008887
768.000000 -0.027405
769.000000 0.008886
770.000000 -0.032954
771.000000 0.008884
772.000000 -0.030904
773.000000 0.008884
774.000000 -0.032956
775.000000 0.008883
776.000000 -0.067069
777.000000 0.008881
778.000000 -0.032957
779.000000 0.008881
780.000000 -0.030908
781.000000 0.008880
782.000000 -0.032959
783.000000 0.008879
784.000000 0.419655
785.000000 0.008878
786.000000 -0.032961
787.000000 0.008877
788.000000 -0.030911
789.000000 0.008876
790.000000 -0.032963
791.000000 0.008876
792.000000 -0.067077
793.000000 0.008875
794.000000 -0.032965
795.000000 0.008874
796.000000 -0.030915
797.000000 0.008872
798.000000 -0.032966
799.000000 0.008872
800.000000 -0.032414
801.000000 0.008871
802.000000 -0.032968
803.000000 0.008870
804.000000 -0.030919
805.000000 0.008870
806.000000 -0.032971
807.000000 0.008869
808.000000 -0.067084
809.000000 0.008867
810.000000 -0.032972
811.000000 0.008867
812.000000 -0.030923
813.000000 0.008866
814.000000 -0.032974
815.000000 0.008865
816.000000 0.419640
817.000000 0.008863
818.000000 -0.032975
819.000000 0.008863
820.000000 -0.030926
821.000000 0.008862
822.000000 -0.032978
823.000000 0.008861
824.000000 -0.067091
825.000000 0.008860
826.000000 -0.032979
827.000000 0.008859
828.000000 -0.030929
829.000000 0.008858
830.000000 -0.032981
831.000000 0.008857
832.000000 0.028584
833.000000 0.008856
834.000000 -0.032982
835.000000 0.008855
836.000000 -0.030933
837.000000 0.008855
838.000000 -0.032985
839.000000 0.008854
840.000000 -0.067099
841.000000 0.008853
842.000000 -0.032986
843.000000 0.008852
844.000000 -0.030937
845.000000 0.008851
846.000000 -0.032988
847.000000 0.008850
848.000000 0.419625
849.000000 0.008849
850.000000 -0.032990
851.000000 0.008849
852.000000 -0.030941
853.000000 0.008848
854.000000 -0.032992
855.000000 0.008846
856.000000 -0.067105
857.000000 0.008845
858.000000 -0.032994
859.000000 0.008845
860.000000 -0.030944
861.000000 0.008844
862.000000 -0.032996
863.000000 0.008843
864.000000 -0.032442
865.000000 0.008842
866.000000 -0.032998
867.000000 0.008841
868.000000 -0.030947
869.000000 0.008840
870.000000 -0.032999
871.000000 0.008839
872.000000 -0.067113
873.000000 0.008838
874.000000 -0.033001
875.000000 0.008838
876.000000 -0.030951
877.000000 0.008836
878.000000 -0.033003
879.000000 0.008836
880.000000 0.419611
881.000000 0.008835
882.000000 -0.033005
883.000000 0.008834
884.000000 -0.030955
885.000000 0.008833
886.000000 -0.033007
887.000000 0.008833
888.000000 -0.067121
889.000000 0.008831
890.000000 -0.033008
891.000000 0.008830
892.000000 -0.030958
893.000000 0.008829
894.000000 -0.033010
895.000000 0.008828
896.000000 0.002984
897.000000 0.008827
898.000000 -0.033012
899.000000 0.008827
900.000000 -0.030962
901.000000 0.008825
902.000000 -0.033013
903.000000 0.008824
904.000000 -0.067127
905.000000 0.008824
906.000000 -0.033016
907.000000 0.008823
908.000000 -0.030966
909.000000 0.008822
910.000000 -0.033017
911.000000 0.008821
912.000000 0.419597
913.000000 0.008820
914.000000 -0.033019
915.000000 0.008819
916.000000 -0.030969
917.000000 0.008818
918.000000 -0.033021
919.000000 0.008818
920.000000 -0.067135
921.000000 0.008817
922.000000 -0.033023
923.000000 0.008816
924.000000 -0.030974
925.000000 0.008815
926.000000 -0.033024
927.000000 0.008814
928.000000 -0.032472
929.000000 0.008813
930.000000 -0.033026
931.000000 0.008812
932.000000 -0.030977
933.000000 0.008811
934.000000 -0.033028
935.000000 0.008810
936.000000 -0.067142
937.000000 0.008810
938.000000 -0.033030
939.000000 0.008808
940.000000 -0.030980
941.000000 0.008807
942.000000 -0.033031
943.000000 0.008806
944.000000 0.419582
945.000000 0.008806
946.000000 -0.033034
947.000000 0.008805
948.000000 -0.030984
949.000000 0.008804
950.000000 -0.033035
951.000000 0.008803
952.000000 -0.067150
953.000000 0.008802
954.000000 -0.033037
955.000000 0.008801
956.000000 -0.030987
957.000000 0.008800
958.000000 -0.033039
959.000000 0.008799
960.000000 0.028526
961.000000 0.008798
962.000000 -0.033041
963.000000 0.008798
964.000000 -0.030991
965.000000 0.008796
966.000000 -0.033042
967.000000 0.008796
968.000000 -0.067157
969.000000 0.008795
970.000000 -0.033045
971.000000 0.008794
972.000000 -0.030995
973.000000 0.008794
974.000000 -0.033047
975.000000 0.008792
976.000000 0.419568
977.000000 0.008791
978.000000 -0.033048
979.000000 0.008790
980.000000 -0.030998
981.000000 0.008789
982.000000 -0.033050
983.000000 0.008789
984.000000 -0.067164
985.000000 0.008788
986.000000 -0.033052
987.000000 0.008787
988.000000 -0.031003
989.000000 0.008786
990.000000 -0.033053
991.000000 0.008785
992.000000 -0.032501
993.000000 0.008784
994.000000 -0.033056
995.000000 0.008784
996.000000 -0.031006
997.000000 0.008782
998.000000 -0.033057
999.000000 0.008781
1000.000000 -0.067171
1001.000000 0.008780
1002.000000 -0.033059
1003.000000 0.008780
1004.000000 -0.031010
1005.000000 0.008779
1006.000000 -0.033061
1007.000000 0.008778
1008.000000 0.419553
1009.000000 0.008776
1010.000000 -0.033062
1011.000000 0.008776
1012.000000 -0.031013
1013.000000 0.008775
1014.000000 -0.033065
1015.000000 0.008774
1016.000000 -0.067178
1017.000000 0.008773
1018.000000 -0.033066
1019.000000 0.008772
1020.000000 -0.031017
1021.000000 0.008772
1022.000000 -0.033068
1023.000000 0.008770
1024.000000 -0.467590
1025.000000 0.008769
1026.000000 -0.033070
1027.000000 0.008769
1028.000000 -0.031020
1029.000000 0.008767
1030.000000 -0.033071
1031.000000 0.008766
1032.000000 -0.067185
1033.000000 0.008766
1034.000000 -0.033074
1035.000000 0.008765
1036.000000 -0.031024
1037.000000 0.008764
1038.000000 -0.033075
1039.000000 0.008763
1040.000000 0.419538
1041.000000 0.008763
1042.000000 -0.033077
1043.000000 0.008761
1044.000000 -0.031028
1045.000000 0.008761
1046.000000 -0.033079
1047.000000 0.008759
1048.000000 -0.067193
1049.000000 0.008759
1050.000000 -0.033081
1051.000000 0.008758
1052.000000 -0.031031
1053.000000 0.008757
1054.000000 -0.033083
1055.000000 0.008756
1056.000000 -0.032530
1057.000000 0.008755
1058.000000 -0.033084
1059.000000 0.008754
1060.000000 -0.031035
1061.000000 0.008753
1062.000000 -0.033086
1063.000000 0.008752
1064.000000 -0.067200
1065.000000 0.008752
1066.000000 -0.033088
1067.000000 0.008750
1068.000000 -0.031038
1069.000000 0.008749
1070.000000 -0.033089
1071.000000 0.008748
1072.000000 0.419524
1073.000000 0.008748
1074.000000 -0.033092
1075.000000 0.008747
1076.000000 -0.031042
1077.000000 0.008746
1078.000000 -0.033094
1079.000000 0.008745
1080.000000 -0.067207
1081.000000 0.008744
1082.000000 -0.033095
1083.000000 0.008743
1084.000000 -0.031046
1085.000000 0.008743
1086.000000 -0.033097
1087.000000 0.008741
1088.000000 0.028467
1089.000000 0.008741
1090.000000 -0.033099
1091.000000 0.008740
1092.000000 -0.031050
1093.000000 0.008739
1094.000000 -0.033101
1095.000000 0.008738
1096.000000 -0.067215
1097.000000 0.008737
1098.000000 -0.033102
1099.000000 0.008736
1100.000000 -0.031053
1101.000000 0.008735
1102.000000 -0.033104
1103.000000 0.008734
1104.000000 0.419509
1105.000000 0.008733
1106.000000 -0.033106
1107.000000 0.008732
1108.000000 -0.031056
1109.000000 0.008731
1110.000000 -0.033108
1111.000000 0.008731
1112.000000 -0.067222
1113.000000 0.008730
1114.000000 -0.033110
1115.000000 0.008728
1116.000000 -0.031060
1117.000000 0.008728
1118.000000 -0.033111
1119.000000 0.008726
1120.000000 -0.032558
1121.000000 0.008726
1122.000000 -0.033114
1123.000000 0.008725
1124.000000 -0.031063
1125.000000 0.008724
1126.000000 -0.033116
1127.000000 0.008724
1128.000000 -0.067229
1129.000000 0.008722
1130.000000 -0.033117
1131.000000 0.008721
1132.000000 -0.031067
1133.000000 0.008720
1134.000000 -0.033118
1135.000000 0.008719
1136.000000 0.419495
1137.000000 0.008719
1138.000000 -0.033121
1139.000000 0.008718
1140.000000 -0.031071
1141.000000 0.008717
1142.000000 -0.033123
1143.000000 0.008716
1144.000000 -0.067236
1145.000000 0.008715
1146.000000 -0.033124
1147.000000 0.008714
1148.000000 -0.031075
1149.000000 0.008714
1150.000000 -0.033126
1151.000000 0.008712
1152.000000 0.002867
1153.000000 0.008712
1154.000000 -0.033128
1155.000000 0.008710
1156.000000 -0.031078
1157.000000 0.008710
1158.000000 -0.033130
1159.000000 0.008709
1160.000000 -0.067244
1161.000000 0.008708
1162.000000 -0.033132
1163.000000 0.008707
1164.000000 -0.031082
1165.000000 0.008706
1166.000000 -0.033133
1167.000000 0.008705
1168.000000 0.419480
1169.000000 0.008705
1170.000000 -0.033135
1171.000000 0.008703
1172.000000 -0.031086
1173.000000 0.008703
1174.000000 -0.033137
1175.000000 0.008701
1176.000000 -0.067251
1177.000000 0.008701
1178.000000 -0.033139
1179.000000 0.008700
1180.000000 -0.031089
1181.000000 0.008698
1182.000000 -0.033140
1183.000000 0.008698
1184.000000 -0.032588
1185.000000 0.008697
1186.000000 -0.033142
1187.000000 0.008696
1188.000000 -0.031093
1189.000000 0.008695
1190.000000 -0.033144
1191.000000 0.008694
1192.000000 -0.067258
1193.000000 0.008693
1194.000000 -0.033146
1195.000000 0.008693
1196.000000 -0.031097
1197.000000 0.008692
1198.000000 -0.033148
1199.000000 0.008690
1200.000000 0.419466
1201.000000 0.008690
1202.000000 -0.033150
1203.000000 0.008689
1204.000000 -0.031100
1205.000000 0.008688
1206.000000 -0.033152
1207.000000 0.008687
1208.000000 -0.067265
1209.000000 0.008686
1210.000000 -0.033153
1211.000000 0.008685
1212.000000 -0.031104
1213.000000 0.008685
1214.000000 -0.033155
1215.000000 0.008683
1216.000000 0.028409
1217.000000 0.008683
1218.000000 -0.033157
1219.000000 0.008681
1220.000000 -0.031107
1221.000000 0.008681
1222.000000 -0.033159
1223.000000 0.008680
1224.000000 -0.067273
1225.000000 0.008679
1226.000000 -0.033161
1227.000000 0.008678
1228.000000 -0.031111
1229.000000 0.008677
1230.000000 -0.033162
1231.000000 0.008676
1232.000000 0.419451
1233.000000 0.008676
1234.000000 -0.033164
1235.000000 0.008674
1236.000000 -0.031115
1237.000000 0.008674
1238.000000 -0.033166
1239.000000 0.008672
1240.000000 -0.067280
1241.000000 0.008672
1242.000000 -0.033168
1243.000000 0.008671
1244.000000 -0.031118
1245.000000 0.008669
1246.000000 -0.033169
1247.000000 0.008669
1248.000000 -0.032617
1249.000000 0.008668
1250.000000 -0.033172
1251.000000 0.008667
1252.000000 -0.031121
1253.000000 0.008666
1254.000000 -0.033174
1255.000000 0.008666
1256.000000 -0.067287
1257.000000 0.008664
1258.000000 -0.033175
1259.000000 0.008663
1260.000000 -0.031125
1261.000000 0.008662
1262.000000 -0.033177
1263.000000 0.008662
1264.000000 0.419437
1265.000000 0.008661
1266.000000 -0.033179
1267.000000 0.008660
1268.000000 -0.031129
1269.000000 0.008658
1270.000000 -0.033180
1271.000000 0.008658
1272.000000 -0.067294
1273.000000 0.008657
1274.000000 -0.033183
1275.000000 0.008657
1276.000000 -0.031133
1277.000000 0.008655
1278.000000 -0.033184
1279.000000 0.008654
1280.000000 -0.027636
1281.000000 0.008653
1282.000000 -0.033186
1283.000000 0.008653
1284.000000 -0.031137
1285.000000 0.008652
1286.000000 -0.033188
1287.000000 0.008651
1288.000000 -0.067302
1289.000000 0.008650
1290.000000 -0.033189
1291.000000 0.008649
1292.000000 -0.031140
1293.000000 0.008648
1294.000000 -0.033192
1295.000000 0.008647
1296.000000 0.419423
1297.000000 0.008646
1298.000000 -0.033193
1299.000000 0.008645
1300.000000 -0.031144
1301.000000 0.008645
1302.000000 -0.033195
1303.000000 0.008643
1304.000000 -0.067309
1305.000000 0.008643
1306.000000 -0.033197
1307.000000 0.008642
1308.000000 -0.031147
1309.000000 0.008640
1310.000000 -0.033198
1311.000000 0.008640
1312.000000 -0.032646
1313.000000 0.008639
1314.000000 -0.033201
1315.000000 0.008638
1316.000000 -0.031150
1317.000000 0.008637
1318.000000 -0.033203
1319.000000 0.008637
1320.000000 -0.067316
1321.000000 0.008635
1322.000000 -0.033204
1323.000000 0.008634
1324.000000 -0.031154
1325.000000 0.008633
1326.000000 -0.033206
1327.000000 0.008633
1328.000000 0.419408
1329.000000 0.008631
1330.000000 -0.033207
1331.000000 0.008631
1332.000000 -0.031159
1333.000000 0.008630
1334.000000 -0.033209
1335.000000 0.008629
1336.000000 -0.067324
1337.000000 0.008628
1338.000000 -0.033211
1339.000000 0.008627
1340.000000 -0.031161
1341.000000 0.008626
1342.000000 -0.033213
1343.000000 0.008625
1344.000000 0.028351
1345.000000 0.008625
1346.000000 -0.033215
1347.000000 0.008623
1348.000000 -0.031165
1349.000000 0.008623
1350.000000 -0.033217
1351.000000 0.008622
1352.000000 -0.067331
1353.000000 0.008621
1354.000000 -0.033219
1355.000000 0.008620
1356.000000 -0.031169
1357.000000 0.008619
1358.000000 -0.033220
1359.000000 0.008618
1360.000000 0.419393
1361.000000 0.008617
1362.000000 -0.033222
1363.000000 0.008617
1364.000000 -0.031173
1365.000000 0.008615
1366.000000 -0.033224
1367.000000 0.008615
1368.000000 -0.067338
1369.000000 0.008613
1370.000000 -0.033225
1371.000000 0.008612
1372.000000 -0.031176
1373.000000 0.008612
1374.000000 -0.033228
1375.000000 0.008611
1376.000000 -0.032675
1377.000000 0.008610
1378.000000 -0.033229
1379.000000 0.008609
1380.000000 -0.031180
1381.000000 0.008608
1382.000000 -0.033231
1383.000000 0.008607
1384.000000 -0.067345
1385.000000 0.008606
1386.000000 -0.033233
1387.000000 0.008605
1388.000000 -0.031183
1389.000000 0.008604
1390.000000 -0.033234
1391.000000 0.008603
1392.000000 0.419379
1393.000000 0.008603
1394.000000 -0.033237
1395.000000 0.008602
1396.000000 -0.031187
1397.000000 0.008600
1398.000000 -0.033238
1399.000000 0.008600
1400.000000 -0.067353
1401.000000 0.008599
1402.000000 -0.033240
1403.000000 0.008598
1404.000000 -0.031190
1405.000000 0.008597
1406.000000 -0.033242
1407.000000 0.008596
1408.000000 0.002751
1409.000000 0.008595
1410.000000 -0.033243
1411.000000 0.008594
1412.000000 -0.031194
1413.000000 0.008593
1414.000000 -0.033245
1415.000000 0.008592
1416.000000 -0.067359
1417.000000 0.008591
1418.000000 -0.033247
1419.000000 0.008591
1420.000000 -0.031198
1421.000000 0.008590
1422.000000 -0.033250
1423.000000 0.008589
1424.000000 0.419365
1425.000000 0.008588
1426.000000 -0.033251
1427.000000 0.008587
1428.000000 -0.031202
1429.000000 0.008587
1430.000000 -0.033253
1431.000000 0.008585
1432.000000 -0.067367
1433.000000 0.008585
1434.000000 -0.033255
1435.000000 0.008584
1436.000000 -0.031206
1437.000000 0.008583
1438.000000 -0.033257
1439.000000 0.008582
1440.000000 -0.032704
1441.000000 0.008581
1442.000000 -0.033258
1443.000000 0.008580
1444.000000 -0.031209
1445.000000 0.008579
1446.000000 -0.033260
1447.000000 0.008578
1448.000000 -0.067374
1449.000000 0.008577
1450.000000 -0.033262
1451.000000 0.008577
1452.000000 -0.031213
1453.000000 0.008575
1454.000000 -0.033263
1455.000000 0.008574
1456.000000 0.419350
1457.000000 0.008574
1458.000000 -0.033266
1459.000000 0.008573
1460.000000 -0.031216
1461.000000 0.008571
1462.000000 -0.033267
1463.000000 0.008571
1464.000000 -0.067382
1465.000000 0.008570
1466.000000 -0.033269
1467.000000 0.008569
1468.000000 -0.031219
1469.000000 0.008568
1470.000000 -0.033271
1471.000000 0.008567
1472.000000 0.028293
1473.000000 0.008567
1474.000000 -0.033273
1475.000000 0.008565
1476.000000 -0.031223
1477.000000 0.008564
1478.000000 -0.033274
1479.000000 0.008563
1480.000000 -0.067388
1481.000000 0.008562
1482.000000 -0.033276
1483.000000 0.008562
1484.000000 -0.031227
1485.000000 0.008561
1486.000000 -0.033279
1487.000000 0.008560
1488.000000 0.419336
1489.000000 0.008559
1490.000000 -0.033280
1491.000000 0.008558
1492.000000 -0.031231
1493.000000 0.008558
1494.000000 -0.033282
1495.000000 0.008556
1496.000000 -0.067396
1497.000000 0.008556
1498.000000 -0.033284
1499.000000 0.008554
1500.000000 -0.031234
1501.000000 0.008554
1502.000000 -0.033286
1503.000000 0.008553
1504.000000 -0.032733
1505.000000 0.008552
1506.000000 -0.033287
1507.000000 0.008551
1508.000000 -0.031238
1509.000000 0.008550
1510.000000 -0.033289
1511.000000 0.008549
1512.000000 -0.067403
1513.000000 0.008548
1514.000000 -0.033291
1515.000000 0.008547
1516.000000 -0.031241
1517.000000 0.008546
1518.000000 -0.033293
1519.000000 0.008546
1520.000000 0.419321
1521.000000 0.008544
1522.000000 -0.033295
1523.000000 0.008544
1524.000000 -0.031245
1525.000000 0.008543
1526.000000 -0.033297
1527.000000 0.008542
1528.000000 -0.067410
1529.000000 0.008541
1530.000000 -0.033298
1531.000000 0.008540
1532.000000 -0.031249
1533.000000 0.008539
1534.000000 -0.033300
1535.000000 0.008538
1536.000000 -0.299990
1537.000000 0.008537
1538.000000 -0.033302
1539.000000 0.008537
1540.000000 -0.031253
1541.000000 0.008536
1542.000000 -0.033304
1543.000000 0.008535
1544.000000 -0.067418
1545.000000 0.008534
1546.000000 -0.033306
1547.000000 0.008533
1548.000000 -0.031256
1549.000000 0.008532
1550.000000 -0.033307
1551.000000 0.008531
1552.000000 0.419306
1553.000000 0.008530
1554.000000 -0.033309
1555.000000 0.008529
1556.000000 -0.031259
1557.000000 0.008528
1558.000000 -0.033311
1559.000000 0.008527
1560.000000 -0.067425
1561.000000 0.008527
1562.000000 -0.033313
1563.000000 0.008526
1564.000000 -0.031263
1565.000000 0.008524
1566.000000 -0.033314
1567.000000 0.008523
1568.000000 -0.032761
1569.000000 0.008522
1570.000000 -0.033316
1571.000000 0.008522
1572.000000 -0.031267
1573.000000 0.008521
1574.000000 -0.033318
1575.000000 0.008520
1576.000000 -0.067432
1577.000000 0.008519
1578.000000 -0.033320
1579.000000 0.008518
1580.000000 -0.031270
1581.000000 0.008517
1582.000000 -0.033322
1583.000000 0.008517
1584.000000 0.419292
1585.000000 0.008515
1586.000000 -0.033323
1587.000000 0.008514
1588.000000 -0.031274
1589.000000 0.008514
1590.000000 -0.033325
1591.000000 0.008512
1592.000000 -0.067439
1593.000000 0.008512
1594.000000 -0.033327
1595.000000 0.008511
1596.000000 -0.031278
1597.000000 0.008510
1598.000000 -0.033329
1599.000000 0.008509
1600.000000 0.028236
1601.000000 0.008508
1602.000000 -0.033331
1603.000000 0.008507
1604.000000 -0.031281
1605.000000 0.008507
1606.000000 -0.033333
1607.000000 0.008506
1608.000000 -0.067447
1609.000000 0.008505
1610.000000 -0.033335
1611.000000 0.008504
1612.000000 -0.031285
1613.000000 0.008503
1614.000000 -0.033337
1615.000000 0.008502
1616.000000 0.419278
1617.000000 0.008501
1618.000000 -0.033338
1619.000000 0.008500
1620.000000 -0.031289
1621.000000 0.008499
1622.000000 -0.033340
1623.000000 0.008499
1624.000000 -0.067454
1625.000000 0.008497
1626.000000 -0.033341
1627.000000 0.008496
1628.000000 -0.031292
1629.000000 0.008496
1630.000000 -0.033344
1631.000000 0.008495
1632.000000 -0.032791
1633.000000 0.008494
1634.000000 -0.033346
1635.000000 0.008493
1636.000000 -0.031296
1637.000000 0.008492
1638.000000 -0.033347
1639.000000 0.008491
1640.000000 -0.067461
1641.000000 0.008490
1642.000000 -0.033349
1643.000000 0.008490
1644.000000 -0.031300
1645.000000 0.008488
1646.000000 -0.033350
1647.000000 0.008487
1648.000000 0.419263
1649.000000 0.008486
1650.000000 -0.033352
1651.000000 0.008485
1652.000000 -0.031303
1653.000000 0.008485
1654.000000 -0.033354
1655.000000 0.008483
1656.000000 -0.067468
1657.000000 0.008483
1658.000000 -0.033356
1659.000000 0.008482
1660.000000 -0.031307
1661.000000 0.008481
1662.000000 -0.033358
1663.000000 0.008480
1664.000000 0.002635
1665.000000 0.008480
1666.000000 -0.033360
1667.000000 0.008478
1668.000000 -0.031310
1669.000000 0.008477
1670.000000 -0.033362
1671.000000 0.008477
1672.000000 -0.067476
1673.000000 0.008476
1674.000000 -0.033364
1675.000000 0.008475
1676.000000 -0.031314
1677.000000 0.008474
1678.000000 -0.033365
1679.000000 0.008473
1680.000000 0.419248
1681.000000 0.008472
1682.000000 -0.033367
1683.000000 0.008471
1684.000000 -0.031318
1685.000000 0.008471
1686.000000 -0.033369
1687.000000 0.008469
1688.000000 -0.067483
1689.000000 0.008469
1690.000000 -0.033371
1691.000000 0.008467
1692.000000 -0.031321
1693.000000 0.008467
1694.000000 -0.033373
1695.000000 0.008466
1696.000000 -0.032820
1697.000000 0.008465
1698.000000 -0.033375
1699.000000 0.008464
1700.000000 -0.031325
1701.000000 0.008463
1702.000000 -0.033376
1703.000000 0.008462
1704.000000 -0.067490
1705.000000 0.008461
1706.000000 -0.033378
1707.000000 0.008461
1708.000000 -0.031329
1709.000000 0.008459
1710.000000 -0.033379
1711.000000 0.008458
1712.000000 0.419234
1713.000000 0.008457
1714.000000 -0.033381
1715.000000 0.008456
1716.000000 -0.031332
1717.000000 0.008456
1718.000000 -0.033384
1719.000000 0.008455
1720.000000 -0.067497
1721.000000 0.008454
1722.000000 -0.033386
1723.000000 0.008454
1724.000000 -0.031336
1725.000000 0.008452
1726.000000 -0.033387
1727.000000 0.008451
1728.000000 0.028177
1729.000000 0.008451
1730.000000 -0.033389
1731.000000 0.008449
1732.000000 -0.031339
1733.000000 0.008448
1734.000000 -0.033391
1735.000000 0.008448
1736.000000 -0.067505
1737.000000 0.008447
1738.000000 -0.033393
1739.000000 0.008446
1740.000000 -0.031343
1741.000000 0.008445
1742.000000 -0.033394
1743.000000 0.008444
1744.000000 0.419219
1745.000000 0.008443
1746.000000 -0.033396
1747.000000 0.008442
1748.000000 -0.031347
1749.000000 0.008442
1750.000000 -0.033398
1751.000000 0.008440
1752.000000 -0.067512
1753.000000 0.008439
1754.000000 -0.033399
1755.000000 0.008438
1756.000000 -0.031350
1757.000000 0.008438
1758.000000 -0.033402
1759.000000 0.008437
1760.000000 -0.032849
1761.000000 0.008436
1762.000000 -0.033404
1763.000000 0.008435
1764.000000 -0.031354
1765.000000 0.008434
1766.000000 -0.033405
1767.000000 0.008433
1768.000000 -0.067519
1769.000000 0.008432
1770.000000 -0.033407
1771.000000 0.008431
1772.000000 -0.031357
1773.000000 0.008430
1774.000000 -0.033409
1775.000000 0.008430
1776.000000 0.419204
1777.000000 0.008429
1778.000000 -0.033411
1779.000000 0.008428
1780.000000 -0.031361
1781.000000 0.008426
1782.000000 -0.033412
1783.000000 0.008426
1784.000000 -0.067527
1785.000000 0.008425
1786.000000 -0.033414
1787.000000 0.008424
1788.000000 -0.031365
1789.000000 0.008423
1790.000000 -0.033416
1791.000000 0.008422
1792.000000 -0.027868
1793.000000 0.008421
1794.000000 -0.033418
1795.000000 0.008420
1796.000000 -0.031368
1797.000000 0.008420
1798.000000 -0.033420
1799.000000 0.008418
1800.000000 -0.067533
1801.000000 0.008417
1802.000000 -0.033421
1803.000000 0.008417
1804.000000 -0.031373
1805.000000 0.008416
1806.000000 -0.033423
1807.000000 0.008415
1808.000000 0.419190
1809.000000 0.008414
1810.000000 -0.033425
1811.000000 0.008413
1812.000000 -0.031375
1813.000000 0.008412
1814.000000 -0.033427
1815.000000 0.008411
1816.000000 -0.067541
1817.000000 0.008411
1818.000000 -0.033429
1819.000000 0.008409
1820.000000 -0.031379
1821.000000 0.008409
1822.000000 -0.033431
1823.000000 0.008408
1824.000000 -0.032878
1825.000000 0.008407
1826.000000 -0.033433
1827.000000 0.008406
1828.000000 -0.031383
1829.000000 0.008405
1830.000000 -0.033434
1831.000000 0.008404
1832.000000 -0.067548
1833.000000 0.008403
1834.000000 -0.033436
1835.000000 0.008402
1836.000000 -0.031386
1837.000000 0.008401
1838.000000 -0.033438
1839.000000 0.008400
1840.000000 0.419176
1841.000000 0.008400
1842.000000 -0.033440
1843.000000 0.008399
1844.000000 -0.031391
1845.000000 0.008398
1846.000000 -0.033441
1847.000000 0.008397
1848.000000 -0.067556
1849.000000 0.008396
1850.000000 -0.033443
1851.000000 0.008395
1852.000000 -0.031394
1853.000000 0.008394
1854.000000 -0.033445
1855.000000 0.008393
1856.000000 0.028119
1857.000000 0.008393
1858.000000 -0.033447
1859.000000 0.008391
1860.000000 -0.031397
1861.000000 0.008390
1862.000000 -0.033449
1863.000000 0.008390
1864.000000 -0.067563
1865.000000 0.008389
1866.000000 -0.033451
1867.000000 0.008388
1868.000000 -0.031401
1869.000000 0.008387
1870.000000 -0.033453
1871.000000 0.008386
1872.000000 0.419162
1873.000000 0.008385
1874.000000 -0.033455
1875.000000 0.008385
1876.000000 -0.031405
1877.000000 0.008383
1878.000000 -0.033456
1879.000000 0.008382
1880.000000 -0.067570
1881.000000 0.008382
1882.000000 -0.033458
1883.000000 0.008381
1884.000000 -0.031409
1885.000000 0.008380
1886.000000 -0.033460
1887.000000 0.008379
1888.000000 -0.032907
1889.000000 0.008378
1890.000000 -0.033462
1891.000000 0.008377
1892.000000 -0.031412
1893.000000 0.008376
1894.000000 -0.033463
1895.000000 0.008375
1896.000000 -0.067577
1897.000000 0.008374
1898.000000 -0.033465
1899.000000 0.008373
1900.000000 -0.031415
1901.000000 0.008372
1902.000000 -0.033467
1903.000000 0.008372
1904.000000 0.419146
1905.000000 0.008371
1906.000000 -0.033469
1907.000000 0.008370
1908.000000 -0.031420
1909.000000 0.008369
1910.000000 -0.033470
1911.000000 0.008368
1912.000000 -0.067585
1913.000000 0.008367
1914.000000 -0.033472
1915.000000 0.008366
1916.000000 -0.031423
1917.000000 0.008365
1918.000000 -0.033474
1919.000000 0.008364
1920.000000 0.002519
1921.000000 0.008363
1922.000000 -0.033476
1923.000000 0.008363
1924.000000 -0.031427
1925.000000 0.008362
1926.000000 -0.033478
1927.000000 0.008360
1928.000000 -0.067591
1929.000000 0.008359
1930.000000 -0.033479
1931.000000 0.008358
1932.000000 -0.031430
1933.000000 0.008358
1934.000000 -0.033481
1935.000000 0.008357
1936.000000 0.419132
1937.000000 0.008356
1938.000000 -0.033483
1939.000000 0.008355
1940.000000 -0.031434
1941.000000 0.008354
1942.000000 -0.033485
1943.000000 0.008354
1944.000000 -0.067599
1945.000000 0.008352
1946.000000 -0.033487
1947.000000 0.008352
1948.000000 -0.031438
1949.000000 0.008351
1950.000000 -0.033489
1951.000000 0.008350
1952.000000 -0.032936
1953.000000 0.008349
1954.000000 -0.033491
1955.000000 0.008348
1956.000000 -0.031441
1957.000000 0.008347
1958.000000 -0.033492
1959.000000 0.008346
1960.000000 -0.067606
1961.000000 0.008345
1962.000000 -0.033494
1963.000000 0.008344
1964.000000 -0.031444
1965.000000 0.008343
1966.000000 -0.033496
1967.000000 0.008343
1968.000000 0.419117
1969.000000 0.008342
1970.000000 -0.033498
1971.000000 0.008341
1972.000000 -0.031449
1973.000000 0.008340
1974.000000 -0.033499
1975.000000 0.008338
1976.000000 -0.067613
1977.000000 0.008338
1978.000000 -0.033502
1979.000000 0.008337
1980.000000 -0.031451
1981.000000 0.008336
1982.000000 -0.033503
1983.000000 0.008335
1984.000000 0.028061
1985.000000 0.008334
1986.000000 -0.033505
1987.000000 0.008334
1988.000000 -0.031456
1989.000000 0.008333
1990.000000 -0.033507
1991.000000 0.008331
1992.000000 -0.067620
1993.000000 0.008330
1994.000000 -0.033508
1995.000000 0.008329
1996.000000 -0.031459
1997.000000 0.008329
1998.000000 -0.033510
1999.000000 0.008328
2000.000000 0.419103
2001.000000 0.008327
2002.000000 -0.033512
2003.000000 0.008326
2004.000000 -0.031463
2005.000000 0.008325
2006.000000 -0.033514
2007.000000 0.008325
2008.000000 -0.067629
2009.000000 0.008324
2010.000000 -0.033516
2011.000000 0.008323
2012.000000 -0.031467
2013.000000 0.008322
2014.000000 -0.033518
2015.000000 0.008321
2016.000000 -0.032965
2017.000000 0.008320
2018.000000 -0.033520
2019.000000 0.008319
2020.000000 -0.031470
2021.000000 0.008318
2022.000000 -0.033521
2023.000000 0.008317
2024.000000 -0.067635
2025.000000 0.008316
2026.000000 -0.033523
2027.000000 0.008315
2028.000000 -0.031474
2029.000000 0.008315
2030.000000 -0.033525
2031.000000 0.008313
2032.000000 0.419089
2033.000000 0.008312
2034.000000 -0.033527
2035.000000 0.008312
2036.000000 -0.031477
2037.000000 0.008311
2038.000000 -0.033529
2039.000000 0.008310
2040.000000 -0.067643
2041.000000 0.008309
2042.000000 -0.033530
2043.000000 0.008308
2044.000000 -0.031481
2045.000000 0.008307
2046.000000 -0.033532
2047.000000 0.008306
2048.000000 -1.0
2049.000000 0.008305
2050.000000 -0.033534
2051.000000 0.008304
2052.000000 -0.031484
2053.000000 0.008303
2054.000000 -0.033535
2055.000000 0.008302
2056.000000 -0.067650
2057.000000 0.008302
2058.000000 -0.033538
2059.000000 0.008301
2060.000000 -0.031488
2061.000000 0.008300
2062.000000 -0.033540
2063.000000 0.008299
2064.000000 0.419075
2065.000000 0.008298
2066.000000 -0.033542
2067.000000 0.008297
2068.000000 -0.031491
2069.000000 0.008296
2070.000000 -0.033543
2071.000000 0.008295
2072.000000 -0.067657
2073.000000 0.008294
2074.000000 -0.033544
2075.000000 0.008293
2076.000000 -0.031495
2077.000000 0.008292
2078.000000 -0.033546
2079.000000 0.008291
2080.000000 -0.032994
2081.000000 0.008291
2082.000000 -0.033548
2083.000000 0.008289
2084.000000 -0.031498
2085.000000 0.008288
2086.000000 -0.033550
2087.000000 0.008288
2088.000000 -0.067664
2089.000000 0.008287
2090.000000 -0.033552
2091.000000 0.008286
2092.000000 -0.031502
2093.000000 0.008285
2094.000000 -0.033554
2095.000000 0.008284
2096.000000 0.419060
2097.000000 0.008284
2098.000000 -0.033556
2099.000000 0.008282
2100.000000 -0.031506
2101.000000 0.008282
2102.000000 -0.033558
2103.000000 0.008281
2104.000000 -0.067672
2105.000000 0.008280
2106.000000 -0.033559
2107.000000 0.008279
2108.000000 -0.031510
2109.000000 0.008278
2110.000000 -0.033561
2111.000000 0.008277
2112.000000 0.028003
2113.000000 0.008277
2114.000000 -0.033563
2115.000000 0.008275
2116.000000 -0.031514
2117.000000 0.008275
2118.000000 -0.033565
2119.000000 0.008274
2120.000000 -0.067679
2121.000000 0.008272
2122.000000 -0.033566
2123.000000 0.008272
2124.000000 -0.031518
2125.000000 0.008271
2126.000000 -0.033568
2127.000000 0.008270
2128.000000 0.419045
2129.000000 0.008269
2130.000000 -0.033570
2131.000000 0.008268
2132.000000 -0.031521
2133.000000 0.008267
2134.000000 -0.033572
2135.000000 0.008266
2136.000000 -0.067686
2137.000000 0.008266
2138.000000 -0.033574
2139.000000 0.008264
2140.000000 -0.031524
2141.000000 0.008264
2142.000000 -0.033576
2143.000000 0.008262
2144.000000 -0.033022
2145.000000 0.008261
2146.000000 -0.033577
2147.000000 0.008261
2148.000000 -0.031528
2149.000000 0.008260
2150.000000 -0.033580
2151.000000 0.008259
2152.000000 -0.067693
2153.000000 0.008258
2154.000000 -0.033581
2155.000000 0.008257
2156.000000 -0.031531
2157.000000 0.008256
2158.000000 -0.033583
2159.000000 0.008255
2160.000000 0.419031
2161.000000 0.008255
2162.000000 -0.033585
2163.000000 0.008253
2164.000000 -0.031535
2165.000000 0.008253
2166.000000 -0.033587
2167.000000 0.008252
2168.000000 -0.067701
2169.000000 0.008251
2170.000000 -0.033588
2171.000000 0.008250
2172.000000 -0.031539
2173.000000 0.008249
2174.000000 -0.033590
2175.000000 0.008248
2176.000000 0.002403
2177.000000 0.008247
2178.000000 -0.033592
2179.000000 0.008246
2180.000000 -0.031542
2181.000000 0.008245
2182.000000 -0.033593
2183.000000 0.008244
2184.000000 -0.067708
2185.000000 0.008244
2186.000000 -0.033596
2187.000000 0.008243
2188.000000 -0.031546
2189.000000 0.008242
2190.000000 -0.033598
2191.000000 0.008241
2192.000000 0.419016
2193.000000 0.008240
2194.000000 -0.033599
2195.000000 0.008239
2196.000000 -0.031550
2197.000000 0.008238
2198.000000 -0.033601
2199.000000 0.008238
2200.000000 -0.067715
2201.000000 0.008236
2202.000000 -0.033603
2203.000000 0.008236
2204.000000 -0.031554
2205.000000 0.008235
2206.000000 -0.033605
2207.000000 0.008234
2208.000000 -0.033052
2209.000000 0.008232
2210.000000 -0.033606
2211.000000 0.008232
2212.000000 -0.031557
2213.000000 0.008231
2214.000000 -0.033609
2215.000000 0.008230
2216.000000 -0.067722
2217.000000 0.008229
2218.000000 -0.033610
2219.000000 0.008228
2220.000000 -0.031560
2221.000000 0.008227
2222.000000 -0.033612
2223.000000 0.008226
2224.000000 0.419002
2225.000000 0.008225
2226.000000 -0.033613
2227.000000 0.008224
2228.000000 -0.031564
2229.000000 0.008224
2230.000000 -0.033616
2231.000000 0.008223
2232.000000 -0.067730
2233.000000 0.008222
2234.000000 -0.033617
2235.000000 0.008221
2236.000000 -0.031568
2237.000000 0.008220
2238.000000 -0.033619
2239.000000 0.008219
2240.000000 0.027945
2241.000000 0.008218
2242.000000 -0.033621
2243.000000 0.008217
2244.000000 -0.031571
2245.000000 0.008216
2246.000000 -0.033622
2247.000000 0.008215
2248.000000 -0.067737
2249.000000 0.008215
2250.000000 -0.033625
2251.000000 0.008214
2252.000000 -0.031575
2253.000000 0.008213
2254.000000 -0.033627
2255.000000 0.008212
2256.000000 0.418987
2257.000000 0.008211
2258.000000 -0.033628
2259.000000 0.008210
2260.000000 -0.031579
2261.000000 0.008209
2262.000000 -0.033630
2263.000000 0.008208
2264.000000 -0.067744
2265.000000 0.008208
2266.000000 -0.033632
2267.000000 0.008206
2268.000000 -0.031582
2269.000000 0.008205
2270.000000 -0.033633
2271.000000 0.008204
2272.000000 -0.033081
2273.000000 0.008204
2274.000000 -0.033635
2275.000000 0.008202
2276.000000 -0.031586
2277.000000 0.008202
2278.000000 -0.033637
2279.000000 0.008201
2280.000000 -0.067751
2281.000000 0.008200
2282.000000 -0.033639
2283.000000 0.008199
2284.000000 -0.031590
2285.000000 0.008198
2286.000000 -0.033641
2287.000000 0.008198
2288.000000 0.418972
2289.000000 0.008197
2290.000000 -0.033643
2291.000000 0.008196
2292.000000 -0.031594
2293.000000 0.008195
2294.000000 -0.033645
2295.000000 0.008194
2296.000000 -0.067758
2297.000000 0.008192
2298.000000 -0.033646
2299.000000 0.008192
2300.000000 -0.031597
2301.000000 0.008191
2302.000000 -0.033648
2303.000000 0.008190
2304.000000 -0.028101
2305.000000 0.008189
2306.000000 -0.033650
2307.000000 0.008189
2308.000000 -0.031601
2309.000000 0.008188
2310.000000 -0.033652
2311.000000 0.008186
2312.000000 -0.067766
2313.000000 0.008186
2314.000000 -0.033654
2315.000000 0.008185
2316.000000 -0.031604
2317.000000 0.008184
2318.000000 -0.033656
2319.000000 0.008183
2320.000000 0.418958
2321.000000 0.008182
2322.000000 -0.033657
2323.000000 0.008181
2324.000000 -0.031608
2325.000000 0.008180
2326.000000 -0.033659
2327.000000 0.008179
2328.000000 -0.067773
2329.000000 0.008179
2330.000000 -0.033661
2331.000000 0.008177
2332.000000 -0.031611
2333.000000 0.008176
2334.000000 -0.033662
2335.000000 0.008175
2336.000000 -0.033110
2337.000000 0.008175
2338.000000 -0.033665
2339.000000 0.008174
2340.000000 -0.031615
2341.000000 0.008173
2342.000000 -0.033666
2343.000000 0.008172
2344.000000 -0.067781
2345.000000 0.008172
2346.000000 -0.033669
2347.000000 0.008171
2348.000000 -0.031619
2349.000000 0.008169
2350.000000 -0.033670
2351.000000 0.008169
2352.000000 0.418943
2353.000000 0.008168
2354.000000 -0.033672
2355.000000 0.008166
2356.000000 -0.031622
2357.000000 0.008166
2358.000000 -0.033674
2359.000000 0.008165
2360.000000 -0.067788
2361.000000 0.008164
2362.000000 -0.033675
2363.000000 0.008163
2364.000000 -0.031626
2365.000000 0.008162
2366.000000 -0.033678
2367.000000 0.008162
2368.000000 0.027887
2369.000000 0.008160
2370.000000 -0.033679
2371.000000 0.008159
2372.000000 -0.031629
2373.000000 0.008158
2374.000000 -0.033681
2375.000000 0.008158
2376.000000 -0.067795
2377.000000 0.008156
2378.000000 -0.033682
2379.000000 0.008155
2380.000000 -0.031633
2381.000000 0.008155
2382.000000 -0.033684
2383.000000 0.008153
2384.000000 0.418930
2385.000000 0.008152
2386.000000 -0.033686
2387.000000 0.008152
2388.000000 -0.031637
2389.000000 0.008152
2390.000000 -0.033689
2391.000000 0.008151
2392.000000 -0.067802
2393.000000 0.008149
2394.000000 -0.033690
2395.000000 0.008148
2396.000000 -0.031640
2397.000000 0.008148
2398.000000 -0.033692
2399.000000 0.008146
2400.000000 -0.033139
2401.000000 0.008146
2402.000000 -0.033693
2403.000000 0.008144
2404.000000 -0.031644
2405.000000 0.008144
2406.000000 -0.033695
2407.000000 0.008143
2408.000000 -0.067810
2409.000000 0.008143
2410.000000 -0.033698
2411.000000 0.008142
2412.000000 -0.031648
2413.000000 0.008140
2414.000000 -0.033699
2415.000000 0.008140
2416.000000 0.418914
2417.000000 0.008139
2418.000000 -0.033701
2419.000000 0.008137
2420.000000 -0.031651
2421.000000 0.008137
2422.000000 -0.033703
2423.000000 0.008136
2424.000000 -0.067817
2425.000000 0.008135
2426.000000 -0.033704
2427.000000 0.008133
2428.000000 -0.031654
2429.000000 0.008133
2430.000000 -0.033707
2431.000000 0.008132
2432.000000 0.002287
2433.000000 0.008131
2434.000000 -0.033708
2435.000000 0.008131
2436.000000 -0.031659
2437.000000 0.008130
2438.000000 -0.033710
2439.000000 0.008128
2440.000000 -0.067824
2441.000000 0.008128
2442.000000 -0.033712
2443.000000 0.008127
2444.000000 -0.031662
2445.000000 0.008125
2446.000000 -0.033713
2447.000000 0.008125
2448.000000 0.418900
2449.000000 0.008124
2450.000000 -0.033716
2451.000000 0.008123
2452.000000 -0.031665
2453.000000 0.008122
2454.000000 -0.033717
2455.000000 0.008121
2456.000000 -0.067831
2457.000000 0.008120
2458.000000 -0.033719
2459.000000 0.008120
2460.000000 -0.031670
2461.000000 0.008119
2462.000000 -0.033721
2463.000000 0.008118
2464.000000 -0.033168
2465.000000 0.008116
2466.000000 -0.033722
2467.000000 0.008115
2468.000000 -0.031673
2469.000000 0.008115
2470.000000 -0.033724
2471.000000 0.008114
2472.000000 -0.067839
2473.000000 0.008114
2474.000000 -0.033727
2475.000000 0.008113
2476.000000 -0.031677
2477.000000 0.008111
2478.000000 -0.033728
2479.000000 0.008110
2480.000000 0.418886
2481.000000 0.008109
2482.000000 -0.033729
2483.000000 0.008108
2484.000000 -0.031680
2485.000000 0.008107
2486.000000 -0.033731
2487.000000 0.008107
2488.000000 -0.067846
2489.000000 0.008106
2490.000000 -0.033734
2491.000000 0.008105
2492.000000 -0.031684
2493.000000 0.008104
2494.000000 -0.033735
2495.000000 0.008103
2496.000000 0.027829
2497.000000 0.008102
2498.000000 -0.033737
2499.000000 0.008102
2500.000000 -0.031688
2501.000000 0.008100
2502.000000 -0.033738
2503.000000 0.008099
2504.000000 -0.067853
2505.000000 0.008099
2506.000000 -0.033741
2507.000000 0.008098
2508.000000 -0.031692
2509.000000 0.008097
2510.000000 -0.033742
2511.000000 0.008096
2512.000000 0.418871
2513.000000 0.008095
2514.000000 -0.033745
2515.000000 0.008094
2516.000000 -0.031695
2517.000000 0.008094
2518.000000 -0.033747
2519.000000 0.008093
2520.000000 -0.067860
2521.000000 0.008091
2522.000000 -0.033748
2523.000000 0.008090
2524.000000 -0.031698
2525.000000 0.008089
2526.000000 -0.033749
2527.000000 0.008088
2528.000000 -0.033197
2529.000000 0.008088
2530.000000 -0.033752
2531.000000 0.008087
2532.000000 -0.031702
2533.000000 0.008086
2534.000000 -0.033754
2535.000000 0.008085
2536.000000 -0.067867
2537.000000 0.008084
2538.000000 -0.033755
2539.000000 0.008083
2540.000000 -0.031706
2541.000000 0.008083
2542.000000 -0.033757
2543.000000 0.008081
2544.000000 0.418856
2545.000000 0.008081
2546.000000 -0.033759
2547.000000 0.008080
2548.000000 -0.031710
2549.000000 0.008079
2550.000000 -0.033761
2551.000000 0.008078
2552.000000 -0.067875
2553.000000 0.008077
2554.000000 -0.033762
2555.000000 0.008076
2556.000000 -0.031713
2557.000000 0.008075
2558.000000 -0.033765
2559.000000 0.008074
2560.000000 -0.300454
2561.000000 0.008073
2562.000000 -0.033766
2563.000000 0.008072
2564.000000 -0.031716
2565.000000 0.008071
2566.000000 -0.033768
2567.000000 0.008070
2568.000000 -0.067881
2569.000000 0.008069
2570.000000 -0.033770
2571.000000 0.008069
2572.000000 -0.031720
2573.000000 0.008068
2574.000000 -0.033772
2575.000000 0.008067
2576.000000 0.418842
2577.000000 0.008066
2578.000000 -0.033773
2579.000000 0.008065
2580.000000 -0.031724
2581.000000 0.008064
2582.000000 -0.033775
2583.000000 0.008063
2584.000000 -0.067889
2585.000000 0.008062
2586.000000 -0.033777
2587.000000 0.008062
2588.000000 -0.031728
2589.000000 0.008061
2590.000000 -0.033779
2591.000000 0.008059
2592.000000 -0.033226
2593.000000 0.008059
2594.000000 -0.033781
2595.000000 0.008058
2596.000000 -0.031731
2597.000000 0.008057
2598.000000 -0.033782
2599.000000 0.008055
2600.000000 -0.067896
2601.000000 0.008055
2602.000000 -0.033784
2603.000000 0.008054
2604.000000 -0.031735
2605.000000 0.008054
2606.000000 -0.033786
2607.000000 0.008052
2608.000000 0.418827
2609.000000 0.008052
2610.000000 -0.033788
2611.000000 0.008051
2612.000000 -0.031739
2613.000000 0.008050
2614.000000 -0.033790
2615.000000 0.008049
2616.000000 -0.067904
2617.000000 0.008048
2618.000000 -0.033792
2619.000000 0.008047
2620.000000 -0.031742
2621.000000 0.008046
2622.000000 -0.033793
2623.000000 0.008045
2624.000000 0.027771
2625.000000 0.008044
2626.000000 -0.033795
2627.000000 0.008044
2628.000000 -0.031746
2629.000000 0.008042
2630.000000 -0.033797
2631.000000 0.008042
2632.000000 -0.067911
2633.000000 0.008041
2634.000000 -0.033799
2635.000000 0.008039
2636.000000 -0.031749
2637.000000 0.008039
2638.000000 -0.033801
2639.000000 0.008038
2640.000000 0.418813
2641.000000 0.008037
2642.000000 -0.033802
2643.000000 0.008036
2644.000000 -0.031753
2645.000000 0.008035
2646.000000 -0.033804
2647.000000 0.008034
2648.000000 -0.067918
2649.000000 0.008033
2650.000000 -0.033806
2651.000000 0.008033
2652.000000 -0.031757
2653.000000 0.008032
2654.000000 -0.033808
2655.000000 0.008030
2656.000000 -0.033255
2657.000000 0.008030
2658.000000 -0.033810
2659.000000 0.008029
2660.000000 -0.031760
2661.000000 0.008028
2662.000000 -0.033811
2663.000000 0.008027
2664.000000 -0.067926
2665.000000 0.008026
2666.000000 -0.033813
2667.000000 0.008025
2668.000000 -0.031764
2669.000000 0.008025
2670.000000 -0.033816
2671.000000 0.008024
2672.000000 0.418798
2673.000000 0.008023
2674.000000 -0.033817
2675.000000 0.008021
2676.000000 -0.031767
2677.000000 0.008021
2678.000000 -0.033819
2679.000000 0.008020
2680.000000 -0.067933
2681.000000 0.008019
2682.000000 -0.033821
2683.000000 0.008018
2684.000000 -0.031771
2685.000000 0.008017
2686.000000 -0.033822
2687.000000 0.008016
2688.000000 0.002171
2689.000000 0.008015
2690.000000 -0.033824
2691.000000 0.008014
2692.000000 -0.031775
2693.000000 0.008014
2694.000000 -0.033826
2695.000000 0.008012
2696.000000 -0.067940
2697.000000 0.008012
2698.000000 -0.033828
2699.000000 0.008011
2700.000000 -0.031778
2701.000000 0.008009
2702.000000 -0.033829
2703.000000 0.008008
2704.000000 0.418785
2705.000000 0.008007
2706.000000 -0.033831
2707.000000 0.008007
2708.000000 -0.031782
2709.000000 0.008006
2710.000000 -0.033833
2711.000000 0.008005
2712.000000 -0.067947
2713.000000 0.008004
2714.000000 -0.033835
2715.000000 0.008004
2716.000000 -0.031786
2717.000000 0.008003
2718.000000 -0.033837
2719.000000 0.008002
2720.000000 -0.033285
2721.000000 0.008001
2722.000000 -0.033839
2723.000000 0.008000
2724.000000 -0.031789
2725.000000 0.007999
2726.000000 -0.033840
2727.000000 0.007997
2728.000000 -0.067954
2729.000000 0.007997
2730.000000 -0.033842
2731.000000 0.007996
2732.000000 -0.031793
2733.000000 0.007995
2734.000000 -0.033844
2735.000000 0.007995
2736.000000 0.418769
2737.000000 0.007994
2738.000000 -0.033846
2739.000000 0.007992
2740.000000 -0.031796
2741.000000 0.007991
2742.000000 -0.033847
2743.000000 0.007990
2744.000000 -0.067961
2745.000000 0.007990
2746.000000 -0.033850
2747.000000 0.007989
2748.000000 -0.031800
2749.000000 0.007988
2750.000000 -0.033851
2751.000000 0.007987
2752.000000 0.027713
2753.000000 0.007986
2754.000000 -0.033853
2755.000000 0.007985
2756.000000 -0.031804
2757.000000 0.007985
2758.000000 -0.033855
2759.000000 0.007983
2760.000000 -0.067969
2761.000000 0.007983
2762.000000 -0.033857
2763.000000 0.007982
2764.000000 -0.031808
2765.000000 0.007981
2766.000000 -0.033859
2767.000000 0.007980
2768.000000 0.418755
2769.000000 0.007979
2770.000000 -0.033860
2771.000000 0.007978
2772.000000 -0.031811
2773.000000 0.007977
2774.000000 -0.033862
2775.000000 0.007976
2776.000000 -0.067976
2777.000000 0.007975
2778.000000 -0.033864
2779.000000 0.007974
2780.000000 -0.031814
2781.000000 0.007973
2782.000000 -0.033865
2783.000000 0.007972
2784.000000 -0.033313
2785.000000 0.007972
2786.000000 -0.033868
2787.000000 0.007971
2788.000000 -0.031818
2789.000000 0.007970
2790.000000 -0.033870
2791.000000 0.007969
2792.000000 -0.067983
2793.000000 0.007968
2794.000000 -0.033872
2795.000000 0.007967
2796.000000 -0.031821
2797.000000 0.007966
2798.000000 -0.033873
2799.000000 0.007965
2800.000000 0.418741
2801.000000 0.007964
2802.000000 -0.033875
2803.000000 0.007964
2804.000000 -0.031826
2805.000000 0.007963
2806.000000 -0.033877
2807.000000 0.007962
2808.000000 -0.067991
2809.000000 0.007961
2810.000000 -0.033879
2811.000000 0.007960
2812.000000 -0.031829
2813.000000 0.007959
2814.000000 -0.033880
2815.000000 0.007958
2816.000000 -0.028333
2817.000000 0.007957
2818.000000 -0.033882
2819.000000 0.007956
2820.000000 -0.031832
2821.000000 0.007955
2822.000000 -0.033884
2823.000000 0.007954
2824.000000 -0.067998
2825.000000 0.007954
2826.000000 -0.033886
2827.000000 0.007953
2828.000000 -0.031837
2829.000000 0.007952
2830.000000 -0.033887
2831.000000 0.007950
2832.000000 0.418726
2833.000000 0.007950
2834.000000 -0.033889
2835.000000 0.007949
2836.000000 -0.031840
2837.000000 0.007948
2838.000000 -0.033891
2839.000000 0.007947
2840.000000 -0.068005
2841.000000 0.007946
2842.000000 -0.033893
2843.000000 0.007945
2844.000000 -0.031843
2845.000000 0.007944
2846.000000 -0.033895
2847.000000 0.007944
2848.000000 -0.033342
2849.000000 0.007943
2850.000000 -0.033897
2851.000000 0.007942
2852.000000 -0.031848
2853.000000 0.007941
2854.000000 -0.033898
2855.000000 0.007940
2856.000000 -0.068013
2857.000000 0.007939
2858.000000 -0.033900
2859.000000 0.007938
2860.000000 -0.031851
2861.000000 0.007938
2862.000000 -0.033903
2863.000000 0.007937
2864.000000 0.418711
2865.000000 0.007936
2866.000000 -0.033904
2867.000000 0.007934
2868.000000 -0.031854
2869.000000 0.007933
2870.000000 -0.033905
2871.000000 0.007932
2872.000000 -0.068019
2873.000000 0.007931
2874.000000 -0.033907
2875.000000 0.007931
2876.000000 -0.031858
2877.000000 0.007930
2878.000000 -0.033910
2879.000000 0.007929
2880.000000 0.027655
2881.000000 0.007928
2882.000000 -0.033911
2883.000000 0.007928
2884.000000 -0.031862
2885.000000 0.007926
2886.000000 -0.033913
2887.000000 0.007926
2888.000000 -0.068027
2889.000000 0.007924
2890.000000 -0.033915
2891.000000 0.007924
2892.000000 -0.031865
2893.000000 0.007922
2894.000000 -0.033916
2895.000000 0.007922
2896.000000 0.418697
2897.000000 0.007920
2898.000000 -0.033918
2899.000000 0.007920
2900.000000 -0.031869
2901.000000 0.007919
2902.000000 -0.033920
2903.000000 0.007918
2904.000000 -0.068034
2905.000000 0.007917
2906.000000 -0.033922
2907.000000 0.007916
2908.000000 -0.031872
2909.000000 0.007915
2910.000000 -0.033923
2911.000000 0.007914
2912.000000 -0.033371
2913.000000 0.007914
2914.000000 -0.033926
2915.000000 0.007913
2916.000000 -0.031876
2917.000000 0.007911
2918.000000 -0.033927
2919.000000 0.007911
2920.000000 -0.068042
2921.000000 0.007910
2922.000000 -0.033929
2923.000000 0.007909
2924.000000 -0.031880
2925.000000 0.007908
2926.000000 -0.033931
2927.000000 0.007908
2928.000000 0.418682
2929.000000 0.007907
2930.000000 -0.033933
2931.000000 0.007905
2932.000000 -0.031883
2933.000000 0.007904
2934.000000 -0.033935
2935.000000 0.007904
2936.000000 -0.068049
2937.000000 0.007903
2938.000000 -0.033936
2939.000000 0.007901
2940.000000 -0.031887
2941.000000 0.007901
2942.000000 -0.033938
2943.000000 0.007900
2944.000000 0.002055
2945.000000 0.007899
2946.000000 -0.033940
2947.000000 0.007898
2948.000000 -0.031891
2949.000000 0.007898
2950.000000 -0.033942
2951.000000 0.007896
2952.000000 -0.068056
2953.000000 0.007895
2954.000000 -0.033943
2955.000000 0.007894
2956.000000 -0.031894
2957.000000 0.007894
2958.000000 -0.033946
2959.000000 0.007893
2960.000000 0.418668
2961.000000 0.007892
2962.000000 -0.033948
2963.000000 0.007891
2964.000000 -0.031898
2965.000000 0.007890
2966.000000 -0.033949
2967.000000 0.007889
2968.000000 -0.068063
2969.000000 0.007888
2970.000000 -0.033951
2971.000000 0.007888
2972.000000 -0.031902
2973.000000 0.007886
2974.000000 -0.033952
2975.000000 0.007885
2976.000000 -0.033400
2977.000000 0.007885
2978.000000 -0.033955
2979.000000 0.007884
2980.000000 -0.031906
2981.000000 0.007883
2982.000000 -0.033956
2983.000000 0.007882
2984.000000 -0.068071
2985.000000 0.007881
2986.000000 -0.033958
2987.000000 0.007880
2988.000000 -0.031909
2989.000000 0.007879
2990.000000 -0.033960
2991.000000 0.007878
2992.000000 0.418654
2993.000000 0.007877
2994.000000 -0.033962
2995.000000 0.007877
2996.000000 -0.031913
2997.000000 0.007876
2998.000000 -0.033964
2999.000000 0.007875
3000.000000 -0.068078
3001.000000 0.007874
3002.000000 -0.033966
3003.000000 0.007873
3004.000000 -0.031916
3005.000000 0.007872
3006.000000 -0.033967
3007.000000 0.007871
3008.000000 0.027597
3009.000000 0.007870
3010.000000 -0.033969
3011.000000 0.007869
3012.000000 -0.031920
3013.000000 0.007868
3014.000000 -0.033971
3015.000000 0.007868
3016.000000 -0.068085
3017.000000 0.007866
3018.000000 -0.033973
3019.000000 0.007866
3020.000000 -0.031923
3021.000000 0.007864
3022.000000 -0.033974
3023.000000 0.007864
3024.000000 0.418639
3025.000000 0.007862
3026.000000 -0.033976
3027.000000 0.007862
3028.000000 -0.031927
3029.000000 0.007861
3030.000000 -0.033978
3031.000000 0.007860
3032.000000 -0.068092
3033.000000 0.007859
3034.000000 -0.033980
3035.000000 0.007858
3036.000000 -0.031930
3037.000000 0.007857
3038.000000 -0.033982
3039.000000 0.007857
3040.000000 -0.033429
3041.000000 0.007855
3042.000000 -0.033984
3043.000000 0.007855
3044.000000 -0.031934
3045.000000 0.007854
3046.000000 -0.033986
3047.000000 0.007853
3048.000000 -0.068099
3049.000000 0.007852
3050.000000 -0.033988
3051.000000 0.007851
3052.000000 -0.031937
3053.000000 0.007850
3054.000000 -0.033989
3055.000000 0.007849
3056.000000 0.418624
3057.000000 0.007849
3058.000000 -0.033991
3059.000000 0.007847
3060.000000 -0.031941
3061.000000 0.007846
3062.000000 -0.033993
3063.000000 0.007846
3064.000000 -0.068107
3065.000000 0.007845
3066.000000 -0.033994
3067.000000 0.007843
3068.000000 -0.031945
3069.000000 0.007843
3070.000000 -0.033996
3071.000000 0.007842
3072.000000 -0.468519
3073.000000 0.007841
3074.000000 -0.033998
3075.000000 0.007840
3076.000000 -0.031948
3077.000000 0.007839
3078.000000 -0.034000
3079.000000 0.007838
3080.000000 -0.068114
3081.000000 0.007838
3082.000000 -0.034002
3083.000000 0.007836
3084.000000 -0.031952
3085.000000 0.007836
3086.000000 -0.034004
3087.000000 0.007835
3088.000000 0.418610
3089.000000 0.007834
3090.000000 -0.034006
3091.000000 0.007833
3092.000000 -0.031956
3093.000000 0.007832
3094.000000 -0.034007
3095.000000 0.007831
3096.000000 -0.068121
3097.000000 0.007830
3098.000000 -0.034009
3099.000000 0.007829
3100.000000 -0.031959
3101.000000 0.007828
3102.000000 -0.034011
3103.000000 0.007828
3104.000000 -0.033458
3105.000000 0.007826
3106.000000 -0.034012
3107.000000 0.007825
3108.000000 -0.031963
3109.000000 0.007825
3110.000000 -0.034015
3111.000000 0.007824
3112.000000 -0.068128
3113.000000 0.007823
3114.000000 -0.034017
3115.000000 0.007822
3116.000000 -0.031966
3117.000000 0.007821
3118.000000 -0.034018
3119.000000 0.007820
3120.000000 0.418595
3121.000000 0.007820
3122.000000 -0.034020
3123.000000 0.007818
3124.000000 -0.031970
3125.000000 0.007817
3126.000000 -0.034022
3127.000000 0.007817
3128.000000 -0.068136
3129.000000 0.007816
3130.000000 -0.034024
3131.000000 0.007815
3132.000000 -0.031974
3133.000000 0.007814
3134.000000 -0.034025
3135.000000 0.007813
3136.000000 0.027539
3137.000000 0.007812
3138.000000 -0.034028
3139.000000 0.007812
3140.000000 -0.031978
3141.000000 0.007810
3142.000000 -0.034029
3143.000000 0.007810
3144.000000 -0.068143
3145.000000 0.007808
3146.000000 -0.034031
3147.000000 0.007808
3148.000000 -0.031982
3149.000000 0.007807
3150.000000 -0.034033
3151.000000 0.007806
3152.000000 0.418581
3153.000000 0.007805
3154.000000 -0.034035
3155.000000 0.007804
3156.000000 -0.031985
3157.000000 0.007803
3158.000000 -0.034036
3159.000000 0.007802
3160.000000 -0.068150
3161.000000 0.007801
3162.000000 -0.034038
3163.000000 0.007800
3164.000000 -0.031988
3165.000000 0.007799
3166.000000 -0.034040
3167.000000 0.007799
3168.000000 -0.033487
3169.000000 0.007797
3170.000000 -0.034041
3171.000000 0.007796
3172.000000 -0.031992
3173.000000 0.007796
3174.000000 -0.034044
3175.000000 0.007795
3176.000000 -0.068157
3177.000000 0.007794
3178.000000 -0.034046
3179.000000 0.007793
3180.000000 -0.031996
3181.000000 0.007793
3182.000000 -0.034048
3183.000000 0.007792
3184.000000 0.418566
3185.000000 0.007790
3186.000000 -0.034049
3187.000000 0.007790
3188.000000 -0.032000
3189.000000 0.007789
3190.000000 -0.034051
3191.000000 0.007788
3192.000000 -0.068165
3193.000000 0.007787
3194.000000 -0.034053
3195.000000 0.007786
3196.000000 -0.032003
3197.000000 0.007785
3198.000000 -0.034055
3199.000000 0.007784
3200.000000 0.001939
3201.000000 0.007783
3202.000000 -0.034056
3203.000000 0.007782
3204.000000 -0.032007
3205.000000 0.007782
3206.000000 -0.034059
3207.000000 0.007781
3208.000000 -0.068172
3209.000000 0.007779
3210.000000 -0.034060
3211.000000 0.007779
3212.000000 -0.032010
3213.000000 0.007777
3214.000000 -0.034061
3215.000000 0.007776
3216.000000 0.418552
3217.000000 0.007776
3218.000000 -0.034063
3219.000000 0.007774
3220.000000 -0.032013
3221.000000 0.007774
3222.000000 -0.034066
3223.000000 0.007773
3224.000000 -0.068179
3225.000000 0.007772
3226.000000 -0.034067
3227.000000 0.007771
3228.000000 -0.032017
3229.000000 0.007770
3230.000000 -0.034069
3231.000000 0.007770
3232.000000 -0.033516
3233.000000 0.007768
3234.000000 -0.034070
3235.000000 0.007767
3236.000000 -0.032021
3237.000000 0.007767
3238.000000 -0.034073
3239.000000 0.007766
3240.000000 -0.068186
3241.000000 0.007764
3242.000000 -0.034074
3243.000000 0.007764
3244.000000 -0.032025
3245.000000 0.007763
3246.000000 -0.034076
3247.000000 0.007762
3248.000000 0.418538
3249.000000 0.007761
3250.000000 -0.034078
3251.000000 0.007761
3252.000000 -0.032029
3253.000000 0.007760
3254.000000 -0.034080
3255.000000 0.007758
3256.000000 -0.068193
3257.000000 0.007757
3258.000000 -0.034081
3259.000000 0.007757
3260.000000 -0.032033
3261.000000 0.007756
3262.000000 -0.034083
3263.000000 0.007755
3264.000000 0.027481
3265.000000 0.007754
3266.000000 -0.034085
3267.000000 0.007753
3268.000000 -0.032036
3269.000000 0.007752
3270.000000 -0.034087
3271.000000 0.007752
3272.000000 -0.068201
3273.000000 0.007750
3274.000000 -0.034089
3275.000000 0.007750
3276.000000 -0.032040
3277.000000 0.007749
3278.000000 -0.034091
3279.000000 0.007748
3280.000000 0.418523
3281.000000 0.007747
3282.000000 -0.034093
3283.000000 0.007746
3284.000000 -0.032043
3285.000000 0.007745
3286.000000 -0.034094
3287.000000 0.007744
3288.000000 -0.068208
3289.000000 0.007743
3290.000000 -0.034096
3291.000000 0.007742
3292.000000 -0.032047
3293.000000 0.007742
3294.000000 -0.034098
3295.000000 0.007740
3296.000000 -0.033545
3297.000000 0.007740
3298.000000 -0.034100
3299.000000 0.007739
3300.000000 -0.032051
3301.000000 0.007738
3302.000000 -0.034101
3303.000000 0.007736
3304.000000 -0.068215
3305.000000 0.007736
3306.000000 -0.034104
3307.000000 0.007735
3308.000000 -0.032053
3309.000000 0.007734
3310.000000 -0.034105
3311.000000 0.007733
3312.000000 0.418508
3313.000000 0.007733
3314.000000 -0.034108
3315.000000 0.007732
3316.000000 -0.032058
3317.000000 0.007731
3318.000000 -0.034109
3319.000000 0.007730
3320.000000 -0.068223
3321.000000 0.007729
3322.000000 -0.034111
3323.000000 0.007728
3324.000000 -0.032061
3325.000000 0.007727
3326.000000 -0.034113
3327.000000 0.007726
3328.000000 -0.028565
3329.000000 0.007725
3330.000000 -0.034114
3331.000000 0.007724
3332.000000 -0.032065
3333.000000 0.007723
3334.000000 -0.034116
3335.000000 0.007723
3336.000000 -0.068230
3337.000000 0.007721
3338.000000 -0.034118
3339.000000 0.007721
3340.000000 -0.032069
3341.000000 0.007720
3342.000000 -0.034120
3343.000000 0.007719
3344.000000 0.418494
3345.000000 0.007718
3346.000000 -0.034122
3347.000000 0.007717
3348.000000 -0.032072
3349.000000 0.007716
3350.000000 -0.034123
3351.000000 0.007715
3352.000000 -0.068237
3353.000000 0.007714
3354.000000 -0.034125
3355.000000 0.007713
3356.000000 -0.032076
3357.000000 0.007713
3358.000000 -0.034127
3359.000000 0.007711
3360.000000 -0.033574
3361.000000 0.007711
3362.000000 -0.034129
3363.000000 0.007709
3364.000000 -0.032079
3365.000000 0.007709
3366.000000 -0.034131
3367.000000 0.007708
3368.000000 -0.068244
3369.000000 0.007707
3370.000000 -0.034133
3371.000000 0.007706
3372.000000 -0.032083
3373.000000 0.007705
3374.000000 -0.034134
3375.000000 0.007704
3376.000000 0.418480
3377.000000 0.007703
3378.000000 -0.034136
3379.000000 0.007702
3380.000000 -0.032086
3381.000000 0.007701
3382.000000 -0.034137
3383.000000 0.007700
3384.000000 -0.068252
3385.000000 0.007700
3386.000000 -0.034140
3387.000000 0.007699
3388.000000 -0.032090
3389.000000 0.007698
3390.000000 -0.034142
3391.000000 0.007697
3392.000000 0.027423
3393.000000 0.007696
3394.000000 -0.034143
3395.000000 0.007695
3396.000000 -0.032093
3397.000000 0.007694
3398.000000 -0.034145
3399.000000 0.007693
3400.000000 -0.068259
3401.000000 0.007692
3402.000000 -0.034147
3403.000000 0.007692
3404.000000 -0.032097
3405.000000 0.007690
3406.000000 -0.034148
3407.000000 0.007689
3408.000000 0.418465
3409.000000 0.007689
3410.000000 -0.034151
3411.000000 0.007688
3412.000000 -0.032101
3413.000000 0.007687
3414.000000 -0.034152
3415.000000 0.007686
3416.000000 -0.068266
3417.000000 0.007685
3418.000000 -0.034154
3419.000000 0.007684
3420.000000 -0.032105
3421.000000 0.007684
3422.000000 -0.034156
3423.000000 0.007682
3424.000000 -0.033603
3425.000000 0.007681
3426.000000 -0.034157
3427.000000 0.007680
3428.000000 -0.032108
3429.000000 0.007680
3430.000000 -0.034160
3431.000000 0.007679
3432.000000 -0.068274
3433.000000 0.007678
3434.000000 -0.034161
3435.000000 0.007677
3436.000000 -0.032112
3437.000000 0.007676
3438.000000 -0.034163
3439.000000 0.007675
3440.000000 0.418451
3441.000000 0.007674
3442.000000 -0.034165
3443.000000 0.007673
3444.000000 -0.032115
3445.000000 0.007672
3446.000000 -0.034167
3447.000000 0.007672
3448.000000 -0.068281
3449.000000 0.007671
3450.000000 -0.034169
3451.000000 0.007670
3452.000000 -0.032119
3453.000000 0.007669
3454.000000 -0.034171
3455.000000 0.007668
3456.000000 0.001823
3457.000000 0.007667
3458.000000 -0.034173
3459.000000 0.007667
3460.000000 -0.032123
3461.000000 0.007665
3462.000000 -0.034174
3463.000000 0.007664
3464.000000 -0.068288
3465.000000 0.007664
3466.000000 -0.034176
3467.000000 0.007662
3468.000000 -0.032126
3469.000000 0.007661
3470.000000 -0.034177
3471.000000 0.007660
3472.000000 0.418436
3473.000000 0.007660
3474.000000 -0.034180
3475.000000 0.007659
3476.000000 -0.032130
3477.000000 0.007658
3478.000000 -0.034181
3479.000000 0.007657
3480.000000 -0.068295
3481.000000 0.007656
3482.000000 -0.034183
3483.000000 0.007655
3484.000000 -0.032134
3485.000000 0.007655
3486.000000 -0.034185
3487.000000 0.007653
3488.000000 -0.033632
3489.000000 0.007652
3490.000000 -0.034186
3491.000000 0.007651
3492.000000 -0.032137
3493.000000 0.007651
3494.000000 -0.034189
3495.000000 0.007650
3496.000000 -0.068303
3497.000000 0.007649
3498.000000 -0.034190
3499.000000 0.007648
3500.000000 -0.032141
3501.000000 0.007647
3502.000000 -0.034192
3503.000000 0.007646
3504.000000 0.418421
3505.000000 0.007646
3506.000000 -0.034194
3507.000000 0.007644
3508.000000 -0.032145
3509.000000 0.007644
3510.000000 -0.034196
3511.000000 0.007643
3512.000000 -0.068310
3513.000000 0.007641
3514.000000 -0.034197
3515.000000 0.007640
3516.000000 -0.032148
3517.000000 0.007640
3518.000000 -0.034199
3519.000000 0.007639
3520.000000 0.027365
3521.000000 0.007638
3522.000000 -0.034202
3523.000000 0.007637
3524.000000 -0.032151
3525.000000 0.007636
3526.000000 -0.034203
3527.000000 0.007635
3528.000000 -0.068317
3529.000000 0.007634
3530.000000 -0.034205
3531.000000 0.007634
3532.000000 -0.032156
3533.000000 0.007633
3534.000000 -0.034207
3535.000000 0.007632
3536.000000 0.418407
3537.000000 0.007631
3538.000000 -0.034209
3539.000000 0.007630
3540.000000 -0.032159
3541.000000 0.007629
3542.000000 -0.034210
3543.000000 0.007628
3544.000000 -0.068325
3545.000000 0.007627
3546.000000 -0.034212
3547.000000 0.007626
3548.000000 -0.032162
3549.000000 0.007625
3550.000000 -0.034214
3551.000000 0.007625
3552.000000 -0.033662
3553.000000 0.007624
3554.000000 -0.034216
3555.000000 0.007623
3556.000000 -0.032167
3557.000000 0.007622
3558.000000 -0.034218
3559.000000 0.007621
3560.000000 -0.068331
3561.000000 0.007620
3562.000000 -0.034220
3563.000000 0.007619
3564.000000 -0.032170
3565.000000 0.007618
3566.000000 -0.034221
3567.000000 0.007617
3568.000000 0.418393
3569.000000 0.007616
3570.000000 -0.034223
3571.000000 0.007615
3572.000000 -0.032173
3573.000000 0.007614
3574.000000 -0.034225
3575.000000 0.007614
3576.000000 -0.068339
3577.000000 0.007613
3578.000000 -0.034227
3579.000000 0.007612
3580.000000 -0.032178
3581.000000 0.007611
3582.000000 -0.034228
3583.000000 0.007610
3584.000000 -0.300919
3585.000000 0.007609
3586.000000 -0.034230
3587.000000 0.007608
3588.000000 -0.032181
3589.000000 0.007607
3590.000000 -0.034232
3591.000000 0.007606
3592.000000 -0.068346
3593.000000 0.007606
3594.000000 -0.034234
3595.000000 0.007604
3596.000000 -0.032184
3597.000000 0.007603
3598.000000 -0.034235
3599.000000 0.007602
3600.000000 0.418378
3601.000000 0.007602
3602.000000 -0.034238
3603.000000 0.007601
3604.000000 -0.032188
3605.000000 0.007600
3606.000000 -0.034239
3607.000000 0.007599
3608.000000 -0.068354
3609.000000 0.007598
3610.000000 -0.034241
3611.000000 0.007598
3612.000000 -0.032192
3613.000000 0.007596
3614.000000 -0.034243
3615.000000 0.007596
3616.000000 -0.033691
3617.000000 0.007595
3618.000000 -0.034245
3619.000000 0.007594
3620.000000 -0.032196
3621.000000 0.007593
3622.000000 -0.034247
3623.000000 0.007592
3624.000000 -0.068360
3625.000000 0.007590
3626.000000 -0.034248
3627.000000 0.007590
3628.000000 -0.032199
3629.000000 0.007589
3630.000000 -0.034250
3631.000000 0.007588
3632.000000 0.418363
3633.000000 0.007588
3634.000000 -0.034252
3635.000000 0.007586
3636.000000 -0.032203
3637.000000 0.007586
3638.000000 -0.034254
3639.000000 0.007585
3640.000000 -0.068368
3641.000000 0.007583
3642.000000 -0.034255
3643.000000 0.007582
3644.000000 -0.032206
3645.000000 0.007582
3646.000000 -0.034258
3647.000000 0.007581
3648.000000 0.027307
3649.000000 0.007580
3650.000000 -0.034259
3651.000000 0.007579
3652.000000 -0.032210
3653.000000 0.007578
3654.000000 -0.034261
3655.000000 0.007578
3656.000000 -0.068376
3657.000000 0.007577
3658.000000 -0.034263
3659.000000 0.007575
3660.000000 -0.032213
3661.000000 0.007574
3662.000000 -0.034264
3663.000000 0.007573
3664.000000 0.418349
3665.000000 0.007573
3666.000000 -0.034267
3667.000000 0.007572
3668.000000 -0.032217
3669.000000 0.007571
3670.000000 -0.034268
3671.000000 0.007570
3672.000000 -0.068383
3673.000000 0.007570
3674.000000 -0.034271
3675.000000 0.007569
3676.000000 -0.032221
3677.000000 0.007567
3678.000000 -0.034272
3679.000000 0.007567
3680.000000 -0.033720
3681.000000 0.007566
3682.000000 -0.034274
3683.000000 0.007565
3684.000000 -0.032225
3685.000000 0.007564
3686.000000 -0.034276
3687.000000 0.007563
3688.000000 -0.068390
3689.000000 0.007562
3690.000000 -0.034277
3691.000000 0.007561
3692.000000 -0.032228
3693.000000 0.007560
3694.000000 -0.034279
3695.000000 0.007559
3696.000000 0.418334
3697.000000 0.007558
3698.000000 -0.034281
3699.000000 0.007558
3700.000000 -0.032232
3701.000000 0.007557
3702.000000 -0.034283
3703.000000 0.007555
3704.000000 -0.068397
3705.000000 0.007555
3706.000000 -0.034285
3707.000000 0.007554
3708.000000 -0.032235
3709.000000 0.007553
3710.000000 -0.034287
3711.000000 0.007552
3712.000000 0.001707
3713.000000 0.007550
3714.000000 -0.034288
3715.000000 0.007550
3716.000000 -0.032239
3717.000000 0.007550
3718.000000 -0.034291
3719.000000 0.007549
3720.000000 -0.068404
3721.000000 0.007547
3722.000000 -0.034292
3723.000000 0.007546
3724.000000 -0.032242
3725.000000 0.007546
3726.000000 -0.034294
3727.000000 0.007544
3728.000000 0.418320
3729.000000 0.007544
3730.000000 -0.034296
3731.000000 0.007543
3732.000000 -0.032246
3733.000000 0.007542
3734.000000 -0.034297
3735.000000 0.007541
3736.000000 -0.068412
3737.000000 0.007540
3738.000000 -0.034299
3739.000000 0.007539
3740.000000 -0.032249
3741.000000 0.007538
3742.000000 -0.034301
3743.000000 0.007537
3744.000000 -0.033748
3745.000000 0.007537
3746.000000 -0.034303
3747.000000 0.007535
3748.000000 -0.032253
3749.000000 0.007535
3750.000000 -0.034305
3751.000000 0.007534
3752.000000 -0.068419
3753.000000 0.007533
3754.000000 -0.034306
3755.000000 0.007532
3756.000000 -0.032257
3757.000000 0.007531
3758.000000 -0.034309
3759.000000 0.007531
3760.000000 0.418305
3761.000000 0.007529
3762.000000 -0.034310
3763.000000 0.007528
3764.000000 -0.032260
3765.000000 0.007527
3766.000000 -0.034312
3767.000000 0.007527
3768.000000 -0.068426
3769.000000 0.007526
3770.000000 -0.034314
3771.000000 0.007524
3772.000000 -0.032264
3773.000000 0.007524
3774.000000 -0.034315
3775.000000 0.007522
3776.000000 0.027249
3777.000000 0.007522
3778.000000 -0.034317
3779.000000 0.007521
3780.000000 -0.032268
3781.000000 0.007520
3782.000000 -0.034319
3783.000000 0.007519
3784.000000 -0.068433
3785.000000 0.007519
3786.000000 -0.034321
3787.000000 0.007517
3788.000000 -0.032271
3789.000000 0.007516
3790.000000 -0.034323
3791.000000 0.007516
3792.000000 0.418291
3793.000000 0.007515
3794.000000 -0.034325
3795.000000 0.007514
3796.000000 -0.032275
3797.000000 0.007513
3798.000000 -0.034327
3799.000000 0.007512
3800.000000 -0.068440
3801.000000 0.007511
3802.000000 -0.034328
3803.000000 0.007510
3804.000000 -0.032279
3805.000000 0.007510
3806.000000 -0.034330
3807.000000 0.007508
3808.000000 -0.033777
3809.000000 0.007507
3810.000000 -0.034332
3811.000000 0.007507
3812.000000 -0.032283
3813.000000 0.007506
3814.000000 -0.034334
3815.000000 0.007505
3816.000000 -0.068447
3817.000000 0.007503
3818.000000 -0.034335
3819.000000 0.007503
3820.000000 -0.032286
3821.000000 0.007502
3822.000000 -0.034337
3823.000000 0.007501
3824.000000 0.418276
3825.000000 0.007500
3826.000000 -0.034339
3827.000000 0.007500
3828.000000 -0.032290
3829.000000 0.007498
3830.000000 -0.034341
3831.000000 0.007498
3832.000000 -0.068455
3833.000000 0.007497
3834.000000 -0.034343
3835.000000 0.007496
3836.000000 -0.032294
3837.000000 0.007495
3838.000000 -0.034344
3839.000000 0.007494
3840.000000 -0.028798
3841.000000 0.007493
3842.000000 -0.034346
3843.000000 0.007492
3844.000000 -0.032297
3845.000000 0.007491
3846.000000 -0.034348
3847.000000 0.007490
3848.000000 -0.068462
3849.000000 0.007490
3850.000000 -0.034350
3851.000000 0.007488
3852.000000 -0.032300
3853.000000 0.007487
3854.000000 -0.034352
3855.000000 0.007487
3856.000000 0.418262
3857.000000 0.007485
3858.000000 -0.034353
3859.000000 0.007485
3860.000000 -0.032304
3861.000000 0.007484
3862.000000 -0.034356
3863.000000 0.007483
3864.000000 -0.068469
3865.000000 0.007482
3866.000000 -0.034357
3867.000000 0.007481
3868.000000 -0.032308
3869.000000 0.007480
3870.000000 -0.034359
3871.000000 0.007480
3872.000000 -0.033807
3873.000000 0.007479
3874.000000 -0.034361
3875.000000 0.007477
3876.000000 -0.032311
3877.000000 0.007477
3878.000000 -0.034363
3879.000000 0.007476
3880.000000 -0.068477
3881.000000 0.007475
3882.000000 -0.034364
3883.000000 0.007473
3884.000000 -0.032314
3885.000000 0.007473
3886.000000 -0.034367
3887.000000 0.007472
3888.000000 0.418248
3889.000000 0.007471
3890.000000 -0.034368
3891.000000 0.007470
3892.000000 -0.032319
3893.000000 0.007470
3894.000000 -0.034370
3895.000000 0.007468
3896.000000 -0.068484
3897.000000 0.007468
3898.000000 -0.034372
3899.000000 0.007467
3900.000000 -0.032322
3901.000000 0.007466
3902.000000 -0.034374
3903.000000 0.007465
3904.000000 0.027191
3905.000000 0.007464
3906.000000 -0.034376
3907.000000 0.007463
3908.000000 -0.032326
3909.000000 0.007463
3910.000000 -0.034378
3911.000000 0.007462
3912.000000 -0.068491
3913.000000 0.007460
3914.000000 -0.034379
3915.000000 0.007459
3916.000000 -0.032329
3917.000000 0.007458
3918.000000 -0.034381
3919.000000 0.007458
3920.000000 0.418233
3921.000000 0.007457
3922.000000 -0.034383
3923.000000 0.007456
3924.000000 -0.032333
3925.000000 0.007455
3926.000000 -0.034385
3927.000000 0.007454
3928.000000 -0.068498
3929.000000 0.007453
3930.000000 -0.034386
3931.000000 0.007452
3932.000000 -0.032337
3933.000000 0.007451
3934.000000 -0.034388
3935.000000 0.007451
3936.000000 -0.033836
3937.000000 0.007450
3938.000000 -0.034390
3939.000000 0.007448
3940.000000 -0.032340
3941.000000 0.007448
3942.000000 -0.034392
3943.000000 0.007447
3944.000000 -0.068506
3945.000000 0.007446
3946.000000 -0.034394
3947.000000 0.007445
3948.000000 -0.032344
3949.000000 0.007444
3950.000000 -0.034395
3951.000000 0.007443
3952.000000 0.418218
3953.000000 0.007443
3954.000000 -0.034398
3955.000000 0.007442
3956.000000 -0.032348
3957.000000 0.007440
3958.000000 -0.034398
3959.000000 0.007439
3960.000000 -0.068513
3961.000000 0.007439
3962.000000 -0.034401
3963.000000 0.007438
3964.000000 -0.032352
3965.000000 0.007437
3966.000000 -0.034402
3967.000000 0.007435
3968.000000 0.001591
3969.000000 0.007435
3970.000000 -0.034405
3971.000000 0.007434
3972.000000 -0.032354
3973.000000 0.007433
3974.000000 -0.034406
3975.000000 0.007432
3976.000000 -0.068520
3977.000000 0.007431
3978.000000 -0.034408
3979.000000 0.007430
3980.000000 -0.032358
3981.000000 0.007429
3982.000000 -0.034409
3983.000000 0.007428
3984.000000 0.418204
3985.000000 0.007428
3986.000000 -0.034412
3987.000000 0.007427
3988.000000 -0.032362
3989.000000 0.007426
3990.000000 -0.034414
3991.000000 0.007425
3992.000000 -0.068527
3993.000000 0.007424
3994.000000 -0.034416
3995.000000 0.007424
3996.000000 -0.032366
3997.000000 0.007422
3998.000000 -0.034417
3999.000000 0.007421
4000.000000 -0.033864
4001.000000 0.007421
4002.000000 -0.034419
4003.000000 0.007419
4004.000000 -0.032369
4005.000000 0.007418
4006.000000 -0.034420
4007.000000 0.007417
4008.000000 -0.068534
4009.000000 0.007417
4010.000000 -0.034423
4011.000000 0.007416
4012.000000 -0.032373
4013.000000 0.007415
4014.000000 -0.034424
4015.000000 0.007414
4016.000000 0.418189
4017.000000 0.007413
4018.000000 -0.034426
4019.000000 0.007412
4020.000000 -0.032376
4021.000000 0.007411
4022.000000 -0.034428
4023.000000 0.007411
4024.000000 -0.068542
4025.000000 0.007409
4026.000000 -0.034430
4027.000000 0.007409
4028.000000 -0.032380
4029.000000 0.007408
4030.000000 -0.034432
4031.000000 0.007407
4032.000000 0.027133
4033.000000 0.007406
4034.000000 -0.034434
4035.000000 0.007405
4036.000000 -0.032384
4037.000000 0.007404
4038.000000 -0.034435
4039.000000 0.007403
4040.000000 -0.068549
4041.000000 0.007403
4042.000000 -0.034437
4043.000000 0.007401
4044.000000 -0.032387
4045.000000 0.007400
4046.000000 -0.034439
4047.000000 0.007400
4048.000000 0.418175
4049.000000 0.007398
4050.000000 -0.034440
4051.000000 0.007397
4052.000000 -0.032391
4053.000000 0.007397
4054.000000 -0.034442
4055.000000 0.007396
4056.000000 -0.068557
4057.000000 0.007395
4058.000000 -0.034444
4059.000000 0.007394
4060.000000 -0.032395
4061.000000 0.007394
4062.000000 -0.034447
4063.000000 0.007393
4064.000000 -0.033894
4065.000000 0.007392
4066.000000 -0.034448
4067.000000 0.007390
4068.000000 -0.032398
4069.000000 0.007390
4070.000000 -0.034450
4071.000000 0.007389
4072.000000 -0.068564
4073.000000 0.007388
4074.000000 -0.034452
4075.000000 0.007387
4076.000000 -0.032402
4077.000000 0.007386
4078.000000 -0.034453
4079.000000 0.007385
4080.000000 0.418160
4081.000000 0.007384
4082.000000 -0.034455
4083.000000 0.007383
4084.000000 -0.032405
4085.000000 0.007382
4086.000000 -0.034457
4087.000000 0.007382
4088.000000 -0.068571
4089.000000 0.007380
4090.000000 -0.034458
4091.000000 0.007379
4092.000000 -0.032409
4093.000000 0.007379
4094.000000 -0.034461
4095.000000 0.007378


==> Plots/SingleRun_Group2/est_inl.dat <==
0.000000 0.939408
1.000000 0.948642
2.000000 0.916036
3.000000 0.925269
4.000000 0.894713
5.000000 0.903945
6.000000 0.871337
7.000000 0.880568
8.000000 0.813847
9.000000 0.823077
10.000000 0.790468
11.000000 0.799697
12.000000 0.769137
13.000000 0.778365
14.000000 0.745754
15.000000 0.754981
16.000000 1.174984
17.000000 1.184210
18.000000 1.151597
19.000000 1.160823
20.000000 1.130260
21.000000 1.139484
22.000000 1.106870
23.000000 1.116093
24.000000 1.049365
25.000000 1.058587
26.000000 1.025971
27.000000 1.035193
28.000000 1.004626
29.000000 1.013847
30.000000 0.981228
31.000000 0.990448
32.000000 0.958383
33.000000 0.967602
34.000000 0.934982
35.000000 0.944200
36.000000 0.913630
37.000000 0.922847
38.000000 0.890225
39.000000 0.899441
40.000000 0.832705
41.000000 0.841921
42.000000 0.809297
43.000000 0.818512
44.000000 0.787938
45.000000 0.797151
46.000000 0.764526
47.000000 0.773739
48.000000 1.193727
49.000000 1.202938
50.000000 1.170311
51.000000 1.179522
52.000000 1.148944
53.000000 1.158154
54.000000 1.125525
55.000000 1.134734
56.000000 1.067991
57.000000 1.077199
58.000000 1.044568
59.000000 1.053776
60.000000 1.023194
61.000000 1.032401
62.000000 0.999768
63.000000 1.008973
64.000000 1.037905
65.000000 1.047110
66.000000 1.014475
67.000000 1.023679
68.000000 0.993094
69.000000 1.002297
70.000000 0.969660
71.000000 0.978862
72.000000 0.912112
73.000000 0.921313
74.000000 0.888674
75.000000 0.897874
76.000000 0.867286
77.000000 0.876485
78.000000 0.843845
79.000000 0.853043
80.000000 1.273017
81.000000 1.282214
82.000000 1.249572
83.000000 1.258769
84.000000 1.228176
85.000000 1.237372
86.000000 1.204728
87.000000 1.213923
88.000000 1.147165
89.000000 1.156359
90.000000 1.123713
91.000000 1.132906
92.000000 1.102310
93.000000 1.111502
94.000000 1.078855
95.000000 1.088046
96.000000 1.055951
97.000000 1.065142
98.000000 1.032492
99.000000 1.041682
100.000000 1.011082
101.000000 1.020270
102.000000 0.987619
103.000000 0.996807
104.000000 0.930042
105.000000 0.939228
106.000000 0.906576
107.000000 0.915761
108.000000 0.885158
109.000000 0.894343
110.000000 0.861688
111.000000 0.870872
112.000000 1.290831
113.000000 1.300014
114.000000 1.267357
115.000000 1.276539
116.000000 1.245932
117.000000 1.255114
118.000000 1.222455
119.000000 1.231636
120.000000 1.164863
121.000000 1.174043
122.000000 1.141383
123.000000 1.150561
124.000000 1.119950
125.000000 1.129128
126.000000 1.096466
127.000000 1.105643
128.000000 1.108974
129.000000 1.118149
130.000000 1.085486
131.000000 1.094661
132.000000 1.064046
133.000000 1.073220
134.000000 1.040555
135.000000 1.049728
136.000000 0.982948
137.000000 0.992120
138.000000 0.959453
139.000000 0.968624
140.000000 0.938006
141.000000 0.947177
142.000000 0.914507
143.000000 0.923677
144.000000 1.343621
145.000000 1.352790
146.000000 1.320119
147.000000 1.329286
148.000000 1.298665
149.000000 1.307831
150.000000 1.275159
151.000000 1.284324
152.000000 1.217538
153.000000 1.226702
154.000000 1.194028
155.000000 1.203192
156.000000 1.172567
157.000000 1.181730
158.000000 1.149053
159.000000 1.158215
160.000000 1.126092
161.000000 1.135253
162.000000 1.102575
163.000000 1.111735
164.000000 1.081106
165.000000 1.090266
166.000000 1.057586
167.000000 1.066744
168.000000 0.999950
169.000000 1.009108
170.000000 0.976426
171.000000 0.985583
172.000000 0.954950
173.000000 0.964106
174.000000 0.931422
175.000000 0.940577
176.000000 1.360507
177.000000 1.369661
178.000000 1.336976
179.000000 1.346129
180.000000 1.315493
181.000000 1.324645
182.000000 1.291958
183.000000 1.301109
184.000000 1.234308
185.000000 1.243458
186.000000 1.210769
187.000000 1.219918
188.000000 1.189279
189.000000 1.198427
190.000000 1.165736
191.000000 1.174884
192.000000 1.203757
193.000000 1.212904
194.000000 1.180211
195.000000 1.189357
196.000000 1.158714
197.000000 1.167859
198.000000 1.135164
199.000000 1.144308
200.000000 1.077500
201.000000 1.086643
202.000000 1.053946
203.000000 1.063088
204.000000 1.032442
205.000000 1.041583
206.000000 1.008885
207.000000 1.018025
208.000000 1.437940
209.000000 1.447080
210.000000 1.414380
211.000000 1.423518
212.000000 1.392868
213.000000 1.402006
214.000000 1.369304
215.000000 1.378440
216.000000 1.311625
217.000000 1.320761
218.000000 1.288057
219.000000 1.297192
220.000000 1.266538
221.000000 1.275672
222.000000 1.242966
223.000000 1.252099
224.000000 1.219947
225.000000 1.229079
226.000000 1.196372
227.000000 1.205503
228.000000 1.174845
229.000000 1.183976
230.000000 1.151267
231.000000 1.160396
232.000000 1.093573
233.000000 1.102702
234.000000 1.069991
235.000000 1.079118
236.000000 1.048457
237.000000 1.057584
238.000000 1.024871
239.000000 1.033997
240.000000 1.453898
241.000000 1.463023
242.000000 1.430308
243.000000 1.439432
244.000000 1.408767
245.000000 1.417891
246.000000 1.385174
247.000000 1.394296
248.000000 1.327466
249.000000 1.336587
250.000000 1.303869
251.000000 1.312990
252.000000 1.282321
253.000000 1.291441
254.000000 1.258721
255.000000 1.267839
256.000000 1.240667
257.000000 1.249784
258.000000 1.217063
259.000000 1.226179
260.000000 1.195507
261.000000 1.204623
262.000000 1.171900
263.000000 1.181015
264.000000 1.114177
265.000000 1.123291
266.000000 1.090566
267.000000 1.099679
268.000000 1.069003
269.000000 1.078115
270.000000 1.045388
271.000000 1.054499
272.000000 1.474386
273.000000 1.483496
274.000000 1.450767
275.000000 1.459877
276.000000 1.429197
277.000000 1.438306
278.000000 1.405575
279.000000 1.414683
280.000000 1.347838
281.000000 1.356945
282.000000 1.324212
283.000000 1.333318
284.000000 1.302635
285.000000 1.311740
286.000000 1.279006
287.000000 1.288110
288.000000 1.255928
289.000000 1.265031
290.000000 1.232295
291.000000 1.241397
292.000000 1.210711
293.000000 1.219812
294.000000 1.187074
295.000000 1.196174
296.000000 1.129322
297.000000 1.138422
298.000000 1.105682
299.000000 1.114780
300.000000 1.084090
301.000000 1.093188
302.000000 1.060446
303.000000 1.069543
304.000000 1.489415
305.000000 1.498511
306.000000 1.465767
307.000000 1.474862
308.000000 1.444168
309.000000 1.453263
310.000000 1.420517
311.000000 1.429610
312.000000 1.362751
313.000000 1.371843
314.000000 1.339096
315.000000 1.348188
316.000000 1.317490
317.000000 1.326581
318.000000 1.293832
319.000000 1.302921
320.000000 1.331737
321.000000 1.340825
322.000000 1.308075
323.000000 1.317162
324.000000 1.286461
325.000000 1.295548
326.000000 1.262795
327.000000 1.271881
328.000000 1.205015
329.000000 1.214100
330.000000 1.181345
331.000000 1.190430
332.000000 1.159725
333.000000 1.168808
334.000000 1.136052
335.000000 1.145134
336.000000 1.564992
337.000000 1.574073
338.000000 1.541315
339.000000 1.550395
340.000000 1.519687
341.000000 1.528767
342.000000 1.496007
343.000000 1.505085
344.000000 1.438212
345.000000 1.447289
346.000000 1.414528
347.000000 1.423605
348.000000 1.392893
349.000000 1.401969
350.000000 1.369205
351.000000 1.378280
352.000000 1.346070
353.000000 1.355144
354.000000 1.322378
355.000000 1.331452
356.000000 1.300736
357.000000 1.309808
358.000000 1.277041
359.000000 1.286113
360.000000 1.219232
361.000000 1.228302
362.000000 1.195533
363.000000 1.204603
364.000000 1.173884
365.000000 1.182952
366.000000 1.150182
367.000000 1.159249
368.000000 1.579092
369.000000 1.588159
370.000000 1.555387
371.000000 1.564453
372.000000 1.533730
373.000000 1.542795
374.000000 1.510020
375.000000 1.519085
376.000000 1.452196
377.000000 1.461260
378.000000 1.428483
379.000000 1.437546
380.000000 1.406819
381.000000 1.415881
382.000000 1.383103
383.000000 1.392163
384.000000 1.395378
385.000000 1.404438
386.000000 1.371658
387.000000 1.380717
388.000000 1.349987
389.000000 1.359045
390.000000 1.326263
391.000000 1.335320
392.000000 1.268425
393.000000 1.277481
394.000000 1.244697
395.000000 1.253752
396.000000 1.223018
397.000000 1.232073
398.000000 1.199287
399.000000 1.208341
400.000000 1.628169
401.000000 1.637221
402.000000 1.604435
403.000000 1.613486
404.000000 1.582749
405.000000 1.591799
406.000000 1.559010
407.000000 1.568060
408.000000 1.501157
409.000000 1.510206
410.000000 1.477415
411.000000 1.486463
412.000000 1.455722
413.000000 1.464769
414.000000 1.431977
415.000000 1.441023
416.000000 1.408783
417.000000 1.417828
418.000000 1.385034
419.000000 1.394078
420.000000 1.363333
421.000000 1.372377
422.000000 1.339581
423.000000 1.348623
424.000000 1.281713
425.000000 1.290754
426.000000 1.257957
427.000000 1.266997
428.000000 1.236249
429.000000 1.245288
430.000000 1.212489
431.000000 1.221528
432.000000 1.641341
433.000000 1.650379
434.000000 1.617578
435.000000 1.626615
436.000000 1.595863
437.000000 1.604899
438.000000 1.572096
439.000000 1.581131
440.000000 1.514213
441.000000 1.523248
442.000000 1.490443
443.000000 1.499476
444.000000 1.468720
445.000000 1.477753
446.000000 1.444946
447.000000 1.453977
448.000000 1.482735
449.000000 1.491765
450.000000 1.458957
451.000000 1.467986
452.000000 1.437227
453.000000 1.446256
454.000000 1.413445
455.000000 1.422473
456.000000 1.355549
457.000000 1.364576
458.000000 1.331763
459.000000 1.340789
460.000000 1.310027
461.000000 1.319052
462.000000 1.286238
463.000000 1.295262
464.000000 1.715061
465.000000 1.724085
466.000000 1.691269
467.000000 1.700291
468.000000 1.669525
469.000000 1.678546
470.000000 1.645728
471.000000 1.654749
472.000000 1.587817
473.000000 1.596837
474.000000 1.564017
475.000000 1.573036
476.000000 1.542266
477.000000 1.551284
478.000000 1.518463
479.000000 1.527480
480.000000 1.495211
481.000000 1.504227
482.000000 1.471404
483.000000 1.480419
484.000000 1.449645
485.000000 1.458659
486.000000 1.425834
487.000000 1.434848
488.000000 1.367909
489.000000 1.376921
490.000000 1.344094
491.000000 1.353106
492.000000 1.322329
493.000000 1.331339
494.000000 1.298511
495.000000 1.307520
496.000000 1.727305
497.000000 1.736314
498.000000 1.703484
499.000000 1.712492
500.000000 1.681711
501.000000 1.690718
502.000000 1.657885
503.000000 1.666891
504.000000 1.599945
505.000000 1.608950
506.000000 1.576116
507.000000 1.585121
508.000000 1.554336
509.000000 1.563339
510.000000 1.530503
511.000000 1.539506
512.000000 1.239980
513.000000 1.248981
514.000000 1.216144
515.000000 1.225144
516.000000 1.194356
517.000000 1.203356
518.000000 1.170516
519.000000 1.179515
520.000000 1.112562
521.000000 1.121559
522.000000 1.088718
523.000000 1.097715
524.000000 1.066923
525.000000 1.075919
526.000000 1.043076
527.000000 1.052072
528.000000 1.471842
529.000000 1.480836
530.000000 1.447991
531.000000 1.456985
532.000000 1.426189
533.000000 1.435182
534.000000 1.402335
535.000000 1.411327
536.000000 1.344366
537.000000 1.353356
538.000000 1.320508
539.000000 1.329498
540.000000 1.298699
541.000000 1.307687
542.000000 1.274837
543.000000 1.283825
544.000000 1.251527
545.000000 1.260514
546.000000 1.227662
547.000000 1.236648
548.000000 1.205846
549.000000 1.214831
550.000000 1.181977
551.000000 1.190961
552.000000 1.123993
553.000000 1.132977
554.000000 1.100121
555.000000 1.109103
556.000000 1.078297
557.000000 1.087279
558.000000 1.054421
559.000000 1.063402
560.000000 1.483158
561.000000 1.492137
562.000000 1.459278
563.000000 1.468257
564.000000 1.437447
565.000000 1.446425
566.000000 1.413564
567.000000 1.422541
568.000000 1.355565
569.000000 1.364542
570.000000 1.331678
571.000000 1.340654
572.000000 1.309840
573.000000 1.318814
574.000000 1.285950
575.000000 1.294923
576.000000 1.323622
577.000000 1.332595
578.000000 1.299728
579.000000 1.308700
580.000000 1.277883
581.000000 1.286854
582.000000 1.253985
583.000000 1.262955
584.000000 1.195972
585.000000 1.204941
586.000000 1.172071
587.000000 1.181039
588.000000 1.150218
589.000000 1.159185
590.000000 1.126313
591.000000 1.135279
592.000000 1.555021
593.000000 1.563986
594.000000 1.531112
595.000000 1.540076
596.000000 1.509252
597.000000 1.518215
598.000000 1.485340
599.000000 1.494302
600.000000 1.427312
601.000000 1.436274
602.000000 1.403396
603.000000 1.412357
604.000000 1.381529
605.000000 1.390489
606.000000 1.357609
607.000000 1.366568
608.000000 1.334242
609.000000 1.343200
610.000000 1.310319
611.000000 1.319276
612.000000 1.288444
613.000000 1.297400
614.000000 1.264517
615.000000 1.273473
616.000000 1.206476
617.000000 1.215430
618.000000 1.182545
619.000000 1.191499
620.000000 1.160663
621.000000 1.169616
622.000000 1.136729
623.000000 1.145681
624.000000 1.565408
625.000000 1.574359
626.000000 1.541470
627.000000 1.550420
628.000000 1.519581
629.000000 1.528530
630.000000 1.495640
631.000000 1.504588
632.000000 1.437583
633.000000 1.446531
634.000000 1.413639
635.000000 1.422585
636.000000 1.391742
637.000000 1.400688
638.000000 1.367794
639.000000 1.376738
640.000000 1.379837
641.000000 1.388781
642.000000 1.355885
643.000000 1.364828
644.000000 1.333981
645.000000 1.342923
646.000000 1.310026
647.000000 1.318966
648.000000 1.251955
649.000000 1.260895
650.000000 1.227995
651.000000 1.236934
652.000000 1.206085
653.000000 1.215023
654.000000 1.182122
655.000000 1.191059
656.000000 1.610771
657.000000 1.619707
658.000000 1.586804
659.000000 1.595740
660.000000 1.564886
661.000000 1.573821
662.000000 1.540916
663.000000 1.549850
664.000000 1.482831
665.000000 1.491763
666.000000 1.458857
667.000000 1.467789
668.000000 1.436931
669.000000 1.445862
670.000000 1.412954
671.000000 1.421884
672.000000 1.389528
673.000000 1.398457
674.000000 1.365547
675.000000 1.374475
676.000000 1.343614
677.000000 1.352542
678.000000 1.319630
679.000000 1.328556
680.000000 1.261530
681.000000 1.270455
682.000000 1.237541
683.000000 1.246466
684.000000 1.215601
685.000000 1.224525
686.000000 1.191609
687.000000 1.200532
688.000000 1.620230
689.000000 1.629152
690.000000 1.596234
691.000000 1.605155
692.000000 1.574287
693.000000 1.583207
694.000000 1.550288
695.000000 1.559207
696.000000 1.492174
697.000000 1.501092
698.000000 1.468171
699.000000 1.477088
700.000000 1.446216
701.000000 1.455133
702.000000 1.422210
703.000000 1.431125
704.000000 1.459767
705.000000 1.468681
706.000000 1.435756
707.000000 1.444670
708.000000 1.413795
709.000000 1.422707
710.000000 1.389781
711.000000 1.398693
712.000000 1.331652
713.000000 1.340563
714.000000 1.307635
715.000000 1.316545
716.000000 1.285666
717.000000 1.294575
718.000000 1.261645
719.000000 1.270553
720.000000 1.690236
721.000000 1.699144
722.000000 1.666211
723.000000 1.675118
724.000000 1.644235
725.000000 1.653141
726.000000 1.620207
727.000000 1.629112
728.000000 1.562064
729.000000 1.570967
730.000000 1.538032
731.000000 1.546935
732.000000 1.516048
733.000000 1.524950
734.000000 1.492013
735.000000 1.500914
736.000000 1.468529
737.000000 1.477429
738.000000 1.444490
739.000000 1.453389
740.000000 1.422499
741.000000 1.431397
742.000000 1.398456
743.000000 1.407354
744.000000 1.340299
745.000000 1.349195
746.000000 1.316252
747.000000 1.325148
748.000000 1.294254
749.000000 1.303149
750.000000 1.270204
751.000000 1.279098
752.000000 1.698767
753.000000 1.707659
754.000000 1.674713
755.000000 1.683605
756.000000 1.652708
757.000000 1.661599
758.000000 1.628650
759.000000 1.637540
760.000000 1.570478
761.000000 1.579367
762.000000 1.546417
763.000000 1.555305
764.000000 1.524405
765.000000 1.533292
766.000000 1.500340
767.000000 1.509227
768.000000 1.481822
769.000000 1.490708
770.000000 1.457754
771.000000 1.466638
772.000000 1.435734
773.000000 1.444618
774.000000 1.411662
775.000000 1.420545
776.000000 1.353476
777.000000 1.362357
778.000000 1.329400
779.000000 1.338281
780.000000 1.307373
781.000000 1.316253
782.000000 1.283294
783.000000 1.292173
784.000000 1.711828
785.000000 1.720706
786.000000 1.687745
787.000000 1.696622
788.000000 1.665711
789.000000 1.674587
790.000000 1.641624
791.000000 1.650500
792.000000 1.583423
793.000000 1.592298
794.000000 1.559333
795.000000 1.568207
796.000000 1.537292
797.000000 1.546164
798.000000 1.513198
799.000000 1.522070
800.000000 1.489656
801.000000 1.498527
802.000000 1.465559
803.000000 1.474429
804.000000 1.443510
805.000000 1.452380
806.000000 1.419409
807.000000 1.428278
808.000000 1.361194
809.000000 1.370061
810.000000 1.337089
811.000000 1.345956
812.000000 1.315033
813.000000 1.323899
814.000000 1.290925
815.000000 1.299790
816.000000 1.719430
817.000000 1.728293
818.000000 1.695318
819.000000 1.704181
820.000000 1.673255
821.000000 1.682117
822.000000 1.649139
823.000000 1.658000
824.000000 1.590909
825.000000 1.599769
826.000000 1.566790
827.000000 1.575649
828.000000 1.544720
829.000000 1.553578
830.000000 1.520597
831.000000 1.529454
832.000000 1.558038
833.000000 1.566894
834.000000 1.533912
835.000000 1.542767
836.000000 1.511834
837.000000 1.520689
838.000000 1.487704
839.000000 1.496558
840.000000 1.429459
841.000000 1.438312
842.000000 1.405326
843.000000 1.414178
844.000000 1.383241
845.000000 1.392092
846.000000 1.359104
847.000000 1.367954
848.000000 1.787579
849.000000 1.796428
850.000000 1.763438
851.000000 1.772287
852.000000 1.741346
853.000000 1.750194
854.000000 1.717202
855.000000 1.726048
856.000000 1.658943
857.000000 1.667788
858.000000 1.634794
859.000000 1.643639
860.000000 1.612695
861.000000 1.621539
862.000000 1.588543
863.000000 1.597386
864.000000 1.564944
865.000000 1.573786
866.000000 1.540788
867.000000 1.549629
868.000000 1.518682
869.000000 1.527522
870.000000 1.494523
871.000000 1.503362
872.000000 1.436249
873.000000 1.445087
874.000000 1.412086
875.000000 1.420924
876.000000 1.389973
877.000000 1.398809
878.000000 1.365806
879.000000 1.374642
880.000000 1.794253
881.000000 1.803088
882.000000 1.770083
883.000000 1.778917
884.000000 1.747962
885.000000 1.756795
886.000000 1.723788
887.000000 1.732621
888.000000 1.665500
889.000000 1.674331
890.000000 1.641323
891.000000 1.650153
892.000000 1.619195
893.000000 1.628024
894.000000 1.595014
895.000000 1.603842
896.000000 1.606826
897.000000 1.615653
898.000000 1.582641
899.000000 1.591468
900.000000 1.560506
901.000000 1.569331
902.000000 1.536318
903.000000 1.545142
904.000000 1.478015
905.000000 1.486839
906.000000 1.453823
907.000000 1.462646
908.000000 1.431680
909.000000 1.440502
910.000000 1.407485
911.000000 1.416306
912.000000 1.835903
913.000000 1.844723
914.000000 1.811704
915.000000 1.820523
916.000000 1.789554
917.000000 1.798372
918.000000 1.765351
919.000000 1.774169
920.000000 1.707034
921.000000 1.715851
922.000000 1.682828
923.000000 1.691644
924.000000 1.660670
925.000000 1.669485
926.000000 1.636461
927.000000 1.645275
928.000000 1.612803
929.000000 1.621616
930.000000 1.588590
931.000000 1.597402
932.000000 1.566425
933.000000 1.575236
934.000000 1.542208
935.000000 1.551018
936.000000 1.483876
937.000000 1.492686
938.000000 1.459656
939.000000 1.468464
940.000000 1.437484
941.000000 1.446291
942.000000 1.413260
943.000000 1.422066
944.000000 1.841648
945.000000 1.850454
946.000000 1.817420
947.000000 1.826225
948.000000 1.795241
949.000000 1.804045
950.000000 1.771010
951.000000 1.779813
952.000000 1.712663
953.000000 1.721465
954.000000 1.688428
955.000000 1.697229
956.000000 1.666242
957.000000 1.675042
958.000000 1.642003
959.000000 1.650802
960.000000 1.679328
961.000000 1.688126
962.000000 1.655085
963.000000 1.663883
964.000000 1.632892
965.000000 1.641688
966.000000 1.608646
967.000000 1.617442
968.000000 1.550285
969.000000 1.559080
970.000000 1.526035
971.000000 1.534829
972.000000 1.503834
973.000000 1.512628
974.000000 1.479581
975.000000 1.488373
976.000000 1.907941
977.000000 1.916732
978.000000 1.883684
979.000000 1.892474
980.000000 1.861476
981.000000 1.870265
982.000000 1.837215
983.000000 1.846004
984.000000 1.778840
985.000000 1.787628
986.000000 1.754576
987.000000 1.763363
988.000000 1.732360
989.000000 1.741146
990.000000 1.708093
991.000000 1.716878
992.000000 1.684377
993.000000 1.693161
994.000000 1.660105
995.000000 1.668889
996.000000 1.637883
997.000000 1.646665
998.000000 1.613608
999.000000 1.622389
1000.000000 1.555218
1001.000000 1.563998
1002.000000 1.530939
1003.000000 1.539719
1004.000000 1.508709
1005.000000 1.517488
1006.000000 1.484427
1007.000000 1.493205
1008.000000 1.912758
1009.000000 1.921534
1010.000000 1.888472
1011.000000 1.897248
1012.000000 1.866235
1013.000000 1.875010
1014.000000 1.841945
1015.000000 1.850719
1016.000000 1.783541
1017.000000 1.792314
1018.000000 1.759248
1019.000000 1.768020
1020.000000 1.737003
1021.000000 1.745775
1022.000000 1.712707
1023.000000 1.721477
1024.000000 1.253887
1025.000000 1.262656
1026.000000 1.229586
1027.000000 1.238355
1028.000000 1.207335
1029.000000 1.216102
1030.000000 1.183031
1031.000000 1.191797
1032.000000 1.124612
1033.000000 1.133378
1034.000000 1.100304
1035.000000 1.109069
1036.000000 1.078045
1037.000000 1.086809
1038.000000 1.053734
1039.000000 1.062497
1040.000000 1.482035
1041.000000 1.490798
1042.000000 1.457721
1043.000000 1.466482
1044.000000 1.435454
1045.000000 1.444215
1046.000000 1.411136
1047.000000 1.419895
1048.000000 1.352702
1049.000000 1.361461
1050.000000 1.328380
1051.000000 1.337138
1052.000000 1.306107
1053.000000 1.314864
1054.000000 1.281781
1055.000000 1.290537
1056.000000 1.258007
1057.000000 1.266762
1058.000000 1.233678
1059.000000 1.242432
1060.000000 1.211397
1061.000000 1.220150
1062.000000 1.187064
1063.000000 1.195816
1064.000000 1.128616
1065.000000 1.137368
1066.000000 1.104280
1067.000000 1.113030
1068.000000 1.081992
1069.000000 1.090741
1070.000000 1.057652
1071.000000 1.066400
1072.000000 1.485924
1073.000000 1.494672
1074.000000 1.461580
1075.000000 1.470327
1076.000000 1.439285
1077.000000 1.448031
1078.000000 1.414937
1079.000000 1.423682
1080.000000 1.356475
1081.000000 1.365219
1082.000000 1.332124
1083.000000 1.340867
1084.000000 1.309821
1085.000000 1.318564
1086.000000 1.285467
1087.000000 1.294208
1088.000000 1.322675
1089.000000 1.331416
1090.000000 1.298317
1091.000000 1.307057
1092.000000 1.276007
1093.000000 1.284746
1094.000000 1.251645
1095.000000 1.260383
1096.000000 1.193168
1097.000000 1.201905
1098.000000 1.168803
1099.000000 1.177539
1100.000000 1.146486
1101.000000 1.155221
1102.000000 1.122117
1103.000000 1.130851
1104.000000 1.550360
1105.000000 1.559093
1106.000000 1.525987
1107.000000 1.534719
1108.000000 1.503663
1109.000000 1.512394
1110.000000 1.479286
1111.000000 1.488017
1112.000000 1.420795
1113.000000 1.429525
1114.000000 1.396415
1115.000000 1.405143
1116.000000 1.374083
1117.000000 1.382811
1118.000000 1.349700
1119.000000 1.358426
1120.000000 1.325868
1121.000000 1.334594
1122.000000 1.301480
1123.000000 1.310205
1124.000000 1.279142
1125.000000 1.287866
1126.000000 1.254750
1127.000000 1.263474
1128.000000 1.196245
1129.000000 1.204967
1130.000000 1.171850
1131.000000 1.180571
1132.000000 1.149504
1133.000000 1.158224
1134.000000 1.125106
1135.000000 1.133825
1136.000000 1.553320
1137.000000 1.562039
1138.000000 1.528918
1139.000000 1.537636
1140.000000 1.506565
1141.000000 1.515282
1142.000000 1.482159
1143.000000 1.490875
1144.000000 1.423639
1145.000000 1.432354
1146.000000 1.399230
1147.000000 1.407944
1148.000000 1.376869
1149.000000 1.385583
1150.000000 1.352457
1151.000000 1.361169
1152.000000 1.364036
1153.000000 1.372748
1154.000000 1.339620
1155.000000 1.348330
1156.000000 1.317252
1157.000000 1.325962
1158.000000 1.292832
1159.000000 1.301541
1160.000000 1.234297
1161.000000 1.243005
1162.000000 1.209873
1163.000000 1.218580
1164.000000 1.187498
1165.000000 1.196204
1166.000000 1.163071
1167.000000 1.171776
1168.000000 1.591256
1169.000000 1.599961
1170.000000 1.566826
1171.000000 1.575529
1172.000000 1.544443
1173.000000 1.553146
1174.000000 1.520009
1175.000000 1.528710
1176.000000 1.461459
1177.000000 1.470160
1178.000000 1.437021
1179.000000 1.445721
1180.000000 1.414632
1181.000000 1.423330
1182.000000 1.390190
1183.000000 1.398888
1184.000000 1.366300
1185.000000 1.374997
1186.000000 1.341855
1187.000000 1.350551
1188.000000 1.319458
1189.000000 1.328153
1190.000000 1.295009
1191.000000 1.303703
1192.000000 1.236445
1193.000000 1.245138
1194.000000 1.211992
1195.000000 1.220685
1196.000000 1.189588
1197.000000 1.198280
1198.000000 1.165132
1199.000000 1.173822
1200.000000 1.593288
1201.000000 1.601978
1202.000000 1.568828
1203.000000 1.577517
1204.000000 1.546417
1205.000000 1.555105
1206.000000 1.521953
1207.000000 1.530640
1208.000000 1.463375
1209.000000 1.472061
1210.000000 1.438908
1211.000000 1.447593
1212.000000 1.416489
1213.000000 1.425174
1214.000000 1.392019
1215.000000 1.400702
1216.000000 1.429111
1217.000000 1.437794
1218.000000 1.404637
1219.000000 1.413318
1220.000000 1.382211
1221.000000 1.390892
1222.000000 1.357733
1223.000000 1.366413
1224.000000 1.299140
1225.000000 1.307819
1226.000000 1.274658
1227.000000 1.283336
1228.000000 1.252225
1229.000000 1.260902
1230.000000 1.227740
1231.000000 1.236416
1232.000000 1.655867
1233.000000 1.664543
1234.000000 1.631379
1235.000000 1.640053
1236.000000 1.608938
1237.000000 1.617612
1238.000000 1.584446
1239.000000 1.593118
1240.000000 1.525838
1241.000000 1.534510
1242.000000 1.501342
1243.000000 1.510013
1244.000000 1.478895
1245.000000 1.487564
1246.000000 1.454395
1247.000000 1.463064
1248.000000 1.430447
1249.000000 1.439115
1250.000000 1.405943
1251.000000 1.414610
1252.000000 1.383489
1253.000000 1.392155
1254.000000 1.358981
1255.000000 1.367647
1256.000000 1.300360
1257.000000 1.309024
1258.000000 1.275849
1259.000000 1.284512
1260.000000 1.253387
1261.000000 1.262049
1262.000000 1.228872
1263.000000 1.237534
1264.000000 1.656971
1265.000000 1.665632
1266.000000 1.632453
1267.000000 1.641113
1268.000000 1.609984
1269.000000 1.618642
1270.000000 1.585462
1271.000000 1.594120
1272.000000 1.526826
1273.000000 1.535483
1274.000000 1.502300
1275.000000 1.510957
1276.000000 1.479824
1277.000000 1.488479
1278.000000 1.455295
1279.000000 1.463949
1280.000000 1.436313
1281.000000 1.444966
1282.000000 1.411780
1283.000000 1.420433
1284.000000 1.389296
1285.000000 1.397948
1286.000000 1.364760
1287.000000 1.373411
1288.000000 1.306109
1289.000000 1.314759
1290.000000 1.281570
1291.000000 1.290219
1292.000000 1.259079
1293.000000 1.267727
1294.000000 1.234535
1295.000000 1.243182
1296.000000 1.662605
1297.000000 1.671251
1298.000000 1.638058
1299.000000 1.646703
1300.000000 1.615559
1301.000000 1.624204
1302.000000 1.591009
1303.000000 1.599652
1304.000000 1.532343
1305.000000 1.540986
1306.000000 1.507789
1307.000000 1.516431
1308.000000 1.485284
1309.000000 1.493924
1310.000000 1.460726
1311.000000 1.469366
1312.000000 1.436720
1313.000000 1.445359
1314.000000 1.412158
1315.000000 1.420796
1316.000000 1.389646
1317.000000 1.398283
1318.000000 1.365080
1319.000000 1.373717
1320.000000 1.306401
1321.000000 1.315036
1322.000000 1.281832
1323.000000 1.290466
1324.000000 1.259312
1325.000000 1.267945
1326.000000 1.234739
1327.000000 1.243372
1328.000000 1.662780
1329.000000 1.671411
1330.000000 1.638204
1331.000000 1.646835
1332.000000 1.615676
1333.000000 1.624306
1334.000000 1.591097
1335.000000 1.599726
1336.000000 1.532402
1337.000000 1.541030
1338.000000 1.507819
1339.000000 1.516446
1340.000000 1.485285
1341.000000 1.493911
1342.000000 1.460698
1343.000000 1.469323
1344.000000 1.497674
1345.000000 1.506299
1346.000000 1.473084
1347.000000 1.481707
1348.000000 1.450542
1349.000000 1.459165
1350.000000 1.425948
1351.000000 1.434570
1352.000000 1.367239
1353.000000 1.375860
1354.000000 1.342641
1355.000000 1.351261
1356.000000 1.320092
1357.000000 1.328711
1358.000000 1.295491
1359.000000 1.304109
1360.000000 1.723502
1361.000000 1.732119
1362.000000 1.698897
1363.000000 1.707514
1364.000000 1.676341
1365.000000 1.684956
1366.000000 1.651732
1367.000000 1.660347
1368.000000 1.593009
1369.000000 1.601622
1370.000000 1.568397
1371.000000 1.577009
1372.000000 1.545833
1373.000000 1.554445
1374.000000 1.521217
1375.000000 1.529828
1376.000000 1.497153
1377.000000 1.505763
1378.000000 1.472534
1379.000000 1.481143
1380.000000 1.449963
1381.000000 1.458571
1382.000000 1.425340
1383.000000 1.433947
1384.000000 1.366602
1385.000000 1.375208
1386.000000 1.341975
1387.000000 1.350580
1388.000000 1.319397
1389.000000 1.328001
1390.000000 1.294767
1391.000000 1.303370
1392.000000 1.722749
1393.000000 1.731352
1394.000000 1.698115
1395.000000 1.706717
1396.000000 1.675530
1397.000000 1.684130
1398.000000 1.650892
1399.000000 1.659492
1400.000000 1.592139
1401.000000 1.600738
1402.000000 1.567498
1403.000000 1.576096
1404.000000 1.544906
1405.000000 1.553503
1406.000000 1.520261
1407.000000 1.528857
1408.000000 1.531608
1409.000000 1.540203
1410.000000 1.506960
1411.000000 1.515554
1412.000000 1.484360
1413.000000 1.492953
1414.000000 1.459708
1415.000000 1.468300
1416.000000 1.400941
1417.000000 1.409532
1418.000000 1.376285
1419.000000 1.384876
1420.000000 1.353678
1421.000000 1.362268
1422.000000 1.329018
1423.000000 1.337607
1424.000000 1.756972
1425.000000 1.765560
1426.000000 1.732309
1427.000000 1.740896
1428.000000 1.709694
1429.000000 1.718281
1430.000000 1.685028
1431.000000 1.693613
1432.000000 1.626246
1433.000000 1.634831
1434.000000 1.601576
1435.000000 1.610160
1436.000000 1.578954
1437.000000 1.587537
1438.000000 1.554280
1439.000000 1.562862
1440.000000 1.530158
1441.000000 1.538739
1442.000000 1.505481
1443.000000 1.514061
1444.000000 1.482852
1445.000000 1.491431
1446.000000 1.458171
1447.000000 1.466749
1448.000000 1.399375
1449.000000 1.407952
1450.000000 1.374690
1451.000000 1.383267
1452.000000 1.352054
1453.000000 1.360629
1454.000000 1.327366
1455.000000 1.335940
1456.000000 1.755290
1457.000000 1.763864
1458.000000 1.730598
1459.000000 1.739171
1460.000000 1.707955
1461.000000 1.716526
1462.000000 1.683259
1463.000000 1.691830
1464.000000 1.624448
1465.000000 1.633018
1466.000000 1.599749
1467.000000 1.608318
1468.000000 1.577099
1469.000000 1.585667
1470.000000 1.552396
1471.000000 1.560963
1472.000000 1.589256
1473.000000 1.597823
1474.000000 1.564550
1475.000000 1.573115
1476.000000 1.541892
1477.000000 1.550456
1478.000000 1.517182
1479.000000 1.525745
1480.000000 1.458357
1481.000000 1.466919
1482.000000 1.433643
1483.000000 1.442205
1484.000000 1.410978
1485.000000 1.419539
1486.000000 1.386260
1487.000000 1.394820
1488.000000 1.814156
1489.000000 1.822715
1490.000000 1.789435
1491.000000 1.797993
1492.000000 1.766762
1493.000000 1.775320
1494.000000 1.742038
1495.000000 1.750594
1496.000000 1.683198
1497.000000 1.691754
1498.000000 1.658470
1499.000000 1.667024
1500.000000 1.635790
1501.000000 1.644344
1502.000000 1.611058
1503.000000 1.619611
1504.000000 1.586878
1505.000000 1.595430
1506.000000 1.562143
1507.000000 1.570694
1508.000000 1.539456
1509.000000 1.548006
1510.000000 1.514717
1511.000000 1.523266
1512.000000 1.455863
1513.000000 1.464411
1514.000000 1.431120
1515.000000 1.439667
1516.000000 1.408426
1517.000000 1.416972
1518.000000 1.383679
1519.000000 1.392225
1520.000000 1.811546
1521.000000 1.820090
1522.000000 1.786795
1523.000000 1.795339
1524.000000 1.764094
1525.000000 1.772637
1526.000000 1.739340
1527.000000 1.747882
1528.000000 1.680472
1529.000000 1.689013
1530.000000 1.655715
1531.000000 1.664255
1532.000000 1.633006
1533.000000 1.641545
1534.000000 1.608245
1535.000000 1.616783
1536.000000 1.316793
1537.000000 1.325330
1538.000000 1.292028
1539.000000 1.300565
1540.000000 1.269312
1541.000000 1.277848
1542.000000 1.244544
1543.000000 1.253079
1544.000000 1.185661
1545.000000 1.194195
1546.000000 1.160889
1547.000000 1.169422
1548.000000 1.138166
1549.000000 1.146698
1550.000000 1.113391
1551.000000 1.121922
1552.000000 1.541228
1553.000000 1.549758
1554.000000 1.516449
1555.000000 1.524978
1556.000000 1.493719
1557.000000 1.502247
1558.000000 1.468936
1559.000000 1.477463
1560.000000 1.410038
1561.000000 1.418565
1562.000000 1.385252
1563.000000 1.393778
1564.000000 1.362515
1565.000000 1.371039
1566.000000 1.337725
1567.000000 1.346248
1568.000000 1.313487
1569.000000 1.322009
1570.000000 1.288693
1571.000000 1.297215
1572.000000 1.265948
1573.000000 1.274469
1574.000000 1.241151
1575.000000 1.249671
1576.000000 1.182239
1577.000000 1.190758
1578.000000 1.157438
1579.000000 1.165956
1580.000000 1.134686
1581.000000 1.143203
1582.000000 1.109881
1583.000000 1.118398
1584.000000 1.537690
1585.000000 1.546205
1586.000000 1.512882
1587.000000 1.521396
1588.000000 1.490122
1589.000000 1.498636
1590.000000 1.465311
1591.000000 1.473823
1592.000000 1.406384
1593.000000 1.414896
1594.000000 1.381569
1595.000000 1.390080
1596.000000 1.358802
1597.000000 1.367312
1598.000000 1.333983
1599.000000 1.342492
1600.000000 1.370728
1601.000000 1.379236
1602.000000 1.345905
1603.000000 1.354412
1604.000000 1.323131
1605.000000 1.331638
1606.000000 1.298305
1607.000000 1.306811
1608.000000 1.239364
1609.000000 1.247869
1610.000000 1.214534
1611.000000 1.223038
1612.000000 1.191753
1613.000000 1.200256
1614.000000 1.166919
1615.000000 1.175421
1616.000000 1.594699
1617.000000 1.603200
1618.000000 1.569862
1619.000000 1.578362
1620.000000 1.547073
1621.000000 1.555572
1622.000000 1.522232
1623.000000 1.530731
1624.000000 1.463277
1625.000000 1.471774
1626.000000 1.438433
1627.000000 1.446929
1628.000000 1.415637
1629.000000 1.424133
1630.000000 1.390789
1631.000000 1.399284
1632.000000 1.366493
1633.000000 1.374987
1634.000000 1.341641
1635.000000 1.350134
1636.000000 1.318838
1637.000000 1.327330
1638.000000 1.293983
1639.000000 1.302474
1640.000000 1.235013
1641.000000 1.243503
1642.000000 1.210154
1643.000000 1.218644
1644.000000 1.187344
1645.000000 1.195832
1646.000000 1.162482
1647.000000 1.170969
1648.000000 1.590232
1649.000000 1.598718
1650.000000 1.565366
1651.000000 1.573851
1652.000000 1.542548
1653.000000 1.551033
1654.000000 1.517679
1655.000000 1.526162
1656.000000 1.458694
1657.000000 1.467177
1658.000000 1.433821
1659.000000 1.442303
1660.000000 1.410996
1661.000000 1.419477
1662.000000 1.386119
1663.000000 1.394599
1664.000000 1.397234
1665.000000 1.405714
1666.000000 1.372354
1667.000000 1.380832
1668.000000 1.349522
1669.000000 1.357999
1670.000000 1.324637
1671.000000 1.333114
1672.000000 1.265638
1673.000000 1.274114
1674.000000 1.240750
1675.000000 1.249225
1676.000000 1.217911
1677.000000 1.226385
1678.000000 1.193020
1679.000000 1.201493
1680.000000 1.620741
1681.000000 1.629213
1682.000000 1.595846
1683.000000 1.604317
1684.000000 1.572999
1685.000000 1.581470
1686.000000 1.548101
1687.000000 1.556570
1688.000000 1.489087
1689.000000 1.497556
1690.000000 1.464185
1691.000000 1.472652
1692.000000 1.441331
1693.000000 1.449798
1694.000000 1.416425
1695.000000 1.424891
1696.000000 1.392071
1697.000000 1.400536
1698.000000 1.367161
1699.000000 1.375625
1700.000000 1.344300
1701.000000 1.352763
1702.000000 1.319387
1703.000000 1.327849
1704.000000 1.260359
1705.000000 1.268820
1706.000000 1.235442
1707.000000 1.243903
1708.000000 1.212574
1709.000000 1.221033
1710.000000 1.187654
1711.000000 1.196112
1712.000000 1.615346
1713.000000 1.623803
1714.000000 1.590422
1715.000000 1.598878
1716.000000 1.567546
1717.000000 1.576002
1718.000000 1.542618
1719.000000 1.551073
1720.000000 1.483576
1721.000000 1.492030
1722.000000 1.458644
1723.000000 1.467098
1724.000000 1.435762
1725.000000 1.444214
1726.000000 1.410827
1727.000000 1.419278
1728.000000 1.447455
1729.000000 1.455906
1730.000000 1.422517
1731.000000 1.430966
1732.000000 1.399627
1733.000000 1.408075
1734.000000 1.374684
1735.000000 1.383132
1736.000000 1.315627
1737.000000 1.324074
1738.000000 1.290681
1739.000000 1.299127
1740.000000 1.267784
1741.000000 1.276229
1742.000000 1.242835
1743.000000 1.251279
1744.000000 1.670498
1745.000000 1.678941
1746.000000 1.645545
1747.000000 1.653987
1748.000000 1.622640
1749.000000 1.631082
1750.000000 1.597684
1751.000000 1.606124
1752.000000 1.538612
1753.000000 1.547051
1754.000000 1.513652
1755.000000 1.522090
1756.000000 1.490740
1757.000000 1.499178
1758.000000 1.465776
1759.000000 1.474213
1760.000000 1.441364
1761.000000 1.449800
1762.000000 1.416396
1763.000000 1.424831
1764.000000 1.393477
1765.000000 1.401911
1766.000000 1.368506
1767.000000 1.376939
1768.000000 1.309420
1769.000000 1.317852
1770.000000 1.284445
1771.000000 1.292876
1772.000000 1.261519
1773.000000 1.269949
1774.000000 1.236540
1775.000000 1.244970
1776.000000 1.664174
1777.000000 1.672603
1778.000000 1.639192
1779.000000 1.647620
1780.000000 1.616259
1781.000000 1.624685
1782.000000 1.591273
1783.000000 1.599699
1784.000000 1.532172
1785.000000 1.540597
1786.000000 1.507183
1787.000000 1.515607
1788.000000 1.484242
1789.000000 1.492665
1790.000000 1.459249
1791.000000 1.467671
1792.000000 1.439803
1793.000000 1.448224
1794.000000 1.414806
1795.000000 1.423226
1796.000000 1.391858
1797.000000 1.400278
1798.000000 1.366858
1799.000000 1.375276
1800.000000 1.307743
1801.000000 1.316160
1802.000000 1.282739
1803.000000 1.291156
1804.000000 1.259783
1805.000000 1.268199
1806.000000 1.234776
1807.000000 1.243191
1808.000000 1.662381
1809.000000 1.670795
1810.000000 1.637370
1811.000000 1.645783
1812.000000 1.614408
1813.000000 1.622820
1814.000000 1.589393
1815.000000 1.597804
1816.000000 1.530263
1817.000000 1.538674
1818.000000 1.505245
1819.000000 1.513654
1820.000000 1.482275
1821.000000 1.490684
1822.000000 1.457253
1823.000000 1.465661
1824.000000 1.432783
1825.000000 1.441190
1826.000000 1.407757
1827.000000 1.416163
1828.000000 1.384780
1829.000000 1.393185
1830.000000 1.359751
1831.000000 1.368155
1832.000000 1.300607
1833.000000 1.309010
1834.000000 1.275574
1835.000000 1.283976
1836.000000 1.252590
1837.000000 1.260991
1838.000000 1.227553
1839.000000 1.235953
1840.000000 1.655129
1841.000000 1.663529
1842.000000 1.630089
1843.000000 1.638488
1844.000000 1.607097
1845.000000 1.615495
1846.000000 1.582054
1847.000000 1.590451
1848.000000 1.522895
1849.000000 1.531291
1850.000000 1.497848
1851.000000 1.506243
1852.000000 1.474849
1853.000000 1.483243
1854.000000 1.449798
1855.000000 1.458191
1856.000000 1.486310
1857.000000 1.494703
1858.000000 1.461256
1859.000000 1.469647
1860.000000 1.438250
1861.000000 1.446640
1862.000000 1.413191
1863.000000 1.421581
1864.000000 1.354018
1865.000000 1.362407
1866.000000 1.328956
1867.000000 1.337344
1868.000000 1.305943
1869.000000 1.314330
1870.000000 1.280877
1871.000000 1.289263
1872.000000 1.708425
1873.000000 1.716810
1874.000000 1.683355
1875.000000 1.691740
1876.000000 1.660335
1877.000000 1.668718
1878.000000 1.635262
1879.000000 1.643644
1880.000000 1.576074
1881.000000 1.584456
1882.000000 1.550998
1883.000000 1.559379
1884.000000 1.527970
1885.000000 1.536350
1886.000000 1.502890
1887.000000 1.511269
1888.000000 1.478362
1889.000000 1.486740
1890.000000 1.453278
1891.000000 1.461655
1892.000000 1.430243
1893.000000 1.438619
1894.000000 1.405156
1895.000000 1.413531
1896.000000 1.345954
1897.000000 1.354328
1898.000000 1.320863
1899.000000 1.329236
1900.000000 1.297821
1901.000000 1.306193
1902.000000 1.272726
1903.000000 1.281098
1904.000000 1.700244
1905.000000 1.708615
1906.000000 1.675146
1907.000000 1.683516
1908.000000 1.652096
1909.000000 1.660465
1910.000000 1.626995
1911.000000 1.635363
1912.000000 1.567778
1913.000000 1.576145
1914.000000 1.542673
1915.000000 1.551039
1916.000000 1.519616
1917.000000 1.527981
1918.000000 1.494507
1919.000000 1.502871
1920.000000 1.505390
1921.000000 1.513753
1922.000000 1.480277
1923.000000 1.488640
1924.000000 1.457213
1925.000000 1.465575
1926.000000 1.432097
1927.000000 1.440457
1928.000000 1.372866
1929.000000 1.381225
1930.000000 1.347746
1931.000000 1.356104
1932.000000 1.324674
1933.000000 1.333032
1934.000000 1.299551
1935.000000 1.307908
1936.000000 1.727040
1937.000000 1.735396
1938.000000 1.701913
1939.000000 1.710268
1940.000000 1.678834
1941.000000 1.687188
1942.000000 1.653703
1943.000000 1.662057
1944.000000 1.594458
1945.000000 1.602810
1946.000000 1.569323
1947.000000 1.577675
1948.000000 1.546237
1949.000000 1.554588
1950.000000 1.521099
1951.000000 1.529449
1952.000000 1.496513
1953.000000 1.504862
1954.000000 1.471371
1955.000000 1.479719
1956.000000 1.448278
1957.000000 1.456625
1958.000000 1.423133
1959.000000 1.431479
1960.000000 1.363873
1961.000000 1.372218
1962.000000 1.338724
1963.000000 1.347068
1964.000000 1.315624
1965.000000 1.323967
1966.000000 1.290471
1967.000000 1.298814
1968.000000 1.717931
1969.000000 1.726273
1970.000000 1.692775
1971.000000 1.701116
1972.000000 1.669667
1973.000000 1.678007
1974.000000 1.644508
1975.000000 1.652846
1976.000000 1.585233
1977.000000 1.593571
1978.000000 1.560069
1979.000000 1.568406
1980.000000 1.536955
1981.000000 1.545291
1982.000000 1.511788
1983.000000 1.520123
1984.000000 1.548184
1985.000000 1.556518
1986.000000 1.523013
1987.000000 1.531347
1988.000000 1.499891
1989.000000 1.508224
1990.000000 1.474717
1991.000000 1.483048
1992.000000 1.415428
1993.000000 1.423758
1994.000000 1.390250
1995.000000 1.398579
1996.000000 1.367120
1997.000000 1.375449
1998.000000 1.341939
1999.000000 1.350267
2000.000000 1.769370
2001.000000 1.777697
2002.000000 1.744185
2003.000000 1.752511
2004.000000 1.721048
2005.000000 1.729373
2006.000000 1.695859
2007.000000 1.704184
2008.000000 1.636555
2009.000000 1.644879
2010.000000 1.611363
2011.000000 1.619686
2012.000000 1.588219
2013.000000 1.596541
2014.000000 1.563023
2015.000000 1.571344
2016.000000 1.538379
2017.000000 1.546699
2018.000000 1.513179
2019.000000 1.521498
2020.000000 1.490028
2021.000000 1.498346
2022.000000 1.464825
2023.000000 1.473142
2024.000000 1.405507
2025.000000 1.413823
2026.000000 1.380300
2027.000000 1.388615
2028.000000 1.357141
2029.000000 1.365456
2030.000000 1.331931
2031.000000 1.340244
2032.000000 1.759333
2033.000000 1.767645
2034.000000 1.734118
2035.000000 1.742430
2036.000000 1.710953
2037.000000 1.719264
2038.000000 1.685735
2039.000000 1.694045
2040.000000 1.626402
2041.000000 1.634711
2042.000000 1.601181
2043.000000 1.609489
2044.000000 1.578008
2045.000000 1.586315
2046.000000 1.552783
2047.000000 1.561089
2048.000000 -0.305494
2049.000000 -0.297189
2050.000000 -0.330723
2051.000000 -0.322419
2052.000000 -0.353903
2053.000000 -0.345600
2054.000000 -0.379135
2055.000000 -0.370833
2056.000000 -0.438483
2057.000000 -0.430181
2058.000000 -0.463719
2059.000000 -0.455418
2060.000000 -0.486906
2061.000000 -0.478606
2062.000000 -0.512146
2063.000000 -0.503847
2064.000000 -0.084772
2065.000000 -0.076474
2066.000000 -0.110016
2067.000000 -0.101719
2068.000000 -0.133210
2069.000000 -0.124914
2070.000000 -0.158457
2071.000000 -0.150162
2072.000000 -0.217819
2073.000000 -0.209525
2074.000000 -0.243069
2075.000000 -0.234776
2076.000000 -0.266271
2077.000000 -0.257979
2078.000000 -0.291525
2079.000000 -0.283234
2080.000000 -0.316228
2081.000000 -0.307937
2082.000000 -0.341485
2083.000000 -0.333196
2084.000000 -0.364694
2085.000000 -0.356406
2086.000000 -0.389956
2087.000000 -0.381668
2088.000000 -0.449332
2089.000000 -0.441045
2090.000000 -0.474597
2091.000000 -0.466311
2092.000000 -0.497813
2093.000000 -0.489528
2094.000000 -0.523082
2095.000000 -0.514798
2096.000000 -0.095738
2097.000000 -0.087454
2098.000000 -0.121010
2099.000000 -0.112728
2100.000000 -0.144234
2101.000000 -0.135952
2102.000000 -0.169510
2103.000000 -0.161229
2104.000000 -0.228901
2105.000000 -0.220621
2106.000000 -0.254180
2107.000000 -0.245901
2108.000000 -0.277411
2109.000000 -0.269133
2110.000000 -0.302694
2111.000000 -0.294417
2112.000000 -0.266414
2113.000000 -0.258137
2114.000000 -0.291700
2115.000000 -0.283425
2116.000000 -0.314939
2117.000000 -0.306664
2118.000000 -0.340229
2119.000000 -0.331955
2120.000000 -0.399634
2121.000000 -0.391362
2122.000000 -0.424928
2123.000000 -0.416656
2124.000000 -0.448174
2125.000000 -0.439903
2126.000000 -0.473471
2127.000000 -0.465201
2128.000000 -0.046156
2129.000000 -0.037887
2130.000000 -0.071457
2131.000000 -0.063189
2132.000000 -0.094710
2133.000000 -0.086443
2134.000000 -0.120015
2135.000000 -0.111749
2136.000000 -0.179435
2137.000000 -0.171169
2138.000000 -0.204743
2139.000000 -0.196479
2140.000000 -0.228003
2141.000000 -0.219739
2142.000000 -0.253315
2143.000000 -0.245053
2144.000000 -0.278075
2145.000000 -0.269814
2146.000000 -0.303391
2147.000000 -0.295130
2148.000000 -0.326658
2149.000000 -0.318398
2150.000000 -0.351978
2151.000000 -0.343719
2152.000000 -0.411412
2153.000000 -0.403154
2154.000000 -0.436735
2155.000000 -0.428478
2156.000000 -0.460009
2157.000000 -0.451753
2158.000000 -0.485336
2159.000000 -0.477081
2160.000000 -0.058050
2161.000000 -0.049795
2162.000000 -0.083380
2163.000000 -0.075127
2164.000000 -0.106662
2165.000000 -0.098409
2166.000000 -0.131996
2167.000000 -0.123744
2168.000000 -0.191445
2169.000000 -0.183194
2170.000000 -0.216782
2171.000000 -0.208532
2172.000000 -0.240071
2173.000000 -0.231822
2174.000000 -0.265412
2175.000000 -0.257164
2176.000000 -0.254761
2177.000000 -0.246514
2178.000000 -0.280106
2179.000000 -0.271860
2180.000000 -0.303402
2181.000000 -0.295157
2182.000000 -0.328750
2183.000000 -0.320506
2184.000000 -0.388214
2185.000000 -0.379970
2186.000000 -0.413566
2187.000000 -0.405323
2188.000000 -0.436869
2189.000000 -0.428627
2190.000000 -0.462225
2191.000000 -0.453984
2192.000000 -0.034968
2193.000000 -0.026728
2194.000000 -0.060327
2195.000000 -0.052088
2196.000000 -0.083638
2197.000000 -0.075400
2198.000000 -0.109001
2199.000000 -0.100763
2200.000000 -0.168478
2201.000000 -0.160242
2202.000000 -0.193845
2203.000000 -0.185609
2204.000000 -0.217163
2205.000000 -0.208928
2206.000000 -0.242533
2207.000000 -0.234299
2208.000000 -0.267351
2209.000000 -0.259119
2210.000000 -0.292725
2211.000000 -0.284493
2212.000000 -0.316050
2213.000000 -0.307819
2214.000000 -0.341428
2215.000000 -0.333198
2216.000000 -0.400920
2217.000000 -0.392691
2218.000000 -0.426301
2219.000000 -0.418073
2220.000000 -0.449633
2221.000000 -0.441406
2222.000000 -0.475018
2223.000000 -0.466792
2224.000000 -0.047790
2225.000000 -0.039565
2226.000000 -0.073178
2227.000000 -0.064954
2228.000000 -0.096518
2229.000000 -0.088294
2230.000000 -0.121910
2231.000000 -0.113687
2232.000000 -0.181417
2233.000000 -0.173195
2234.000000 -0.206812
2235.000000 -0.198591
2236.000000 -0.230159
2237.000000 -0.221939
2238.000000 -0.255558
2239.000000 -0.247339
2240.000000 -0.219394
2241.000000 -0.211176
2242.000000 -0.244797
2243.000000 -0.236580
2244.000000 -0.268151
2245.000000 -0.259935
2246.000000 -0.293557
2247.000000 -0.285342
2248.000000 -0.353079
2249.000000 -0.344864
2250.000000 -0.378489
2251.000000 -0.370275
2252.000000 -0.401850
2253.000000 -0.393637
2254.000000 -0.427264
2255.000000 -0.419052
2256.000000 -0.000065
2257.000000 0.008146
2258.000000 -0.025482
2259.000000 -0.017272
2260.000000 -0.048851
2261.000000 -0.040642
2262.000000 -0.074272
2263.000000 -0.066064
2264.000000 -0.133808
2265.000000 -0.125600
2266.000000 -0.159232
2267.000000 -0.151026
2268.000000 -0.182608
2269.000000 -0.174403
2270.000000 -0.208036
2271.000000 -0.199832
2272.000000 -0.232913
2273.000000 -0.224709
2274.000000 -0.258344
2275.000000 -0.250142
2276.000000 -0.281728
2277.000000 -0.273526
2278.000000 -0.307163
2279.000000 -0.298962
2280.000000 -0.366713
2281.000000 -0.358513
2282.000000 -0.392152
2283.000000 -0.383953
2284.000000 -0.415543
2285.000000 -0.407345
2286.000000 -0.440986
2287.000000 -0.432788
2288.000000 -0.013816
2289.000000 -0.005619
2290.000000 -0.039262
2291.000000 -0.031066
2292.000000 -0.062660
2293.000000 -0.054465
2294.000000 -0.088110
2295.000000 -0.079916
2296.000000 -0.147674
2297.000000 -0.139482
2298.000000 -0.173128
2299.000000 -0.164936
2300.000000 -0.196533
2301.000000 -0.188342
2302.000000 -0.221990
2303.000000 -0.213800
2304.000000 -0.241901
2305.000000 -0.233712
2306.000000 -0.267362
2307.000000 -0.259173
2308.000000 -0.290774
2309.000000 -0.282586
2310.000000 -0.316238
2311.000000 -0.308052
2312.000000 -0.375818
2313.000000 -0.367632
2314.000000 -0.401286
2315.000000 -0.393101
2316.000000 -0.424705
2317.000000 -0.416521
2318.000000 -0.450177
2319.000000 -0.441994
2320.000000 -0.023036
2321.000000 -0.014854
2322.000000 -0.048511
2323.000000 -0.040330
2324.000000 -0.071938
2325.000000 -0.063758
2326.000000 -0.097417
2327.000000 -0.089238
2328.000000 -0.157011
2329.000000 -0.148832
2330.000000 -0.182493
2331.000000 -0.174316
2332.000000 -0.205927
2333.000000 -0.197751
2334.000000 -0.231413
2335.000000 -0.223238
2336.000000 -0.256348
2337.000000 -0.248173
2338.000000 -0.281838
2339.000000 -0.273664
2340.000000 -0.305279
2341.000000 -0.297106
2342.000000 -0.330772
2343.000000 -0.322600
2344.000000 -0.390381
2345.000000 -0.382209
2346.000000 -0.415878
2347.000000 -0.407707
2348.000000 -0.439326
2349.000000 -0.431157
2350.000000 -0.464827
2351.000000 -0.456658
2352.000000 -0.037715
2353.000000 -0.029547
2354.000000 -0.063219
2355.000000 -0.055053
2356.000000 -0.086675
2357.000000 -0.078509
2358.000000 -0.112183
2359.000000 -0.104018
2360.000000 -0.171806
2361.000000 -0.163642
2362.000000 -0.197317
2363.000000 -0.189154
2364.000000 -0.220780
2365.000000 -0.212618
2366.000000 -0.246296
2367.000000 -0.238134
2368.000000 -0.210247
2369.000000 -0.202087
2370.000000 -0.235766
2371.000000 -0.227607
2372.000000 -0.259236
2373.000000 -0.251078
2374.000000 -0.284759
2375.000000 -0.276601
2376.000000 -0.344396
2377.000000 -0.336240
2378.000000 -0.369922
2379.000000 -0.361767
2380.000000 -0.393400
2381.000000 -0.385245
2382.000000 -0.418929
2383.000000 -0.410776
2384.000000 0.008154
2385.000000 0.016306
2386.000000 -0.017380
2387.000000 -0.009228
2388.000000 -0.040865
2389.000000 -0.032713
2390.000000 -0.066402
2391.000000 -0.058251
2392.000000 -0.126053
2393.000000 -0.117904
2394.000000 -0.151594
2395.000000 -0.143446
2396.000000 -0.175086
2397.000000 -0.166938
2398.000000 -0.200630
2399.000000 -0.192484
2400.000000 -0.225623
2401.000000 -0.217477
2402.000000 -0.251170
2403.000000 -0.243026
2404.000000 -0.274670
2405.000000 -0.266526
2406.000000 -0.300221
2407.000000 -0.292078
2408.000000 -0.359888
2409.000000 -0.351745
2410.000000 -0.385443
2411.000000 -0.377301
2412.000000 -0.408949
2413.000000 -0.400809
2414.000000 -0.434508
2415.000000 -0.426368
2416.000000 -0.007454
2417.000000 0.000685
2418.000000 -0.033016
2419.000000 -0.024879
2420.000000 -0.056530
2421.000000 -0.048393
2422.000000 -0.082096
2423.000000 -0.073960
2424.000000 -0.141777
2425.000000 -0.133642
2426.000000 -0.167346
2427.000000 -0.159213
2428.000000 -0.190867
2429.000000 -0.182734
2430.000000 -0.216441
2431.000000 -0.208309
2432.000000 -0.206022
2433.000000 -0.197891
2434.000000 -0.231599
2435.000000 -0.223468
2436.000000 -0.255127
2437.000000 -0.246997
2438.000000 -0.280707
2439.000000 -0.272579
2440.000000 -0.340403
2441.000000 -0.332275
2442.000000 -0.365987
2443.000000 -0.357860
2444.000000 -0.389522
2445.000000 -0.381397
2446.000000 -0.415110
2447.000000 -0.406985
2448.000000 0.011915
2449.000000 0.020039
2450.000000 -0.013677
2451.000000 -0.005554
2452.000000 -0.037219
2453.000000 -0.029097
2454.000000 -0.062814
2455.000000 -0.054693
2456.000000 -0.122524
2457.000000 -0.114404
2458.000000 -0.148123
2459.000000 -0.140003
2460.000000 -0.171673
2461.000000 -0.163554
2462.000000 -0.197275
2463.000000 -0.189157
2464.000000 -0.222325
2465.000000 -0.214209
2466.000000 -0.247931
2467.000000 -0.239816
2468.000000 -0.271489
2469.000000 -0.263374
2470.000000 -0.297098
2471.000000 -0.288984
2472.000000 -0.356823
2473.000000 -0.348709
2474.000000 -0.382436
2475.000000 -0.374323
2476.000000 -0.406000
2477.000000 -0.397889
2478.000000 -0.431617
2479.000000 -0.423507
2480.000000 -0.004621
2481.000000 0.003488
2482.000000 -0.030241
2483.000000 -0.022133
2484.000000 -0.053813
2485.000000 -0.045706
2486.000000 -0.079437
2487.000000 -0.071330
2488.000000 -0.139176
2489.000000 -0.131070
2490.000000 -0.164804
2491.000000 -0.156699
2492.000000 -0.188383
2493.000000 -0.180279
2494.000000 -0.214014
2495.000000 -0.205911
2496.000000 -0.178082
2497.000000 -0.169980
2498.000000 -0.203717
2499.000000 -0.195615
2500.000000 -0.227303
2501.000000 -0.219203
2502.000000 -0.252941
2503.000000 -0.244842
2504.000000 -0.312695
2505.000000 -0.304596
2506.000000 -0.338337
2507.000000 -0.330239
2508.000000 -0.361931
2509.000000 -0.353834
2510.000000 -0.387576
2511.000000 -0.379480
2512.000000 0.039391
2513.000000 0.047486
2514.000000 0.013741
2515.000000 0.021835
2516.000000 -0.009860
2517.000000 -0.001766
2518.000000 -0.035513
2519.000000 -0.027420
2520.000000 -0.095280
2521.000000 -0.087189
2522.000000 -0.120937
2523.000000 -0.112847
2524.000000 -0.144545
2525.000000 -0.136456
2526.000000 -0.170205
2527.000000 -0.162117
2528.000000 -0.195314
2529.000000 -0.187226
2530.000000 -0.220978
2531.000000 -0.212891
2532.000000 -0.244593
2533.000000 -0.236507
2534.000000 -0.270261
2535.000000 -0.262176
2536.000000 -0.330043
2537.000000 -0.321959
2538.000000 -0.355714
2539.000000 -0.347631
2540.000000 -0.379337
2541.000000 -0.371254
2542.000000 -0.405011
2543.000000 -0.396930
2544.000000 0.021926
2545.000000 0.030007
2546.000000 -0.003752
2547.000000 0.004328
2548.000000 -0.027382
2549.000000 -0.019303
2550.000000 -0.053064
2551.000000 -0.044986
2552.000000 -0.112861
2553.000000 -0.104784
2554.000000 -0.138546
2555.000000 -0.130470
2556.000000 -0.162183
2557.000000 -0.154108
2558.000000 -0.187873
2559.000000 -0.179799
2560.000000 -0.480253
2561.000000 -0.472180
2562.000000 -0.505946
2563.000000 -0.497874
2564.000000 -0.529590
2565.000000 -0.521519
2566.000000 -0.555287
2567.000000 -0.547217
2568.000000 -0.615098
2569.000000 -0.607029
2570.000000 -0.640799
2571.000000 -0.632730
2572.000000 -0.664450
2573.000000 -0.656382
2574.000000 -0.690154
2575.000000 -0.682087
2576.000000 -0.263245
2577.000000 -0.255179
2578.000000 -0.288952
2579.000000 -0.280887
2580.000000 -0.312611
2581.000000 -0.304547
2582.000000 -0.338322
2583.000000 -0.330259
2584.000000 -0.398148
2585.000000 -0.390086
2586.000000 -0.423863
2587.000000 -0.415801
2588.000000 -0.447529
2589.000000 -0.439468
2590.000000 -0.473247
2591.000000 -0.465188
2592.000000 -0.498414
2593.000000 -0.490355
2594.000000 -0.524136
2595.000000 -0.516078
2596.000000 -0.547809
2597.000000 -0.539752
2598.000000 -0.573534
2599.000000 -0.565479
2600.000000 -0.633375
2601.000000 -0.625320
2602.000000 -0.659104
2603.000000 -0.651050
2604.000000 -0.682785
2605.000000 -0.674731
2606.000000 -0.708517
2607.000000 -0.700465
2608.000000 -0.281638
2609.000000 -0.273586
2610.000000 -0.307374
2611.000000 -0.299323
2612.000000 -0.331062
2613.000000 -0.323012
2614.000000 -0.356802
2615.000000 -0.348753
2616.000000 -0.416657
2617.000000 -0.408609
2618.000000 -0.442401
2619.000000 -0.434354
2620.000000 -0.466096
2621.000000 -0.458050
2622.000000 -0.491843
2623.000000 -0.483798
2624.000000 -0.456027
2625.000000 -0.447983
2626.000000 -0.481778
2627.000000 -0.473734
2628.000000 -0.505480
2629.000000 -0.497438
2630.000000 -0.531235
2631.000000 -0.523193
2632.000000 -0.591104
2633.000000 -0.583063
2634.000000 -0.616862
2635.000000 -0.608823
2636.000000 -0.640572
2637.000000 -0.632533
2638.000000 -0.666334
2639.000000 -0.658296
2640.000000 -0.239483
2641.000000 -0.231446
2642.000000 -0.265248
2643.000000 -0.257212
2644.000000 -0.288965
2645.000000 -0.280930
2646.000000 -0.314734
2647.000000 -0.306700
2648.000000 -0.374618
2649.000000 -0.366585
2650.000000 -0.400391
2651.000000 -0.392358
2652.000000 -0.424115
2653.000000 -0.416083
2654.000000 -0.449891
2655.000000 -0.441861
2656.000000 -0.475116
2657.000000 -0.467086
2658.000000 -0.500896
2659.000000 -0.492867
2660.000000 -0.524627
2661.000000 -0.516599
2662.000000 -0.550410
2663.000000 -0.542383
2664.000000 -0.610309
2665.000000 -0.602283
2666.000000 -0.636096
2667.000000 -0.628071
2668.000000 -0.659835
2669.000000 -0.651810
2670.000000 -0.685626
2671.000000 -0.677602
2672.000000 -0.258804
2673.000000 -0.250781
2674.000000 -0.284598
2675.000000 -0.276577
2676.000000 -0.308344
2677.000000 -0.300323
2678.000000 -0.334142
2679.000000 -0.326122
2680.000000 -0.394055
2681.000000 -0.386036
2682.000000 -0.419857
2683.000000 -0.411839
2684.000000 -0.443610
2685.000000 -0.435593
2686.000000 -0.469415
2687.000000 -0.461399
2688.000000 -0.459228
2689.000000 -0.451213
2690.000000 -0.485037
2691.000000 -0.477023
2692.000000 -0.508798
2693.000000 -0.500784
2694.000000 -0.534610
2695.000000 -0.526598
2696.000000 -0.594538
2697.000000 -0.586526
2698.000000 -0.620354
2699.000000 -0.612343
2700.000000 -0.644121
2701.000000 -0.636112
2702.000000 -0.669941
2703.000000 -0.661933
2704.000000 -0.243148
2705.000000 -0.235141
2706.000000 -0.268972
2707.000000 -0.260965
2708.000000 -0.292747
2709.000000 -0.284741
2710.000000 -0.318574
2711.000000 -0.310569
2712.000000 -0.378516
2713.000000 -0.370512
2714.000000 -0.404347
2715.000000 -0.396343
2716.000000 -0.428129
2717.000000 -0.420126
2718.000000 -0.453963
2719.000000 -0.445961
2720.000000 -0.479246
2721.000000 -0.471245
2722.000000 -0.505084
2723.000000 -0.497084
2724.000000 -0.528873
2725.000000 -0.520874
2726.000000 -0.554714
2727.000000 -0.546717
2728.000000 -0.614671
2729.000000 -0.606674
2730.000000 -0.640516
2731.000000 -0.632520
2732.000000 -0.664313
2733.000000 -0.656318
2734.000000 -0.690162
2735.000000 -0.682167
2736.000000 -0.263398
2737.000000 -0.255404
2738.000000 -0.289250
2739.000000 -0.281258
2740.000000 -0.313054
2741.000000 -0.305063
2742.000000 -0.338910
2743.000000 -0.330920
2744.000000 -0.398881
2745.000000 -0.390891
2746.000000 -0.424741
2747.000000 -0.416752
2748.000000 -0.448552
2749.000000 -0.440564
2750.000000 -0.474415
2751.000000 -0.466428
2752.000000 -0.438715
2753.000000 -0.430729
2754.000000 -0.464582
2755.000000 -0.456597
2756.000000 -0.488401
2757.000000 -0.480416
2758.000000 -0.514271
2759.000000 -0.506288
2760.000000 -0.574257
2761.000000 -0.566274
2762.000000 -0.600131
2763.000000 -0.592149
2764.000000 -0.623957
2765.000000 -0.615976
2766.000000 -0.649835
2767.000000 -0.641855
2768.000000 -0.223100
2769.000000 -0.215121
2770.000000 -0.248981
2771.000000 -0.241003
2772.000000 -0.272814
2773.000000 -0.264837
2774.000000 -0.298699
2775.000000 -0.290723
2776.000000 -0.358699
2777.000000 -0.350724
2778.000000 -0.384588
2779.000000 -0.376614
2780.000000 -0.408428
2781.000000 -0.400455
2782.000000 -0.434320
2783.000000 -0.426348
2784.000000 -0.459661
2785.000000 -0.451689
2786.000000 -0.485557
2787.000000 -0.477586
2788.000000 -0.509404
2789.000000 -0.501434
2790.000000 -0.535304
2791.000000 -0.527335
2792.000000 -0.595318
2793.000000 -0.587350
2794.000000 -0.621222
2795.000000 -0.613255
2796.000000 -0.645076
2797.000000 -0.637110
2798.000000 -0.670983
2799.000000 -0.663018
2800.000000 -0.244277
2801.000000 -0.236313
2802.000000 -0.270188
2803.000000 -0.262224
2804.000000 -0.294050
2805.000000 -0.286087
2806.000000 -0.319964
2807.000000 -0.312002
2808.000000 -0.379993
2809.000000 -0.372032
2810.000000 -0.405911
2811.000000 -0.397951
2812.000000 -0.429780
2813.000000 -0.421821
2814.000000 -0.455701
2815.000000 -0.447743
2816.000000 -0.476076
2817.000000 -0.468119
2818.000000 -0.502001
2819.000000 -0.494045
2820.000000 -0.525877
2821.000000 -0.517922
2822.000000 -0.551806
2823.000000 -0.543852
2824.000000 -0.611850
2825.000000 -0.603896
2826.000000 -0.637782
2827.000000 -0.629829
2828.000000 -0.661666
2829.000000 -0.653714
2830.000000 -0.687601
2831.000000 -0.679651
2832.000000 -0.260925
2833.000000 -0.252975
2834.000000 -0.286864
2835.000000 -0.278915
2836.000000 -0.310755
2837.000000 -0.302807
2838.000000 -0.336698
2839.000000 -0.328751
2840.000000 -0.396756
2841.000000 -0.388810
2842.000000 -0.422703
2843.000000 -0.414758
2844.000000 -0.446601
2845.000000 -0.438657
2846.000000 -0.472552
2847.000000 -0.464608
2848.000000 -0.497950
2849.000000 -0.490007
2850.000000 -0.523904
2851.000000 -0.515962
2852.000000 -0.547810
2853.000000 -0.539869
2854.000000 -0.573767
2855.000000 -0.565827
2856.000000 -0.633840
2857.000000 -0.625901
2858.000000 -0.659801
2859.000000 -0.651863
2860.000000 -0.683714
2861.000000 -0.675776
2862.000000 -0.709679
2863.000000 -0.701742
2864.000000 -0.283031
2865.000000 -0.275095
2866.000000 -0.308999
2867.000000 -0.301065
2868.000000 -0.332919
2869.000000 -0.324986
2870.000000 -0.358891
2871.000000 -0.350959
2872.000000 -0.418978
2873.000000 -0.411047
2874.000000 -0.444954
2875.000000 -0.437023
2876.000000 -0.468881
2877.000000 -0.460951
2878.000000 -0.494861
2879.000000 -0.486932
2880.000000 -0.459277
2881.000000 -0.451349
2882.000000 -0.485260
2883.000000 -0.477332
2884.000000 -0.509194
2885.000000 -0.501268
2886.000000 -0.535181
2887.000000 -0.527255
2888.000000 -0.595282
2889.000000 -0.587358
2890.000000 -0.621273
2891.000000 -0.613349
2892.000000 -0.645214
2893.000000 -0.637292
2894.000000 -0.671208
2895.000000 -0.663286
2896.000000 -0.244589
2897.000000 -0.236669
2898.000000 -0.270587
2899.000000 -0.262667
2900.000000 -0.294536
2901.000000 -0.286617
2902.000000 -0.320537
2903.000000 -0.312619
2904.000000 -0.380653
2905.000000 -0.372736
2906.000000 -0.406658
2907.000000 -0.398742
2908.000000 -0.430614
2909.000000 -0.422699
2910.000000 -0.456622
2911.000000 -0.448708
2912.000000 -0.482079
2913.000000 -0.474165
2914.000000 -0.508091
2915.000000 -0.500178
2916.000000 -0.532054
2917.000000 -0.524143
2918.000000 -0.558070
2919.000000 -0.550159
2920.000000 -0.618201
2921.000000 -0.610291
2922.000000 -0.644220
2923.000000 -0.636311
2924.000000 -0.668191
2925.000000 -0.660283
2926.000000 -0.694214
2927.000000 -0.686306
2928.000000 -0.267624
2929.000000 -0.259717
2930.000000 -0.293650
2931.000000 -0.285745
2932.000000 -0.317628
2933.000000 -0.309724
2934.000000 -0.343659
2935.000000 -0.335755
2936.000000 -0.403804
2937.000000 -0.395901
2938.000000 -0.429837
2939.000000 -0.421936
2940.000000 -0.453823
2941.000000 -0.445922
2942.000000 -0.479860
2943.000000 -0.471960
2944.000000 -0.469905
2945.000000 -0.462006
2946.000000 -0.495946
2947.000000 -0.488048
2948.000000 -0.519939
2949.000000 -0.512041
2950.000000 -0.545983
2951.000000 -0.538087
2952.000000 -0.606143
2953.000000 -0.598248
2954.000000 -0.632191
2955.000000 -0.624297
2956.000000 -0.656191
2957.000000 -0.648297
2958.000000 -0.682243
2959.000000 -0.674350
2960.000000 -0.255682
2961.000000 -0.247790
2962.000000 -0.281738
2963.000000 -0.273847
2964.000000 -0.305745
2965.000000 -0.297855
2966.000000 -0.331804
2967.000000 -0.323915
2968.000000 -0.391978
2969.000000 -0.384090
2970.000000 -0.418041
2971.000000 -0.410153
2972.000000 -0.442055
2973.000000 -0.434169
2974.000000 -0.468121
2975.000000 -0.460236
2976.000000 -0.493636
2977.000000 -0.485751
2978.000000 -0.519706
2979.000000 -0.511822
2980.000000 -0.543728
2981.000000 -0.535845
2982.000000 -0.569801
2983.000000 -0.561919
2984.000000 -0.629990
2985.000000 -0.622109
2986.000000 -0.656067
2987.000000 -0.648187
2988.000000 -0.680096
2989.000000 -0.672217
2990.000000 -0.706177
2991.000000 -0.698299
2992.000000 -0.279645
2993.000000 -0.271768
2994.000000 -0.305730
2995.000000 -0.297853
2996.000000 -0.329766
2997.000000 -0.321890
2998.000000 -0.355854
2999.000000 -0.347979
3000.000000 -0.416057
3001.000000 -0.408183
3002.000000 -0.442149
3003.000000 -0.434276
3004.000000 -0.466192
3005.000000 -0.458320
3006.000000 -0.492287
3007.000000 -0.484416
3008.000000 -0.456819
3009.000000 -0.448949
3010.000000 -0.482918
3011.000000 -0.475049
3012.000000 -0.506969
3013.000000 -0.499101
3014.000000 -0.533072
3015.000000 -0.525204
3016.000000 -0.593289
3017.000000 -0.585423
3018.000000 -0.619396
3019.000000 -0.611530
3020.000000 -0.643453
3021.000000 -0.635589
3022.000000 -0.669563
3023.000000 -0.661699
3024.000000 -0.243060
3025.000000 -0.235198
3026.000000 -0.269174
3027.000000 -0.261312
3028.000000 -0.293239
3029.000000 -0.285378
3030.000000 -0.319356
3031.000000 -0.311496
3032.000000 -0.379588
3033.000000 -0.371729
3034.000000 -0.405709
3035.000000 -0.397851
3036.000000 -0.429781
3037.000000 -0.421924
3038.000000 -0.455906
3039.000000 -0.448049
3040.000000 -0.481478
3041.000000 -0.473623
3042.000000 -0.507607
3043.000000 -0.499752
3044.000000 -0.531686
3045.000000 -0.523832
3046.000000 -0.557818
3047.000000 -0.549965
3048.000000 -0.618064
3049.000000 -0.610212
3050.000000 -0.644200
3051.000000 -0.636349
3052.000000 -0.668286
3053.000000 -0.660436
3054.000000 -0.694425
3055.000000 -0.686576
3056.000000 -0.267952
3057.000000 -0.260103
3058.000000 -0.294094
3059.000000 -0.286247
3060.000000 -0.318188
3061.000000 -0.310342
3062.000000 -0.344335
3063.000000 -0.336489
3064.000000 -0.404596
3065.000000 -0.396751
3066.000000 -0.430745
3067.000000 -0.422902
3068.000000 -0.454847
3069.000000 -0.447004
3070.000000 -0.481000
3071.000000 -0.473158
3072.000000 -0.941677
3073.000000 -0.933836
3074.000000 -0.967834
3075.000000 -0.959994
3076.000000 -0.991942
3077.000000 -0.984103
3078.000000 -1.018103
3079.000000 -1.010265
3080.000000 -1.078379
3081.000000 -1.070541
3082.000000 -1.104543
3083.000000 -1.096707
3084.000000 -1.128659
3085.000000 -1.120823
3086.000000 -1.154827
3087.000000 -1.146992
3088.000000 -0.728382
3089.000000 -0.720548
3090.000000 -0.754554
3091.000000 -0.746721
3092.000000 -0.778677
3093.000000 -0.770845
3094.000000 -0.804852
3095.000000 -0.797021
3096.000000 -0.865142
3097.000000 -0.857312
3098.000000 -0.891321
3099.000000 -0.883492
3100.000000 -0.915451
3101.000000 -0.907623
3102.000000 -0.941634
3103.000000 -0.933806
3104.000000 -0.967264
3105.000000 -0.959438
3106.000000 -0.993450
3107.000000 -0.985625
3108.000000 -1.017588
3109.000000 -1.009763
3110.000000 -1.043778
3111.000000 -1.035954
3112.000000 -1.104082
3113.000000 -1.096259
3114.000000 -1.130276
3115.000000 -1.122454
3116.000000 -1.154420
3117.000000 -1.146599
3118.000000 -1.180617
3119.000000 -1.172797
3120.000000 -0.754202
3121.000000 -0.746382
3122.000000 -0.780402
3123.000000 -0.772584
3124.000000 -0.804554
3125.000000 -0.796737
3126.000000 -0.830759
3127.000000 -0.822942
3128.000000 -0.891078
3129.000000 -0.883262
3130.000000 -0.917286
3131.000000 -0.909471
3132.000000 -0.941445
3133.000000 -0.933631
3134.000000 -0.967656
3135.000000 -0.959843
3136.000000 -0.932304
3137.000000 -0.924492
3138.000000 -0.958520
3139.000000 -0.950708
3140.000000 -0.982686
3141.000000 -0.974876
3142.000000 -1.008905
3143.000000 -1.001095
3144.000000 -1.069238
3145.000000 -1.061430
3146.000000 -1.095461
3147.000000 -1.087653
3148.000000 -1.119635
3149.000000 -1.111828
3150.000000 -1.145861
3151.000000 -1.138055
3152.000000 -0.719474
3153.000000 -0.711669
3154.000000 -0.745704
3155.000000 -0.737900
3156.000000 -0.769885
3157.000000 -0.762082
3158.000000 -0.796118
3159.000000 -0.788316
3160.000000 -0.856466
3161.000000 -0.848665
3162.000000 -0.882703
3163.000000 -0.874903
3164.000000 -0.906891
3165.000000 -0.899092
3166.000000 -0.933132
3167.000000 -0.925333
3168.000000 -0.958820
3169.000000 -0.951023
3170.000000 -0.985064
3171.000000 -0.977268
3172.000000 -1.009260
3173.000000 -1.001464
3174.000000 -1.035508
3175.000000 -1.027713
3176.000000 -1.095870
3177.000000 -1.088076
3178.000000 -1.122122
3179.000000 -1.114329
3180.000000 -1.146325
3181.000000 -1.138532
3182.000000 -1.172580
3183.000000 -1.164788
3184.000000 -0.746222
3185.000000 -0.738432
3186.000000 -0.772481
3187.000000 -0.764691
3188.000000 -0.796691
3189.000000 -0.788902
3190.000000 -0.822953
3191.000000 -0.815165
3192.000000 -0.883330
3193.000000 -0.875543
3194.000000 -0.909596
3195.000000 -0.901810
3196.000000 -0.933813
3197.000000 -0.926028
3198.000000 -0.960083
3199.000000 -0.952299
3200.000000 -0.950360
3201.000000 -0.942577
3202.000000 -0.976633
3203.000000 -0.968851
3204.000000 -1.000858
3205.000000 -0.993076
3206.000000 -1.027135
3207.000000 -1.019354
3208.000000 -1.087526
3209.000000 -1.079747
3210.000000 -1.113807
3211.000000 -1.106028
3212.000000 -1.138038
3213.000000 -1.130261
3214.000000 -1.164322
3215.000000 -1.156546
3216.000000 -0.737994
3217.000000 -0.730218
3218.000000 -0.764281
3219.000000 -0.756507
3220.000000 -0.788520
3221.000000 -0.780746
3222.000000 -0.814812
3223.000000 -0.807039
3224.000000 -0.875218
3225.000000 -0.867446
3226.000000 -0.901513
3227.000000 -0.893742
3228.000000 -0.925759
3229.000000 -0.917989
3230.000000 -0.952058
3231.000000 -0.944288
3232.000000 -0.977804
3233.000000 -0.970036
3234.000000 -1.004106
3235.000000 -0.996339
3236.000000 -1.028360
3237.000000 -1.020593
3238.000000 -1.054666
3239.000000 -1.046900
3240.000000 -1.115086
3241.000000 -1.107322
3242.000000 -1.141396
3243.000000 -1.133632
3244.000000 -1.165657
3245.000000 -1.157894
3246.000000 -1.191970
3247.000000 -1.184208
3248.000000 -0.765670
3249.000000 -0.757909
3250.000000 -0.791987
3251.000000 -0.784226
3252.000000 -0.816255
3253.000000 -0.808495
3254.000000 -0.842575
3255.000000 -0.834817
3256.000000 -0.903010
3257.000000 -0.895253
3258.000000 -0.929334
3259.000000 -0.921577
3260.000000 -0.953610
3261.000000 -0.945854
3262.000000 -0.979937
3263.000000 -0.972182
3264.000000 -0.944701
3265.000000 -0.936947
3266.000000 -0.971032
3267.000000 -0.963279
3268.000000 -0.995315
3269.000000 -0.987563
3270.000000 -1.021650
3271.000000 -1.013898
3272.000000 -1.082099
3273.000000 -1.074349
3274.000000 -1.108438
3275.000000 -1.100688
3276.000000 -1.132728
3277.000000 -1.124979
3278.000000 -1.159070
3279.000000 -1.151322
3280.000000 -0.732799
3281.000000 -0.725052
3282.000000 -0.759145
3283.000000 -0.751399
3284.000000 -0.783442
3285.000000 -0.775697
3286.000000 -0.809791
3287.000000 -0.802047
3288.000000 -0.870255
3289.000000 -0.862512
3290.000000 -0.896608
3291.000000 -0.888866
3292.000000 -0.920913
3293.000000 -0.913171
3294.000000 -0.947269
3295.000000 -0.939529
3296.000000 -0.973074
3297.000000 -0.965334
3298.000000 -0.999434
3299.000000 -0.991695
3300.000000 -1.023746
3301.000000 -1.016008
3302.000000 -1.050109
3303.000000 -1.042373
3304.000000 -1.110588
3305.000000 -1.102852
3306.000000 -1.136956
3307.000000 -1.129221
3308.000000 -1.161274
3309.000000 -1.153540
3310.000000 -1.187645
3311.000000 -1.179912
3312.000000 -0.761404
3313.000000 -0.753671
3314.000000 -0.787779
3315.000000 -0.780047
3316.000000 -0.812105
3317.000000 -0.804374
3318.000000 -0.838483
3319.000000 -0.830753
3320.000000 -0.898976
3321.000000 -0.891247
3322.000000 -0.925358
3323.000000 -0.917630
3324.000000 -0.949691
3325.000000 -0.941964
3326.000000 -0.976077
3327.000000 -0.968351
3328.000000 -0.996916
3329.000000 -0.989191
3330.000000 -1.023305
3331.000000 -1.015581
3332.000000 -1.047646
3333.000000 -1.039923
3334.000000 -1.074039
3335.000000 -1.066316
3336.000000 -1.134546
3337.000000 -1.126825
3338.000000 -1.160943
3339.000000 -1.153222
3340.000000 -1.185291
3341.000000 -1.177571
3342.000000 -1.211691
3343.000000 -1.203972
3344.000000 -0.785478
3345.000000 -0.777760
3346.000000 -0.811882
3347.000000 -0.804165
3348.000000 -0.836237
3349.000000 -0.828521
3350.000000 -0.862644
3351.000000 -0.854929
3352.000000 -0.923166
3353.000000 -0.915452
3354.000000 -0.949577
3355.000000 -0.941864
3356.000000 -0.973940
3357.000000 -0.966227
3358.000000 -1.000354
3359.000000 -0.992643
3360.000000 -1.026217
3361.000000 -1.018506
3362.000000 -1.052635
3363.000000 -1.044926
3364.000000 -1.077005
3365.000000 -1.069296
3366.000000 -1.103427
3367.000000 -1.095719
3368.000000 -1.163963
3369.000000 -1.156256
3370.000000 -1.190389
3371.000000 -1.182683
3372.000000 -1.214766
3373.000000 -1.207061
3374.000000 -1.241195
3375.000000 -1.233491
3376.000000 -0.815011
3377.000000 -0.807308
3378.000000 -0.841444
3379.000000 -0.833742
3380.000000 -0.865828
3381.000000 -0.858127
3382.000000 -0.892264
3383.000000 -0.884564
3384.000000 -0.952816
3385.000000 -0.945116
3386.000000 -0.979256
3387.000000 -0.971557
3388.000000 -1.003647
3389.000000 -0.995949
3390.000000 -1.030091
3391.000000 -1.022394
3392.000000 -0.994971
3393.000000 -0.987275
3394.000000 -1.021418
3395.000000 -1.013723
3396.000000 -1.045816
3397.000000 -1.038122
3398.000000 -1.072267
3399.000000 -1.064574
3400.000000 -1.132833
3401.000000 -1.125141
3402.000000 -1.159288
3403.000000 -1.151596
3404.000000 -1.183693
3405.000000 -1.176003
3406.000000 -1.210151
3407.000000 -1.202462
3408.000000 -0.783997
3409.000000 -0.776308
3410.000000 -0.810459
3411.000000 -0.802771
3412.000000 -0.834872
3413.000000 -0.827185
3414.000000 -0.861337
3415.000000 -0.853651
3416.000000 -0.921917
3417.000000 -0.914232
3418.000000 -0.948386
3419.000000 -0.940702
3420.000000 -0.972807
3421.000000 -0.965123
3422.000000 -0.999279
3423.000000 -0.991597
3424.000000 -1.025200
3425.000000 -1.017519
3426.000000 -1.051676
3427.000000 -1.043996
3428.000000 -1.076104
3429.000000 -1.068424
3430.000000 -1.102584
3431.000000 -1.094905
3432.000000 -1.163179
3433.000000 -1.155501
3434.000000 -1.189662
3435.000000 -1.181985
3436.000000 -1.214097
3437.000000 -1.206421
3438.000000 -1.240584
3439.000000 -1.232909
3440.000000 -0.814458
3441.000000 -0.806784
3442.000000 -0.840949
3443.000000 -0.833276
3444.000000 -0.865391
3445.000000 -0.857719
3446.000000 -0.891886
3447.000000 -0.884214
3448.000000 -0.952495
3449.000000 -0.944824
3450.000000 -0.978993
3451.000000 -0.971323
3452.000000 -1.003442
3453.000000 -0.995773
3454.000000 -1.029944
3455.000000 -1.022276
3456.000000 -1.020453
3457.000000 -1.012786
3458.000000 -1.046959
3459.000000 -1.039292
3460.000000 -1.071415
3461.000000 -1.063750
3462.000000 -1.097924
3463.000000 -1.090260
3464.000000 -1.158548
3465.000000 -1.150884
3466.000000 -1.185060
3467.000000 -1.177398
3468.000000 -1.209524
3469.000000 -1.201863
3470.000000 -1.236040
3471.000000 -1.228380
3472.000000 -0.809944
3473.000000 -0.802284
3474.000000 -0.836464
3475.000000 -0.828805
3476.000000 -0.860935
3477.000000 -0.853277
3478.000000 -0.887458
3479.000000 -0.879801
3480.000000 -0.948096
3481.000000 -0.940440
3482.000000 -0.974623
3483.000000 -0.966968
3484.000000 -0.999102
3485.000000 -0.991447
3486.000000 -1.025632
3487.000000 -1.017979
3488.000000 -1.051611
3489.000000 -1.043959
3490.000000 -1.078145
3491.000000 -1.070494
3492.000000 -1.102631
3493.000000 -1.094980
3494.000000 -1.129169
3495.000000 -1.121519
3496.000000 -1.189822
3497.000000 -1.182173
3498.000000 -1.216363
3499.000000 -1.208715
3500.000000 -1.240856
3501.000000 -1.233209
3502.000000 -1.267401
3503.000000 -1.259755
3504.000000 -0.841334
3505.000000 -0.833688
3506.000000 -0.867882
3507.000000 -0.860238
3508.000000 -0.892383
3509.000000 -0.884739
3510.000000 -0.918935
3511.000000 -0.911292
3512.000000 -0.979602
3513.000000 -0.971961
3514.000000 -1.006158
3515.000000 -0.998518
3516.000000 -1.030666
3517.000000 -1.023026
3518.000000 -1.057225
3519.000000 -1.049586
3520.000000 -1.022221
3521.000000 -1.014583
3522.000000 -1.048785
3523.000000 -1.041148
3524.000000 -1.073299
3525.000000 -1.065663
3526.000000 -1.099866
3527.000000 -1.092231
3528.000000 -1.160548
3529.000000 -1.152914
3530.000000 -1.187119
3531.000000 -1.179485
3532.000000 -1.211641
3533.000000 -1.204008
3534.000000 -1.238215
3535.000000 -1.230583
3536.000000 -0.812176
3537.000000 -0.804545
3538.000000 -0.838754
3539.000000 -0.831124
3540.000000 -0.863283
3541.000000 -0.855654
3542.000000 -0.889864
3543.000000 -0.882236
3544.000000 -0.950561
3545.000000 -0.942934
3546.000000 -0.977146
3547.000000 -0.969520
3548.000000 -1.001682
3549.000000 -0.994057
3550.000000 -1.028271
3551.000000 -1.020646
3552.000000 -1.054308
3553.000000 -1.046684
3554.000000 -1.080900
3555.000000 -1.073277
3556.000000 -1.105444
3557.000000 -1.097822
3558.000000 -1.132040
3559.000000 -1.124419
3560.000000 -1.192750
3561.000000 -1.185130
3562.000000 -1.219350
3563.000000 -1.211731
3564.000000 -1.243901
3565.000000 -1.236283
3566.000000 -1.270504
3567.000000 -1.262887
3568.000000 -0.844494
3569.000000 -0.836878
3570.000000 -0.871101
3571.000000 -0.863486
3572.000000 -0.895659
3573.000000 -0.888045
3574.000000 -0.922270
3575.000000 -0.914656
3576.000000 -0.982995
3577.000000 -0.975382
3578.000000 -1.009609
3579.000000 -1.001997
3580.000000 -1.034175
3581.000000 -1.026564
3582.000000 -1.060792
3583.000000 -1.053182
3584.000000 -1.354101
3585.000000 -1.346492
3586.000000 -1.380722
3587.000000 -1.373114
3588.000000 -1.405295
3589.000000 -1.397688
3590.000000 -1.431920
3591.000000 -1.424314
3592.000000 -1.492660
3593.000000 -1.485054
3594.000000 -1.519288
3595.000000 -1.511684
3596.000000 -1.543868
3597.000000 -1.536265
3598.000000 -1.570500
3599.000000 -1.562898
3600.000000 -1.144520
3601.000000 -1.136918
3602.000000 -1.171156
3603.000000 -1.163555
3604.000000 -1.195743
3605.000000 -1.188143
3606.000000 -1.222382
3607.000000 -1.214783
3608.000000 -1.283137
3609.000000 -1.275539
3610.000000 -1.309780
3611.000000 -1.302182
3612.000000 -1.334374
3613.000000 -1.326778
3614.000000 -1.361021
3615.000000 -1.353425
3616.000000 -1.387116
3617.000000 -1.379521
3618.000000 -1.413766
3619.000000 -1.406172
3620.000000 -1.438368
3621.000000 -1.430775
3622.000000 -1.465022
3623.000000 -1.457430
3624.000000 -1.525790
3625.000000 -1.518200
3626.000000 -1.552448
3627.000000 -1.544858
3628.000000 -1.577057
3629.000000 -1.569468
3630.000000 -1.603718
3631.000000 -1.596130
3632.000000 -1.177767
3633.000000 -1.170179
3634.000000 -1.204431
3635.000000 -1.196845
3636.000000 -1.229048
3637.000000 -1.221462
3638.000000 -1.255716
3639.000000 -1.248131
3640.000000 -1.316499
3641.000000 -1.308916
3642.000000 -1.343171
3643.000000 -1.335589
3644.000000 -1.367795
3645.000000 -1.360213
3646.000000 -1.394471
3647.000000 -1.386890
3648.000000 -1.359583
3649.000000 -1.352003
3650.000000 -1.386262
3651.000000 -1.378683
3652.000000 -1.410893
3653.000000 -1.403315
3654.000000 -1.437576
3655.000000 -1.429998
3656.000000 -1.498374
3657.000000 -1.490797
3658.000000 -1.525060
3659.000000 -1.517485
3660.000000 -1.549698
3661.000000 -1.542124
3662.000000 -1.576388
3663.000000 -1.568815
3664.000000 -1.150466
3665.000000 -1.142893
3666.000000 -1.177160
3667.000000 -1.169588
3668.000000 -1.201805
3669.000000 -1.194234
3670.000000 -1.228502
3671.000000 -1.220932
3672.000000 -1.289315
3673.000000 -1.281745
3674.000000 -1.316016
3675.000000 -1.308447
3676.000000 -1.340668
3677.000000 -1.333101
3678.000000 -1.367373
3679.000000 -1.359806
3680.000000 -1.393526
3681.000000 -1.385960
3682.000000 -1.420234
3683.000000 -1.412669
3684.000000 -1.444894
3685.000000 -1.437330
3686.000000 -1.471606
3687.000000 -1.464043
3688.000000 -1.532433
3689.000000 -1.524871
3690.000000 -1.559148
3691.000000 -1.551587
3692.000000 -1.583815
3693.000000 -1.576255
3694.000000 -1.610534
3695.000000 -1.602975
3696.000000 -1.184641
3697.000000 -1.177083
3698.000000 -1.211364
3699.000000 -1.203806
3700.000000 -1.236038
3701.000000 -1.228481
3702.000000 -1.262764
3703.000000 -1.255209
3704.000000 -1.323606
3705.000000 -1.316051
3706.000000 -1.350336
3707.000000 -1.342782
3708.000000 -1.375017
3709.000000 -1.367464
3710.000000 -1.401751
3711.000000 -1.394199
3712.000000 -1.392492
3713.000000 -1.384942
3714.000000 -1.419230
3715.000000 -1.411680
3716.000000 -1.443919
3717.000000 -1.436369
3718.000000 -1.470660
3719.000000 -1.463111
3720.000000 -1.531515
3721.000000 -1.523968
3722.000000 -1.558260
3723.000000 -1.550714
3724.000000 -1.582956
3725.000000 -1.575410
3726.000000 -1.609704
3727.000000 -1.602160
3728.000000 -1.183840
3729.000000 -1.176296
3730.000000 -1.210592
3731.000000 -1.203049
3732.000000 -1.235295
3733.000000 -1.227753
3734.000000 -1.262050
3735.000000 -1.254509
3736.000000 -1.322921
3737.000000 -1.315381
3738.000000 -1.349680
3739.000000 -1.342141
3740.000000 -1.374390
3741.000000 -1.366852
3742.000000 -1.401153
3743.000000 -1.393616
3744.000000 -1.427364
3745.000000 -1.419827
3746.000000 -1.454130
3747.000000 -1.446595
3748.000000 -1.478848
3749.000000 -1.471313
3750.000000 -1.505618
3751.000000 -1.498084
3752.000000 -1.566503
3753.000000 -1.558970
3754.000000 -1.593276
3755.000000 -1.585744
3756.000000 -1.618001
3757.000000 -1.610470
3758.000000 -1.644779
3759.000000 -1.637248
3760.000000 -1.218943
3761.000000 -1.211414
3762.000000 -1.245724
3763.000000 -1.238196
3764.000000 -1.270456
3765.000000 -1.262929
3766.000000 -1.297241
3767.000000 -1.289714
3768.000000 -1.358140
3769.000000 -1.350614
3770.000000 -1.384928
3771.000000 -1.377404
3772.000000 -1.409668
3773.000000 -1.402144
3774.000000 -1.436459
3775.000000 -1.428937
3776.000000 -1.401688
3777.000000 -1.394166
3778.000000 -1.428483
3779.000000 -1.420962
3780.000000 -1.453230
3781.000000 -1.445710
3782.000000 -1.480029
3783.000000 -1.472510
3784.000000 -1.540943
3785.000000 -1.533424
3786.000000 -1.567745
3787.000000 -1.560228
3788.000000 -1.592499
3789.000000 -1.584983
3790.000000 -1.619306
3791.000000 -1.611790
3792.000000 -1.193499
3793.000000 -1.185984
3794.000000 -1.220309
3795.000000 -1.212795
3796.000000 -1.245070
3797.000000 -1.237557
3798.000000 -1.271884
3799.000000 -1.264372
3800.000000 -1.332812
3801.000000 -1.325301
3802.000000 -1.359629
3803.000000 -1.352119
3804.000000 -1.384398
3805.000000 -1.376888
3806.000000 -1.411218
3807.000000 -1.403710
3808.000000 -1.437487
3809.000000 -1.429980
3810.000000 -1.464312
3811.000000 -1.456805
3812.000000 -1.489088
3813.000000 -1.481582
3814.000000 -1.515916
3815.000000 -1.508411
3816.000000 -1.576858
3817.000000 -1.569355
3818.000000 -1.603690
3819.000000 -1.596187
3820.000000 -1.628473
3821.000000 -1.620971
3822.000000 -1.655308
3823.000000 -1.647807
3824.000000 -1.229531
3825.000000 -1.222031
3826.000000 -1.256370
3827.000000 -1.248870
3828.000000 -1.281160
3829.000000 -1.273662
3830.000000 -1.308003
3831.000000 -1.300505
3832.000000 -1.368960
3833.000000 -1.361463
3834.000000 -1.395806
3835.000000 -1.388310
3836.000000 -1.420604
3837.000000 -1.413109
3838.000000 -1.447453
3839.000000 -1.439959
3840.000000 -1.468757
3841.000000 -1.461264
3842.000000 -1.495610
3843.000000 -1.488118
3844.000000 -1.520415
3845.000000 -1.512924
3846.000000 -1.547272
3847.000000 -1.539782
3848.000000 -1.608244
3849.000000 -1.600754
3850.000000 -1.635104
3851.000000 -1.627616
3852.000000 -1.659916
3853.000000 -1.652429
3854.000000 -1.686781
3855.000000 -1.679294
3856.000000 -1.261032
3857.000000 -1.253547
3858.000000 -1.287900
3859.000000 -1.280415
3860.000000 -1.312719
3861.000000 -1.305235
3862.000000 -1.339591
3863.000000 -1.332108
3864.000000 -1.400577
3865.000000 -1.393095
3866.000000 -1.427452
3867.000000 -1.419971
3868.000000 -1.452279
3869.000000 -1.444799
3870.000000 -1.479158
3871.000000 -1.471678
3872.000000 -1.505485
3873.000000 -1.498006
3874.000000 -1.532367
3875.000000 -1.524890
3876.000000 -1.557201
3877.000000 -1.549724
3878.000000 -1.584087
3879.000000 -1.576611
3880.000000 -1.645088
3881.000000 -1.637613
3882.000000 -1.671977
3883.000000 -1.664504
3884.000000 -1.696818
3885.000000 -1.689345
3886.000000 -1.723712
3887.000000 -1.716240
3888.000000 -1.297992
3889.000000 -1.290521
3890.000000 -1.324889
3891.000000 -1.317419
3892.000000 -1.349738
3893.000000 -1.342268
3894.000000 -1.376638
3895.000000 -1.369170
3896.000000 -1.437654
3897.000000 -1.430186
3898.000000 -1.464558
3899.000000 -1.457091
3900.000000 -1.489413
3901.000000 -1.481947
3902.000000 -1.516321
3903.000000 -1.508856
3904.000000 -1.481665
3905.000000 -1.474201
3906.000000 -1.508577
3907.000000 -1.501114
3908.000000 -1.533440
3909.000000 -1.525977
3910.000000 -1.560355
3911.000000 -1.552893
3912.000000 -1.621384
3913.000000 -1.613924
3914.000000 -1.648303
3915.000000 -1.640844
3916.000000 -1.673173
3917.000000 -1.665715
3918.000000 -1.700096
3919.000000 -1.692638
3920.000000 -1.274405
3921.000000 -1.266948
3922.000000 -1.301331
3923.000000 -1.293875
3924.000000 -1.326208
3925.000000 -1.318753
3926.000000 -1.353138
3927.000000 -1.345684
3928.000000 -1.414182
3929.000000 -1.406729
3930.000000 -1.441115
3931.000000 -1.433663
3932.000000 -1.466000
3933.000000 -1.458549
3934.000000 -1.492937
3935.000000 -1.485486
3936.000000 -1.519322
3937.000000 -1.511872
3938.000000 -1.546262
3939.000000 -1.538814
3940.000000 -1.571154
3941.000000 -1.563706
3942.000000 -1.598098
3943.000000 -1.590651
3944.000000 -1.659157
3945.000000 -1.651711
3946.000000 -1.686105
3947.000000 -1.678660
3948.000000 -1.711004
3949.000000 -1.703560
3950.000000 -1.737955
3951.000000 -1.730512
3952.000000 -1.312294
3953.000000 -1.304851
3954.000000 -1.339249
3955.000000 -1.331807
3956.000000 -1.364155
3957.000000 -1.356715
3958.000000 -1.391113
3959.000000 -1.383674
3960.000000 -1.452187
3961.000000 -1.444748
3962.000000 -1.479149
3963.000000 -1.471711
3964.000000 -1.504063
3965.000000 -1.496626
3966.000000 -1.531028
3967.000000 -1.523593
3968.000000 -1.522002
3969.000000 -1.514567
3970.000000 -1.548972
3971.000000 -1.541538
3972.000000 -1.573892
3973.000000 -1.566459
3974.000000 -1.600865
3975.000000 -1.593433
3976.000000 -1.661953
3977.000000 -1.654522
3978.000000 -1.688930
3979.000000 -1.681500
3980.000000 -1.713858
3981.000000 -1.706429
3982.000000 -1.740838
3983.000000 -1.733410
3984.000000 -1.315206
3985.000000 -1.307778
3986.000000 -1.342190
3987.000000 -1.334763
3988.000000 -1.367125
3989.000000 -1.359699
3990.000000 -1.394113
3991.000000 -1.386688
3992.000000 -1.455215
3993.000000 -1.447791
3994.000000 -1.482207
3995.000000 -1.474783
3996.000000 -1.507149
3997.000000 -1.499727
3998.000000 -1.534144
3999.000000 -1.526723
4000.000000 -1.560587
4001.000000 -1.553166
4002.000000 -1.587585
4003.000000 -1.580166
4004.000000 -1.612535
4005.000000 -1.605117
4006.000000 -1.639537
4007.000000 -1.632120
4008.000000 -1.700654
4009.000000 -1.693237
4010.000000 -1.727660
4011.000000 -1.720244
4012.000000 -1.752617
4013.000000 -1.745202
4014.000000 -1.779626
4015.000000 -1.772212
4016.000000 -1.354023
4017.000000 -1.346610
4018.000000 -1.381036
4019.000000 -1.373624
4020.000000 -1.406000
4021.000000 -1.398589
4022.000000 -1.433017
4023.000000 -1.425606
4024.000000 -1.494148
4025.000000 -1.486739
4026.000000 -1.521169
4027.000000 -1.513760
4028.000000 -1.546140
4029.000000 -1.538732
4030.000000 -1.573164
4031.000000 -1.565757
4032.000000 -1.538624
4033.000000 -1.531218
4034.000000 -1.565652
4035.000000 -1.558247
4036.000000 -1.590631
4037.000000 -1.583227
4038.000000 -1.617662
4039.000000 -1.610259
4040.000000 -1.678808
4041.000000 -1.671405
4042.000000 -1.705842
4043.000000 -1.698441
4044.000000 -1.730828
4045.000000 -1.723428
4046.000000 -1.757867
4047.000000 -1.750467
4048.000000 -1.332292
4049.000000 -1.324894
4050.000000 -1.359334
4051.000000 -1.351937
4052.000000 -1.384328
4053.000000 -1.376931
4054.000000 -1.411373
4055.000000 -1.403977
4056.000000 -1.472534
4057.000000 -1.465139
4058.000000 -1.499583
4059.000000 -1.492189
4060.000000 -1.524584
4061.000000 -1.517190
4062.000000 -1.551637
4063.000000 -1.544244
4064.000000 -1.578138
4065.000000 -1.570746
4066.000000 -1.605194
4067.000000 -1.597804
4068.000000 -1.630202
4069.000000 -1.622812
4070.000000 -1.657262
4071.000000 -1.649873
4072.000000 -1.718437
4073.000000 -1.711049
4074.000000 -1.745501
4075.000000 -1.738114
4076.000000 -1.770516
4077.000000 -1.763130
4078.000000 -1.797583
4079.000000 -1.790198
4080.000000 -1.372038
4081.000000 -1.364654
4082.000000 -1.399109
4083.000000 -1.391726
4084.000000 -1.424131
4085.000000 -1.416749
4086.000000 -1.451206
4087.000000 -1.443824
4088.000000 -1.512395
4089.000000 -1.505015
4090.000000 -1.539473
4091.000000 -1.532094
4092.000000 -1.564503
4093.000000 -1.557124
4094.000000 -1.591585
4095.000000 -1.584207


==> Plots/SingleRun_Group2/poly_inl.dat <==
0.000000 1.000000
1.000000 1.000250
2.000000 1.000499
3.000000 1.000748
4.000000 1.000996
5.000000 1.001245
6.000000 1.001492
7.000000 1.001739
8.000000 1.001986
9.000000 1.002232
10.000000 1.002478
11.000000 1.002724
12.000000 1.002968
13.000000 1.003213
14.000000 1.003457
15.000000 1.003701
16.000000 1.003944
17.000000 1.004187
18.000000 1.004429
19.000000 1.004671
20.000000 1.004912
21.000000 1.005154
22.000000 1.005394
23.000000 1.005634
24.000000 1.005874
25.000000 1.006113
26.000000 1.006352
27.000000 1.006591
28.000000 1.006828
29.000000 1.007066
30.000000 1.007303
31.000000 1.007540
32.000000 1.007776
33.000000 1.008012
34.000000 1.008247
35.000000 1.008482
36.000000 1.008716
37.000000 1.008951
38.000000 1.009184
39.000000 1.009417
40.000000 1.009650
41.000000 1.009882
42.000000 1.010114
43.000000 1.010346
44.000000 1.010576
45.000000 1.010807
46.000000 1.011037
47.000000 1.011267
48.000000 1.011496
49.000000 1.011725
50.000000 1.011953
51.000000 1.012181
52.000000 1.012408
53.000000 1.012636
54.000000 1.012862
55.000000 1.013088
56.000000 1.013314
57.000000 1.013539
58.000000 1.013764
59.000000 1.013989
60.000000 1.014212
61.000000 1.014436
62.000000 1.014659
63.000000 1.014882
64.000000 1.015104
65.000000 1.015326
66.000000 1.015547
67.000000 1.015768
68.000000 1.015988
69.000000 1.016209
70.000000 1.016428
71.000000 1.016647
72.000000 1.016866
73.000000 1.017084
74.000000 1.017302
75.000000 1.017520
76.000000 1.017736
77.000000 1.017953
78.000000 1.018169
79.000000 1.018385
80.000000 1.018600
81.000000 1.018815
82.000000 1.019029
83.000000 1.019243
84.000000 1.019456
85.000000 1.019670
86.000000 1.019882
87.000000 1.020094
88.000000 1.020306
89.000000 1.020517
90.000000 1.020728
91.000000 1.020939
92.000000 1.021149
93.000000 1.021358
94.000000 1.021567
95.000000 1.021776
96.000000 1.021984
97.000000 1.022192
98.000000 1.022399
99.000000 1.022606
100.000000 1.022812
101.000000 1.023019
102.000000 1.023224
103.000000 1.023429
104.000000 1.023634
105.000000 1.023838
106.000000 1.024042
107.000000 1.024246
108.000000 1.024448
109.000000 1.024651
110.000000 1.024853
111.000000 1.025055
112.000000 1.025256
113.000000 1.025457
114.000000 1.025657
115.000000 1.025857
116.000000 1.026056
117.000000 1.026256
118.000000 1.026454
119.000000 1.026652
120.000000 1.026850
121.000000 1.027047
122.000000 1.027244
123.000000 1.027441
124.000000 1.027636
125.000000 1.027832
126.000000 1.028027
127.000000 1.028222
128.000000 1.028416
129.000000 1.028610
130.000000 1.028803
131.000000 1.028996
132.000000 1.029188
133.000000 1.029381
134.000000 1.029572
135.000000 1.029763
136.000000 1.029954
137.000000 1.030144
138.000000 1.030334
139.000000 1.030524
140.000000 1.030712
141.000000 1.030901
142.000000 1.031089
143.000000 1.031277
144.000000 1.031464
145.000000 1.031651
146.000000 1.031837
147.000000 1.032023
148.000000 1.032208
149.000000 1.032394
150.000000 1.032578
151.000000 1.032762
152.000000 1.032946
153.000000 1.033129
154.000000 1.033312
155.000000 1.033495
156.000000 1.033676
157.000000 1.033858
158.000000 1.034039
159.000000 1.034220
160.000000 1.034400
161.000000 1.034580
162.000000 1.034759
163.000000 1.034938
164.000000 1.035116
165.000000 1.035295
166.000000 1.035472
167.000000 1.035649
168.000000 1.035826
169.000000 1.036002
170.000000 1.036178
171.000000 1.036354
172.000000 1.036528
173.000000 1.036703
174.000000 1.036877
175.000000 1.037051
176.000000 1.037224
177.000000 1.037397
178.000000 1.037569
179.000000 1.037741
180.000000 1.037913
181.000000 1.038084
182.000000 1.038254
183.000000 1.038424
184.000000 1.038594
185.000000 1.038763
186.000000 1.038932
187.000000 1.039101
188.000000 1.039268
189.000000 1.039436
190.000000 1.039603
191.000000 1.039770
192.000000 1.039936
193.000000 1.040102
194.000000 1.040267
195.000000 1.040432
196.000000 1.040596
197.000000 1.040761
198.000000 1.040924
199.000000 1.041087
200.000000 1.041250
201.000000 1.041412
202.000000 1.041574
203.000000 1.041736
204.000000 1.041897
205.000000 1.042057
206.000000 1.042217
207.000000 1.042377
208.000000 1.042536
209.000000 1.042695
210.000000 1.042853
211.000000 1.043011
212.000000 1.043168
213.000000 1.043326
214.000000 1.043482
215.000000 1.043638
216.000000 1.043794
217.000000 1.043949
218.000000 1.044104
219.000000 1.044259
220.000000 1.044412
221.000000 1.044566
222.000000 1.044719
223.000000 1.044872
224.000000 1.045024
225.000000 1.045176
226.000000 1.045327
227.000000 1.045478
228.000000 1.045628
229.000000 1.045779
230.000000 1.045928
231.000000 1.046077
232.000000 1.046226
233.000000 1.046374
234.000000 1.046522
235.000000 1.046670
236.000000 1.046817
237.000000 1.046963
238.000000 1.047109
239.000000 1.047255
240.000000 1.047400
241.000000 1.047545
242.000000 1.047689
243.000000 1.047833
244.000000 1.047976
245.000000 1.048120
246.000000 1.048262
247.000000 1.048404
248.000000 1.048546
249.000000 1.048687
250.000000 1.048828
251.000000 1.048969
252.000000 1.049108
253.000000 1.049248
254.000000 1.049387
255.000000 1.049526
256.000000 1.049664
257.000000 1.049802
258.000000 1.049939
259.000000 1.050076
260.000000 1.050212
261.000000 1.050349
262.000000 1.050484
263.000000 1.050619
264.000000 1.050754
265.000000 1.050888
266.000000 1.051022
267.000000 1.051156
268.000000 1.051288
269.000000 1.051421
270.000000 1.051553
271.000000 1.051685
272.000000 1.051816
273.000000 1.051947
274.000000 1.052077
275.000000 1.052207
276.000000 1.052337
277.000000 1.052466
278.000000 1.052594
279.000000 1.052722
280.000000 1.052850
281.000000 1.052977
282.000000 1.053104
283.000000 1.053231
284.000000 1.053357
285.000000 1.053482
286.000000 1.053607
287.000000 1.053732
288.000000 1.053856
289.000000 1.053980
290.000000 1.054103
291.000000 1.054226
292.000000 1.054348
293.000000 1.054471
294.000000 1.054592
295.000000 1.054713
296.000000 1.054834
297.000000 1.054954
298.000000 1.055074
299.000000 1.055194
300.000000 1.055312
301.000000 1.055431
302.000000 1.055549
303.000000 1.055667
304.000000 1.055784
305.000000 1.055901
306.000000 1.056017
307.000000 1.056133
308.000000 1.056248
309.000000 1.056364
310.000000 1.056478
311.000000 1.056592
312.000000 1.056706
313.000000 1.056819
314.000000 1.056932
315.000000 1.057045
316.000000 1.057157
317.000000 1.057268
318.000000 1.057379
319.000000 1.057490
320.000000 1.057600
321.000000 1.057710
322.000000 1.057819
323.000000 1.057928
324.000000 1.058037
325.000000 1.058145
326.000000 1.058252
327.000000 1.058359
328.000000 1.058466
329.000000 1.058572
330.000000 1.058678
331.000000 1.058784
332.000000 1.058888
333.000000 1.058993
334.000000 1.059097
335.000000 1.059201
336.000000 1.059304
337.000000 1.059407
338.000000 1.059509
339.000000 1.059611
340.000000 1.059713
341.000000 1.059814
342.000000 1.059914
343.000000 1.060014
344.000000 1.060114
345.000000 1.060213
346.000000 1.060312
347.000000 1.060411
348.000000 1.060509
349.000000 1.060606
350.000000 1.060703
351.000000 1.060800
352.000000 1.060896
353.000000 1.060992
354.000000 1.061087
355.000000 1.061182
356.000000 1.061276
357.000000 1.061371
358.000000 1.061464
359.000000 1.061557
360.000000 1.061650
361.000000 1.061742
362.000000 1.061834
363.000000 1.061926
364.000000 1.062016
365.000000 1.062107
366.000000 1.062197
367.000000 1.062287
368.000000 1.062376
369.000000 1.062465
370.000000 1.062553
371.000000 1.062641
372.000000 1.062728
373.000000 1.062816
374.000000 1.062902
375.000000 1.062988
376.000000 1.063074
377.000000 1.063159
378.000000 1.063244
379.000000 1.063329
380.000000 1.063412
381.000000 1.063496
382.000000 1.063579
383.000000 1.063662
384.000000 1.063744
385.000000 1.063826
386.000000 1.063907
387.000000 1.063988
388.000000 1.064068
389.000000 1.064149
390.000000 1.064228
391.000000 1.064307
392.000000 1.064386
393.000000 1.064464
394.000000 1.064542
395.000000 1.064620
396.000000 1.064696
397.000000 1.064773
398.000000 1.064849
399.000000 1.064925
400.000000 1.065000
401.000000 1.065075
402.000000 1.065149
403.000000 1.065223
404.000000 1.065297
405.000000 1.065370
406.000000 1.065442
407.000000 1.065514
408.000000 1.065586
409.000000 1.065657
410.000000 1.065728
411.000000 1.065799
412.000000 1.065868
413.000000 1.065938
414.000000 1.066007
415.000000 1.066076
416.000000 1.066144
417.000000 1.066212
418.000000 1.066279
419.000000 1.066346
420.000000 1.066412
421.000000 1.066479
422.000000 1.066544
423.000000 1.066609
424.000000 1.066674
425.000000 1.066738
426.000000 1.066802
427.000000 1.066866
428.000000 1.066928
429.000000 1.066991
430.000000 1.067053
431.000000 1.067115
432.000000 1.067176
433.000000 1.067237
434.000000 1.067297
435.000000 1.067357
436.000000 1.067416
437.000000 1.067476
438.000000 1.067534
439.000000 1.067592
440.000000 1.067650
441.000000 1.067707
442.000000 1.067764
443.000000 1.067821
444.000000 1.067876
445.000000 1.067932
446.000000 1.067987
447.000000 1.068042
448.000000 1.068096
449.000000 1.068150
450.000000 1.068203
451.000000 1.068256
452.000000 1.068308
453.000000 1.068361
454.000000 1.068412
455.000000 1.068463
456.000000 1.068514
457.000000 1.068564
458.000000 1.068614
459.000000 1.068664
460.000000 1.068712
461.000000 1.068761
462.000000 1.068809
463.000000 1.068857
464.000000 1.068904
465.000000 1.068951
466.000000 1.068997
467.000000 1.069043
468.000000 1.069088
469.000000 1.069134
470.000000 1.069178
471.000000 1.069222
472.000000 1.069266
473.000000 1.069309
474.000000 1.069352
475.000000 1.069395
476.000000 1.069436
477.000000 1.069478
478.000000 1.069519
479.000000 1.069560
480.000000 1.069600
481.000000 1.069640
482.000000 1.069679
483.000000 1.069718
484.000000 1.069756
485.000000 1.069795
486.000000 1.069832
487.000000 1.069869
488.000000 1.069906
489.000000 1.069942
490.000000 1.069978
491.000000 1.070014
492.000000 1.070048
493.000000 1.070083
494.000000 1.070117
495.000000 1.070151
496.000000 1.070184
497.000000 1.070217
498.000000 1.070249
499.000000 1.070281
500.000000 1.070312
501.000000 1.070344
502.000000 1.070374
503.000000 1.070404
504.000000 1.070434
505.000000 1.070463
506.000000 1.070492
507.000000 1.070521
508.000000 1.070548
509.000000 1.070576
510.000000 1.070603
511.000000 1.070630
512.000000 1.070656
513.000000 1.070682
514.000000 1.070707
515.000000 1.070732
516.000000 1.070757
517.000000 1.070781
518.000000 1.070804
519.000000 1.070827
520.000000 1.070850
521.000000 1.070872
522.000000 1.070894
523.000000 1.070916
524.000000 1.070936
525.000000 1.070957
526.000000 1.070977
527.000000 1.070997
528.000000 1.071016
529.000000 1.071035
530.000000 1.071053
531.000000 1.071071
532.000000 1.071089
533.000000 1.071106
534.000000 1.071122
535.000000 1.071138
536.000000 1.071154
537.000000 1.071169
538.000000 1.071184
539.000000 1.071199
540.000000 1.071213
541.000000 1.071226
542.000000 1.071239
543.000000 1.071252
544.000000 1.071264
545.000000 1.071276
546.000000 1.071287
547.000000 1.071298
548.000000 1.071308
549.000000 1.071319
550.000000 1.071328
551.000000 1.071337
552.000000 1.071346
553.000000 1.071354
554.000000 1.071362
555.000000 1.071370
556.000000 1.071376
557.000000 1.071383
558.000000 1.071389
559.000000 1.071395
560.000000 1.071400
561.000000 1.071405
562.000000 1.071409
563.000000 1.071413
564.000000 1.071416
565.000000 1.071420
566.000000 1.071422
567.000000 1.071424
568.000000 1.071426
569.000000 1.071427
570.000000 1.071428
571.000000 1.071429
572.000000 1.071429
573.000000 1.071428
574.000000 1.071427
575.000000 1.071426
576.000000 1.071424
577.000000 1.071422
578.000000 1.071419
579.000000 1.071416
580.000000 1.071413
581.000000 1.071409
582.000000 1.071404
583.000000 1.071399
584.000000 1.071394
585.000000 1.071388
586.000000 1.071382
587.000000 1.071376
588.000000 1.071368
589.000000 1.071361
590.000000 1.071353
591.000000 1.071345
592.000000 1.071336
593.000000 1.071327
594.000000 1.071317
595.000000 1.071307
596.000000 1.071297
597.000000 1.071286
598.000000 1.071274
599.000000 1.071262
600.000000 1.071250
601.000000 1.071237
602.000000 1.071224
603.000000 1.071211
604.000000 1.071197
605.000000 1.071182
606.000000 1.071167
607.000000 1.071152
608.000000 1.071136
609.000000 1.071120
610.000000 1.071103
611.000000 1.071086
612.000000 1.071068
613.000000 1.071051
614.000000 1.071032
615.000000 1.071013
616.000000 1.070994
617.000000 1.070974
618.000000 1.070954
619.000000 1.070934
620.000000 1.070912
621.000000 1.070891
622.000000 1.070869
623.000000 1.070847
624.000000 1.070824
625.000000 1.070801
626.000000 1.070777
627.000000 1.070753
628.000000 1.070728
629.000000 1.070704
630.000000 1.070678
631.000000 1.070652
632.000000 1.070626
633.000000 1.070599
634.000000 1.070572
635.000000 1.070545
636.000000 1.070517
637.000000 1.070488
638.000000 1.070459
639.000000 1.070430
640.000000 1.070400
641.000000 1.070370
642.000000 1.070339
643.000000 1.070308
644.000000 1.070277
645.000000 1.070245
646.000000 1.070212
647.000000 1.070179
648.000000 1.070146
649.000000 1.070112
650.000000 1.070078
651.000000 1.070044
652.000000 1.070009
653.000000 1.069973
654.000000 1.069937
655.000000 1.069901
656.000000 1.069864
657.000000 1.069827
658.000000 1.069789
659.000000 1.069751
660.000000 1.069713
661.000000 1.069674
662.000000 1.069634
663.000000 1.069594
664.000000 1.069554
665.000000 1.069513
666.000000 1.069472
667.000000 1.069431
668.000000 1.069389
669.000000 1.069346
670.000000 1.069303
671.000000 1.069260
672.000000 1.069216
673.000000 1.069172
674.000000 1.069127
675.000000 1.069082
676.000000 1.069036
677.000000 1.068991
678.000000 1.068944
679.000000 1.068897
680.000000 1.068850
681.000000 1.068802
682.000000 1.068754
683.000000 1.068706
684.000000 1.068657
685.000000 1.068607
686.000000 1.068557
687.000000 1.068507
688.000000 1.068456
689.000000 1.068405
690.000000 1.068353
691.000000 1.068301
692.000000 1.068249
693.000000 1.068196
694.000000 1.068142
695.000000 1.068088
696.000000 1.068034
697.000000 1.067979
698.000000 1.067924
699.000000 1.067869
700.000000 1.067813
701.000000 1.067756
702.000000 1.067699
703.000000 1.067642
704.000000 1.067584
705.000000 1.067526
706.000000 1.067467
707.000000 1.067408
708.000000 1.067349
709.000000 1.067289
710.000000 1.067228
711.000000 1.067167
712.000000 1.067106
713.000000 1.067044
714.000000 1.066982
715.000000 1.066920
716.000000 1.066857
717.000000 1.066793
718.000000 1.066729
719.000000 1.066665
720.000000 1.066600
721.000000 1.066535
722.000000 1.066469
723.000000 1.066403
724.000000 1.066337
725.000000 1.066270
726.000000 1.066202
727.000000 1.066134
728.000000 1.066066
729.000000 1.065997
730.000000 1.065928
731.000000 1.065859
732.000000 1.065789
733.000000 1.065718
734.000000 1.065647
735.000000 1.065576
736.000000 1.065504
737.000000 1.065432
738.000000 1.065359
739.000000 1.065286
740.000000 1.065213
741.000000 1.065139
742.000000 1.065064
743.000000 1.064989
744.000000 1.064914
745.000000 1.064838
746.000000 1.064762
747.000000 1.064686
748.000000 1.064609
749.000000 1.064531
750.000000 1.064453
751.000000 1.064375
752.000000 1.064296
753.000000 1.064217
754.000000 1.064137
755.000000 1.064057
756.000000 1.063977
757.000000 1.063896
758.000000 1.063814
759.000000 1.063732
760.000000 1.063650
761.000000 1.063567
762.000000 1.063484
763.000000 1.063401
764.000000 1.063316
765.000000 1.063232
766.000000 1.063147
767.000000 1.063062
768.000000 1.062976
769.000000 1.062890
770.000000 1.062803
771.000000 1.062716
772.000000 1.062628
773.000000 1.062541
774.000000 1.062452
775.000000 1.062363
776.000000 1.062274
777.000000 1.062184
778.000000 1.062094
779.000000 1.062004
780.000000 1.061913
781.000000 1.061821
782.000000 1.061729
783.000000 1.061637
784.000000 1.061544
785.000000 1.061451
786.000000 1.061357
787.000000 1.061263
788.000000 1.061168
789.000000 1.061074
790.000000 1.060978
791.000000 1.060882
792.000000 1.060786
793.000000 1.060689
794.000000 1.060592
795.000000 1.060495
796.000000 1.060396
797.000000 1.060298
798.000000 1.060199
799.000000 1.060100
800.000000 1.060000
801.000000 1.059900
802.000000 1.059799
803.000000 1.059698
804.000000 1.059597
805.000000 1.059495
806.000000 1.059392
807.000000 1.059289
808.000000 1.059186
809.000000 1.059082
810.000000 1.058978
811.000000 1.058874
812.000000 1.058769
813.000000 1.058663
814.000000 1.058557
815.000000 1.058451
816.000000 1.058344
817.000000 1.058237
818.000000 1.058129
819.000000 1.058021
820.000000 1.057913
821.000000 1.057804
822.000000 1.057694
823.000000 1.057584
824.000000 1.057474
825.000000 1.057363
826.000000 1.057252
827.000000 1.057141
828.000000 1.057029
829.000000 1.056916
830.000000 1.056803
831.000000 1.056690
832.000000 1.056576
833.000000 1.056462
834.000000 1.056347
835.000000 1.056232
836.000000 1.056117
837.000000 1.056001
838.000000 1.055884
839.000000 1.055767
840.000000 1.055650
841.000000 1.055532
842.000000 1.055414
843.000000 1.055296
844.000000 1.055176
845.000000 1.055057
846.000000 1.054937
847.000000 1.054817
848.000000 1.054696
849.000000 1.054575
850.000000 1.054453
851.000000 1.054331
852.000000 1.054209
853.000000 1.054086
854.000000 1.053962
855.000000 1.053838
856.000000 1.053714
857.000000 1.053589
858.000000 1.053464
859.000000 1.053339
860.000000 1.053213
861.000000 1.053086
862.000000 1.052959
863.000000 1.052832
864.000000 1.052704
865.000000 1.052576
866.000000 1.052447
867.000000 1.052318
868.000000 1.052189
869.000000 1.052059
870.000000 1.051928
871.000000 1.051797
872.000000 1.051666
873.000000 1.051534
874.000000 1.051402
875.000000 1.051270
876.000000 1.051137
877.000000 1.051003
878.000000 1.050869
879.000000 1.050735
880.000000 1.050600
881.000000 1.050465
882.000000 1.050329
883.000000 1.050193
884.000000 1.050057
885.000000 1.049920
886.000000 1.049782
887.000000 1.049644
888.000000 1.049506
889.000000 1.049367
890.000000 1.049228
891.000000 1.049089
892.000000 1.048949
893.000000 1.048808
894.000000 1.048667
895.000000 1.048526
896.000000 1.048384
897.000000 1.048242
898.000000 1.048099
899.000000 1.047956
900.000000 1.047813
901.000000 1.047669
902.000000 1.047524
903.000000 1.047379
904.000000 1.047234
905.000000 1.047088
906.000000 1.046942
907.000000 1.046796
908.000000 1.046649
909.000000 1.046501
910.000000 1.046353
911.000000 1.046205
912.000000 1.046056
913.000000 1.045907
914.000000 1.045757
915.000000 1.045607
916.000000 1.045457
917.000000 1.045306
918.000000 1.045154
919.000000 1.045002
920.000000 1.044850
921.000000 1.044697
922.000000 1.044544
923.000000 1.044391
924.000000 1.044237
925.000000 1.044082
926.000000 1.043927
927.000000 1.043772
928.000000 1.043616
929.000000 1.043460
930.000000 1.043303
931.000000 1.043146
932.000000 1.042989
933.000000 1.042831
934.000000 1.042672
935.000000 1.042513
936.000000 1.042354
937.000000 1.042194
938.000000 1.042034
939.000000 1.041874
940.000000 1.041713
941.000000 1.041551
942.000000 1.041389
943.000000 1.041227
944.000000 1.041064
945.000000 1.040901
946.000000 1.040737
947.000000 1.040573
948.000000 1.040409
949.000000 1.040244
950.000000 1.040078
951.000000 1.039912
952.000000 1.039746
953.000000 1.039579
954.000000 1.039412
955.000000 1.039245
956.000000 1.039077
957.000000 1.038908
958.000000 1.038739
959.000000 1.038570
960.000000 1.038400
961.000000 1.038230
962.000000 1.038059
963.000000 1.037888
964.000000 1.037717
965.000000 1.037545
966.000000 1.037372
967.000000 1.037199
968.000000 1.037026
969.000000 1.036852
970.000000 1.036678
971.000000 1.036504
972.000000 1.036328
973.000000 1.036153
974.000000 1.035977
975.000000 1.035801
976.000000 1.035624
977.000000 1.035447
978.000000 1.035269
979.000000 1.035091
980.000000 1.034913
981.000000 1.034734
982.000000 1.034554
983.000000 1.034374
984.000000 1.034194
985.000000 1.034013
986.000000 1.033832
987.000000 1.033651
988.000000 1.033468
989.000000 1.033286
990.000000 1.033103
991.000000 1.032920
992.000000 1.032736
993.000000 1.032552
994.000000 1.032367
995.000000 1.032182
996.000000 1.031997
997.000000 1.031811
998.000000 1.031624
999.000000 1.031437
1000.000000 1.031250
1001.000000 1.031062
1002.000000 1.030874
1003.000000 1.030686
1004.000000 1.030496
1005.000000 1.030307
1006.000000 1.030117
1007.000000 1.029927
1008.000000 1.029736
1009.000000 1.029545
1010.000000 1.029353
1011.000000 1.029161
1012.000000 1.028969
1013.000000 1.028776
1014.000000 1.028582
1015.000000 1.028388
1016.000000 1.028194
1017.000000 1.027999
1018.000000 1.027804
1019.000000 1.027609
1020.000000 1.027412
1021.000000 1.027216
1022.000000 1.027019
1023.000000 1.026822
1024.000000 1.026624
1025.000000 1.026426
1026.000000 1.026227
1027.000000 1.026028
1028.000000 1.025829
1029.000000 1.025629
1030.000000 1.025428
1031.000000 1.025227
1032.000000 1.025026
1033.000000 1.024824
1034.000000 1.024622
1035.000000 1.024420
1036.000000 1.024216
1037.000000 1.024013
1038.000000 1.023809
1039.000000 1.023605
1040.000000 1.023400
1041.000000 1.023195
1042.000000 1.022989
1043.000000 1.022783
1044.000000 1.022577
1045.000000 1.022370
1046.000000 1.022162
1047.000000 1.021954
1048.000000 1.021746
1049.000000 1.021537
1050.000000 1.021328
1051.000000 1.021119
1052.000000 1.020908
1053.000000 1.020698
1054.000000 1.020487
1055.000000 1.020276
1056.000000 1.020064
1057.000000 1.019852
1058.000000 1.019639
1059.000000 1.019426
1060.000000 1.019213
1061.000000 1.018999
1062.000000 1.018784
1063.000000 1.018569
1064.000000 1.018354
1065.000000 1.018138
1066.000000 1.017922
1067.000000 1.017706
1068.000000 1.017488
1069.000000 1.017271
1070.000000 1.017053
1071.000000 1.016835
1072.000000 1.016616
1073.000000 1.016397
1074.000000 1.016177
1075.000000 1.015957
1076.000000 1.015737
1077.000000 1.015516
1078.000000 1.015294
1079.000000 1.015072
1080.000000 1.014850
1081.000000 1.014627
1082.000000 1.014404
1083.000000 1.014181
1084.000000 1.013956
1085.000000 1.013732
1086.000000 1.013507
1087.000000 1.013282
1088.000000 1.013056
1089.000000 1.012830
1090.000000 1.012603
1091.000000 1.012376
1092.000000 1.012149
1093.000000 1.011921
1094.000000 1.011692
1095.000000 1.011463
1096.000000 1.011234
1097.000000 1.011004
1098.000000 1.010774
1099.000000 1.010544
1100.000000 1.010312
1101.000000 1.010081
1102.000000 1.009849
1103.000000 1.009617
1104.000000 1.009384
1105.000000 1.009151
1106.000000 1.008917
1107.000000 1.008683
1108.000000 1.008449
1109.000000 1.008214
1110.000000 1.007978
1111.000000 1.007742
1112.000000 1.007506
1113.000000 1.007269
1114.000000 1.007032
1115.000000 1.006795
1116.000000 1.006556
1117.000000 1.006318
1118.000000 1.006079
1119.000000 1.005840
1120.000000 1.005600
1121.000000 1.005360
1122.000000 1.005119
1123.000000 1.004878
1124.000000 1.004637
1125.000000 1.004395
1126.000000 1.004152
1127.000000 1.003909
1128.000000 1.003666
1129.000000 1.003422
1130.000000 1.003178
1131.000000 1.002934
1132.000000 1.002688
1133.000000 1.002443
1134.000000 1.002197
1135.000000 1.001951
1136.000000 1.001704
1137.000000 1.001457
1138.000000 1.001209
1139.000000 1.000961
1140.000000 1.000713
1141.000000 1.000464
1142.000000 1.000214
1143.000000 0.999964
1144.000000 0.999714
1145.000000 0.999463
1146.000000 0.999212
1147.000000 0.998961
1148.000000 0.998708
1149.000000 0.998456
1150.000000 0.998203
1151.000000 0.997950
1152.000000 0.997696
1153.000000 0.997442
1154.000000 0.997187
1155.000000 0.996932
1156.000000 0.996676
1157.000000 0.996421
1158.000000 0.996164
1159.000000 0.995907
1160.000000 0.995650
1161.000000 0.995392
1162.000000 0.995134
1163.000000 0.994876
1164.000000 0.994616
1165.000000 0.994357
1166.000000 0.994097
1167.000000 0.993837
1168.000000 0.993576
1169.000000 0.993315
1170.000000 0.993053
1171.000000 0.992791
1172.000000 0.992528
1173.000000 0.992266
1174.000000 0.992002
1175.000000 0.991738
1176.000000 0.991474
1177.000000 0.991209
1178.000000 0.990944
1179.000000 0.990679
1180.000000 0.990412
1181.000000 0.990146
1182.000000 0.989879
1183.000000 0.989612
1184.000000 0.989344
1185.000000 0.989076
1186.000000 0.988807
1187.000000 0.988538
1188.000000 0.988268
1189.000000 0.987999
1190.000000 0.987728
1191.000000 0.987457
1192.000000 0.987186
1193.000000 0.986914
1194.000000 0.986642
1195.000000 0.986370
1196.000000 0.986096
1197.000000 0.985823
1198.000000 0.985549
1199.000000 0.985275
1200.000000 0.985000
1201.000000 0.984725
1202.000000 0.984449
1203.000000 0.984173
1204.000000 0.983896
1205.000000 0.983620
1206.000000 0.983342
1207.000000 0.983064
1208.000000 0.982786
1209.000000 0.982507
1210.000000 0.982228
1211.000000 0.981949
1212.000000 0.981668
1213.000000 0.981388
1214.000000 0.981107
1215.000000 0.980826
1216.000000 0.980544
1217.000000 0.980262
1218.000000 0.979979
1219.000000 0.979696
1220.000000 0.979413
1221.000000 0.979129
1222.000000 0.978844
1223.000000 0.978559
1224.000000 0.978274
1225.000000 0.977988
1226.000000 0.977702
1227.000000 0.977416
1228.000000 0.977128
1229.000000 0.976841
1230.000000 0.976553
1231.000000 0.976265
1232.000000 0.975976
1233.000000 0.975687
1234.000000 0.975397
1235.000000 0.975107
1236.000000 0.974816
1237.000000 0.974526
1238.000000 0.974234
1239.000000 0.973942
1240.000000 0.973650
1241.000000 0.973357
1242.000000 0.973064
1243.000000 0.972771
1244.000000 0.972476
1245.000000 0.972182
1246.000000 0.971887
1247.000000 0.971592
1248.000000 0.971296
1249.000000 0.971000
1250.000000 0.970703
1251.000000 0.970406
1252.000000 0.970108
1253.000000 0.969811
1254.000000 0.969512
1255.000000 0.969213
1256.000000 0.968914
1257.000000 0.968614
1258.000000 0.968314
1259.000000 0.968014
1260.000000 0.967712
1261.000000 0.967411
1262.000000 0.967109
1263.000000 0.966807
1264.000000 0.966504
1265.000000 0.966201
1266.000000 0.965897
1267.000000 0.965593
1268.000000 0.965288
1269.000000 0.964984
1270.000000 0.964678
1271.000000 0.964372
1272.000000 0.964066
1273.000000 0.963759
1274.000000 0.963452
1275.000000 0.963145
1276.000000 0.962836
1277.000000 0.962528
1278.000000 0.962219
1279.000000 0.961910
1280.000000 0.961600
1281.000000 0.961290
1282.000000 0.960979
1283.000000 0.960668
1284.000000 0.960356
1285.000000 0.960045
1286.000000 0.959732
1287.000000 0.959419
1288.000000 0.959106
1289.000000 0.958792
1290.000000 0.958478
1291.000000 0.958164
1292.000000 0.957848
1293.000000 0.957533
1294.000000 0.957217
1295.000000 0.956901
1296.000000 0.956584
1297.000000 0.956267
1298.000000 0.955949
1299.000000 0.955631
1300.000000 0.955313
1301.000000 0.954994
1302.000000 0.954674
1303.000000 0.954354
1304.000000 0.954034
1305.000000 0.953713
1306.000000 0.953392
1307.000000 0.953071
1308.000000 0.952748
1309.000000 0.952426
1310.000000 0.952103
1311.000000 0.951780
1312.000000 0.951456
1313.000000 0.951132
1314.000000 0.950807
1315.000000 0.950482
1316.000000 0.950156
1317.000000 0.949831
1318.000000 0.949504
1319.000000 0.949177
1320.000000 0.948850
1321.000000 0.948522
1322.000000 0.948194
1323.000000 0.947866
1324.000000 0.947537
1325.000000 0.947207
1326.000000 0.946877
1327.000000 0.946547
1328.000000 0.946216
1329.000000 0.945885
1330.000000 0.945553
1331.000000 0.945221
1332.000000 0.944889
1333.000000 0.944556
1334.000000 0.944222
1335.000000 0.943888
1336.000000 0.943554
1337.000000 0.943219
1338.000000 0.942884
1339.000000 0.942549
1340.000000 0.942212
1341.000000 0.941876
1342.000000 0.941539
1343.000000 0.941202
1344.000000 0.940864
1345.000000 0.940526
1346.000000 0.940187
1347.000000 0.939848
1348.000000 0.939508
1349.000000 0.939169
1350.000000 0.938828
1351.000000 0.938487
1352.000000 0.938146
1353.000000 0.937804
1354.000000 0.937462
1355.000000 0.937120
1356.000000 0.936776
1357.000000 0.936433
1358.000000 0.936089
1359.000000 0.935745
1360.000000 0.935400
1361.000000 0.935055
1362.000000 0.934709
1363.000000 0.934363
1364.000000 0.934017
1365.000000 0.933670
1366.000000 0.933322
1367.000000 0.932974
1368.000000 0.932626
1369.000000 0.932277
1370.000000 0.931928
1371.000000 0.931579
1372.000000 0.931229
1373.000000 0.930878
1374.000000 0.930527
1375.000000 0.930176
1376.000000 0.929824
1377.000000 0.929472
1378.000000 0.929119
1379.000000 0.928766
1380.000000 0.928412
1381.000000 0.928059
1382.000000 0.927704
1383.000000 0.927349
1384.000000 0.926994
1385.000000 0.926638
1386.000000 0.926282
1387.000000 0.925926
1388.000000 0.925569
1389.000000 0.925211
1390.000000 0.924853
1391.000000 0.924495
1392.000000 0.924136
1393.000000 0.923777
1394.000000 0.923417
1395.000000 0.923057
1396.000000 0.922697
1397.000000 0.922336
1398.000000 0.921974
1399.000000 0.921612
1400.000000 0.921250
1401.000000 0.920887
1402.000000 0.920524
1403.000000 0.920161
1404.000000 0.919796
1405.000000 0.919432
1406.000000 0.919067
1407.000000 0.918702
1408.000000 0.918336
1409.000000 0.917970
1410.000000 0.917603
1411.000000 0.917236
1412.000000 0.916868
1413.000000 0.916501
1414.000000 0.916132
1415.000000 0.915763
1416.000000 0.915394
1417.000000 0.915024
1418.000000 0.914654
1419.000000 0.914284
1420.000000 0.913913
1421.000000 0.913541
1422.000000 0.913169
1423.000000 0.912797
1424.000000 0.912424
1425.000000 0.912051
1426.000000 0.911677
1427.000000 0.911303
1428.000000 0.910929
1429.000000 0.910554
1430.000000 0.910178
1431.000000 0.909802
1432.000000 0.909426
1433.000000 0.909049
1434.000000 0.908672
1435.000000 0.908295
1436.000000 0.907917
1437.000000 0.907538
1438.000000 0.907159
1439.000000 0.906780
1440.000000 0.906400
1441.000000 0.906020
1442.000000 0.905639
1443.000000 0.905258
1444.000000 0.904876
1445.000000 0.904495
1446.000000 0.904112
1447.000000 0.903729
1448.000000 0.903346
1449.000000 0.902962
1450.000000 0.902578
1451.000000 0.902194
1452.000000 0.901809
1453.000000 0.901423
1454.000000 0.901037
1455.000000 0.900651
1456.000000 0.900264
1457.000000 0.899877
1458.000000 0.899489
1459.000000 0.899101
1460.000000 0.898713
1461.000000 0.898324
1462.000000 0.897934
1463.000000 0.897544
1464.000000 0.897154
1465.000000 0.896763
1466.000000 0.896372
1467.000000 0.895981
1468.000000 0.895589
1469.000000 0.895196
1470.000000 0.894803
1471.000000 0.894410
1472.000000 0.894016
1473.000000 0.893622
1474.000000 0.893227
1475.000000 0.892832
1476.000000 0.892437
1477.000000 0.892041
1478.000000 0.891644
1479.000000 0.891247
1480.000000 0.890850
1481.000000 0.890452
1482.000000 0.890054
1483.000000 0.889656
1484.000000 0.889257
1485.000000 0.888857
1486.000000 0.888457
1487.000000 0.888057
1488.000000 0.887656
1489.000000 0.887255
1490.000000 0.886853
1491.000000 0.886451
1492.000000 0.886049
1493.000000 0.885646
1494.000000 0.885242
1495.000000 0.884838
1496.000000 0.884434
1497.000000 0.884029
1498.000000 0.883624
1499.000000 0.883219
1500.000000 0.882812
1501.000000 0.882406
1502.000000 0.881999
1503.000000 0.881592
1504.000000 0.881184
1505.000000 0.880776
1506.000000 0.880367
1507.000000 0.879958
1508.000000 0.879549
1509.000000 0.879139
1510.000000 0.878728
1511.000000 0.878317
1512.000000 0.877906
1513.000000 0.877494
1514.000000 0.877082
1515.000000 0.876670
1516.000000 0.876256
1517.000000 0.875843
1518.000000 0.875429
1519.000000 0.875015
1520.000000 0.874600
1521.000000 0.874185
1522.000000 0.873769
1523.000000 0.873353
1524.000000 0.872937
1525.000000 0.872520
1526.000000 0.872102
1527.000000 0.871684
1528.000000 0.871266
1529.000000 0.870847
1530.000000 0.870428
1531.000000 0.870009
1532.000000 0.869588
1533.000000 0.869168
1534.000000 0.868747
1535.000000 0.868326
1536.000000 0.867904
1537.000000 0.867482
1538.000000 0.867059
1539.000000 0.866636
1540.000000 0.866213
1541.000000 0.865789
1542.000000 0.865364
1543.000000 0.864939
1544.000000 0.864514
1545.000000 0.864088
1546.000000 0.863662
1547.000000 0.863236
1548.000000 0.862808
1549.000000 0.862381
1550.000000 0.861953
1551.000000 0.861525
1552.000000 0.861096
1553.000000 0.860667
1554.000000 0.860237
1555.000000 0.859807
1556.000000 0.859376
1557.000000 0.858946
1558.000000 0.858514
1559.000000 0.858082
1560.000000 0.857650
1561.000000 0.857217
1562.000000 0.856784
1563.000000 0.856351
1564.000000 0.855916
1565.000000 0.855482
1566.000000 0.855047
1567.000000 0.854612
1568.000000 0.854176
1569.000000 0.853740
1570.000000 0.853303
1571.000000 0.852866
1572.000000 0.852429
1573.000000 0.851991
1574.000000 0.851552
1575.000000 0.851113
1576.000000 0.850674
1577.000000 0.850234
1578.000000 0.849794
1579.000000 0.849354
1580.000000 0.848913
1581.000000 0.848471
1582.000000 0.848029
1583.000000 0.847587
1584.000000 0.847144
1585.000000 0.846701
1586.000000 0.846257
1587.000000 0.845813
1588.000000 0.845369
1589.000000 0.844924
1590.000000 0.844478
1591.000000 0.844032
1592.000000 0.843586
1593.000000 0.843139
1594.000000 0.842692
1595.000000 0.842245
1596.000000 0.841797
1597.000000 0.841348
1598.000000 0.840899
1599.000000 0.840450
1600.000000 0.840000
1601.000000 0.839550
1602.000000 0.839099
1603.000000 0.838648
1604.000000 0.838197
1605.000000 0.837745
1606.000000 0.837292
1607.000000 0.836839
1608.000000 0.836386
1609.000000 0.835932
1610.000000 0.835478
1611.000000 0.835024
1612.000000 0.834569
1613.000000 0.834113
1614.000000 0.833657
1615.000000 0.833201
1616.000000 0.832744
1617.000000 0.832287
1618.000000 0.831829
1619.000000 0.831371
1620.000000 0.830913
1621.000000 0.830454
1622.000000 0.829994
1623.000000 0.829534
1624.000000 0.829074
1625.000000 0.828613
1626.000000 0.828152
1627.000000 0.827691
1628.000000 0.827229
1629.000000 0.826766
1630.000000 0.826303
1631.000000 0.825840
1632.000000 0.825376
1633.000000 0.824912
1634.000000 0.824447
1635.000000 0.823982
1636.000000 0.823516
1637.000000 0.823051
1638.000000 0.822584
1639.000000 0.822117
1640.000000 0.821650
1641.000000 0.821182
1642.000000 0.820714
1643.000000 0.820246
1644.000000 0.819777
1645.000000 0.819307
1646.000000 0.818837
1647.000000 0.818367
1648.000000 0.817896
1649.000000 0.817425
1650.000000 0.816953
1651.000000 0.816481
1652.000000 0.816009
1653.000000 0.815536
1654.000000 0.815062
1655.000000 0.814588
1656.000000 0.814114
1657.000000 0.813639
1658.000000 0.813164
1659.000000 0.812689
1660.000000 0.812213
1661.000000 0.811736
1662.000000 0.811259
1663.000000 0.810782
1664.000000 0.810304
1665.000000 0.809826
1666.000000 0.809347
1667.000000 0.808868
1668.000000 0.808389
1669.000000 0.807909
1670.000000 0.807428
1671.000000 0.806947
1672.000000 0.806466
1673.000000 0.805984
1674.000000 0.805502
1675.000000 0.805020
1676.000000 0.804537
1677.000000 0.804053
1678.000000 0.803569
1679.000000 0.803085
1680.000000 0.802600
1681.000000 0.802115
1682.000000 0.801629
1683.000000 0.801143
1684.000000 0.800657
1685.000000 0.800170
1686.000000 0.799682
1687.000000 0.799194
1688.000000 0.798706
1689.000000 0.798217
1690.000000 0.797728
1691.000000 0.797239
1692.000000 0.796749
1693.000000 0.796258
1694.000000 0.795767
1695.000000 0.795276
1696.000000 0.794784
1697.000000 0.794292
1698.000000 0.793799
1699.000000 0.793306
1700.000000 0.792813
1701.000000 0.792319
1702.000000 0.791824
1703.000000 0.791329
1704.000000 0.790834
1705.000000 0.790338
1706.000000 0.789842
1707.000000 0.789346
1708.000000 0.788849
1709.000000 0.788351
1710.000000 0.787853
1711.000000 0.787355
1712.000000 0.786856
1713.000000 0.786357
1714.000000 0.785857
1715.000000 0.785357
1716.000000 0.784857
1717.000000 0.784356
1718.000000 0.783854
1719.000000 0.783352
1720.000000 0.782850
1721.000000 0.782347
1722.000000 0.781844
1723.000000 0.781341
1724.000000 0.780837
1725.000000 0.780332
1726.000000 0.779827
1727.000000 0.779322
1728.000000 0.778816
1729.000000 0.778310
1730.000000 0.777803
1731.000000 0.777296
1732.000000 0.776789
1733.000000 0.776281
1734.000000 0.775772
1735.000000 0.775263
1736.000000 0.774754
1737.000000 0.774244
1738.000000 0.773734
1739.000000 0.773224
1740.000000 0.772713
1741.000000 0.772201
1742.000000 0.771689
1743.000000 0.771177
1744.000000 0.770664
1745.000000 0.770151
1746.000000 0.769637
1747.000000 0.769123
1748.000000 0.768609
1749.000000 0.768094
1750.000000 0.767578
1751.000000 0.767062
1752.000000 0.766546
1753.000000 0.766029
1754.000000 0.765512
1755.000000 0.764995
1756.000000 0.764477
1757.000000 0.763958
1758.000000 0.763439
1759.000000 0.762920
1760.000000 0.762400
1761.000000 0.761880
1762.000000 0.761359
1763.000000 0.760838
1764.000000 0.760317
1765.000000 0.759795
1766.000000 0.759272
1767.000000 0.758749
1768.000000 0.758226
1769.000000 0.757702
1770.000000 0.757178
1771.000000 0.756654
1772.000000 0.756129
1773.000000 0.755603
1774.000000 0.755077
1775.000000 0.754551
1776.000000 0.754024
1777.000000 0.753497
1778.000000 0.752969
1779.000000 0.752441
1780.000000 0.751913
1781.000000 0.751384
1782.000000 0.750854
1783.000000 0.750324
1784.000000 0.749794
1785.000000 0.749263
1786.000000 0.748732
1787.000000 0.748201
1788.000000 0.747669
1789.000000 0.747136
1790.000000 0.746603
1791.000000 0.746070
1792.000000 0.745536
1793.000000 0.745002
1794.000000 0.744467
1795.000000 0.743932
1796.000000 0.743397
1797.000000 0.742861
1798.000000 0.742324
1799.000000 0.741787
1800.000000 0.741250
1801.000000 0.740712
1802.000000 0.740174
1803.000000 0.739636
1804.000000 0.739097
1805.000000 0.738557
1806.000000 0.738017
1807.000000 0.737477
1808.000000 0.736936
1809.000000 0.736395
1810.000000 0.735853
1811.000000 0.735311
1812.000000 0.734769
1813.000000 0.734226
1814.000000 0.733682
1815.000000 0.733138
1816.000000 0.732594
1817.000000 0.732049
1818.000000 0.731504
1819.000000 0.730959
1820.000000 0.730413
1821.000000 0.729866
1822.000000 0.729319
1823.000000 0.728772
1824.000000 0.728224
1825.000000 0.727676
1826.000000 0.727127
1827.000000 0.726578
1828.000000 0.726029
1829.000000 0.725479
1830.000000 0.724928
1831.000000 0.724377
1832.000000 0.723826
1833.000000 0.723274
1834.000000 0.722722
1835.000000 0.722170
1836.000000 0.721617
1837.000000 0.721063
1838.000000 0.720509
1839.000000 0.719955
1840.000000 0.719400
1841.000000 0.718845
1842.000000 0.718289
1843.000000 0.717733
1844.000000 0.717177
1845.000000 0.716620
1846.000000 0.716062
1847.000000 0.715504
1848.000000 0.714946
1849.000000 0.714387
1850.000000 0.713828
1851.000000 0.713269
1852.000000 0.712709
1853.000000 0.712148
1854.000000 0.711587
1855.000000 0.711026
1856.000000 0.710464
1857.000000 0.709902
1858.000000 0.709339
1859.000000 0.708776
1860.000000 0.708213
1861.000000 0.707649
1862.000000 0.707084
1863.000000 0.706519
1864.000000 0.705954
1865.000000 0.705388
1866.000000 0.704822
1867.000000 0.704256
1868.000000 0.703689
1869.000000 0.703121
1870.000000 0.702553
1871.000000 0.701985
1872.000000 0.701416
1873.000000 0.700847
1874.000000 0.700277
1875.000000 0.699707
1876.000000 0.699137
1877.000000 0.698566
1878.000000 0.697994
1879.000000 0.697422
1880.000000 0.696850
1881.000000 0.696277
1882.000000 0.695704
1883.000000 0.695131
1884.000000 0.694557
1885.000000 0.693982
1886.000000 0.693407
1887.000000 0.692832
1888.000000 0.692256
1889.000000 0.691680
1890.000000 0.691103
1891.000000 0.690526
1892.000000 0.689949
1893.000000 0.689371
1894.000000 0.688792
1895.000000 0.688213
1896.000000 0.687634
1897.000000 0.687054
1898.000000 0.686474
1899.000000 0.685894
1900.000000 0.685313
1901.000000 0.684731
1902.000000 0.684149
1903.000000 0.683567
1904.000000 0.682984
1905.000000 0.682401
1906.000000 0.681817
1907.000000 0.681233
1908.000000 0.680649
1909.000000 0.680064
1910.000000 0.679478
1911.000000 0.678892
1912.000000 0.678306
1913.000000 0.677719
1914.000000 0.677132
1915.000000 0.676545
1916.000000 0.675957
1917.000000 0.675368
1918.000000 0.674779
1919.000000 0.674190
1920.000000 0.673600
1921.000000 0.673010
1922.000000 0.672419
1923.000000 0.671828
1924.000000 0.671236
1925.000000 0.670645
1926.000000 0.670052
1927.000000 0.669459
1928.000000 0.668866
1929.000000 0.668272
1930.000000 0.667678
1931.000000 0.667084
1932.000000 0.666489
1933.000000 0.665893
1934.000000 0.665297
1935.000000 0.664701
1936.000000 0.664104
1937.000000 0.663507
1938.000000 0.662909
1939.000000 0.662311
1940.000000 0.661712
1941.000000 0.661114
1942.000000 0.660514
1943.000000 0.659914
1944.000000 0.659314
1945.000000 0.658713
1946.000000 0.658112
1947.000000 0.657511
1948.000000 0.656909
1949.000000 0.656306
1950.000000 0.655703
1951.000000 0.655100
1952.000000 0.654496
1953.000000 0.653892
1954.000000 0.653287
1955.000000 0.652682
1956.000000 0.652076
1957.000000 0.651471
1958.000000 0.650864
1959.000000 0.650257
1960.000000 0.649650
1961.000000 0.649042
1962.000000 0.648434
1963.000000 0.647826
1964.000000 0.647217
1965.000000 0.646607
1966.000000 0.645997
1967.000000 0.645387
1968.000000 0.644776
1969.000000 0.644165
1970.000000 0.643553
1971.000000 0.642941
1972.000000 0.642328
1973.000000 0.641716
1974.000000 0.641102
1975.000000 0.640488
1976.000000 0.639874
1977.000000 0.639259
1978.000000 0.638644
1979.000000 0.638029
1980.000000 0.637413
1981.000000 0.636796
1982.000000 0.636179
1983.000000 0.635562
1984.000000 0.634944
1985.000000 0.634326
1986.000000 0.633707
1987.000000 0.633088
1988.000000 0.632468
1989.000000 0.631849
1990.000000 0.631228
1991.000000 0.630607
1992.000000 0.629986
1993.000000 0.629364
1994.000000 0.628742
1995.000000 0.628120
1996.000000 0.627497
1997.000000 0.626873
1998.000000 0.626249
1999.000000 0.625625
2000.000000 0.625000
2001.000000 0.624375
2002.000000 0.623749
2003.000000 0.623123
2004.000000 0.622496
2005.000000 0.621870
2006.000000 0.621242
2007.000000 0.620614
2008.000000 0.619986
2009.000000 0.619357
2010.000000 0.618728
2011.000000 0.618099
2012.000000 0.617469
2013.000000 0.616838
2014.000000 0.616207
2015.000000 0.615576
2016.000000 0.614944
2017.000000 0.614312
2018.000000 0.613679
2019.000000 0.613046
2020.000000 0.612412
2021.000000 0.611779
2022.000000 0.611144
2023.000000 0.610509
2024.000000 0.609874
2025.000000 0.609238
2026.000000 0.608602
2027.000000 0.607966
2028.000000 0.607329
2029.000000 0.606691
2030.000000 0.606053
2031.000000 0.605415
2032.000000 0.604776
2033.000000 0.604137
2034.000000 0.603497
2035.000000 0.602857
2036.000000 0.602216
2037.000000 0.601576
2038.000000 0.600934
2039.000000 0.600292
2040.000000 0.599650
2041.000000 0.599007
2042.000000 0.598364
2043.000000 0.597721
2044.000000 0.597077
2045.000000 0.596432
2046.000000 0.595787
2047.000000 0.595142
2048.000000 0.594496
2049.000000 0.593850
2050.000000 0.593203
2051.000000 0.592556
2052.000000 0.591908
2053.000000 0.591261
2054.000000 0.590612
2055.000000 0.589963
2056.000000 0.589314
2057.000000 0.588664
2058.000000 0.588014
2059.000000 0.587364
2060.000000 0.586713
2061.000000 0.586061
2062.000000 0.585409
2063.000000 0.584757
2064.000000 0.584104
2065.000000 0.583451
2066.000000 0.582797
2067.000000 0.582143
2068.000000 0.581488
2069.000000 0.580834
2070.000000 0.580178
2071.000000 0.579522
2072.000000 0.578866
2073.000000 0.578209
2074.000000 0.577552
2075.000000 0.576895
2076.000000 0.576237
2077.000000 0.575578
2078.000000 0.574919
2079.000000 0.574260
2080.000000 0.573600
2081.000000 0.572940
2082.000000 0.572279
2083.000000 0.571618
2084.000000 0.570956
2085.000000 0.570295
2086.000000 0.569632
2087.000000 0.568969
2088.000000 0.568306
2089.000000 0.567642
2090.000000 0.566978
2091.000000 0.566314
2092.000000 0.565649
2093.000000 0.564983
2094.000000 0.564317
2095.000000 0.563651
2096.000000 0.562984
2097.000000 0.562317
2098.000000 0.561649
2099.000000 0.560981
2100.000000 0.560312
2101.000000 0.559644
2102.000000 0.558974
2103.000000 0.558304
2104.000000 0.557634
2105.000000 0.556963
2106.000000 0.556292
2107.000000 0.555621
2108.000000 0.554949
2109.000000 0.554276
2110.000000 0.553603
2111.000000 0.552930
2112.000000 0.552256
2113.000000 0.551582
2114.000000 0.550907
2115.000000 0.550232
2116.000000 0.549556
2117.000000 0.548881
2118.000000 0.548204
2119.000000 0.547527
2120.000000 0.546850
2121.000000 0.546172
2122.000000 0.545494
2123.000000 0.544816
2124.000000 0.544137
2125.000000 0.543457
2126.000000 0.542777
2127.000000 0.542097
2128.000000 0.541416
2129.000000 0.540735
2130.000000 0.540053
2131.000000 0.539371
2132.000000 0.538688
2133.000000 0.538006
2134.000000 0.537322
2135.000000 0.536638
2136.000000 0.535954
2137.000000 0.535269
2138.000000 0.534584
2139.000000 0.533899
2140.000000 0.533213
2141.000000 0.532526
2142.000000 0.531839
2143.000000 0.531152
2144.000000 0.530464
2145.000000 0.529776
2146.000000 0.529087
2147.000000 0.528398
2148.000000 0.527708
2149.000000 0.527019
2150.000000 0.526328
2151.000000 0.525637
2152.000000 0.524946
2153.000000 0.524254
2154.000000 0.523562
2155.000000 0.522870
2156.000000 0.522177
2157.000000 0.521483
2158.000000 0.520789
2159.000000 0.520095
2160.000000 0.519400
2161.000000 0.518705
2162.000000 0.518009
2163.000000 0.517313
2164.000000 0.516617
2165.000000 0.515920
2166.000000 0.515222
2167.000000 0.514524
2168.000000 0.513826
2169.000000 0.513127
2170.000000 0.512428
2171.000000 0.511729
2172.000000 0.511029
2173.000000 0.510328
2174.000000 0.509627
2175.000000 0.508926
2176.000000 0.508224
2177.000000 0.507522
2178.000000 0.506819
2179.000000 0.506116
2180.000000 0.505413
2181.000000 0.504709
2182.000000 0.504004
2183.000000 0.503299
2184.000000 0.502594
2185.000000 0.501888
2186.000000 0.501182
2187.000000 0.500476
2188.000000 0.499769
2189.000000 0.499061
2190.000000 0.498353
2191.000000 0.497645
2192.000000 0.496936
2193.000000 0.496227
2194.000000 0.495517
2195.000000 0.494807
2196.000000 0.494096
2197.000000 0.493386
2198.000000 0.492674
2199.000000 0.491962
2200.000000 0.491250
2201.000000 0.490537
2202.000000 0.489824
2203.000000 0.489111
2204.000000 0.488397
2205.000000 0.487682
2206.000000 0.486967
2207.000000 0.486252
2208.000000 0.485536
2209.000000 0.484820
2210.000000 0.484103
2211.000000 0.483386
2212.000000 0.482668
2213.000000 0.481951
2214.000000 0.481232
2215.000000 0.480513
2216.000000 0.479794
2217.000000 0.479074
2218.000000 0.478354
2219.000000 0.477634
2220.000000 0.476913
2221.000000 0.476191
2222.000000 0.475469
2223.000000 0.474747
2224.000000 0.474024
2225.000000 0.473301
2226.000000 0.472577
2227.000000 0.471853
2228.000000 0.471129
2229.000000 0.470404
2230.000000 0.469678
2231.000000 0.468952
2232.000000 0.468226
2233.000000 0.467499
2234.000000 0.466772
2235.000000 0.466045
2236.000000 0.465317
2237.000000 0.464588
2238.000000 0.463859
2239.000000 0.463130
2240.000000 0.462400
2241.000000 0.461670
2242.000000 0.460939
2243.000000 0.460208
2244.000000 0.459477
2245.000000 0.458745
2246.000000 0.458012
2247.000000 0.457279
2248.000000 0.456546
2249.000000 0.455812
2250.000000 0.455078
2251.000000 0.454344
2252.000000 0.453609
2253.000000 0.452873
2254.000000 0.452137
2255.000000 0.451401
2256.000000 0.450664
2257.000000 0.449927
2258.000000 0.449189
2259.000000 0.448451
2260.000000 0.447712
2261.000000 0.446974
2262.000000 0.446234
2263.000000 0.445494
2264.000000 0.444754
2265.000000 0.444013
2266.000000 0.443272
2267.000000 0.442531
2268.000000 0.441789
2269.000000 0.441046
2270.000000 0.440303
2271.000000 0.439560
2272.000000 0.438816
2273.000000 0.438072
2274.000000 0.437327
2275.000000 0.436582
2276.000000 0.435836
2277.000000 0.435091
2278.000000 0.434344
2279.000000 0.433597
2280.000000 0.432850
2281.000000 0.432102
2282.000000 0.431354
2283.000000 0.430606
2284.000000 0.429857
2285.000000 0.429107
2286.000000 0.428357
2287.000000 0.427607
2288.000000 0.426856
2289.000000 0.426105
2290.000000 0.425353
2291.000000 0.424601
2292.000000 0.423849
2293.000000 0.423096
2294.000000 0.422342
2295.000000 0.421588
2296.000000 0.420834
2297.000000 0.420079
2298.000000 0.419324
2299.000000 0.418569
2300.000000 0.417813
2301.000000 0.417056
2302.000000 0.416299
2303.000000 0.415542
2304.000000 0.414784
2305.000000 0.414026
2306.000000 0.413267
2307.000000 0.412508
2308.000000 0.411749
2309.000000 0.410989
2310.000000 0.410228
2311.000000 0.409467
2312.000000 0.408706
2313.000000 0.407944
2314.000000 0.407182
2315.000000 0.406420
2316.000000 0.405657
2317.000000 0.404893
2318.000000 0.404129
2319.000000 0.403365
2320.000000 0.402600
2321.000000 0.401835
2322.000000 0.401069
2323.000000 0.400303
2324.000000 0.399536
2325.000000 0.398770
2326.000000 0.398002
2327.000000 0.397234
2328.000000 0.396466
2329.000000 0.395697
2330.000000 0.394928
2331.000000 0.394159
2332.000000 0.393388
2333.000000 0.392618
2334.000000 0.391847
2335.000000 0.391076
2336.000000 0.390304
2337.000000 0.389532
2338.000000 0.388759
2339.000000 0.387986
2340.000000 0.387212
2341.000000 0.386439
2342.000000 0.385664
2343.000000 0.384889
2344.000000 0.384114
2345.000000 0.383338
2346.000000 0.382562
2347.000000 0.381786
2348.000000 0.381009
2349.000000 0.380231
2350.000000 0.379453
2351.000000 0.378675
2352.000000 0.377896
2353.000000 0.377117
2354.000000 0.376337
2355.000000 0.375557
2356.000000 0.374777
2357.000000 0.373996
2358.000000 0.373214
2359.000000 0.372432
2360.000000 0.371650
2361.000000 0.370867
2362.000000 0.370084
2363.000000 0.369301
2364.000000 0.368516
2365.000000 0.367732
2366.000000 0.366947
2367.000000 0.366162
2368.000000 0.365376
2369.000000 0.364590
2370.000000 0.363803
2371.000000 0.363016
2372.000000 0.362229
2373.000000 0.361441
2374.000000 0.360652
2375.000000 0.359863
2376.000000 0.359074
2377.000000 0.358284
2378.000000 0.357494
2379.000000 0.356704
2380.000000 0.355913
2381.000000 0.355121
2382.000000 0.354329
2383.000000 0.353537
2384.000000 0.352744
2385.000000 0.351951
2386.000000 0.351157
2387.000000 0.350363
2388.000000 0.349568
2389.000000 0.348774
2390.000000 0.347978
2391.000000 0.347182
2392.000000 0.346386
2393.000000 0.345589
2394.000000 0.344792
2395.000000 0.343995
2396.000000 0.343196
2397.000000 0.342398
2398.000000 0.341599
2399.000000 0.340800
2400.000000 0.340000
2401.000000 0.339200
2402.000000 0.338399
2403.000000 0.337598
2404.000000 0.336796
2405.000000 0.335995
2406.000000 0.335192
2407.000000 0.334389
2408.000000 0.333586
2409.000000 0.332782
2410.000000 0.331978
2411.000000 0.331174
2412.000000 0.330369
2413.000000 0.329563
2414.000000 0.328757
2415.000000 0.327951
2416.000000 0.327144
2417.000000 0.326337
2418.000000 0.325529
2419.000000 0.324721
2420.000000 0.323913
2421.000000 0.323104
2422.000000 0.322294
2423.000000 0.321484
2424.000000 0.320674
2425.000000 0.319863
2426.000000 0.319052
2427.000000 0.318241
2428.000000 0.317429
2429.000000 0.316616
2430.000000 0.315803
2431.000000 0.314990
2432.000000 0.314176
2433.000000 0.313362
2434.000000 0.312547
2435.000000 0.311732
2436.000000 0.310917
2437.000000 0.310101
2438.000000 0.309284
2439.000000 0.308467
2440.000000 0.307650
2441.000000 0.306832
2442.000000 0.306014
2443.000000 0.305196
2444.000000 0.304377
2445.000000 0.303557
2446.000000 0.302737
2447.000000 0.301917
2448.000000 0.301096
2449.000000 0.300275
2450.000000 0.299453
2451.000000 0.298631
2452.000000 0.297808
2453.000000 0.296986
2454.000000 0.296162
2455.000000 0.295338
2456.000000 0.294514
2457.000000 0.293689
2458.000000 0.292864
2459.000000 0.292039
2460.000000 0.291213
2461.000000 0.290386
2462.000000 0.289559
2463.000000 0.288732
2464.000000 0.287904
2465.000000 0.287076
2466.000000 0.286247
2467.000000 0.285418
2468.000000 0.284588
2469.000000 0.283759
2470.000000 0.282928
2471.000000 0.282097
2472.000000 0.281266
2473.000000 0.280434
2474.000000 0.279602
2475.000000 0.278770
2476.000000 0.277937
2477.000000 0.277103
2478.000000 0.276269
2479.000000 0.275435
2480.000000 0.274600
2481.000000 0.273765
2482.000000 0.272929
2483.000000 0.272093
2484.000000 0.271257
2485.000000 0.270420
2486.000000 0.269582
2487.000000 0.268744
2488.000000 0.267906
2489.000000 0.267067
2490.000000 0.266228
2491.000000 0.265389
2492.000000 0.264549
2493.000000 0.263708
2494.000000 0.262867
2495.000000 0.262026
2496.000000 0.261184
2497.000000 0.260342
2498.000000 0.259499
2499.000000 0.258656
2500.000000 0.257812
2501.000000 0.256969
2502.000000 0.256124
2503.000000 0.255279
2504.000000 0.254434
2505.000000 0.253588
2506.000000 0.252742
2507.000000 0.251896
2508.000000 0.251049
2509.000000 0.250201
2510.000000 0.249353
2511.000000 0.248505
2512.000000 0.247656
2513.000000 0.246807
2514.000000 0.245957
2515.000000 0.245107
2516.000000 0.244257
2517.000000 0.243406
2518.000000 0.242554
2519.000000 0.241702
2520.000000 0.240850
2521.000000 0.239997
2522.000000 0.239144
2523.000000 0.238291
2524.000000 0.237437
2525.000000 0.236582
2526.000000 0.235727
2527.000000 0.234872
2528.000000 0.234016
2529.000000 0.233160
2530.000000 0.232303
2531.000000 0.231446
2532.000000 0.230589
2533.000000 0.229731
2534.000000 0.228872
2535.000000 0.228013
2536.000000 0.227154
2537.000000 0.226294
2538.000000 0.225434
2539.000000 0.224574
2540.000000 0.223712
2541.000000 0.222851
2542.000000 0.221989
2543.000000 0.221127
2544.000000 0.220264
2545.000000 0.219401
2546.000000 0.218537
2547.000000 0.217673
2548.000000 0.216808
2549.000000 0.215944
2550.000000 0.215078
2551.000000 0.214212
2552.000000 0.213346
2553.000000 0.212479
2554.000000 0.211612
2555.000000 0.210745
2556.000000 0.209877
2557.000000 0.209008
2558.000000 0.208139
2559.000000 0.207270
2560.000000 0.206400
2561.000000 0.205530
2562.000000 0.204659
2563.000000 0.203788
2564.000000 0.202916
2565.000000 0.202045
2566.000000 0.201172
2567.000000 0.200299
2568.000000 0.199426
2569.000000 0.198552
2570.000000 0.197678
2571.000000 0.196804
2572.000000 0.195928
2573.000000 0.195053
2574.000000 0.194177
2575.000000 0.193301
2576.000000 0.192424
2577.000000 0.191547
2578.000000 0.190669
2579.000000 0.189791
2580.000000 0.188913
2581.000000 0.188034
2582.000000 0.187154
2583.000000 0.186274
2584.000000 0.185394
2585.000000 0.184513
2586.000000 0.183632
2587.000000 0.182751
2588.000000 0.181868
2589.000000 0.180986
2590.000000 0.180103
2591.000000 0.179220
2592.000000 0.178336
2593.000000 0.177452
2594.000000 0.176567
2595.000000 0.175682
2596.000000 0.174797
2597.000000 0.173911
2598.000000 0.173024
2599.000000 0.172137
2600.000000 0.171250
2601.000000 0.170362
2602.000000 0.169474
2603.000000 0.168586
2604.000000 0.167697
2605.000000 0.166807
2606.000000 0.165917
2607.000000 0.165027
2608.000000 0.164136
2609.000000 0.163245
2610.000000 0.162353
2611.000000 0.161461
2612.000000 0.160569
2613.000000 0.159676
2614.000000 0.158782
2615.000000 0.157888
2616.000000 0.156994
2617.000000 0.156099
2618.000000 0.155204
2619.000000 0.154309
2620.000000 0.153412
2621.000000 0.152516
2622.000000 0.151619
2623.000000 0.150722
2624.000000 0.149824
2625.000000 0.148926
2626.000000 0.148027
2627.000000 0.147128
2628.000000 0.146229
2629.000000 0.145329
2630.000000 0.144428
2631.000000 0.143527
2632.000000 0.142626
2633.000000 0.141724
2634.000000 0.140822
2635.000000 0.139920
2636.000000 0.139017
2637.000000 0.138113
2638.000000 0.137209
2639.000000 0.136305
2640.000000 0.135400
2641.000000 0.134495
2642.000000 0.133589
2643.000000 0.132683
2644.000000 0.131776
2645.000000 0.130870
2646.000000 0.129962
2647.000000 0.129054
2648.000000 0.128146
2649.000000 0.127237
2650.000000 0.126328
2651.000000 0.125419
2652.000000 0.124509
2653.000000 0.123598
2654.000000 0.122687
2655.000000 0.121776
2656.000000 0.120864
2657.000000 0.119952
2658.000000 0.119039
2659.000000 0.118126
2660.000000 0.117213
2661.000000 0.116299
2662.000000 0.115384
2663.000000 0.114469
2664.000000 0.113554
2665.000000 0.112638
2666.000000 0.111722
2667.000000 0.110806
2668.000000 0.109889
2669.000000 0.108971
2670.000000 0.108053
2671.000000 0.107135
2672.000000 0.106216
2673.000000 0.105297
2674.000000 0.104377
2675.000000 0.103457
2676.000000 0.102537
2677.000000 0.101616
2678.000000 0.100694
2679.000000 0.099772
2680.000000 0.098850
2681.000000 0.097927
2682.000000 0.097004
2683.000000 0.096081
2684.000000 0.095157
2685.000000 0.094232
2686.000000 0.093307
2687.000000 0.092382
2688.000000 0.091456
2689.000000 0.090530
2690.000000 0.089603
2691.000000 0.088676
2692.000000 0.087749
2693.000000 0.086821
2694.000000 0.085892
2695.000000 0.084963
2696.000000 0.084034
2697.000000 0.083104
2698.000000 0.082174
2699.000000 0.081244
2700.000000 0.080313
2701.000000 0.079381
2702.000000 0.078449
2703.000000 0.077517
2704.000000 0.076584
2705.000000 0.075651
2706.000000 0.074717
2707.000000 0.073783
2708.000000 0.072849
2709.000000 0.071914
2710.000000 0.070978
2711.000000 0.070042
2712.000000 0.069106
2713.000000 0.068169
2714.000000 0.067232
2715.000000 0.066295
2716.000000 0.065357
2717.000000 0.064418
2718.000000 0.063479
2719.000000 0.062540
2720.000000 0.061600
2721.000000 0.060660
2722.000000 0.059719
2723.000000 0.058778
2724.000000 0.057837
2725.000000 0.056895
2726.000000 0.055952
2727.000000 0.055009
2728.000000 0.054066
2729.000000 0.053122
2730.000000 0.052178
2731.000000 0.051234
2732.000000 0.050289
2733.000000 0.049343
2734.000000 0.048397
2735.000000 0.047451
2736.000000 0.046504
2737.000000 0.045557
2738.000000 0.044609
2739.000000 0.043661
2740.000000 0.042713
2741.000000 0.041764
2742.000000 0.040814
2743.000000 0.039864
2744.000000 0.038914
2745.000000 0.037963
2746.000000 0.037012
2747.000000 0.036061
2748.000000 0.035108
2749.000000 0.034156
2750.000000 0.033203
2751.000000 0.032250
2752.000000 0.031296
2753.000000 0.030342
2754.000000 0.029387
2755.000000 0.028432
2756.000000 0.027477
2757.000000 0.026521
2758.000000 0.025564
2759.000000 0.024607
2760.000000 0.023650
2761.000000 0.022692
2762.000000 0.021734
2763.000000 0.020776
2764.000000 0.019817
2765.000000 0.018857
2766.000000 0.017897
2767.000000 0.016937
2768.000000 0.015976
2769.000000 0.015015
2770.000000 0.014053
2771.000000 0.013091
2772.000000 0.012128
2773.000000 0.011166
2774.000000 0.010202
2775.000000 0.009238
2776.000000 0.008274
2777.000000 0.007309
2778.000000 0.006344
2779.000000 0.005379
2780.000000 0.004413
2781.000000 0.003446
2782.000000 0.002479
2783.000000 0.001512
2784.000000 0.000544
2785.000000 -0.000424
2786.000000 -0.001393
2787.000000 -0.002362
2788.000000 -0.003331
2789.000000 -0.004301
2790.000000 -0.005272
2791.000000 -0.006243
2792.000000 -0.007214
2793.000000 -0.008186
2794.000000 -0.009158
2795.000000 -0.010130
2796.000000 -0.011103
2797.000000 -0.012077
2798.000000 -0.013051
2799.000000 -0.014025
2800.000000 -0.015000
2801.000000 -0.015975
2802.000000 -0.016951
2803.000000 -0.017927
2804.000000 -0.018903
2805.000000 -0.019880
2806.000000 -0.020858
2807.000000 -0.021836
2808.000000 -0.022814
2809.000000 -0.023793
2810.000000 -0.024772
2811.000000 -0.025751
2812.000000 -0.026731
2813.000000 -0.027712
2814.000000 -0.028693
2815.000000 -0.029674
2816.000000 -0.030656
2817.000000 -0.031638
2818.000000 -0.032621
2819.000000 -0.033604
2820.000000 -0.034587
2821.000000 -0.035571
2822.000000 -0.036556
2823.000000 -0.037541
2824.000000 -0.038526
2825.000000 -0.039512
2826.000000 -0.040498
2827.000000 -0.041484
2828.000000 -0.042472
2829.000000 -0.043459
2830.000000 -0.044447
2831.000000 -0.045435
2832.000000 -0.046424
2833.000000 -0.047413
2834.000000 -0.048403
2835.000000 -0.049393
2836.000000 -0.050383
2837.000000 -0.051374
2838.000000 -0.052366
2839.000000 -0.053358
2840.000000 -0.054350
2841.000000 -0.055343
2842.000000 -0.056336
2843.000000 -0.057329
2844.000000 -0.058324
2845.000000 -0.059318
2846.000000 -0.060313
2847.000000 -0.061308
2848.000000 -0.062304
2849.000000 -0.063300
2850.000000 -0.064297
2851.000000 -0.065294
2852.000000 -0.066291
2853.000000 -0.067289
2854.000000 -0.068288
2855.000000 -0.069287
2856.000000 -0.070286
2857.000000 -0.071286
2858.000000 -0.072286
2859.000000 -0.073286
2860.000000 -0.074288
2861.000000 -0.075289
2862.000000 -0.076291
2863.000000 -0.077293
2864.000000 -0.078296
2865.000000 -0.079299
2866.000000 -0.080303
2867.000000 -0.081307
2868.000000 -0.082311
2869.000000 -0.083316
2870.000000 -0.084322
2871.000000 -0.085328
2872.000000 -0.086334
2873.000000 -0.087341
2874.000000 -0.088348
2875.000000 -0.089355
2876.000000 -0.090364
2877.000000 -0.091372
2878.000000 -0.092381
2879.000000 -0.093390
2880.000000 -0.094400
2881.000000 -0.095410
2882.000000 -0.096421
2883.000000 -0.097432
2884.000000 -0.098443
2885.000000 -0.099455
2886.000000 -0.100468
2887.000000 -0.101481
2888.000000 -0.102494
2889.000000 -0.103508
2890.000000 -0.104522
2891.000000 -0.105536
2892.000000 -0.106552
2893.000000 -0.107567
2894.000000 -0.108583
2895.000000 -0.109599
2896.000000 -0.110616
2897.000000 -0.111633
2898.000000 -0.112651
2899.000000 -0.113669
2900.000000 -0.114687
2901.000000 -0.115706
2902.000000 -0.116726
2903.000000 -0.117746
2904.000000 -0.118766
2905.000000 -0.119787
2906.000000 -0.120808
2907.000000 -0.121829
2908.000000 -0.122852
2909.000000 -0.123874
2910.000000 -0.124897
2911.000000 -0.125920
2912.000000 -0.126944
2913.000000 -0.127968
2914.000000 -0.128993
2915.000000 -0.130018
2916.000000 -0.131043
2917.000000 -0.132069
2918.000000 -0.133096
2919.000000 -0.134123
2920.000000 -0.135150
2921.000000 -0.136178
2922.000000 -0.137206
2923.000000 -0.138234
2924.000000 -0.139264
2925.000000 -0.140293
2926.000000 -0.141323
2927.000000 -0.142353
2928.000000 -0.143384
2929.000000 -0.144415
2930.000000 -0.145447
2931.000000 -0.146479
2932.000000 -0.147511
2933.000000 -0.148544
2934.000000 -0.149578
2935.000000 -0.150612
2936.000000 -0.151646
2937.000000 -0.152681
2938.000000 -0.153716
2939.000000 -0.154751
2940.000000 -0.155788
2941.000000 -0.156824
2942.000000 -0.157861
2943.000000 -0.158898
2944.000000 -0.159936
2945.000000 -0.160974
2946.000000 -0.162013
2947.000000 -0.163052
2948.000000 -0.164091
2949.000000 -0.165131
2950.000000 -0.166172
2951.000000 -0.167213
2952.000000 -0.168254
2953.000000 -0.169296
2954.000000 -0.170338
2955.000000 -0.171380
2956.000000 -0.172424
2957.000000 -0.173467
2958.000000 -0.174511
2959.000000 -0.175555
2960.000000 -0.176600
2961.000000 -0.177645
2962.000000 -0.178691
2963.000000 -0.179737
2964.000000 -0.180783
2965.000000 -0.181830
2966.000000 -0.182878
2967.000000 -0.183926
2968.000000 -0.184974
2969.000000 -0.186023
2970.000000 -0.187072
2971.000000 -0.188121
2972.000000 -0.189172
2973.000000 -0.190222
2974.000000 -0.191273
2975.000000 -0.192324
2976.000000 -0.193376
2977.000000 -0.194428
2978.000000 -0.195481
2979.000000 -0.196534
2980.000000 -0.197587
2981.000000 -0.198641
2982.000000 -0.199696
2983.000000 -0.200751
2984.000000 -0.201806
2985.000000 -0.202862
2986.000000 -0.203918
2987.000000 -0.204974
2988.000000 -0.206032
2989.000000 -0.207089
2990.000000 -0.208147
2991.000000 -0.209205
2992.000000 -0.210264
2993.000000 -0.211323
2994.000000 -0.212383
2995.000000 -0.213443
2996.000000 -0.214503
2997.000000 -0.215564
2998.000000 -0.216626
2999.000000 -0.217688
3000.000000 -0.218750
3001.000000 -0.219813
3002.000000 -0.220876
3003.000000 -0.221939
3004.000000 -0.223004
3005.000000 -0.224068
3006.000000 -0.225133
3007.000000 -0.226198
3008.000000 -0.227264
3009.000000 -0.228330
3010.000000 -0.229397
3011.000000 -0.230464
3012.000000 -0.231531
3013.000000 -0.232599
3014.000000 -0.233668
3015.000000 -0.234737
3016.000000 -0.235806
3017.000000 -0.236876
3018.000000 -0.237946
3019.000000 -0.239016
3020.000000 -0.240088
3021.000000 -0.241159
3022.000000 -0.242231
3023.000000 -0.243303
3024.000000 -0.244376
3025.000000 -0.245449
3026.000000 -0.246523
3027.000000 -0.247597
3028.000000 -0.248671
3029.000000 -0.249746
3030.000000 -0.250822
3031.000000 -0.251898
3032.000000 -0.252974
3033.000000 -0.254051
3034.000000 -0.255128
3035.000000 -0.256205
3036.000000 -0.257284
3037.000000 -0.258362
3038.000000 -0.259441
3039.000000 -0.260520
3040.000000 -0.261600
3041.000000 -0.262680
3042.000000 -0.263761
3043.000000 -0.264842
3044.000000 -0.265923
3045.000000 -0.267005
3046.000000 -0.268088
3047.000000 -0.269171
3048.000000 -0.270254
3049.000000 -0.271338
3050.000000 -0.272422
3051.000000 -0.273506
3052.000000 -0.274592
3053.000000 -0.275677
3054.000000 -0.276763
3055.000000 -0.277849
3056.000000 -0.278936
3057.000000 -0.280023
3058.000000 -0.281111
3059.000000 -0.282199
3060.000000 -0.283287
3061.000000 -0.284376
3062.000000 -0.285466
3063.000000 -0.286556
3064.000000 -0.287646
3065.000000 -0.288737
3066.000000 -0.289828
3067.000000 -0.290919
3068.000000 -0.292012
3069.000000 -0.293104
3070.000000 -0.294197
3071.000000 -0.295290
3072.000000 -0.296384
3073.000000 -0.297478
3074.000000 -0.298573
3075.000000 -0.299668
3076.000000 -0.300763
3077.000000 -0.301859
3078.000000 -0.302956
3079.000000 -0.304053
3080.000000 -0.305150
3081.000000 -0.306248
3082.000000 -0.307346
3083.000000 -0.308444
3084.000000 -0.309544
3085.000000 -0.310643
3086.000000 -0.311743
3087.000000 -0.312843
3088.000000 -0.313944
3089.000000 -0.315045
3090.000000 -0.316147
3091.000000 -0.317249
3092.000000 -0.318351
3093.000000 -0.319454
3094.000000 -0.320558
3095.000000 -0.321662
3096.000000 -0.322766
3097.000000 -0.323871
3098.000000 -0.324976
3099.000000 -0.326081
3100.000000 -0.327187
3101.000000 -0.328294
3102.000000 -0.329401
3103.000000 -0.330508
3104.000000 -0.331616
3105.000000 -0.332724
3106.000000 -0.333833
3107.000000 -0.334942
3108.000000 -0.336051
3109.000000 -0.337161
3110.000000 -0.338272
3111.000000 -0.339383
3112.000000 -0.340494
3113.000000 -0.341606
3114.000000 -0.342718
3115.000000 -0.343830
3116.000000 -0.344943
3117.000000 -0.346057
3118.000000 -0.347171
3119.000000 -0.348285
3120.000000 -0.349400
3121.000000 -0.350515
3122.000000 -0.351631
3123.000000 -0.352747
3124.000000 -0.353863
3125.000000 -0.354980
3126.000000 -0.356098
3127.000000 -0.357216
3128.000000 -0.358334
3129.000000 -0.359453
3130.000000 -0.360572
3131.000000 -0.361691
3132.000000 -0.362811
3133.000000 -0.363932
3134.000000 -0.365053
3135.000000 -0.366174
3136.000000 -0.367296
3137.000000 -0.368418
3138.000000 -0.369541
3139.000000 -0.370664
3140.000000 -0.371787
3141.000000 -0.372911
3142.000000 -0.374036
3143.000000 -0.375161
3144.000000 -0.376286
3145.000000 -0.377412
3146.000000 -0.378538
3147.000000 -0.379664
3148.000000 -0.380791
3149.000000 -0.381919
3150.000000 -0.383047
3151.000000 -0.384175
3152.000000 -0.385304
3153.000000 -0.386433
3154.000000 -0.387563
3155.000000 -0.388693
3156.000000 -0.389823
3157.000000 -0.390954
3158.000000 -0.392086
3159.000000 -0.393218
3160.000000 -0.394350
3161.000000 -0.395483
3162.000000 -0.396616
3163.000000 -0.397749
3164.000000 -0.398884
3165.000000 -0.400018
3166.000000 -0.401153
3167.000000 -0.402288
3168.000000 -0.403424
3169.000000 -0.404560
3170.000000 -0.405697
3171.000000 -0.406834
3172.000000 -0.407971
3173.000000 -0.409109
3174.000000 -0.410248
3175.000000 -0.411387
3176.000000 -0.412526
3177.000000 -0.413666
3178.000000 -0.414806
3179.000000 -0.415946
3180.000000 -0.417088
3181.000000 -0.418229
3182.000000 -0.419371
3183.000000 -0.420513
3184.000000 -0.421656
3185.000000 -0.422799
3186.000000 -0.423943
3187.000000 -0.425087
3188.000000 -0.426231
3189.000000 -0.427376
3190.000000 -0.428522
3191.000000 -0.429668
3192.000000 -0.430814
3193.000000 -0.431961
3194.000000 -0.433108
3195.000000 -0.434255
3196.000000 -0.435404
3197.000000 -0.436552
3198.000000 -0.437701
3199.000000 -0.438850
3200.000000 -0.440000
3201.000000 -0.441150
3202.000000 -0.442301
3203.000000 -0.443452
3204.000000 -0.444603
3205.000000 -0.445755
3206.000000 -0.446908
3207.000000 -0.448061
3208.000000 -0.449214
3209.000000 -0.450368
3210.000000 -0.451522
3211.000000 -0.452676
3212.000000 -0.453832
3213.000000 -0.454987
3214.000000 -0.456143
3215.000000 -0.457299
3216.000000 -0.458456
3217.000000 -0.459613
3218.000000 -0.460771
3219.000000 -0.461929
3220.000000 -0.463087
3221.000000 -0.464246
3222.000000 -0.465406
3223.000000 -0.466566
3224.000000 -0.467726
3225.000000 -0.468887
3226.000000 -0.470048
3227.000000 -0.471209
3228.000000 -0.472371
3229.000000 -0.473534
3230.000000 -0.474697
3231.000000 -0.475860
3232.000000 -0.477024
3233.000000 -0.478188
3234.000000 -0.479353
3235.000000 -0.480518
3236.000000 -0.481683
3237.000000 -0.482849
3238.000000 -0.484016
3239.000000 -0.485183
3240.000000 -0.486350
3241.000000 -0.487518
3242.000000 -0.488686
3243.000000 -0.489854
3244.000000 -0.491023
3245.000000 -0.492193
3246.000000 -0.493363
3247.000000 -0.494533
3248.000000 -0.495704
3249.000000 -0.496875
3250.000000 -0.498047
3251.000000 -0.499219
3252.000000 -0.500391
3253.000000 -0.501564
3254.000000 -0.502738
3255.000000 -0.503912
3256.000000 -0.505086
3257.000000 -0.506261
3258.000000 -0.507436
3259.000000 -0.508611
3260.000000 -0.509787
3261.000000 -0.510964
3262.000000 -0.512141
3263.000000 -0.513318
3264.000000 -0.514496
3265.000000 -0.515674
3266.000000 -0.516853
3267.000000 -0.518032
3268.000000 -0.519211
3269.000000 -0.520391
3270.000000 -0.521572
3271.000000 -0.522753
3272.000000 -0.523934
3273.000000 -0.525116
3274.000000 -0.526298
3275.000000 -0.527480
3276.000000 -0.528663
3277.000000 -0.529847
3278.000000 -0.531031
3279.000000 -0.532215
3280.000000 -0.533400
3281.000000 -0.534585
3282.000000 -0.535771
3283.000000 -0.536957
3284.000000 -0.538143
3285.000000 -0.539330
3286.000000 -0.540518
3287.000000 -0.541706
3288.000000 -0.542894
3289.000000 -0.544083
3290.000000 -0.545272
3291.000000 -0.546461
3292.000000 -0.547652
3293.000000 -0.548842
3294.000000 -0.550033
3295.000000 -0.551224
3296.000000 -0.552416
3297.000000 -0.553608
3298.000000 -0.554801
3299.000000 -0.555994
3300.000000 -0.557187
3301.000000 -0.558381
3302.000000 -0.559576
3303.000000 -0.560771
3304.000000 -0.561966
3305.000000 -0.563162
3306.000000 -0.564358
3307.000000 -0.565554
3308.000000 -0.566752
3309.000000 -0.567949
3310.000000 -0.569147
3311.000000 -0.570345
3312.000000 -0.571544
3313.000000 -0.572743
3314.000000 -0.573943
3315.000000 -0.575143
3316.000000 -0.576343
3317.000000 -0.577544
3318.000000 -0.578746
3319.000000 -0.579948
3320.000000 -0.581150
3321.000000 -0.582353
3322.000000 -0.583556
3323.000000 -0.584759
3324.000000 -0.585964
3325.000000 -0.587168
3326.000000 -0.588373
3327.000000 -0.589578
3328.000000 -0.590784
3329.000000 -0.591990
3330.000000 -0.593197
3331.000000 -0.594404
3332.000000 -0.595612
3333.000000 -0.596819
3334.000000 -0.598028
3335.000000 -0.599237
3336.000000 -0.600446
3337.000000 -0.601656
3338.000000 -0.602866
3339.000000 -0.604076
3340.000000 -0.605288
3341.000000 -0.606499
3342.000000 -0.607711
3343.000000 -0.608923
3344.000000 -0.610136
3345.000000 -0.611349
3346.000000 -0.612563
3347.000000 -0.613777
3348.000000 -0.614992
3349.000000 -0.616206
3350.000000 -0.617422
3351.000000 -0.618638
3352.000000 -0.619854
3353.000000 -0.621071
3354.000000 -0.622288
3355.000000 -0.623505
3356.000000 -0.624723
3357.000000 -0.625942
3358.000000 -0.627161
3359.000000 -0.628380
3360.000000 -0.629600
3361.000000 -0.630820
3362.000000 -0.632041
3363.000000 -0.633262
3364.000000 -0.634484
3365.000000 -0.635705
3366.000000 -0.636928
3367.000000 -0.638151
3368.000000 -0.639374
3369.000000 -0.640598
3370.000000 -0.641822
3371.000000 -0.643046
3372.000000 -0.644271
3373.000000 -0.645497
3374.000000 -0.646723
3375.000000 -0.647949
3376.000000 -0.649176
3377.000000 -0.650403
3378.000000 -0.651631
3379.000000 -0.652859
3380.000000 -0.654087
3381.000000 -0.655316
3382.000000 -0.656546
3383.000000 -0.657776
3384.000000 -0.659006
3385.000000 -0.660237
3386.000000 -0.661468
3387.000000 -0.662699
3388.000000 -0.663931
3389.000000 -0.665164
3390.000000 -0.666397
3391.000000 -0.667630
3392.000000 -0.668864
3393.000000 -0.670098
3394.000000 -0.671333
3395.000000 -0.672568
3396.000000 -0.673803
3397.000000 -0.675039
3398.000000 -0.676276
3399.000000 -0.677513
3400.000000 -0.678750
3401.000000 -0.679988
3402.000000 -0.681226
3403.000000 -0.682464
3404.000000 -0.683704
3405.000000 -0.684943
3406.000000 -0.686183
3407.000000 -0.687423
3408.000000 -0.688664
3409.000000 -0.689905
3410.000000 -0.691147
3411.000000 -0.692389
3412.000000 -0.693632
3413.000000 -0.694874
3414.000000 -0.696118
3415.000000 -0.697362
3416.000000 -0.698606
3417.000000 -0.699851
3418.000000 -0.701096
3419.000000 -0.702341
3420.000000 -0.703587
3421.000000 -0.704834
3422.000000 -0.706081
3423.000000 -0.707328
3424.000000 -0.708576
3425.000000 -0.709824
3426.000000 -0.711073
3427.000000 -0.712322
3428.000000 -0.713571
3429.000000 -0.714821
3430.000000 -0.716072
3431.000000 -0.717323
3432.000000 -0.718574
3433.000000 -0.719826
3434.000000 -0.721078
3435.000000 -0.722330
3436.000000 -0.723584
3437.000000 -0.724837
3438.000000 -0.726091
3439.000000 -0.727345
3440.000000 -0.728600
3441.000000 -0.729855
3442.000000 -0.731111
3443.000000 -0.732367
3444.000000 -0.733623
3445.000000 -0.734880
3446.000000 -0.736138
3447.000000 -0.737396
3448.000000 -0.738654
3449.000000 -0.739913
3450.000000 -0.741172
3451.000000 -0.742431
3452.000000 -0.743692
3453.000000 -0.744952
3454.000000 -0.746213
3455.000000 -0.747474
3456.000000 -0.748736
3457.000000 -0.749998
3458.000000 -0.751261
3459.000000 -0.752524
3460.000000 -0.753787
3461.000000 -0.755051
3462.000000 -0.756316
3463.000000 -0.757581
3464.000000 -0.758846
3465.000000 -0.760112
3466.000000 -0.761378
3467.000000 -0.762644
3468.000000 -0.763911
3469.000000 -0.765179
3470.000000 -0.766447
3471.000000 -0.767715
3472.000000 -0.768984
3473.000000 -0.770253
3474.000000 -0.771523
3475.000000 -0.772793
3476.000000 -0.774063
3477.000000 -0.775334
3478.000000 -0.776606
3479.000000 -0.777878
3480.000000 -0.779150
3481.000000 -0.780423
3482.000000 -0.781696
3483.000000 -0.782969
3484.000000 -0.784244
3485.000000 -0.785518
3486.000000 -0.786793
3487.000000 -0.788068
3488.000000 -0.789344
3489.000000 -0.790620
3490.000000 -0.791897
3491.000000 -0.793174
3492.000000 -0.794451
3493.000000 -0.795729
3494.000000 -0.797008
3495.000000 -0.798287
3496.000000 -0.799566
3497.000000 -0.800846
3498.000000 -0.802126
3499.000000 -0.803406
3500.000000 -0.804688
3501.000000 -0.805969
3502.000000 -0.807251
3503.000000 -0.808533
3504.000000 -0.809816
3505.000000 -0.811099
3506.000000 -0.812383
3507.000000 -0.813667
3508.000000 -0.814952
3509.000000 -0.816236
3510.000000 -0.817522
3511.000000 -0.818808
3512.000000 -0.820094
3513.000000 -0.821381
3514.000000 -0.822668
3515.000000 -0.823955
3516.000000 -0.825244
3517.000000 -0.826532
3518.000000 -0.827821
3519.000000 -0.829110
3520.000000 -0.830400
3521.000000 -0.831690
3522.000000 -0.832981
3523.000000 -0.834272
3524.000000 -0.835563
3525.000000 -0.836855
3526.000000 -0.838148
3527.000000 -0.839441
3528.000000 -0.840734
3529.000000 -0.842028
3530.000000 -0.843322
3531.000000 -0.844616
3532.000000 -0.845912
3533.000000 -0.847207
3534.000000 -0.848503
3535.000000 -0.849799
3536.000000 -0.851096
3537.000000 -0.852393
3538.000000 -0.853691
3539.000000 -0.854989
3540.000000 -0.856287
3541.000000 -0.857586
3542.000000 -0.858886
3543.000000 -0.860186
3544.000000 -0.861486
3545.000000 -0.862787
3546.000000 -0.864088
3547.000000 -0.865389
3548.000000 -0.866691
3549.000000 -0.867994
3550.000000 -0.869297
3551.000000 -0.870600
3552.000000 -0.871904
3553.000000 -0.873208
3554.000000 -0.874513
3555.000000 -0.875818
3556.000000 -0.877123
3557.000000 -0.878429
3558.000000 -0.879736
3559.000000 -0.881043
3560.000000 -0.882350
3561.000000 -0.883658
3562.000000 -0.884966
3563.000000 -0.886274
3564.000000 -0.887583
3565.000000 -0.888893
3566.000000 -0.890203
3567.000000 -0.891513
3568.000000 -0.892824
3569.000000 -0.894135
3570.000000 -0.895447
3571.000000 -0.896759
3572.000000 -0.898072
3573.000000 -0.899384
3574.000000 -0.900698
3575.000000 -0.902012
3576.000000 -0.903326
3577.000000 -0.904641
3578.000000 -0.905956
3579.000000 -0.907271
3580.000000 -0.908587
3581.000000 -0.909904
3582.000000 -0.911221
3583.000000 -0.912538
3584.000000 -0.913856
3585.000000 -0.915174
3586.000000 -0.916493
3587.000000 -0.917812
3588.000000 -0.919131
3589.000000 -0.920451
3590.000000 -0.921772
3591.000000 -0.923093
3592.000000 -0.924414
3593.000000 -0.925736
3594.000000 -0.927058
3595.000000 -0.928380
3596.000000 -0.929704
3597.000000 -0.931027
3598.000000 -0.932351
3599.000000 -0.933675
3600.000000 -0.935000
3601.000000 -0.936325
3602.000000 -0.937651
3603.000000 -0.938977
3604.000000 -0.940303
3605.000000 -0.941630
3606.000000 -0.942958
3607.000000 -0.944286
3608.000000 -0.945614
3609.000000 -0.946943
3610.000000 -0.948272
3611.000000 -0.949601
3612.000000 -0.950931
3613.000000 -0.952262
3614.000000 -0.953593
3615.000000 -0.954924
3616.000000 -0.956256
3617.000000 -0.957588
3618.000000 -0.958921
3619.000000 -0.960254
3620.000000 -0.961588
3621.000000 -0.962921
3622.000000 -0.964256
3623.000000 -0.965591
3624.000000 -0.966926
3625.000000 -0.968262
3626.000000 -0.969598
3627.000000 -0.970934
3628.000000 -0.972271
3629.000000 -0.973609
3630.000000 -0.974947
3631.000000 -0.976285
3632.000000 -0.977624
3633.000000 -0.978963
3634.000000 -0.980303
3635.000000 -0.981643
3636.000000 -0.982983
3637.000000 -0.984324
3638.000000 -0.985666
3639.000000 -0.987008
3640.000000 -0.988350
3641.000000 -0.989693
3642.000000 -0.991036
3643.000000 -0.992379
3644.000000 -0.993723
3645.000000 -0.995068
3646.000000 -0.996413
3647.000000 -0.997758
3648.000000 -0.999104
3649.000000 -1.000450
3650.000000 -1.001797
3651.000000 -1.003144
3652.000000 -1.004492
3653.000000 -1.005839
3654.000000 -1.007188
3655.000000 -1.008537
3656.000000 -1.009886
3657.000000 -1.011236
3658.000000 -1.012586
3659.000000 -1.013936
3660.000000 -1.015287
3661.000000 -1.016639
3662.000000 -1.017991
3663.000000 -1.019343
3664.000000 -1.020696
3665.000000 -1.022049
3666.000000 -1.023403
3667.000000 -1.024757
3668.000000 -1.026112
3669.000000 -1.027466
3670.000000 -1.028822
3671.000000 -1.030178
3672.000000 -1.031534
3673.000000 -1.032891
3674.000000 -1.034248
3675.000000 -1.035605
3676.000000 -1.036963
3677.000000 -1.038322
3678.000000 -1.039681
3679.000000 -1.041040
3680.000000 -1.042400
3681.000000 -1.043760
3682.000000 -1.045121
3683.000000 -1.046482
3684.000000 -1.047843
3685.000000 -1.049205
3686.000000 -1.050568
3687.000000 -1.051931
3688.000000 -1.053294
3689.000000 -1.054658
3690.000000 -1.056022
3691.000000 -1.057386
3692.000000 -1.058752
3693.000000 -1.060117
3694.000000 -1.061483
3695.000000 -1.062849
3696.000000 -1.064216
3697.000000 -1.065583
3698.000000 -1.066951
3699.000000 -1.068319
3700.000000 -1.069687
3701.000000 -1.071056
3702.000000 -1.072426
3703.000000 -1.073796
3704.000000 -1.075166
3705.000000 -1.076537
3706.000000 -1.077908
3707.000000 -1.079279
3708.000000 -1.080652
3709.000000 -1.082024
3710.000000 -1.083397
3711.000000 -1.084770
3712.000000 -1.086144
3713.000000 -1.087518
3714.000000 -1.088893
3715.000000 -1.090268
3716.000000 -1.091643
3717.000000 -1.093019
3718.000000 -1.094396
3719.000000 -1.095773
3720.000000 -1.097150
3721.000000 -1.098528
3722.000000 -1.099906
3723.000000 -1.101284
3724.000000 -1.102663
3725.000000 -1.104043
3726.000000 -1.105423
3727.000000 -1.106803
3728.000000 -1.108184
3729.000000 -1.109565
3730.000000 -1.110947
3731.000000 -1.112329
3732.000000 -1.113711
3733.000000 -1.115094
3734.000000 -1.116478
3735.000000 -1.117862
3736.000000 -1.119246
3737.000000 -1.120631
3738.000000 -1.122016
3739.000000 -1.123401
3740.000000 -1.124788
3741.000000 -1.126174
3742.000000 -1.127561
3743.000000 -1.128948
3744.000000 -1.130336
3745.000000 -1.131724
3746.000000 -1.133113
3747.000000 -1.134502
3748.000000 -1.135891
3749.000000 -1.137281
3750.000000 -1.138672
3751.000000 -1.140063
3752.000000 -1.141454
3753.000000 -1.142846
3754.000000 -1.144238
3755.000000 -1.145630
3756.000000 -1.147023
3757.000000 -1.148417
3758.000000 -1.149811
3759.000000 -1.151205
3760.000000 -1.152600
3761.000000 -1.153995
3762.000000 -1.155391
3763.000000 -1.156787
3764.000000 -1.158184
3765.000000 -1.159580
3766.000000 -1.160978
3767.000000 -1.162376
3768.000000 -1.163774
3769.000000 -1.165173
3770.000000 -1.166572
3771.000000 -1.167971
3772.000000 -1.169372
3773.000000 -1.170772
3774.000000 -1.172173
3775.000000 -1.173574
3776.000000 -1.174976
3777.000000 -1.176378
3778.000000 -1.177781
3779.000000 -1.179184
3780.000000 -1.180587
3781.000000 -1.181991
3782.000000 -1.183396
3783.000000 -1.184801
3784.000000 -1.186206
3785.000000 -1.187612
3786.000000 -1.189018
3787.000000 -1.190424
3788.000000 -1.191831
3789.000000 -1.193239
3790.000000 -1.194647
3791.000000 -1.196055
3792.000000 -1.197464
3793.000000 -1.198873
3794.000000 -1.200283
3795.000000 -1.201693
3796.000000 -1.203103
3797.000000 -1.204514
3798.000000 -1.205926
3799.000000 -1.207338
3800.000000 -1.208750
3801.000000 -1.210163
3802.000000 -1.211576
3803.000000 -1.212989
3804.000000 -1.214403
3805.000000 -1.215818
3806.000000 -1.217233
3807.000000 -1.218648
3808.000000 -1.220064
3809.000000 -1.221480
3810.000000 -1.222897
3811.000000 -1.224314
3812.000000 -1.225731
3813.000000 -1.227149
3814.000000 -1.228568
3815.000000 -1.229987
3816.000000 -1.231406
3817.000000 -1.232826
3818.000000 -1.234246
3819.000000 -1.235666
3820.000000 -1.237087
3821.000000 -1.238509
3822.000000 -1.239931
3823.000000 -1.241353
3824.000000 -1.242776
3825.000000 -1.244199
3826.000000 -1.245623
3827.000000 -1.247047
3828.000000 -1.248471
3829.000000 -1.249896
3830.000000 -1.251322
3831.000000 -1.252748
3832.000000 -1.254174
3833.000000 -1.255601
3834.000000 -1.257028
3835.000000 -1.258455
3836.000000 -1.259883
3837.000000 -1.261312
3838.000000 -1.262741
3839.000000 -1.264170
3840.000000 -1.265600
3841.000000 -1.267030
3842.000000 -1.268461
3843.000000 -1.269892
3844.000000 -1.271324
3845.000000 -1.272755
3846.000000 -1.274188
3847.000000 -1.275621
3848.000000 -1.277054
3849.000000 -1.278488
3850.000000 -1.279922
3851.000000 -1.281356
3852.000000 -1.282792
3853.000000 -1.284227
3854.000000 -1.285663
3855.000000 -1.287099
3856.000000 -1.288536
3857.000000 -1.289973
3858.000000 -1.291411
3859.000000 -1.292849
3860.000000 -1.294288
3861.000000 -1.295726
3862.000000 -1.297166
3863.000000 -1.298606
3864.000000 -1.300046
3865.000000 -1.301487
3866.000000 -1.302928
3867.000000 -1.304369
3868.000000 -1.305811
3869.000000 -1.307254
3870.000000 -1.308697
3871.000000 -1.310140
3872.000000 -1.311584
3873.000000 -1.313028
3874.000000 -1.314473
3875.000000 -1.315918
3876.000000 -1.317363
3877.000000 -1.318809
3878.000000 -1.320256
3879.000000 -1.321703
3880.000000 -1.323150
3881.000000 -1.324598
3882.000000 -1.326046
3883.000000 -1.327494
3884.000000 -1.328943
3885.000000 -1.330393
3886.000000 -1.331843
3887.000000 -1.333293
3888.000000 -1.334744
3889.000000 -1.336195
3890.000000 -1.337647
3891.000000 -1.339099
3892.000000 -1.340552
3893.000000 -1.342004
3894.000000 -1.343458
3895.000000 -1.344912
3896.000000 -1.346366
3897.000000 -1.347821
3898.000000 -1.349276
3899.000000 -1.350731
3900.000000 -1.352187
3901.000000 -1.353644
3902.000000 -1.355101
3903.000000 -1.356558
3904.000000 -1.358016
3905.000000 -1.359474
3906.000000 -1.360933
3907.000000 -1.362392
3908.000000 -1.363851
3909.000000 -1.365311
3910.000000 -1.366772
3911.000000 -1.368233
3912.000000 -1.369694
3913.000000 -1.371156
3914.000000 -1.372618
3915.000000 -1.374080
3916.000000 -1.375544
3917.000000 -1.377007
3918.000000 -1.378471
3919.000000 -1.379935
3920.000000 -1.381400
3921.000000 -1.382865
3922.000000 -1.384331
3923.000000 -1.385797
3924.000000 -1.387263
3925.000000 -1.388730
3926.000000 -1.390198
3927.000000 -1.391666
3928.000000 -1.393134
3929.000000 -1.394603
3930.000000 -1.396072
3931.000000 -1.397541
3932.000000 -1.399011
3933.000000 -1.400482
3934.000000 -1.401953
3935.000000 -1.403424
3936.000000 -1.404896
3937.000000 -1.406368
3938.000000 -1.407841
3939.000000 -1.409314
3940.000000 -1.410788
3941.000000 -1.412261
3942.000000 -1.413736
3943.000000 -1.415211
3944.000000 -1.416686
3945.000000 -1.418162
3946.000000 -1.419638
3947.000000 -1.421114
3948.000000 -1.422591
3949.000000 -1.424069
3950.000000 -1.425547
3951.000000 -1.427025
3952.000000 -1.428504
3953.000000 -1.429983
3954.000000 -1.431463
3955.000000 -1.432943
3956.000000 -1.434423
3957.000000 -1.435904
3958.000000 -1.437386
3959.000000 -1.438868
3960.000000 -1.440350
3961.000000 -1.441833
3962.000000 -1.443316
3963.000000 -1.444799
3964.000000 -1.446283
3965.000000 -1.447768
3966.000000 -1.449253
3967.000000 -1.450738
3968.000000 -1.452224
3969.000000 -1.453710
3970.000000 -1.455197
3971.000000 -1.456684
3972.000000 -1.458172
3973.000000 -1.459659
3974.000000 -1.461148
3975.000000 -1.462637
3976.000000 -1.464126
3977.000000 -1.465616
3978.000000 -1.467106
3979.000000 -1.468596
3980.000000 -1.470087
3981.000000 -1.471579
3982.000000 -1.473071
3983.000000 -1.474563
3984.000000 -1.476056
3985.000000 -1.477549
3986.000000 -1.479043
3987.000000 -1.480537
3988.000000 -1.482032
3989.000000 -1.483526
3990.000000 -1.485022
3991.000000 -1.486518
3992.000000 -1.488014
3993.000000 -1.489511
3994.000000 -1.491008
3995.000000 -1.492505
3996.000000 -1.494003
3997.000000 -1.495502
3998.000000 -1.497001
3999.000000 -1.498500
4000.000000 -1.500000
4001.000000 -1.501500
4002.000000 -1.503001
4003.000000 -1.504502
4004.000000 -1.506003
4005.000000 -1.507505
4006.000000 -1.509008
4007.000000 -1.510511
4008.000000 -1.512014
4009.000000 -1.513518
4010.000000 -1.515022
4011.000000 -1.516526
4012.000000 -1.518031
4013.000000 -1.519537
4014.000000 -1.521043
4015.000000 -1.522549
4016.000000 -1.524056
4017.000000 -1.525563
4018.000000 -1.527071
4019.000000 -1.528579
4020.000000 -1.530088
4021.000000 -1.531596
4022.000000 -1.533106
4023.000000 -1.534616
4024.000000 -1.536126
4025.000000 -1.537637
4026.000000 -1.539148
4027.000000 -1.540659
4028.000000 -1.542171
4029.000000 -1.543684
4030.000000 -1.545197
4031.000000 -1.546710
4032.000000 -1.548224
4033.000000 -1.549738
4034.000000 -1.551253
4035.000000 -1.552768
4036.000000 -1.554283
4037.000000 -1.555799
4038.000000 -1.557316
4039.000000 -1.558833
4040.000000 -1.560350
4041.000000 -1.561868
4042.000000 -1.563386
4043.000000 -1.564904
4044.000000 -1.566423
4045.000000 -1.567943
4046.000000 -1.569463
4047.000000 -1.570983
4048.000000 -1.572504
4049.000000 -1.574025
4050.000000 -1.575547
4051.000000 -1.577069
4052.000000 -1.578591
4053.000000 -1.580114
4054.000000 -1.581638
4055.000000 -1.583162
4056.000000 -1.584686
4057.000000 -1.586211
4058.000000 -1.587736
4059.000000 -1.589261
4060.000000 -1.590787
4061.000000 -1.592314
4062.000000 -1.593841
4063.000000 -1.595368
4064.000000 -1.596896
4065.000000 -1.598424
4066.000000 -1.599953
4067.000000 -1.601482
4068.000000 -1.603011
4069.000000 -1.604541
4070.000000 -1.606072
4071.000000 -1.607603
4072.000000 -1.609134
4073.000000 -1.610666
4074.000000 -1.612198
4075.000000 -1.613730
4076.000000 -1.615263
4077.000000 -1.616797
4078.000000 -1.618331
4079.000000 -1.619865
4080.000000 -1.621400
4081.000000 -1.622935
4082.000000 -1.624471
4083.000000 -1.626007
4084.000000 -1.627544
4085.000000 -1.629080
4086.000000 -1.630618
4087.000000 -1.632156
4088.000000 -1.633694
4089.000000 -1.635233
4090.000000 -1.636772
4091.000000 -1.638311
4092.000000 -1.639851
4093.000000 -1.641392
4094.000000 -1.642933
4095.000000 -1.644474


==> Plots/SingleRun_Group2/true_dnl.dat <==
0.000000 0.000000
1.000000 -0.020907
2.000000 -0.019527
3.000000 -0.020907
4.000000 -0.024248
5.000000 -0.020908
6.000000 -0.019529
7.000000 -0.020909
8.000000 -0.002249
9.000000 -0.020910
10.000000 -0.019531
11.000000 -0.020911
12.000000 -0.024251
13.000000 -0.020912
14.000000 -0.019532
15.000000 -0.020913
16.000000 0.548012
17.000000 -0.020913
18.000000 -0.019534
19.000000 -0.020915
20.000000 -0.024255
21.000000 -0.020915
22.000000 -0.019536
23.000000 -0.020916
24.000000 -0.002256
25.000000 -0.020917
26.000000 -0.019537
27.000000 -0.020918
28.000000 -0.024259
29.000000 -0.020918
30.000000 -0.019540
31.000000 -0.020919
32.000000 0.064463
33.000000 -0.020920
34.000000 -0.019541
35.000000 -0.020922
36.000000 -0.024262
37.000000 -0.020922
38.000000 -0.019543
39.000000 -0.020923
40.000000 -0.002263
41.000000 -0.020924
42.000000 -0.019544
43.000000 -0.020925
44.000000 -0.024266
45.000000 -0.020926
46.000000 -0.019546
47.000000 -0.020926
48.000000 0.547998
49.000000 -0.020928
50.000000 -0.019548
51.000000 -0.020928
52.000000 -0.024269
53.000000 -0.020930
54.000000 -0.019549
55.000000 -0.020931
56.000000 -0.002269
57.000000 -0.020931
58.000000 -0.019552
59.000000 -0.020932
60.000000 -0.024272
61.000000 -0.020933
62.000000 -0.019553
63.000000 -0.020934
64.000000 0.127812
65.000000 -0.020934
66.000000 -0.019555
67.000000 -0.020936
68.000000 -0.024276
69.000000 -0.020936
70.000000 -0.019557
71.000000 -0.020937
72.000000 -0.002277
73.000000 -0.020938
74.000000 -0.019558
75.000000 -0.020939
76.000000 -0.024280
77.000000 -0.020939
78.000000 -0.019561
79.000000 -0.020940
80.000000 0.547984
81.000000 -0.020942
82.000000 -0.019562
83.000000 -0.020942
84.000000 -0.024283
85.000000 -0.020943
86.000000 -0.019564
87.000000 -0.020944
88.000000 -0.002284
89.000000 -0.020945
90.000000 -0.019566
91.000000 -0.020946
92.000000 -0.024286
93.000000 -0.020947
94.000000 -0.019567
95.000000 -0.020948
96.000000 0.064436
97.000000 -0.020949
98.000000 -0.019569
99.000000 -0.020949
100.000000 -0.024290
101.000000 -0.020951
102.000000 -0.019570
103.000000 -0.020952
104.000000 -0.002290
105.000000 -0.020952
106.000000 -0.019573
107.000000 -0.020953
108.000000 -0.024293
109.000000 -0.020954
110.000000 -0.019574
111.000000 -0.020955
112.000000 0.547970
113.000000 -0.020955
114.000000 -0.019576
115.000000 -0.020957
116.000000 -0.024297
117.000000 -0.020957
118.000000 -0.019578
119.000000 -0.020958
120.000000 -0.002298
121.000000 -0.020959
122.000000 -0.019579
123.000000 -0.020960
124.000000 -0.024301
125.000000 -0.020961
126.000000 -0.019581
127.000000 -0.020962
128.000000 0.100904
129.000000 -0.020963
130.000000 -0.019583
131.000000 -0.020963
132.000000 -0.024304
133.000000 -0.020965
134.000000 -0.019584
135.000000 -0.020966
136.000000 -0.002304
137.000000 -0.020966
138.000000 -0.019587
139.000000 -0.020967
140.000000 -0.024307
141.000000 -0.020968
142.000000 -0.019588
143.000000 -0.020969
144.000000 0.547956
145.000000 -0.020969
146.000000 -0.019590
147.000000 -0.020971
148.000000 -0.024311
149.000000 -0.020971
150.000000 -0.019592
151.000000 -0.020972
152.000000 -0.002312
153.000000 -0.020973
154.000000 -0.019593
155.000000 -0.020974
156.000000 -0.024315
157.000000 -0.020975
158.000000 -0.019595
159.000000 -0.020976
160.000000 0.064408
161.000000 -0.020977
162.000000 -0.019597
163.000000 -0.020977
164.000000 -0.024318
165.000000 -0.020978
166.000000 -0.019599
167.000000 -0.020979
168.000000 -0.002319
169.000000 -0.020980
170.000000 -0.019601
171.000000 -0.020981
172.000000 -0.024321
173.000000 -0.020982
174.000000 -0.019602
175.000000 -0.020983
176.000000 0.547942
177.000000 -0.020983
178.000000 -0.019604
179.000000 -0.020985
180.000000 -0.024325
181.000000 -0.020985
182.000000 -0.019606
183.000000 -0.020986
184.000000 -0.002326
185.000000 -0.020987
186.000000 -0.019607
187.000000 -0.020988
188.000000 -0.024329
189.000000 -0.020988
190.000000 -0.019610
191.000000 -0.020989
192.000000 0.127756
193.000000 -0.020990
194.000000 -0.019611
195.000000 -0.020992
196.000000 -0.024332
197.000000 -0.020992
198.000000 -0.019613
199.000000 -0.020993
200.000000 -0.002333
201.000000 -0.020994
202.000000 -0.019614
203.000000 -0.020995
204.000000 -0.024336
205.000000 -0.020996
206.000000 -0.019616
207.000000 -0.020997
208.000000 0.547929
209.000000 -0.020998
210.000000 -0.019618
211.000000 -0.020998
212.000000 -0.024339
213.000000 -0.021000
214.000000 -0.019620
215.000000 -0.021000
216.000000 -0.002340
217.000000 -0.021001
218.000000 -0.019621
219.000000 -0.021002
220.000000 -0.024343
221.000000 -0.021002
222.000000 -0.019624
223.000000 -0.021003
224.000000 0.064379
225.000000 -0.021004
226.000000 -0.019625
227.000000 -0.021006
228.000000 -0.024346
229.000000 -0.021006
230.000000 -0.019627
231.000000 -0.021007
232.000000 -0.002347
233.000000 -0.021008
234.000000 -0.019628
235.000000 -0.021009
236.000000 -0.024350
237.000000 -0.021009
238.000000 -0.019631
239.000000 -0.021010
240.000000 0.547914
241.000000 -0.021012
242.000000 -0.019632
243.000000 -0.021012
244.000000 -0.024353
245.000000 -0.021014
246.000000 -0.019633
247.000000 -0.021014
248.000000 -0.002354
249.000000 -0.021015
250.000000 -0.019636
251.000000 -0.021016
252.000000 -0.024356
253.000000 -0.021017
254.000000 -0.019637
255.000000 -0.021018
256.000000 0.029164
257.000000 -0.021018
258.000000 -0.019639
259.000000 -0.021020
260.000000 -0.024360
261.000000 -0.021020
262.000000 -0.019641
263.000000 -0.021021
264.000000 -0.002361
265.000000 -0.021022
266.000000 -0.019642
267.000000 -0.021023
268.000000 -0.024364
269.000000 -0.021024
270.000000 -0.019644
271.000000 -0.021025
272.000000 0.547901
273.000000 -0.021026
274.000000 -0.019646
275.000000 -0.021026
276.000000 -0.024367
277.000000 -0.021028
278.000000 -0.019647
279.000000 -0.021029
280.000000 -0.002367
281.000000 -0.021030
282.000000 -0.019649
283.000000 -0.021030
284.000000 -0.024371
285.000000 -0.021030
286.000000 -0.019652
287.000000 -0.021031
288.000000 0.064351
289.000000 -0.021032
290.000000 -0.019653
291.000000 -0.021034
292.000000 -0.024374
293.000000 -0.021034
294.000000 -0.019655
295.000000 -0.021035
296.000000 -0.002375
297.000000 -0.021036
298.000000 -0.019656
299.000000 -0.021037
300.000000 -0.024378
301.000000 -0.021037
302.000000 -0.019659
303.000000 -0.021038
304.000000 0.547886
305.000000 -0.021040
306.000000 -0.019660
307.000000 -0.021040
308.000000 -0.024381
309.000000 -0.021041
310.000000 -0.019662
311.000000 -0.021042
312.000000 -0.002382
313.000000 -0.021043
314.000000 -0.019664
315.000000 -0.021044
316.000000 -0.024384
317.000000 -0.021045
318.000000 -0.019665
319.000000 -0.021046
320.000000 0.127701
321.000000 -0.021047
322.000000 -0.019667
323.000000 -0.021047
324.000000 -0.024388
325.000000 -0.021049
326.000000 -0.019668
327.000000 -0.021050
328.000000 -0.002388
329.000000 -0.021051
330.000000 -0.019670
331.000000 -0.021051
332.000000 -0.024392
333.000000 -0.021051
334.000000 -0.019673
335.000000 -0.021052
336.000000 0.547872
337.000000 -0.021054
338.000000 -0.019674
339.000000 -0.021054
340.000000 -0.024395
341.000000 -0.021055
342.000000 -0.019676
343.000000 -0.021056
344.000000 -0.002396
345.000000 -0.021057
346.000000 -0.019678
347.000000 -0.021058
348.000000 -0.024398
349.000000 -0.021059
350.000000 -0.019679
351.000000 -0.021060
352.000000 0.064324
353.000000 -0.021061
354.000000 -0.019681
355.000000 -0.021061
356.000000 -0.024402
357.000000 -0.021062
358.000000 -0.019683
359.000000 -0.021063
360.000000 -0.002403
361.000000 -0.021064
362.000000 -0.019685
363.000000 -0.021065
364.000000 -0.024405
365.000000 -0.021066
366.000000 -0.019686
367.000000 -0.021067
368.000000 0.547858
369.000000 -0.021067
370.000000 -0.019688
371.000000 -0.021069
372.000000 -0.024409
373.000000 -0.021069
374.000000 -0.019690
375.000000 -0.021070
376.000000 -0.002410
377.000000 -0.021071
378.000000 -0.019691
379.000000 -0.021072
380.000000 -0.024413
381.000000 -0.021073
382.000000 -0.019693
383.000000 -0.021073
384.000000 0.100791
385.000000 -0.021075
386.000000 -0.019695
387.000000 -0.021075
388.000000 -0.024416
389.000000 -0.021077
390.000000 -0.019696
391.000000 -0.021077
392.000000 -0.002417
393.000000 -0.021078
394.000000 -0.019699
395.000000 -0.021079
396.000000 -0.024419
397.000000 -0.021080
398.000000 -0.019700
399.000000 -0.021081
400.000000 0.547844
401.000000 -0.021081
402.000000 -0.019702
403.000000 -0.021083
404.000000 -0.024423
405.000000 -0.021083
406.000000 -0.019704
407.000000 -0.021084
408.000000 -0.002424
409.000000 -0.021085
410.000000 -0.019705
411.000000 -0.021086
412.000000 -0.024427
413.000000 -0.021087
414.000000 -0.019707
415.000000 -0.021088
416.000000 0.064296
417.000000 -0.021088
418.000000 -0.019709
419.000000 -0.021090
420.000000 -0.024430
421.000000 -0.021090
422.000000 -0.019711
423.000000 -0.021091
424.000000 -0.002431
425.000000 -0.021092
426.000000 -0.019712
427.000000 -0.021093
428.000000 -0.024434
429.000000 -0.021094
430.000000 -0.019714
431.000000 -0.021095
432.000000 0.547831
433.000000 -0.021096
434.000000 -0.019716
435.000000 -0.021096
436.000000 -0.024437
437.000000 -0.021098
438.000000 -0.019718
439.000000 -0.021098
440.000000 -0.002438
441.000000 -0.021099
442.000000 -0.019719
443.000000 -0.021100
444.000000 -0.024441
445.000000 -0.021100
446.000000 -0.019722
447.000000 -0.021101
448.000000 0.127644
449.000000 -0.021102
450.000000 -0.019723
451.000000 -0.021104
452.000000 -0.024444
453.000000 -0.021104
454.000000 -0.019725
455.000000 -0.021105
456.000000 -0.002445
457.000000 -0.021106
458.000000 -0.019726
459.000000 -0.021107
460.000000 -0.024448
461.000000 -0.021108
462.000000 -0.019728
463.000000 -0.021109
464.000000 0.547817
465.000000 -0.021110
466.000000 -0.019730
467.000000 -0.021110
468.000000 -0.024451
469.000000 -0.021112
470.000000 -0.019731
471.000000 -0.021113
472.000000 -0.002451
473.000000 -0.021113
474.000000 -0.019734
475.000000 -0.021114
476.000000 -0.024454
477.000000 -0.021115
478.000000 -0.019735
479.000000 -0.021116
480.000000 0.064268
481.000000 -0.021117
482.000000 -0.019737
483.000000 -0.021117
484.000000 -0.024458
485.000000 -0.021119
486.000000 -0.019739
487.000000 -0.021119
488.000000 -0.002459
489.000000 -0.021120
490.000000 -0.019740
491.000000 -0.021121
492.000000 -0.024462
493.000000 -0.021121
494.000000 -0.019743
495.000000 -0.021122
496.000000 0.547802
497.000000 -0.021124
498.000000 -0.019744
499.000000 -0.021124
500.000000 -0.024465
501.000000 -0.021125
502.000000 -0.019746
503.000000 -0.021126
504.000000 -0.002466
505.000000 -0.021127
506.000000 -0.019748
507.000000 -0.021128
508.000000 -0.024468
509.000000 -0.021129
510.000000 -0.019749
511.000000 -0.021130
512.000000 -0.196238
513.000000 -0.021130
514.000000 -0.019751
515.000000 -0.021132
516.000000 -0.024472
517.000000 -0.021132
518.000000 -0.019753
519.000000 -0.021133
520.000000 -0.002473
521.000000 -0.021134
522.000000 -0.019754
523.000000 -0.021135
524.000000 -0.024476
525.000000 -0.021136
526.000000 -0.019756
527.000000 -0.021137
528.000000 0.547789
529.000000 -0.021138
530.000000 -0.019758
531.000000 -0.021138
532.000000 -0.024479
533.000000 -0.021140
534.000000 -0.019759
535.000000 -0.021141
536.000000 -0.002479
537.000000 -0.021141
538.000000 -0.019762
539.000000 -0.021142
540.000000 -0.024482
541.000000 -0.021143
542.000000 -0.019763
543.000000 -0.021144
544.000000 0.064240
545.000000 -0.021145
546.000000 -0.019765
547.000000 -0.021145
548.000000 -0.024486
549.000000 -0.021147
550.000000 -0.019767
551.000000 -0.021147
552.000000 -0.002487
553.000000 -0.021148
554.000000 -0.019768
555.000000 -0.021149
556.000000 -0.024490
557.000000 -0.021149
558.000000 -0.019771
559.000000 -0.021150
560.000000 0.547774
561.000000 -0.021152
562.000000 -0.019772
563.000000 -0.021152
564.000000 -0.024493
565.000000 -0.021153
566.000000 -0.019774
567.000000 -0.021154
568.000000 -0.002494
569.000000 -0.021155
570.000000 -0.019776
571.000000 -0.021156
572.000000 -0.024496
573.000000 -0.021157
574.000000 -0.019777
575.000000 -0.021158
576.000000 0.127589
577.000000 -0.021159
578.000000 -0.019779
579.000000 -0.021159
580.000000 -0.024500
581.000000 -0.021161
582.000000 -0.019780
583.000000 -0.021162
584.000000 -0.002500
585.000000 -0.021162
586.000000 -0.019783
587.000000 -0.021163
588.000000 -0.024503
589.000000 -0.021164
590.000000 -0.019784
591.000000 -0.021165
592.000000 0.547760
593.000000 -0.021165
594.000000 -0.019786
595.000000 -0.021167
596.000000 -0.024507
597.000000 -0.021167
598.000000 -0.019788
599.000000 -0.021168
600.000000 -0.002508
601.000000 -0.021169
602.000000 -0.019789
603.000000 -0.021170
604.000000 -0.024511
605.000000 -0.021171
606.000000 -0.019791
607.000000 -0.021172
608.000000 0.064212
609.000000 -0.021173
610.000000 -0.019793
611.000000 -0.021173
612.000000 -0.024514
613.000000 -0.021174
614.000000 -0.019795
615.000000 -0.021175
616.000000 -0.002515
617.000000 -0.021176
618.000000 -0.019797
619.000000 -0.021177
620.000000 -0.024517
621.000000 -0.021178
622.000000 -0.019798
623.000000 -0.021179
624.000000 0.547746
625.000000 -0.021179
626.000000 -0.019800
627.000000 -0.021181
628.000000 -0.024521
629.000000 -0.021181
630.000000 -0.019802
631.000000 -0.021182
632.000000 -0.002522
633.000000 -0.021183
634.000000 -0.019803
635.000000 -0.021184
636.000000 -0.024525
637.000000 -0.021185
638.000000 -0.019805
639.000000 -0.021185
640.000000 0.100679
641.000000 -0.021187
642.000000 -0.019807
643.000000 -0.021187
644.000000 -0.024528
645.000000 -0.021188
646.000000 -0.019809
647.000000 -0.021189
648.000000 -0.002529
649.000000 -0.021190
650.000000 -0.019811
651.000000 -0.021191
652.000000 -0.024531
653.000000 -0.021192
654.000000 -0.019812
655.000000 -0.021193
656.000000 0.547732
657.000000 -0.021193
658.000000 -0.019814
659.000000 -0.021195
660.000000 -0.024535
661.000000 -0.021195
662.000000 -0.019816
663.000000 -0.021196
664.000000 -0.002536
665.000000 -0.021197
666.000000 -0.019817
667.000000 -0.021198
668.000000 -0.024539
669.000000 -0.021199
670.000000 -0.019819
671.000000 -0.021199
672.000000 0.064183
673.000000 -0.021200
674.000000 -0.019821
675.000000 -0.021202
676.000000 -0.024542
677.000000 -0.021202
678.000000 -0.019823
679.000000 -0.021203
680.000000 -0.002543
681.000000 -0.021204
682.000000 -0.019824
683.000000 -0.021205
684.000000 -0.024546
685.000000 -0.021206
686.000000 -0.019826
687.000000 -0.021207
688.000000 0.547719
689.000000 -0.021208
690.000000 -0.019828
691.000000 -0.021208
692.000000 -0.024549
693.000000 -0.021210
694.000000 -0.019829
695.000000 -0.021211
696.000000 -0.002549
697.000000 -0.021212
698.000000 -0.019831
699.000000 -0.021212
700.000000 -0.024552
701.000000 -0.021213
702.000000 -0.019833
703.000000 -0.021214
704.000000 0.127532
705.000000 -0.021214
706.000000 -0.019835
707.000000 -0.021216
708.000000 -0.024556
709.000000 -0.021216
710.000000 -0.019837
711.000000 -0.021217
712.000000 -0.002557
713.000000 -0.021218
714.000000 -0.019838
715.000000 -0.021219
716.000000 -0.024560
717.000000 -0.021220
718.000000 -0.019840
719.000000 -0.021220
720.000000 0.547704
721.000000 -0.021222
722.000000 -0.019842
723.000000 -0.021222
724.000000 -0.024563
725.000000 -0.021224
726.000000 -0.019843
727.000000 -0.021224
728.000000 -0.002564
729.000000 -0.021225
730.000000 -0.019846
731.000000 -0.021226
732.000000 -0.024566
733.000000 -0.021227
734.000000 -0.019847
735.000000 -0.021228
736.000000 0.064156
737.000000 -0.021229
738.000000 -0.019849
739.000000 -0.021229
740.000000 -0.024570
741.000000 -0.021231
742.000000 -0.019850
743.000000 -0.021232
744.000000 -0.002570
745.000000 -0.021233
746.000000 -0.019852
747.000000 -0.021233
748.000000 -0.024573
749.000000 -0.021234
750.000000 -0.019854
751.000000 -0.021235
752.000000 0.547690
753.000000 -0.021236
754.000000 -0.019855
755.000000 -0.021237
756.000000 -0.024577
757.000000 -0.021237
758.000000 -0.019858
759.000000 -0.021238
760.000000 -0.002578
761.000000 -0.021239
762.000000 -0.019860
763.000000 -0.021239
764.000000 -0.024581
765.000000 -0.021241
766.000000 -0.019861
767.000000 -0.021242
768.000000 0.028940
769.000000 -0.021242
770.000000 -0.019863
771.000000 -0.021244
772.000000 -0.024584
773.000000 -0.021244
774.000000 -0.019865
775.000000 -0.021245
776.000000 -0.002585
777.000000 -0.021246
778.000000 -0.019866
779.000000 -0.021247
780.000000 -0.024588
781.000000 -0.021248
782.000000 -0.019868
783.000000 -0.021248
784.000000 0.547676
785.000000 -0.021250
786.000000 -0.019870
787.000000 -0.021250
788.000000 -0.024591
789.000000 -0.021252
790.000000 -0.019871
791.000000 -0.021252
792.000000 -0.002592
793.000000 -0.021253
794.000000 -0.019874
795.000000 -0.021254
796.000000 -0.024594
797.000000 -0.021255
798.000000 -0.019875
799.000000 -0.021256
800.000000 0.064128
801.000000 -0.021257
802.000000 -0.019877
803.000000 -0.021257
804.000000 -0.024598
805.000000 -0.021259
806.000000 -0.019878
807.000000 -0.021260
808.000000 -0.002598
809.000000 -0.021260
810.000000 -0.019881
811.000000 -0.021261
812.000000 -0.024601
813.000000 -0.021262
814.000000 -0.019882
815.000000 -0.021263
816.000000 0.547662
817.000000 -0.021263
818.000000 -0.019884
819.000000 -0.021265
820.000000 -0.024605
821.000000 -0.021265
822.000000 -0.019886
823.000000 -0.021266
824.000000 -0.002606
825.000000 -0.021267
826.000000 -0.019887
827.000000 -0.021268
828.000000 -0.024609
829.000000 -0.021269
830.000000 -0.019889
831.000000 -0.021270
832.000000 0.127477
833.000000 -0.021271
834.000000 -0.019891
835.000000 -0.021271
836.000000 -0.024612
837.000000 -0.021273
838.000000 -0.019892
839.000000 -0.021273
840.000000 -0.002613
841.000000 -0.021274
842.000000 -0.019895
843.000000 -0.021275
844.000000 -0.024615
845.000000 -0.021276
846.000000 -0.019896
847.000000 -0.021277
848.000000 0.547648
849.000000 -0.021277
850.000000 -0.019898
851.000000 -0.021279
852.000000 -0.024619
853.000000 -0.021279
854.000000 -0.019900
855.000000 -0.021280
856.000000 -0.002620
857.000000 -0.021281
858.000000 -0.019901
859.000000 -0.021282
860.000000 -0.024623
861.000000 -0.021283
862.000000 -0.019903
863.000000 -0.021284
864.000000 0.064100
865.000000 -0.021284
866.000000 -0.019905
867.000000 -0.021286
868.000000 -0.024626
869.000000 -0.021286
870.000000 -0.019907
871.000000 -0.021287
872.000000 -0.002627
873.000000 -0.021288
874.000000 -0.019908
875.000000 -0.021289
876.000000 -0.024630
877.000000 -0.021290
878.000000 -0.019910
879.000000 -0.021291
880.000000 0.547635
881.000000 -0.021292
882.000000 -0.019912
883.000000 -0.021292
884.000000 -0.024633
885.000000 -0.021294
886.000000 -0.019914
887.000000 -0.021294
888.000000 -0.002634
889.000000 -0.021295
890.000000 -0.019915
891.000000 -0.021296
892.000000 -0.024637
893.000000 -0.021296
894.000000 -0.019918
895.000000 -0.021297
896.000000 0.100567
897.000000 -0.021299
898.000000 -0.019919
899.000000 -0.021299
900.000000 -0.024640
901.000000 -0.021300
902.000000 -0.019921
903.000000 -0.021301
904.000000 -0.002641
905.000000 -0.021302
906.000000 -0.019923
907.000000 -0.021303
908.000000 -0.024643
909.000000 -0.021304
910.000000 -0.019924
911.000000 -0.021305
912.000000 0.547620
913.000000 -0.021305
914.000000 -0.019926
915.000000 -0.021307
916.000000 -0.024647
917.000000 -0.021307
918.000000 -0.019928
919.000000 -0.021308
920.000000 -0.002648
921.000000 -0.021309
922.000000 -0.019929
923.000000 -0.021310
924.000000 -0.024651
925.000000 -0.021310
926.000000 -0.019932
927.000000 -0.021311
928.000000 0.064071
929.000000 -0.021312
930.000000 -0.019933
931.000000 -0.021314
932.000000 -0.024654
933.000000 -0.021314
934.000000 -0.019935
935.000000 -0.021315
936.000000 -0.002655
937.000000 -0.021316
938.000000 -0.019936
939.000000 -0.021317
940.000000 -0.024658
941.000000 -0.021318
942.000000 -0.019938
943.000000 -0.021318
944.000000 0.547606
945.000000 -0.021320
946.000000 -0.019940
947.000000 -0.021320
948.000000 -0.024661
949.000000 -0.021322
950.000000 -0.019941
951.000000 -0.021322
952.000000 -0.002662
953.000000 -0.021323
954.000000 -0.019944
955.000000 -0.021324
956.000000 -0.024664
957.000000 -0.021325
958.000000 -0.019945
959.000000 -0.021326
960.000000 0.127420
961.000000 -0.021326
962.000000 -0.019947
963.000000 -0.021328
964.000000 -0.024668
965.000000 -0.021328
966.000000 -0.019949
967.000000 -0.021329
968.000000 -0.002669
969.000000 -0.021330
970.000000 -0.019950
971.000000 -0.021331
972.000000 -0.024672
973.000000 -0.021331
974.000000 -0.019953
975.000000 -0.021332
976.000000 0.547592
977.000000 -0.021334
978.000000 -0.019954
979.000000 -0.021334
980.000000 -0.024675
981.000000 -0.021335
982.000000 -0.019956
983.000000 -0.021336
984.000000 -0.002676
985.000000 -0.021337
986.000000 -0.019958
987.000000 -0.021338
988.000000 -0.024678
989.000000 -0.021339
990.000000 -0.019959
991.000000 -0.021340
992.000000 0.064044
993.000000 -0.021341
994.000000 -0.019961
995.000000 -0.021341
996.000000 -0.024682
997.000000 -0.021343
998.000000 -0.019962
999.000000 -0.021343
1000.000000 -0.002683
1001.000000 -0.021344
1002.000000 -0.019965
1003.000000 -0.021345
1004.000000 -0.024685
1005.000000 -0.021346
1006.000000 -0.019966
1007.000000 -0.021347
1008.000000 0.547578
1009.000000 -0.021347
1010.000000 -0.019968
1011.000000 -0.021349
1012.000000 -0.024689
1013.000000 -0.021349
1014.000000 -0.019970
1015.000000 -0.021350
1016.000000 -0.002690
1017.000000 -0.021351
1018.000000 -0.019971
1019.000000 -0.021352
1020.000000 -0.024693
1021.000000 -0.021353
1022.000000 -0.019973
1023.000000 -0.021354
1024.000000 -0.391030
1025.000000 -0.021355
1026.000000 -0.019975
1027.000000 -0.021355
1028.000000 -0.024696
1029.000000 -0.021357
1030.000000 -0.019976
1031.000000 -0.021357
1032.000000 -0.002697
1033.000000 -0.021358
1034.000000 -0.019979
1035.000000 -0.021359
1036.000000 -0.024699
1037.000000 -0.021360
1038.000000 -0.019980
1039.000000 -0.021361
1040.000000 0.547564
1041.000000 -0.021361
1042.000000 -0.019982
1043.000000 -0.021363
1044.000000 -0.024703
1045.000000 -0.021363
1046.000000 -0.019984
1047.000000 -0.021364
1048.000000 -0.002704
1049.000000 -0.021365
1050.000000 -0.019985
1051.000000 -0.021366
1052.000000 -0.024707
1053.000000 -0.021367
1054.000000 -0.019987
1055.000000 -0.021368
1056.000000 0.064016
1057.000000 -0.021369
1058.000000 -0.019988
1059.000000 -0.021370
1060.000000 -0.024710
1061.000000 -0.021370
1062.000000 -0.019991
1063.000000 -0.021371
1064.000000 -0.002711
1065.000000 -0.021372
1066.000000 -0.019993
1067.000000 -0.021372
1068.000000 -0.024714
1069.000000 -0.021374
1070.000000 -0.019994
1071.000000 -0.021375
1072.000000 0.547551
1073.000000 -0.021376
1074.000000 -0.019996
1075.000000 -0.021376
1076.000000 -0.024718
1077.000000 -0.021377
1078.000000 -0.019998
1079.000000 -0.021378
1080.000000 -0.002718
1081.000000 -0.021379
1082.000000 -0.019999
1083.000000 -0.021380
1084.000000 -0.024721
1085.000000 -0.021380
1086.000000 -0.020002
1087.000000 -0.021381
1088.000000 0.127364
1089.000000 -0.021382
1090.000000 -0.020003
1091.000000 -0.021384
1092.000000 -0.024724
1093.000000 -0.021384
1094.000000 -0.020005
1095.000000 -0.021385
1096.000000 -0.002725
1097.000000 -0.021386
1098.000000 -0.020006
1099.000000 -0.021387
1100.000000 -0.024728
1101.000000 -0.021388
1102.000000 -0.020008
1103.000000 -0.021389
1104.000000 0.547537
1105.000000 -0.021390
1106.000000 -0.020010
1107.000000 -0.021390
1108.000000 -0.024731
1109.000000 -0.021392
1110.000000 -0.020011
1111.000000 -0.021393
1112.000000 -0.002731
1113.000000 -0.021393
1114.000000 -0.020014
1115.000000 -0.021394
1116.000000 -0.024734
1117.000000 -0.021395
1118.000000 -0.020015
1119.000000 -0.021396
1120.000000 0.063988
1121.000000 -0.021397
1122.000000 -0.020017
1123.000000 -0.021397
1124.000000 -0.024739
1125.000000 -0.021398
1126.000000 -0.020019
1127.000000 -0.021399
1128.000000 -0.002739
1129.000000 -0.021400
1130.000000 -0.020020
1131.000000 -0.021401
1132.000000 -0.024742
1133.000000 -0.021401
1134.000000 -0.020023
1135.000000 -0.021402
1136.000000 0.547522
1137.000000 -0.021404
1138.000000 -0.020024
1139.000000 -0.021404
1140.000000 -0.024745
1141.000000 -0.021405
1142.000000 -0.020026
1143.000000 -0.021406
1144.000000 -0.002746
1145.000000 -0.021407
1146.000000 -0.020028
1147.000000 -0.021408
1148.000000 -0.024748
1149.000000 -0.021409
1150.000000 -0.020029
1151.000000 -0.021410
1152.000000 0.100455
1153.000000 -0.021410
1154.000000 -0.020031
1155.000000 -0.021412
1156.000000 -0.024752
1157.000000 -0.021412
1158.000000 -0.020033
1159.000000 -0.021413
1160.000000 -0.002753
1161.000000 -0.021414
1162.000000 -0.020034
1163.000000 -0.021415
1164.000000 -0.024756
1165.000000 -0.021415
1166.000000 -0.020037
1167.000000 -0.021416
1168.000000 0.547508
1169.000000 -0.021418
1170.000000 -0.020038
1171.000000 -0.021418
1172.000000 -0.024759
1173.000000 -0.021419
1174.000000 -0.020040
1175.000000 -0.021420
1176.000000 -0.002760
1177.000000 -0.021421
1178.000000 -0.020042
1179.000000 -0.021422
1180.000000 -0.024762
1181.000000 -0.021423
1182.000000 -0.020043
1183.000000 -0.021424
1184.000000 0.063960
1185.000000 -0.021425
1186.000000 -0.020045
1187.000000 -0.021425
1188.000000 -0.024766
1189.000000 -0.021427
1190.000000 -0.020046
1191.000000 -0.021428
1192.000000 -0.002766
1193.000000 -0.021428
1194.000000 -0.020049
1195.000000 -0.021429
1196.000000 -0.024769
1197.000000 -0.021430
1198.000000 -0.020050
1199.000000 -0.021431
1200.000000 0.547494
1201.000000 -0.021431
1202.000000 -0.020052
1203.000000 -0.021433
1204.000000 -0.024773
1205.000000 -0.021433
1206.000000 -0.020054
1207.000000 -0.021434
1208.000000 -0.002774
1209.000000 -0.021435
1210.000000 -0.020055
1211.000000 -0.021436
1212.000000 -0.024777
1213.000000 -0.021437
1214.000000 -0.020057
1215.000000 -0.021438
1216.000000 0.127309
1217.000000 -0.021439
1218.000000 -0.020059
1219.000000 -0.021439
1220.000000 -0.024780
1221.000000 -0.021440
1222.000000 -0.020061
1223.000000 -0.021441
1224.000000 -0.002781
1225.000000 -0.021442
1226.000000 -0.020063
1227.000000 -0.021443
1228.000000 -0.024783
1229.000000 -0.021444
1230.000000 -0.020064
1231.000000 -0.021445
1232.000000 0.547480
1233.000000 -0.021445
1234.000000 -0.020066
1235.000000 -0.021447
1236.000000 -0.024787
1237.000000 -0.021447
1238.000000 -0.020068
1239.000000 -0.021448
1240.000000 -0.002788
1241.000000 -0.021449
1242.000000 -0.020069
1243.000000 -0.021450
1244.000000 -0.024791
1245.000000 -0.021451
1246.000000 -0.020071
1247.000000 -0.021451
1248.000000 0.063931
1249.000000 -0.021452
1250.000000 -0.020073
1251.000000 -0.021454
1252.000000 -0.024794
1253.000000 -0.021454
1254.000000 -0.020075
1255.000000 -0.021455
1256.000000 -0.002795
1257.000000 -0.021456
1258.000000 -0.020076
1259.000000 -0.021457
1260.000000 -0.024798
1261.000000 -0.021458
1262.000000 -0.020078
1263.000000 -0.021459
1264.000000 0.547467
1265.000000 -0.021460
1266.000000 -0.020080
1267.000000 -0.021460
1268.000000 -0.024801
1269.000000 -0.021462
1270.000000 -0.020081
1271.000000 -0.021463
1272.000000 -0.002801
1273.000000 -0.021464
1274.000000 -0.020083
1275.000000 -0.021464
1276.000000 -0.024804
1277.000000 -0.021465
1278.000000 -0.020085
1279.000000 -0.021466
1280.000000 0.028716
1281.000000 -0.021467
1282.000000 -0.020087
1283.000000 -0.021467
1284.000000 -0.024808
1285.000000 -0.021468
1286.000000 -0.020089
1287.000000 -0.021469
1288.000000 -0.002809
1289.000000 -0.021470
1290.000000 -0.020091
1291.000000 -0.021471
1292.000000 -0.024811
1293.000000 -0.021472
1294.000000 -0.020092
1295.000000 -0.021473
1296.000000 0.547452
1297.000000 -0.021473
1298.000000 -0.020094
1299.000000 -0.021475
1300.000000 -0.024815
1301.000000 -0.021475
1302.000000 -0.020096
1303.000000 -0.021476
1304.000000 -0.002816
1305.000000 -0.021477
1306.000000 -0.020097
1307.000000 -0.021478
1308.000000 -0.024819
1309.000000 -0.021479
1310.000000 -0.020099
1311.000000 -0.021479
1312.000000 0.063903
1313.000000 -0.021480
1314.000000 -0.020101
1315.000000 -0.021482
1316.000000 -0.024822
1317.000000 -0.021482
1318.000000 -0.020103
1319.000000 -0.021483
1320.000000 -0.002823
1321.000000 -0.021484
1322.000000 -0.020104
1323.000000 -0.021485
1324.000000 -0.024826
1325.000000 -0.021486
1326.000000 -0.020106
1327.000000 -0.021487
1328.000000 0.547439
1329.000000 -0.021488
1330.000000 -0.020108
1331.000000 -0.021488
1332.000000 -0.024829
1333.000000 -0.021490
1334.000000 -0.020109
1335.000000 -0.021491
1336.000000 -0.002829
1337.000000 -0.021491
1338.000000 -0.020112
1339.000000 -0.021492
1340.000000 -0.024832
1341.000000 -0.021493
1342.000000 -0.020113
1343.000000 -0.021494
1344.000000 0.127252
1345.000000 -0.021494
1346.000000 -0.020115
1347.000000 -0.021496
1348.000000 -0.024836
1349.000000 -0.021496
1350.000000 -0.020117
1351.000000 -0.021497
1352.000000 -0.002837
1353.000000 -0.021498
1354.000000 -0.020118
1355.000000 -0.021499
1356.000000 -0.024840
1357.000000 -0.021500
1358.000000 -0.020120
1359.000000 -0.021500
1360.000000 0.547424
1361.000000 -0.021502
1362.000000 -0.020122
1363.000000 -0.021502
1364.000000 -0.024843
1365.000000 -0.021504
1366.000000 -0.020123
1367.000000 -0.021504
1368.000000 -0.002844
1369.000000 -0.021505
1370.000000 -0.020126
1371.000000 -0.021506
1372.000000 -0.024846
1373.000000 -0.021507
1374.000000 -0.020127
1375.000000 -0.021508
1376.000000 0.063876
1377.000000 -0.021509
1378.000000 -0.020129
1379.000000 -0.021509
1380.000000 -0.024850
1381.000000 -0.021511
1382.000000 -0.020130
1383.000000 -0.021512
1384.000000 -0.002850
1385.000000 -0.021512
1386.000000 -0.020133
1387.000000 -0.021513
1388.000000 -0.024853
1389.000000 -0.021514
1390.000000 -0.020134
1391.000000 -0.021515
1392.000000 0.547410
1393.000000 -0.021516
1394.000000 -0.020135
1395.000000 -0.021517
1396.000000 -0.024857
1397.000000 -0.021517
1398.000000 -0.020138
1399.000000 -0.021518
1400.000000 -0.002858
1401.000000 -0.021519
1402.000000 -0.020140
1403.000000 -0.021519
1404.000000 -0.024861
1405.000000 -0.021521
1406.000000 -0.020141
1407.000000 -0.021522
1408.000000 0.100344
1409.000000 -0.021523
1410.000000 -0.020143
1411.000000 -0.021523
1412.000000 -0.024864
1413.000000 -0.021525
1414.000000 -0.020144
1415.000000 -0.021526
1416.000000 -0.002864
1417.000000 -0.021527
1418.000000 -0.020146
1419.000000 -0.021527
1420.000000 -0.024867
1421.000000 -0.021528
1422.000000 -0.020149
1423.000000 -0.021528
1424.000000 0.547396
1425.000000 -0.021530
1426.000000 -0.020150
1427.000000 -0.021530
1428.000000 -0.024871
1429.000000 -0.021531
1430.000000 -0.020152
1431.000000 -0.021532
1432.000000 -0.002872
1433.000000 -0.021533
1434.000000 -0.020154
1435.000000 -0.021534
1436.000000 -0.024874
1437.000000 -0.021535
1438.000000 -0.020155
1439.000000 -0.021536
1440.000000 0.063848
1441.000000 -0.021537
1442.000000 -0.020157
1443.000000 -0.021537
1444.000000 -0.024878
1445.000000 -0.021538
1446.000000 -0.020159
1447.000000 -0.021539
1448.000000 -0.002879
1449.000000 -0.021540
1450.000000 -0.020161
1451.000000 -0.021541
1452.000000 -0.024881
1453.000000 -0.021542
1454.000000 -0.020162
1455.000000 -0.021543
1456.000000 0.547382
1457.000000 -0.021543
1458.000000 -0.020164
1459.000000 -0.021545
1460.000000 -0.024885
1461.000000 -0.021545
1462.000000 -0.020166
1463.000000 -0.021546
1464.000000 -0.002886
1465.000000 -0.021547
1466.000000 -0.020167
1467.000000 -0.021548
1468.000000 -0.024889
1469.000000 -0.021549
1470.000000 -0.020169
1471.000000 -0.021549
1472.000000 0.127196
1473.000000 -0.021551
1474.000000 -0.020171
1475.000000 -0.021551
1476.000000 -0.024892
1477.000000 -0.021552
1478.000000 -0.020173
1479.000000 -0.021553
1480.000000 -0.002893
1481.000000 -0.021554
1482.000000 -0.020175
1483.000000 -0.021555
1484.000000 -0.024895
1485.000000 -0.021556
1486.000000 -0.020176
1487.000000 -0.021557
1488.000000 0.547368
1489.000000 -0.021557
1490.000000 -0.020178
1491.000000 -0.021559
1492.000000 -0.024899
1493.000000 -0.021559
1494.000000 -0.020180
1495.000000 -0.021560
1496.000000 -0.002900
1497.000000 -0.021561
1498.000000 -0.020181
1499.000000 -0.021562
1500.000000 -0.024903
1501.000000 -0.021562
1502.000000 -0.020184
1503.000000 -0.021563
1504.000000 0.063819
1505.000000 -0.021564
1506.000000 -0.020185
1507.000000 -0.021566
1508.000000 -0.024906
1509.000000 -0.021566
1510.000000 -0.020187
1511.000000 -0.021567
1512.000000 -0.002907
1513.000000 -0.021568
1514.000000 -0.020188
1515.000000 -0.021569
1516.000000 -0.024910
1517.000000 -0.021570
1518.000000 -0.020190
1519.000000 -0.021570
1520.000000 0.547354
1521.000000 -0.021572
1522.000000 -0.020192
1523.000000 -0.021572
1524.000000 -0.024913
1525.000000 -0.021574
1526.000000 -0.020193
1527.000000 -0.021575
1528.000000 -0.002913
1529.000000 -0.021575
1530.000000 -0.020196
1531.000000 -0.021576
1532.000000 -0.024916
1533.000000 -0.021577
1534.000000 -0.020197
1535.000000 -0.021578
1536.000000 -0.196686
1537.000000 -0.021579
1538.000000 -0.020199
1539.000000 -0.021579
1540.000000 -0.024920
1541.000000 -0.021580
1542.000000 -0.020201
1543.000000 -0.021581
1544.000000 -0.002921
1545.000000 -0.021582
1546.000000 -0.020203
1547.000000 -0.021583
1548.000000 -0.024923
1549.000000 -0.021584
1550.000000 -0.020204
1551.000000 -0.021585
1552.000000 0.547340
1553.000000 -0.021585
1554.000000 -0.020206
1555.000000 -0.021587
1556.000000 -0.024927
1557.000000 -0.021587
1558.000000 -0.020208
1559.000000 -0.021588
1560.000000 -0.002928
1561.000000 -0.021589
1562.000000 -0.020209
1563.000000 -0.021590
1564.000000 -0.024931
1565.000000 -0.021590
1566.000000 -0.020212
1567.000000 -0.021591
1568.000000 0.063791
1569.000000 -0.021592
1570.000000 -0.020213
1571.000000 -0.021594
1572.000000 -0.024934
1573.000000 -0.021594
1574.000000 -0.020215
1575.000000 -0.021595
1576.000000 -0.002935
1577.000000 -0.021596
1578.000000 -0.020216
1579.000000 -0.021597
1580.000000 -0.024938
1581.000000 -0.021598
1582.000000 -0.020218
1583.000000 -0.021598
1584.000000 0.547326
1585.000000 -0.021600
1586.000000 -0.020220
1587.000000 -0.021600
1588.000000 -0.024941
1589.000000 -0.021602
1590.000000 -0.020221
1591.000000 -0.021603
1592.000000 -0.002941
1593.000000 -0.021603
1594.000000 -0.020224
1595.000000 -0.021604
1596.000000 -0.024944
1597.000000 -0.021605
1598.000000 -0.020225
1599.000000 -0.021606
1600.000000 0.127140
1601.000000 -0.021606
1602.000000 -0.020227
1603.000000 -0.021608
1604.000000 -0.024948
1605.000000 -0.021608
1606.000000 -0.020229
1607.000000 -0.021609
1608.000000 -0.002949
1609.000000 -0.021610
1610.000000 -0.020230
1611.000000 -0.021611
1612.000000 -0.024952
1613.000000 -0.021611
1614.000000 -0.020233
1615.000000 -0.021612
1616.000000 0.547312
1617.000000 -0.021614
1618.000000 -0.020234
1619.000000 -0.021614
1620.000000 -0.024955
1621.000000 -0.021615
1622.000000 -0.020236
1623.000000 -0.021616
1624.000000 -0.002956
1625.000000 -0.021617
1626.000000 -0.020238
1627.000000 -0.021618
1628.000000 -0.024958
1629.000000 -0.021619
1630.000000 -0.020239
1631.000000 -0.021620
1632.000000 0.063764
1633.000000 -0.021621
1634.000000 -0.020241
1635.000000 -0.021621
1636.000000 -0.024962
1637.000000 -0.021623
1638.000000 -0.020242
1639.000000 -0.021624
1640.000000 -0.002962
1641.000000 -0.021624
1642.000000 -0.020245
1643.000000 -0.021625
1644.000000 -0.024965
1645.000000 -0.021626
1646.000000 -0.020246
1647.000000 -0.021627
1648.000000 0.547298
1649.000000 -0.021627
1650.000000 -0.020248
1651.000000 -0.021629
1652.000000 -0.024969
1653.000000 -0.021629
1654.000000 -0.020250
1655.000000 -0.021630
1656.000000 -0.002970
1657.000000 -0.021631
1658.000000 -0.020251
1659.000000 -0.021632
1660.000000 -0.024973
1661.000000 -0.021633
1662.000000 -0.020253
1663.000000 -0.021634
1664.000000 0.100232
1665.000000 -0.021635
1666.000000 -0.020255
1667.000000 -0.021635
1668.000000 -0.024976
1669.000000 -0.021637
1670.000000 -0.020256
1671.000000 -0.021638
1672.000000 -0.002976
1673.000000 -0.021638
1674.000000 -0.020259
1675.000000 -0.021639
1676.000000 -0.024979
1677.000000 -0.021640
1678.000000 -0.020260
1679.000000 -0.021641
1680.000000 0.547284
1681.000000 -0.021641
1682.000000 -0.020262
1683.000000 -0.021643
1684.000000 -0.024983
1685.000000 -0.021643
1686.000000 -0.020264
1687.000000 -0.021644
1688.000000 -0.002984
1689.000000 -0.021645
1690.000000 -0.020265
1691.000000 -0.021646
1692.000000 -0.024987
1693.000000 -0.021647
1694.000000 -0.020267
1695.000000 -0.021648
1696.000000 0.063736
1697.000000 -0.021649
1698.000000 -0.020269
1699.000000 -0.021649
1700.000000 -0.024990
1701.000000 -0.021650
1702.000000 -0.020271
1703.000000 -0.021651
1704.000000 -0.002991
1705.000000 -0.021652
1706.000000 -0.020273
1707.000000 -0.021653
1708.000000 -0.024993
1709.000000 -0.021654
1710.000000 -0.020274
1711.000000 -0.021655
1712.000000 0.547270
1713.000000 -0.021655
1714.000000 -0.020276
1715.000000 -0.021657
1716.000000 -0.024997
1717.000000 -0.021657
1718.000000 -0.020278
1719.000000 -0.021658
1720.000000 -0.002998
1721.000000 -0.021659
1722.000000 -0.020279
1723.000000 -0.021660
1724.000000 -0.025001
1725.000000 -0.021661
1726.000000 -0.020281
1727.000000 -0.021661
1728.000000 0.127084
1729.000000 -0.021662
1730.000000 -0.020283
1731.000000 -0.021664
1732.000000 -0.025004
1733.000000 -0.021664
1734.000000 -0.020285
1735.000000 -0.021665
1736.000000 -0.003005
1737.000000 -0.021666
1738.000000 -0.020286
1739.000000 -0.021667
1740.000000 -0.025008
1741.000000 -0.021668
1742.000000 -0.020288
1743.000000 -0.021669
1744.000000 0.547257
1745.000000 -0.021670
1746.000000 -0.020290
1747.000000 -0.021670
1748.000000 -0.025011
1749.000000 -0.021672
1750.000000 -0.020292
1751.000000 -0.021672
1752.000000 -0.003012
1753.000000 -0.021673
1754.000000 -0.020293
1755.000000 -0.021674
1756.000000 -0.025015
1757.000000 -0.021674
1758.000000 -0.020296
1759.000000 -0.021675
1760.000000 0.063707
1761.000000 -0.021676
1762.000000 -0.020297
1763.000000 -0.021678
1764.000000 -0.025018
1765.000000 -0.021678
1766.000000 -0.020299
1767.000000 -0.021679
1768.000000 -0.003019
1769.000000 -0.021680
1770.000000 -0.020300
1771.000000 -0.021681
1772.000000 -0.025022
1773.000000 -0.021682
1774.000000 -0.020302
1775.000000 -0.021682
1776.000000 0.547242
1777.000000 -0.021684
1778.000000 -0.020304
1779.000000 -0.021684
1780.000000 -0.025025
1781.000000 -0.021686
1782.000000 -0.020305
1783.000000 -0.021686
1784.000000 -0.003026
1785.000000 -0.021687
1786.000000 -0.020308
1787.000000 -0.021688
1788.000000 -0.025028
1789.000000 -0.021689
1790.000000 -0.020309
1791.000000 -0.021690
1792.000000 0.028492
1793.000000 -0.021690
1794.000000 -0.020311
1795.000000 -0.021692
1796.000000 -0.025032
1797.000000 -0.021692
1798.000000 -0.020313
1799.000000 -0.021693
1800.000000 -0.003033
1801.000000 -0.021694
1802.000000 -0.020314
1803.000000 -0.021695
1804.000000 -0.025036
1805.000000 -0.021696
1806.000000 -0.020316
1807.000000 -0.021697
1808.000000 0.547229
1809.000000 -0.021698
1810.000000 -0.020318
1811.000000 -0.021698
1812.000000 -0.025039
1813.000000 -0.021700
1814.000000 -0.020319
1815.000000 -0.021701
1816.000000 -0.003039
1817.000000 -0.021702
1818.000000 -0.020321
1819.000000 -0.021702
1820.000000 -0.025043
1821.000000 -0.021702
1822.000000 -0.020324
1823.000000 -0.021703
1824.000000 0.063679
1825.000000 -0.021704
1826.000000 -0.020325
1827.000000 -0.021706
1828.000000 -0.025046
1829.000000 -0.021706
1830.000000 -0.020327
1831.000000 -0.021707
1832.000000 -0.003047
1833.000000 -0.021708
1834.000000 -0.020328
1835.000000 -0.021709
1836.000000 -0.025050
1837.000000 -0.021709
1838.000000 -0.020331
1839.000000 -0.021710
1840.000000 0.547214
1841.000000 -0.021712
1842.000000 -0.020332
1843.000000 -0.021712
1844.000000 -0.025053
1845.000000 -0.021713
1846.000000 -0.020334
1847.000000 -0.021714
1848.000000 -0.003054
1849.000000 -0.021715
1850.000000 -0.020336
1851.000000 -0.021716
1852.000000 -0.025056
1853.000000 -0.021717
1854.000000 -0.020337
1855.000000 -0.021718
1856.000000 0.127029
1857.000000 -0.021719
1858.000000 -0.020339
1859.000000 -0.021719
1860.000000 -0.025060
1861.000000 -0.021721
1862.000000 -0.020340
1863.000000 -0.021722
1864.000000 -0.003060
1865.000000 -0.021723
1866.000000 -0.020342
1867.000000 -0.021723
1868.000000 -0.025064
1869.000000 -0.021723
1870.000000 -0.020345
1871.000000 -0.021724
1872.000000 0.547200
1873.000000 -0.021726
1874.000000 -0.020346
1875.000000 -0.021726
1876.000000 -0.025067
1877.000000 -0.021727
1878.000000 -0.020348
1879.000000 -0.021728
1880.000000 -0.003068
1881.000000 -0.021729
1882.000000 -0.020350
1883.000000 -0.021730
1884.000000 -0.025070
1885.000000 -0.021731
1886.000000 -0.020351
1887.000000 -0.021732
1888.000000 0.063652
1889.000000 -0.021733
1890.000000 -0.020353
1891.000000 -0.021733
1892.000000 -0.025074
1893.000000 -0.021734
1894.000000 -0.020355
1895.000000 -0.021735
1896.000000 -0.003075
1897.000000 -0.021736
1898.000000 -0.020357
1899.000000 -0.021737
1900.000000 -0.025077
1901.000000 -0.021738
1902.000000 -0.020358
1903.000000 -0.021739
1904.000000 0.547186
1905.000000 -0.021739
1906.000000 -0.020360
1907.000000 -0.021741
1908.000000 -0.025081
1909.000000 -0.021741
1910.000000 -0.020362
1911.000000 -0.021742
1912.000000 -0.003082
1913.000000 -0.021743
1914.000000 -0.020363
1915.000000 -0.021744
1916.000000 -0.025085
1917.000000 -0.021745
1918.000000 -0.020365
1919.000000 -0.021746
1920.000000 0.100120
1921.000000 -0.021747
1922.000000 -0.020367
1923.000000 -0.021747
1924.000000 -0.025088
1925.000000 -0.021749
1926.000000 -0.020368
1927.000000 -0.021749
1928.000000 -0.003089
1929.000000 -0.021750
1930.000000 -0.020371
1931.000000 -0.021751
1932.000000 -0.025091
1933.000000 -0.021752
1934.000000 -0.020372
1935.000000 -0.021753
1936.000000 0.547172
1937.000000 -0.021753
1938.000000 -0.020374
1939.000000 -0.021755
1940.000000 -0.025095
1941.000000 -0.021755
1942.000000 -0.020376
1943.000000 -0.021756
1944.000000 -0.003096
1945.000000 -0.021757
1946.000000 -0.020377
1947.000000 -0.021758
1948.000000 -0.025099
1949.000000 -0.021759
1950.000000 -0.020379
1951.000000 -0.021760
1952.000000 0.063624
1953.000000 -0.021760
1954.000000 -0.020381
1955.000000 -0.021762
1956.000000 -0.025102
1957.000000 -0.021762
1958.000000 -0.020383
1959.000000 -0.021763
1960.000000 -0.003103
1961.000000 -0.021764
1962.000000 -0.020384
1963.000000 -0.021765
1964.000000 -0.025106
1965.000000 -0.021766
1966.000000 -0.020386
1967.000000 -0.021767
1968.000000 0.547159
1969.000000 -0.021768
1970.000000 -0.020388
1971.000000 -0.021768
1972.000000 -0.025109
1973.000000 -0.021770
1974.000000 -0.020390
1975.000000 -0.021770
1976.000000 -0.003110
1977.000000 -0.021771
1978.000000 -0.020391
1979.000000 -0.021772
1980.000000 -0.025113
1981.000000 -0.021772
1982.000000 -0.020394
1983.000000 -0.021773
1984.000000 0.126972
1985.000000 -0.021774
1986.000000 -0.020395
1987.000000 -0.021776
1988.000000 -0.025116
1989.000000 -0.021776
1990.000000 -0.020397
1991.000000 -0.021777
1992.000000 -0.003117
1993.000000 -0.021778
1994.000000 -0.020398
1995.000000 -0.021779
1996.000000 -0.025120
1997.000000 -0.021780
1998.000000 -0.020400
1999.000000 -0.021781
2000.000000 0.547145
2001.000000 -0.021782
2002.000000 -0.020402
2003.000000 -0.021782
2004.000000 -0.025123
2005.000000 -0.021784
2006.000000 -0.020403
2007.000000 -0.021785
2008.000000 -0.003123
2009.000000 -0.021785
2010.000000 -0.020406
2011.000000 -0.021786
2012.000000 -0.025126
2013.000000 -0.021787
2014.000000 -0.020407
2015.000000 -0.021788
2016.000000 0.063596
2017.000000 -0.021789
2018.000000 -0.020409
2019.000000 -0.021789
2020.000000 -0.025130
2021.000000 -0.021791
2022.000000 -0.020411
2023.000000 -0.021791
2024.000000 -0.003131
2025.000000 -0.021792
2026.000000 -0.020412
2027.000000 -0.021793
2028.000000 -0.025134
2029.000000 -0.021793
2030.000000 -0.020415
2031.000000 -0.021794
2032.000000 0.547130
2033.000000 -0.021796
2034.000000 -0.020416
2035.000000 -0.021796
2036.000000 -0.025137
2037.000000 -0.021797
2038.000000 -0.020418
2039.000000 -0.021798
2040.000000 -0.003138
2041.000000 -0.021799
2042.000000 -0.020420
2043.000000 -0.021800
2044.000000 -0.025140
2045.000000 -0.021801
2046.000000 -0.020421
2047.000000 -0.021802
2048.000000 -1.0
2049.000000 -0.021803
2050.000000 -0.020423
2051.000000 -0.021803
2052.000000 -0.025144
2053.000000 -0.021805
2054.000000 -0.020424
2055.000000 -0.021806
2056.000000 -0.003144
2057.000000 -0.021807
2058.000000 -0.020426
2059.000000 -0.021807
2060.000000 -0.025147
2061.000000 -0.021808
2062.000000 -0.020428
2063.000000 -0.021809
2064.000000 0.547116
2065.000000 -0.021810
2066.000000 -0.020429
2067.000000 -0.021811
2068.000000 -0.025151
2069.000000 -0.021811
2070.000000 -0.020432
2071.000000 -0.021812
2072.000000 -0.003152
2073.000000 -0.021813
2074.000000 -0.020434
2075.000000 -0.021813
2076.000000 -0.025155
2077.000000 -0.021815
2078.000000 -0.020435
2079.000000 -0.021816
2080.000000 0.063568
2081.000000 -0.021817
2082.000000 -0.020437
2083.000000 -0.021817
2084.000000 -0.025158
2085.000000 -0.021818
2086.000000 -0.020439
2087.000000 -0.021819
2088.000000 -0.003159
2089.000000 -0.021820
2090.000000 -0.020441
2091.000000 -0.021821
2092.000000 -0.025161
2093.000000 -0.021822
2094.000000 -0.020442
2095.000000 -0.021823
2096.000000 0.547102
2097.000000 -0.021823
2098.000000 -0.020444
2099.000000 -0.021825
2100.000000 -0.025165
2101.000000 -0.021825
2102.000000 -0.020446
2103.000000 -0.021826
2104.000000 -0.003166
2105.000000 -0.021827
2106.000000 -0.020447
2107.000000 -0.021828
2108.000000 -0.025169
2109.000000 -0.021829
2110.000000 -0.020449
2111.000000 -0.021829
2112.000000 0.126916
2113.000000 -0.021831
2114.000000 -0.020450
2115.000000 -0.021832
2116.000000 -0.025172
2117.000000 -0.021832
2118.000000 -0.020453
2119.000000 -0.021833
2120.000000 -0.003173
2121.000000 -0.021834
2122.000000 -0.020455
2123.000000 -0.021834
2124.000000 -0.025176
2125.000000 -0.021836
2126.000000 -0.020456
2127.000000 -0.021837
2128.000000 0.547088
2129.000000 -0.021837
2130.000000 -0.020458
2131.000000 -0.021838
2132.000000 -0.025180
2133.000000 -0.021839
2134.000000 -0.020460
2135.000000 -0.021840
2136.000000 -0.003180
2137.000000 -0.021841
2138.000000 -0.020461
2139.000000 -0.021842
2140.000000 -0.025183
2141.000000 -0.021842
2142.000000 -0.020464
2143.000000 -0.021843
2144.000000 0.063539
2145.000000 -0.021844
2146.000000 -0.020465
2147.000000 -0.021846
2148.000000 -0.025186
2149.000000 -0.021846
2150.000000 -0.020467
2151.000000 -0.021847
2152.000000 -0.003187
2153.000000 -0.021848
2154.000000 -0.020468
2155.000000 -0.021849
2156.000000 -0.025190
2157.000000 -0.021850
2158.000000 -0.020470
2159.000000 -0.021850
2160.000000 0.547074
2161.000000 -0.021852
2162.000000 -0.020472
2163.000000 -0.021852
2164.000000 -0.025193
2165.000000 -0.021854
2166.000000 -0.020473
2167.000000 -0.021854
2168.000000 -0.003194
2169.000000 -0.021855
2170.000000 -0.020476
2171.000000 -0.021856
2172.000000 -0.025196
2173.000000 -0.021857
2174.000000 -0.020477
2175.000000 -0.021858
2176.000000 0.100007
2177.000000 -0.021858
2178.000000 -0.020479
2179.000000 -0.021860
2180.000000 -0.025200
2181.000000 -0.021860
2182.000000 -0.020481
2183.000000 -0.021861
2184.000000 -0.003201
2185.000000 -0.021862
2186.000000 -0.020482
2187.000000 -0.021863
2188.000000 -0.025204
2189.000000 -0.021864
2190.000000 -0.020484
2191.000000 -0.021865
2192.000000 0.547061
2193.000000 -0.021866
2194.000000 -0.020486
2195.000000 -0.021866
2196.000000 -0.025207
2197.000000 -0.021868
2198.000000 -0.020487
2199.000000 -0.021869
2200.000000 -0.003207
2201.000000 -0.021869
2202.000000 -0.020490
2203.000000 -0.021870
2204.000000 -0.025210
2205.000000 -0.021871
2206.000000 -0.020491
2207.000000 -0.021872
2208.000000 0.063512
2209.000000 -0.021873
2210.000000 -0.020493
2211.000000 -0.021873
2212.000000 -0.025214
2213.000000 -0.021875
2214.000000 -0.020494
2215.000000 -0.021876
2216.000000 -0.003214
2217.000000 -0.021877
2218.000000 -0.020496
2219.000000 -0.021877
2220.000000 -0.025217
2221.000000 -0.021878
2222.000000 -0.020499
2223.000000 -0.021878
2224.000000 0.547046
2225.000000 -0.021880
2226.000000 -0.020500
2227.000000 -0.021880
2228.000000 -0.025221
2229.000000 -0.021881
2230.000000 -0.020502
2231.000000 -0.021882
2232.000000 -0.003222
2233.000000 -0.021883
2234.000000 -0.020504
2235.000000 -0.021884
2236.000000 -0.025224
2237.000000 -0.021885
2238.000000 -0.020505
2239.000000 -0.021886
2240.000000 0.126861
2241.000000 -0.021887
2242.000000 -0.020507
2243.000000 -0.021887
2244.000000 -0.025228
2245.000000 -0.021889
2246.000000 -0.020508
2247.000000 -0.021890
2248.000000 -0.003228
2249.000000 -0.021890
2250.000000 -0.020511
2251.000000 -0.021891
2252.000000 -0.025231
2253.000000 -0.021892
2254.000000 -0.020512
2255.000000 -0.021893
2256.000000 0.547032
2257.000000 -0.021893
2258.000000 -0.020514
2259.000000 -0.021895
2260.000000 -0.025235
2261.000000 -0.021895
2262.000000 -0.020516
2263.000000 -0.021896
2264.000000 -0.003236
2265.000000 -0.021897
2266.000000 -0.020517
2267.000000 -0.021898
2268.000000 -0.025239
2269.000000 -0.021899
2270.000000 -0.020519
2271.000000 -0.021900
2272.000000 0.063484
2273.000000 -0.021901
2274.000000 -0.020521
2275.000000 -0.021901
2276.000000 -0.025242
2277.000000 -0.021902
2278.000000 -0.020523
2279.000000 -0.021903
2280.000000 -0.003243
2281.000000 -0.021904
2282.000000 -0.020525
2283.000000 -0.021905
2284.000000 -0.025245
2285.000000 -0.021906
2286.000000 -0.020526
2287.000000 -0.021907
2288.000000 0.547018
2289.000000 -0.021907
2290.000000 -0.020528
2291.000000 -0.021909
2292.000000 -0.025249
2293.000000 -0.021909
2294.000000 -0.020530
2295.000000 -0.021910
2296.000000 -0.003250
2297.000000 -0.021911
2298.000000 -0.020531
2299.000000 -0.021912
2300.000000 -0.025253
2301.000000 -0.021912
2302.000000 -0.020534
2303.000000 -0.021913
2304.000000 0.028268
2305.000000 -0.021915
2306.000000 -0.020535
2307.000000 -0.021915
2308.000000 -0.025256
2309.000000 -0.021917
2310.000000 -0.020536
2311.000000 -0.021917
2312.000000 -0.003257
2313.000000 -0.021918
2314.000000 -0.020539
2315.000000 -0.021919
2316.000000 -0.025259
2317.000000 -0.021920
2318.000000 -0.020540
2319.000000 -0.021921
2320.000000 0.547004
2321.000000 -0.021921
2322.000000 -0.020542
2323.000000 -0.021923
2324.000000 -0.025263
2325.000000 -0.021923
2326.000000 -0.020544
2327.000000 -0.021924
2328.000000 -0.003264
2329.000000 -0.021925
2330.000000 -0.020545
2331.000000 -0.021926
2332.000000 -0.025267
2333.000000 -0.021927
2334.000000 -0.020547
2335.000000 -0.021928
2336.000000 0.063456
2337.000000 -0.021929
2338.000000 -0.020548
2339.000000 -0.021930
2340.000000 -0.025270
2341.000000 -0.021930
2342.000000 -0.020551
2343.000000 -0.021931
2344.000000 -0.003271
2345.000000 -0.021932
2346.000000 -0.020553
2347.000000 -0.021932
2348.000000 -0.025274
2349.000000 -0.021934
2350.000000 -0.020554
2351.000000 -0.021935
2352.000000 0.546990
2353.000000 -0.021935
2354.000000 -0.020556
2355.000000 -0.021936
2356.000000 -0.025278
2357.000000 -0.021937
2358.000000 -0.020558
2359.000000 -0.021938
2360.000000 -0.003278
2361.000000 -0.021939
2362.000000 -0.020559
2363.000000 -0.021940
2364.000000 -0.025281
2365.000000 -0.021940
2366.000000 -0.020562
2367.000000 -0.021941
2368.000000 0.126804
2369.000000 -0.021942
2370.000000 -0.020563
2371.000000 -0.021944
2372.000000 -0.025284
2373.000000 -0.021944
2374.000000 -0.020565
2375.000000 -0.021945
2376.000000 -0.003285
2377.000000 -0.021946
2378.000000 -0.020566
2379.000000 -0.021947
2380.000000 -0.025288
2381.000000 -0.021948
2382.000000 -0.020568
2383.000000 -0.021949
2384.000000 0.546977
2385.000000 -0.021950
2386.000000 -0.020570
2387.000000 -0.021950
2388.000000 -0.025291
2389.000000 -0.021952
2390.000000 -0.020571
2391.000000 -0.021953
2392.000000 -0.003291
2393.000000 -0.021954
2394.000000 -0.020573
2395.000000 -0.021954
2396.000000 -0.025294
2397.000000 -0.021955
2398.000000 -0.020575
2399.000000 -0.021956
2400.000000 0.063427
2401.000000 -0.021956
2402.000000 -0.020577
2403.000000 -0.021957
2404.000000 -0.025299
2405.000000 -0.021958
2406.000000 -0.020579
2407.000000 -0.021959
2408.000000 -0.003299
2409.000000 -0.021960
2410.000000 -0.020580
2411.000000 -0.021961
2412.000000 -0.025302
2413.000000 -0.021961
2414.000000 -0.020583
2415.000000 -0.021962
2416.000000 0.546962
2417.000000 -0.021964
2418.000000 -0.020584
2419.000000 -0.021964
2420.000000 -0.025305
2421.000000 -0.021965
2422.000000 -0.020586
2423.000000 -0.021966
2424.000000 -0.003306
2425.000000 -0.021967
2426.000000 -0.020588
2427.000000 -0.021968
2428.000000 -0.025308
2429.000000 -0.021969
2430.000000 -0.020589
2431.000000 -0.021970
2432.000000 0.099895
2433.000000 -0.021970
2434.000000 -0.020591
2435.000000 -0.021972
2436.000000 -0.025312
2437.000000 -0.021972
2438.000000 -0.020593
2439.000000 -0.021973
2440.000000 -0.003313
2441.000000 -0.021974
2442.000000 -0.020594
2443.000000 -0.021975
2444.000000 -0.025316
2445.000000 -0.021975
2446.000000 -0.020597
2447.000000 -0.021976
2448.000000 0.546948
2449.000000 -0.021978
2450.000000 -0.020598
2451.000000 -0.021978
2452.000000 -0.025319
2453.000000 -0.021979
2454.000000 -0.020600
2455.000000 -0.021980
2456.000000 -0.003320
2457.000000 -0.021981
2458.000000 -0.020602
2459.000000 -0.021982
2460.000000 -0.025322
2461.000000 -0.021983
2462.000000 -0.020603
2463.000000 -0.021984
2464.000000 0.063400
2465.000000 -0.021985
2466.000000 -0.020605
2467.000000 -0.021985
2468.000000 -0.025326
2469.000000 -0.021987
2470.000000 -0.020606
2471.000000 -0.021988
2472.000000 -0.003326
2473.000000 -0.021988
2474.000000 -0.020609
2475.000000 -0.021989
2476.000000 -0.025329
2477.000000 -0.021990
2478.000000 -0.020610
2479.000000 -0.021991
2480.000000 0.546934
2481.000000 -0.021991
2482.000000 -0.020612
2483.000000 -0.021993
2484.000000 -0.025333
2485.000000 -0.021993
2486.000000 -0.020614
2487.000000 -0.021994
2488.000000 -0.003334
2489.000000 -0.021995
2490.000000 -0.020615
2491.000000 -0.021996
2492.000000 -0.025337
2493.000000 -0.021997
2494.000000 -0.020617
2495.000000 -0.021998
2496.000000 0.126749
2497.000000 -0.021999
2498.000000 -0.020619
2499.000000 -0.021999
2500.000000 -0.025340
2501.000000 -0.022000
2502.000000 -0.020621
2503.000000 -0.022001
2504.000000 -0.003341
2505.000000 -0.022002
2506.000000 -0.020623
2507.000000 -0.022003
2508.000000 -0.025343
2509.000000 -0.022004
2510.000000 -0.020624
2511.000000 -0.022005
2512.000000 0.546920
2513.000000 -0.022005
2514.000000 -0.020626
2515.000000 -0.022007
2516.000000 -0.025347
2517.000000 -0.022007
2518.000000 -0.020628
2519.000000 -0.022008
2520.000000 -0.003348
2521.000000 -0.022009
2522.000000 -0.020629
2523.000000 -0.022010
2524.000000 -0.025351
2525.000000 -0.022011
2526.000000 -0.020631
2527.000000 -0.022012
2528.000000 0.063372
2529.000000 -0.022012
2530.000000 -0.020633
2531.000000 -0.022014
2532.000000 -0.025354
2533.000000 -0.022014
2534.000000 -0.020635
2535.000000 -0.022015
2536.000000 -0.003355
2537.000000 -0.022016
2538.000000 -0.020636
2539.000000 -0.022017
2540.000000 -0.025358
2541.000000 -0.022018
2542.000000 -0.020638
2543.000000 -0.022019
2544.000000 0.546907
2545.000000 -0.022020
2546.000000 -0.020640
2547.000000 -0.022020
2548.000000 -0.025361
2549.000000 -0.022022
2550.000000 -0.020641
2551.000000 -0.022023
2552.000000 -0.003361
2553.000000 -0.022024
2554.000000 -0.020643
2555.000000 -0.022024
2556.000000 -0.025364
2557.000000 -0.022025
2558.000000 -0.020646
2559.000000 -0.022025
2560.000000 -0.197134
2561.000000 -0.022027
2562.000000 -0.020647
2563.000000 -0.022027
2564.000000 -0.025368
2565.000000 -0.022028
2566.000000 -0.020649
2567.000000 -0.022029
2568.000000 -0.003369
2569.000000 -0.022030
2570.000000 -0.020651
2571.000000 -0.022031
2572.000000 -0.025371
2573.000000 -0.022032
2574.000000 -0.020652
2575.000000 -0.022033
2576.000000 0.546892
2577.000000 -0.022033
2578.000000 -0.020654
2579.000000 -0.022035
2580.000000 -0.025375
2581.000000 -0.022035
2582.000000 -0.020656
2583.000000 -0.022036
2584.000000 -0.003376
2585.000000 -0.022037
2586.000000 -0.020657
2587.000000 -0.022038
2588.000000 -0.025379
2589.000000 -0.022039
2590.000000 -0.020659
2591.000000 -0.022040
2592.000000 0.063344
2593.000000 -0.022040
2594.000000 -0.020661
2595.000000 -0.022042
2596.000000 -0.025382
2597.000000 -0.022042
2598.000000 -0.020663
2599.000000 -0.022043
2600.000000 -0.003383
2601.000000 -0.022044
2602.000000 -0.020664
2603.000000 -0.022045
2604.000000 -0.025386
2605.000000 -0.022046
2606.000000 -0.020666
2607.000000 -0.022047
2608.000000 0.546879
2609.000000 -0.022048
2610.000000 -0.020668
2611.000000 -0.022048
2612.000000 -0.025389
2613.000000 -0.022050
2614.000000 -0.020669
2615.000000 -0.022051
2616.000000 -0.003389
2617.000000 -0.022052
2618.000000 -0.020671
2619.000000 -0.022052
2620.000000 -0.025392
2621.000000 -0.022053
2622.000000 -0.020674
2623.000000 -0.022053
2624.000000 0.126692
2625.000000 -0.022054
2626.000000 -0.020675
2627.000000 -0.022056
2628.000000 -0.025396
2629.000000 -0.022056
2630.000000 -0.020677
2631.000000 -0.022057
2632.000000 -0.003397
2633.000000 -0.022058
2634.000000 -0.020678
2635.000000 -0.022059
2636.000000 -0.025400
2637.000000 -0.022060
2638.000000 -0.020680
2639.000000 -0.022061
2640.000000 0.546865
2641.000000 -0.022062
2642.000000 -0.020682
2643.000000 -0.022062
2644.000000 -0.025403
2645.000000 -0.022064
2646.000000 -0.020683
2647.000000 -0.022065
2648.000000 -0.003403
2649.000000 -0.022065
2650.000000 -0.020686
2651.000000 -0.022066
2652.000000 -0.025406
2653.000000 -0.022067
2654.000000 -0.020687
2655.000000 -0.022068
2656.000000 0.063316
2657.000000 -0.022069
2658.000000 -0.020689
2659.000000 -0.022069
2660.000000 -0.025410
2661.000000 -0.022071
2662.000000 -0.020690
2663.000000 -0.022072
2664.000000 -0.003410
2665.000000 -0.022073
2666.000000 -0.020692
2667.000000 -0.022073
2668.000000 -0.025413
2669.000000 -0.022074
2670.000000 -0.020695
2671.000000 -0.022074
2672.000000 0.546850
2673.000000 -0.022076
2674.000000 -0.020696
2675.000000 -0.022076
2676.000000 -0.025417
2677.000000 -0.022077
2678.000000 -0.020698
2679.000000 -0.022078
2680.000000 -0.003418
2681.000000 -0.022079
2682.000000 -0.020700
2683.000000 -0.022080
2684.000000 -0.025420
2685.000000 -0.022081
2686.000000 -0.020701
2687.000000 -0.022082
2688.000000 0.099784
2689.000000 -0.022083
2690.000000 -0.020703
2691.000000 -0.022083
2692.000000 -0.025425
2693.000000 -0.022084
2694.000000 -0.020705
2695.000000 -0.022085
2696.000000 -0.003425
2697.000000 -0.022086
2698.000000 -0.020706
2699.000000 -0.022087
2700.000000 -0.025428
2701.000000 -0.022087
2702.000000 -0.020709
2703.000000 -0.022088
2704.000000 0.546836
2705.000000 -0.022090
2706.000000 -0.020710
2707.000000 -0.022090
2708.000000 -0.025431
2709.000000 -0.022091
2710.000000 -0.020712
2711.000000 -0.022092
2712.000000 -0.003432
2713.000000 -0.022093
2714.000000 -0.020714
2715.000000 -0.022094
2716.000000 -0.025434
2717.000000 -0.022095
2718.000000 -0.020715
2719.000000 -0.022096
2720.000000 0.063288
2721.000000 -0.022097
2722.000000 -0.020717
2723.000000 -0.022097
2724.000000 -0.025438
2725.000000 -0.022099
2726.000000 -0.020718
2727.000000 -0.022099
2728.000000 -0.003439
2729.000000 -0.022100
2730.000000 -0.020721
2731.000000 -0.022101
2732.000000 -0.025441
2733.000000 -0.022102
2734.000000 -0.020722
2735.000000 -0.022103
2736.000000 0.546822
2737.000000 -0.022103
2738.000000 -0.020724
2739.000000 -0.022105
2740.000000 -0.025445
2741.000000 -0.022105
2742.000000 -0.020726
2743.000000 -0.022106
2744.000000 -0.003446
2745.000000 -0.022107
2746.000000 -0.020727
2747.000000 -0.022108
2748.000000 -0.025449
2749.000000 -0.022109
2750.000000 -0.020729
2751.000000 -0.022110
2752.000000 0.126637
2753.000000 -0.022111
2754.000000 -0.020731
2755.000000 -0.022111
2756.000000 -0.025452
2757.000000 -0.022112
2758.000000 -0.020733
2759.000000 -0.022113
2760.000000 -0.003453
2761.000000 -0.022114
2762.000000 -0.020735
2763.000000 -0.022115
2764.000000 -0.025455
2765.000000 -0.022116
2766.000000 -0.020736
2767.000000 -0.022117
2768.000000 0.546808
2769.000000 -0.022117
2770.000000 -0.020738
2771.000000 -0.022119
2772.000000 -0.025459
2773.000000 -0.022119
2774.000000 -0.020740
2775.000000 -0.022120
2776.000000 -0.003460
2777.000000 -0.022121
2778.000000 -0.020741
2779.000000 -0.022122
2780.000000 -0.025463
2781.000000 -0.022123
2782.000000 -0.020743
2783.000000 -0.022123
2784.000000 0.063259
2785.000000 -0.022124
2786.000000 -0.020745
2787.000000 -0.022126
2788.000000 -0.025466
2789.000000 -0.022126
2790.000000 -0.020747
2791.000000 -0.022127
2792.000000 -0.003467
2793.000000 -0.022128
2794.000000 -0.020748
2795.000000 -0.022129
2796.000000 -0.025470
2797.000000 -0.022130
2798.000000 -0.020750
2799.000000 -0.022131
2800.000000 0.546795
2801.000000 -0.022132
2802.000000 -0.020752
2803.000000 -0.022132
2804.000000 -0.025473
2805.000000 -0.022134
2806.000000 -0.020753
2807.000000 -0.022135
2808.000000 -0.003473
2809.000000 -0.022135
2810.000000 -0.020756
2811.000000 -0.022136
2812.000000 -0.025476
2813.000000 -0.022137
2814.000000 -0.020757
2815.000000 -0.022138
2816.000000 0.028044
2817.000000 -0.022139
2818.000000 -0.020759
2819.000000 -0.022139
2820.000000 -0.025480
2821.000000 -0.022140
2822.000000 -0.020761
2823.000000 -0.022141
2824.000000 -0.003481
2825.000000 -0.022142
2826.000000 -0.020763
2827.000000 -0.022143
2828.000000 -0.025483
2829.000000 -0.022144
2830.000000 -0.020764
2831.000000 -0.022145
2832.000000 0.546780
2833.000000 -0.022145
2834.000000 -0.020766
2835.000000 -0.022147
2836.000000 -0.025487
2837.000000 -0.022147
2838.000000 -0.020768
2839.000000 -0.022148
2840.000000 -0.003488
2841.000000 -0.022149
2842.000000 -0.020769
2843.000000 -0.022150
2844.000000 -0.025491
2845.000000 -0.022150
2846.000000 -0.020772
2847.000000 -0.022151
2848.000000 0.063231
2849.000000 -0.022152
2850.000000 -0.020773
2851.000000 -0.022154
2852.000000 -0.025494
2853.000000 -0.022154
2854.000000 -0.020775
2855.000000 -0.022155
2856.000000 -0.003495
2857.000000 -0.022156
2858.000000 -0.020776
2859.000000 -0.022157
2860.000000 -0.025498
2861.000000 -0.022158
2862.000000 -0.020778
2863.000000 -0.022159
2864.000000 0.546767
2865.000000 -0.022160
2866.000000 -0.020780
2867.000000 -0.022160
2868.000000 -0.025501
2869.000000 -0.022162
2870.000000 -0.020781
2871.000000 -0.022163
2872.000000 -0.003501
2873.000000 -0.022163
2874.000000 -0.020784
2875.000000 -0.022164
2876.000000 -0.025504
2877.000000 -0.022165
2878.000000 -0.020785
2879.000000 -0.022166
2880.000000 0.126580
2881.000000 -0.022166
2882.000000 -0.020787
2883.000000 -0.022168
2884.000000 -0.025508
2885.000000 -0.022168
2886.000000 -0.020789
2887.000000 -0.022169
2888.000000 -0.003509
2889.000000 -0.022170
2890.000000 -0.020790
2891.000000 -0.022171
2892.000000 -0.025512
2893.000000 -0.022171
2894.000000 -0.020793
2895.000000 -0.022172
2896.000000 0.546752
2897.000000 -0.022174
2898.000000 -0.020794
2899.000000 -0.022174
2900.000000 -0.025515
2901.000000 -0.022176
2902.000000 -0.020795
2903.000000 -0.022176
2904.000000 -0.003516
2905.000000 -0.022177
2906.000000 -0.020798
2907.000000 -0.022178
2908.000000 -0.025518
2909.000000 -0.022179
2910.000000 -0.020799
2911.000000 -0.022180
2912.000000 0.063204
2913.000000 -0.022181
2914.000000 -0.020801
2915.000000 -0.022181
2916.000000 -0.025522
2917.000000 -0.022183
2918.000000 -0.020802
2919.000000 -0.022184
2920.000000 -0.003522
2921.000000 -0.022184
2922.000000 -0.020805
2923.000000 -0.022185
2924.000000 -0.025525
2925.000000 -0.022186
2926.000000 -0.020806
2927.000000 -0.022187
2928.000000 0.546738
2929.000000 -0.022187
2930.000000 -0.020808
2931.000000 -0.022189
2932.000000 -0.025529
2933.000000 -0.022189
2934.000000 -0.020810
2935.000000 -0.022190
2936.000000 -0.003530
2937.000000 -0.022191
2938.000000 -0.020811
2939.000000 -0.022192
2940.000000 -0.025533
2941.000000 -0.022193
2942.000000 -0.020813
2943.000000 -0.022194
2944.000000 0.099672
2945.000000 -0.022195
2946.000000 -0.020815
2947.000000 -0.022195
2948.000000 -0.025536
2949.000000 -0.022197
2950.000000 -0.020816
2951.000000 -0.022198
2952.000000 -0.003536
2953.000000 -0.022198
2954.000000 -0.020819
2955.000000 -0.022199
2956.000000 -0.025539
2957.000000 -0.022200
2958.000000 -0.020820
2959.000000 -0.022201
2960.000000 0.546724
2961.000000 -0.022202
2962.000000 -0.020821
2963.000000 -0.022203
2964.000000 -0.025543
2965.000000 -0.022203
2966.000000 -0.020824
2967.000000 -0.022204
2968.000000 -0.003544
2969.000000 -0.022205
2970.000000 -0.020826
2971.000000 -0.022205
2972.000000 -0.025547
2973.000000 -0.022207
2974.000000 -0.020827
2975.000000 -0.022208
2976.000000 0.063176
2977.000000 -0.022209
2978.000000 -0.020829
2979.000000 -0.022209
2980.000000 -0.025550
2981.000000 -0.022210
2982.000000 -0.020831
2983.000000 -0.022211
2984.000000 -0.003551
2985.000000 -0.022212
2986.000000 -0.020833
2987.000000 -0.022213
2988.000000 -0.025553
2989.000000 -0.022214
2990.000000 -0.020834
2991.000000 -0.022215
2992.000000 0.546710
2993.000000 -0.022215
2994.000000 -0.020836
2995.000000 -0.022217
2996.000000 -0.025557
2997.000000 -0.022217
2998.000000 -0.020838
2999.000000 -0.022218
3000.000000 -0.003558
3001.000000 -0.022219
3002.000000 -0.020839
3003.000000 -0.022220
3004.000000 -0.025561
3005.000000 -0.022221
3006.000000 -0.020841
3007.000000 -0.022221
3008.000000 0.126524
3009.000000 -0.022223
3010.000000 -0.020842
3011.000000 -0.022224
3012.000000 -0.025564
3013.000000 -0.022224
3014.000000 -0.020845
3015.000000 -0.022225
3016.000000 -0.003565
3017.000000 -0.022226
3018.000000 -0.020847
3019.000000 -0.022226
3020.000000 -0.025568
3021.000000 -0.022228
3022.000000 -0.020848
3023.000000 -0.022229
3024.000000 0.546697
3025.000000 -0.022230
3026.000000 -0.020850
3027.000000 -0.022230
3028.000000 -0.025572
3029.000000 -0.022231
3030.000000 -0.020852
3031.000000 -0.022232
3032.000000 -0.003572
3033.000000 -0.022233
3034.000000 -0.020853
3035.000000 -0.022234
3036.000000 -0.025575
3037.000000 -0.022234
3038.000000 -0.020856
3039.000000 -0.022235
3040.000000 0.063147
3041.000000 -0.022236
3042.000000 -0.020857
3043.000000 -0.022238
3044.000000 -0.025578
3045.000000 -0.022238
3046.000000 -0.020859
3047.000000 -0.022239
3048.000000 -0.003579
3049.000000 -0.022240
3050.000000 -0.020860
3051.000000 -0.022241
3052.000000 -0.025582
3053.000000 -0.022242
3054.000000 -0.020862
3055.000000 -0.022242
3056.000000 0.546682
3057.000000 -0.022244
3058.000000 -0.020864
3059.000000 -0.022244
3060.000000 -0.025585
3061.000000 -0.022246
3062.000000 -0.020865
3063.000000 -0.022246
3064.000000 -0.003586
3065.000000 -0.022247
3066.000000 -0.020868
3067.000000 -0.022248
3068.000000 -0.025588
3069.000000 -0.022249
3070.000000 -0.020869
3071.000000 -0.022250
3072.000000 -0.391927
3073.000000 -0.022250
3074.000000 -0.020871
3075.000000 -0.022252
3076.000000 -0.025592
3077.000000 -0.022252
3078.000000 -0.020873
3079.000000 -0.022253
3080.000000 -0.003593
3081.000000 -0.022254
3082.000000 -0.020874
3083.000000 -0.022255
3084.000000 -0.025596
3085.000000 -0.022256
3086.000000 -0.020876
3087.000000 -0.022256
3088.000000 0.546668
3089.000000 -0.022258
3090.000000 -0.020878
3091.000000 -0.022258
3092.000000 -0.025599
3093.000000 -0.022260
3094.000000 -0.020879
3095.000000 -0.022260
3096.000000 -0.003600
3097.000000 -0.022261
3098.000000 -0.020882
3099.000000 -0.022262
3100.000000 -0.025602
3101.000000 -0.022263
3102.000000 -0.020883
3103.000000 -0.022264
3104.000000 0.063120
3105.000000 -0.022265
3106.000000 -0.020885
3107.000000 -0.022265
3108.000000 -0.025606
3109.000000 -0.022267
3110.000000 -0.020886
3111.000000 -0.022268
3112.000000 -0.003606
3113.000000 -0.022268
3114.000000 -0.020889
3115.000000 -0.022269
3116.000000 -0.025609
3117.000000 -0.022270
3118.000000 -0.020890
3119.000000 -0.022271
3120.000000 0.546654
3121.000000 -0.022271
3122.000000 -0.020892
3123.000000 -0.022273
3124.000000 -0.025613
3125.000000 -0.022273
3126.000000 -0.020894
3127.000000 -0.022274
3128.000000 -0.003614
3129.000000 -0.022275
3130.000000 -0.020895
3131.000000 -0.022276
3132.000000 -0.025617
3133.000000 -0.022277
3134.000000 -0.020897
3135.000000 -0.022278
3136.000000 0.126469
3137.000000 -0.022279
3138.000000 -0.020899
3139.000000 -0.022279
3140.000000 -0.025620
3141.000000 -0.022281
3142.000000 -0.020900
3143.000000 -0.022281
3144.000000 -0.003621
3145.000000 -0.022282
3146.000000 -0.020903
3147.000000 -0.022283
3148.000000 -0.025623
3149.000000 -0.022284
3150.000000 -0.020904
3151.000000 -0.022285
3152.000000 0.546640
3153.000000 -0.022285
3154.000000 -0.020906
3155.000000 -0.022287
3156.000000 -0.025627
3157.000000 -0.022287
3158.000000 -0.020908
3159.000000 -0.022288
3160.000000 -0.003628
3161.000000 -0.022289
3162.000000 -0.020909
3163.000000 -0.022290
3164.000000 -0.025631
3165.000000 -0.022291
3166.000000 -0.020911
3167.000000 -0.022292
3168.000000 0.063092
3169.000000 -0.022292
3170.000000 -0.020913
3171.000000 -0.022294
3172.000000 -0.025634
3173.000000 -0.022294
3174.000000 -0.020915
3175.000000 -0.022295
3176.000000 -0.003635
3177.000000 -0.022296
3178.000000 -0.020916
3179.000000 -0.022297
3180.000000 -0.025638
3181.000000 -0.022298
3182.000000 -0.020918
3183.000000 -0.022299
3184.000000 0.546627
3185.000000 -0.022300
3186.000000 -0.020920
3187.000000 -0.022300
3188.000000 -0.025641
3189.000000 -0.022302
3190.000000 -0.020921
3191.000000 -0.022303
3192.000000 -0.003641
3193.000000 -0.022304
3194.000000 -0.020923
3195.000000 -0.022304
3196.000000 -0.025645
3197.000000 -0.022304
3198.000000 -0.020926
3199.000000 -0.022305
3200.000000 0.099559
3201.000000 -0.022307
3202.000000 -0.020926
3203.000000 -0.022308
3204.000000 -0.025648
3205.000000 -0.022308
3206.000000 -0.020929
3207.000000 -0.022309
3208.000000 -0.003649
3209.000000 -0.022310
3210.000000 -0.020931
3211.000000 -0.022310
3212.000000 -0.025652
3213.000000 -0.022312
3214.000000 -0.020932
3215.000000 -0.022313
3216.000000 0.546612
3217.000000 -0.022313
3218.000000 -0.020934
3219.000000 -0.022314
3220.000000 -0.025656
3221.000000 -0.022315
3222.000000 -0.020936
3223.000000 -0.022316
3224.000000 -0.003656
3225.000000 -0.022317
3226.000000 -0.020937
3227.000000 -0.022318
3228.000000 -0.025659
3229.000000 -0.022318
3230.000000 -0.020940
3231.000000 -0.022319
3232.000000 0.063063
3233.000000 -0.022320
3234.000000 -0.020941
3235.000000 -0.022322
3236.000000 -0.025662
3237.000000 -0.022322
3238.000000 -0.020943
3239.000000 -0.022323
3240.000000 -0.003663
3241.000000 -0.022324
3242.000000 -0.020944
3243.000000 -0.022325
3244.000000 -0.025666
3245.000000 -0.022326
3246.000000 -0.020946
3247.000000 -0.022326
3248.000000 0.546598
3249.000000 -0.022328
3250.000000 -0.020948
3251.000000 -0.022328
3252.000000 -0.025669
3253.000000 -0.022330
3254.000000 -0.020949
3255.000000 -0.022330
3256.000000 -0.003670
3257.000000 -0.022331
3258.000000 -0.020952
3259.000000 -0.022332
3260.000000 -0.025672
3261.000000 -0.022333
3262.000000 -0.020953
3263.000000 -0.022334
3264.000000 0.126412
3265.000000 -0.022334
3266.000000 -0.020955
3267.000000 -0.022335
3268.000000 -0.025677
3269.000000 -0.022336
3270.000000 -0.020957
3271.000000 -0.022337
3272.000000 -0.003677
3273.000000 -0.022338
3274.000000 -0.020958
3275.000000 -0.022339
3276.000000 -0.025680
3277.000000 -0.022339
3278.000000 -0.020961
3279.000000 -0.022340
3280.000000 0.546584
3281.000000 -0.022342
3282.000000 -0.020962
3283.000000 -0.022342
3284.000000 -0.025683
3285.000000 -0.022343
3286.000000 -0.020964
3287.000000 -0.022344
3288.000000 -0.003684
3289.000000 -0.022345
3290.000000 -0.020966
3291.000000 -0.022346
3292.000000 -0.025686
3293.000000 -0.022347
3294.000000 -0.020967
3295.000000 -0.022348
3296.000000 0.063036
3297.000000 -0.022349
3298.000000 -0.020969
3299.000000 -0.022349
3300.000000 -0.025690
3301.000000 -0.022351
3302.000000 -0.020970
3303.000000 -0.022351
3304.000000 -0.003691
3305.000000 -0.022352
3306.000000 -0.020973
3307.000000 -0.022353
3308.000000 -0.025693
3309.000000 -0.022354
3310.000000 -0.020974
3311.000000 -0.022355
3312.000000 0.546570
3313.000000 -0.022355
3314.000000 -0.020976
3315.000000 -0.022357
3316.000000 -0.025697
3317.000000 -0.022357
3318.000000 -0.020978
3319.000000 -0.022358
3320.000000 -0.003698
3321.000000 -0.022359
3322.000000 -0.020979
3323.000000 -0.022360
3324.000000 -0.025701
3325.000000 -0.022361
3326.000000 -0.020981
3327.000000 -0.022362
3328.000000 0.027821
3329.000000 -0.022363
3330.000000 -0.020983
3331.000000 -0.022363
3332.000000 -0.025704
3333.000000 -0.022365
3334.000000 -0.020985
3335.000000 -0.022365
3336.000000 -0.003705
3337.000000 -0.022366
3338.000000 -0.020986
3339.000000 -0.022367
3340.000000 -0.025708
3341.000000 -0.022367
3342.000000 -0.020989
3343.000000 -0.022368
3344.000000 0.546556
3345.000000 -0.022370
3346.000000 -0.020990
3347.000000 -0.022370
3348.000000 -0.025711
3349.000000 -0.022371
3350.000000 -0.020992
3351.000000 -0.022372
3352.000000 -0.003712
3353.000000 -0.022373
3354.000000 -0.020994
3355.000000 -0.022374
3356.000000 -0.025714
3357.000000 -0.022375
3358.000000 -0.020995
3359.000000 -0.022376
3360.000000 0.063008
3361.000000 -0.022377
3362.000000 -0.020997
3363.000000 -0.022377
3364.000000 -0.025718
3365.000000 -0.022379
3366.000000 -0.020998
3367.000000 -0.022379
3368.000000 -0.003719
3369.000000 -0.022380
3370.000000 -0.021001
3371.000000 -0.022381
3372.000000 -0.025721
3373.000000 -0.022382
3374.000000 -0.021002
3375.000000 -0.022383
3376.000000 0.546542
3377.000000 -0.022383
3378.000000 -0.021004
3379.000000 -0.022385
3380.000000 -0.025725
3381.000000 -0.022385
3382.000000 -0.021006
3383.000000 -0.022386
3384.000000 -0.003726
3385.000000 -0.022387
3386.000000 -0.021007
3387.000000 -0.022388
3388.000000 -0.025729
3389.000000 -0.022389
3390.000000 -0.021009
3391.000000 -0.022390
3392.000000 0.126357
3393.000000 -0.022391
3394.000000 -0.021011
3395.000000 -0.022391
3396.000000 -0.025732
3397.000000 -0.022392
3398.000000 -0.021013
3399.000000 -0.022393
3400.000000 -0.003733
3401.000000 -0.022394
3402.000000 -0.021015
3403.000000 -0.022395
3404.000000 -0.025735
3405.000000 -0.022396
3406.000000 -0.021016
3407.000000 -0.022397
3408.000000 0.546528
3409.000000 -0.022397
3410.000000 -0.021018
3411.000000 -0.022399
3412.000000 -0.025739
3413.000000 -0.022399
3414.000000 -0.021020
3415.000000 -0.022400
3416.000000 -0.003740
3417.000000 -0.022401
3418.000000 -0.021021
3419.000000 -0.022402
3420.000000 -0.025743
3421.000000 -0.022403
3422.000000 -0.021023
3423.000000 -0.022403
3424.000000 0.062979
3425.000000 -0.022404
3426.000000 -0.021025
3427.000000 -0.022406
3428.000000 -0.025746
3429.000000 -0.022406
3430.000000 -0.021027
3431.000000 -0.022407
3432.000000 -0.003747
3433.000000 -0.022408
3434.000000 -0.021028
3435.000000 -0.022409
3436.000000 -0.025750
3437.000000 -0.022410
3438.000000 -0.021030
3439.000000 -0.022411
3440.000000 0.546515
3441.000000 -0.022412
3442.000000 -0.021032
3443.000000 -0.022412
3444.000000 -0.025753
3445.000000 -0.022414
3446.000000 -0.021033
3447.000000 -0.022415
3448.000000 -0.003753
3449.000000 -0.022415
3450.000000 -0.021036
3451.000000 -0.022416
3452.000000 -0.025756
3453.000000 -0.022417
3454.000000 -0.021037
3455.000000 -0.022418
3456.000000 0.099447
3457.000000 -0.022418
3458.000000 -0.021039
3459.000000 -0.022420
3460.000000 -0.025760
3461.000000 -0.022420
3462.000000 -0.021041
3463.000000 -0.022421
3464.000000 -0.003761
3465.000000 -0.022422
3466.000000 -0.021042
3467.000000 -0.022423
3468.000000 -0.025764
3469.000000 -0.022424
3470.000000 -0.021044
3471.000000 -0.022425
3472.000000 0.546501
3473.000000 -0.022426
3474.000000 -0.021046
3475.000000 -0.022426
3476.000000 -0.025767
3477.000000 -0.022428
3478.000000 -0.021047
3479.000000 -0.022429
3480.000000 -0.003767
3481.000000 -0.022430
3482.000000 -0.021049
3483.000000 -0.022430
3484.000000 -0.025770
3485.000000 -0.022431
3486.000000 -0.021051
3487.000000 -0.022432
3488.000000 0.062951
3489.000000 -0.022432
3490.000000 -0.021053
3491.000000 -0.022433
3492.000000 -0.025775
3493.000000 -0.022434
3494.000000 -0.021055
3495.000000 -0.022435
3496.000000 -0.003775
3497.000000 -0.022436
3498.000000 -0.021056
3499.000000 -0.022437
3500.000000 -0.025778
3501.000000 -0.022437
3502.000000 -0.021059
3503.000000 -0.022438
3504.000000 0.546486
3505.000000 -0.022440
3506.000000 -0.021060
3507.000000 -0.022440
3508.000000 -0.025781
3509.000000 -0.022441
3510.000000 -0.021062
3511.000000 -0.022442
3512.000000 -0.003782
3513.000000 -0.022443
3514.000000 -0.021064
3515.000000 -0.022444
3516.000000 -0.025784
3517.000000 -0.022445
3518.000000 -0.021065
3519.000000 -0.022446
3520.000000 0.126301
3521.000000 -0.022447
3522.000000 -0.021067
3523.000000 -0.022447
3524.000000 -0.025788
3525.000000 -0.022449
3526.000000 -0.021068
3527.000000 -0.022450
3528.000000 -0.003788
3529.000000 -0.022451
3530.000000 -0.021070
3531.000000 -0.022451
3532.000000 -0.025791
3533.000000 -0.022452
3534.000000 -0.021072
3535.000000 -0.022453
3536.000000 0.546472
3537.000000 -0.022454
3538.000000 -0.021073
3539.000000 -0.022455
3540.000000 -0.025795
3541.000000 -0.022455
3542.000000 -0.021076
3543.000000 -0.022456
3544.000000 -0.003796
3545.000000 -0.022457
3546.000000 -0.021078
3547.000000 -0.022457
3548.000000 -0.025799
3549.000000 -0.022459
3550.000000 -0.021079
3551.000000 -0.022460
3552.000000 0.062924
3553.000000 -0.022461
3554.000000 -0.021081
3555.000000 -0.022461
3556.000000 -0.025802
3557.000000 -0.022462
3558.000000 -0.021083
3559.000000 -0.022463
3560.000000 -0.003803
3561.000000 -0.022464
3562.000000 -0.021085
3563.000000 -0.022465
3564.000000 -0.025805
3565.000000 -0.022466
3566.000000 -0.021086
3567.000000 -0.022467
3568.000000 0.546458
3569.000000 -0.022467
3570.000000 -0.021088
3571.000000 -0.022469
3572.000000 -0.025809
3573.000000 -0.022469
3574.000000 -0.021090
3575.000000 -0.022470
3576.000000 -0.003810
3577.000000 -0.022471
3578.000000 -0.021091
3579.000000 -0.022472
3580.000000 -0.025813
3581.000000 -0.022473
3582.000000 -0.021093
3583.000000 -0.022473
3584.000000 -0.197582
3585.000000 -0.022475
3586.000000 -0.021095
3587.000000 -0.022475
3588.000000 -0.025816
3589.000000 -0.022477
3590.000000 -0.021096
3591.000000 -0.022478
3592.000000 -0.003816
3593.000000 -0.022479
3594.000000 -0.021098
3595.000000 -0.022479
3596.000000 -0.025819
3597.000000 -0.022480
3598.000000 -0.021100
3599.000000 -0.022481
3600.000000 0.546444
3601.000000 -0.022482
3602.000000 -0.021101
3603.000000 -0.022483
3604.000000 -0.025823
3605.000000 -0.022483
3606.000000 -0.021104
3607.000000 -0.022484
3608.000000 -0.003824
3609.000000 -0.022485
3610.000000 -0.021106
3611.000000 -0.022485
3612.000000 -0.025827
3613.000000 -0.022487
3614.000000 -0.021107
3615.000000 -0.022488
3616.000000 0.062896
3617.000000 -0.022489
3618.000000 -0.021109
3619.000000 -0.022489
3620.000000 -0.025830
3621.000000 -0.022490
3622.000000 -0.021111
3623.000000 -0.022491
3624.000000 -0.003831
3625.000000 -0.022492
3626.000000 -0.021113
3627.000000 -0.022493
3628.000000 -0.025833
3629.000000 -0.022494
3630.000000 -0.021114
3631.000000 -0.022495
3632.000000 0.546430
3633.000000 -0.022495
3634.000000 -0.021116
3635.000000 -0.022497
3636.000000 -0.025837
3637.000000 -0.022497
3638.000000 -0.021118
3639.000000 -0.022498
3640.000000 -0.003838
3641.000000 -0.022499
3642.000000 -0.021119
3643.000000 -0.022500
3644.000000 -0.025841
3645.000000 -0.022501
3646.000000 -0.021121
3647.000000 -0.022501
3648.000000 0.126244
3649.000000 -0.022503
3650.000000 -0.021122
3651.000000 -0.022504
3652.000000 -0.025844
3653.000000 -0.022504
3654.000000 -0.021125
3655.000000 -0.022505
3656.000000 -0.003845
3657.000000 -0.022506
3658.000000 -0.021127
3659.000000 -0.022506
3660.000000 -0.025848
3661.000000 -0.022508
3662.000000 -0.021128
3663.000000 -0.022509
3664.000000 0.546416
3665.000000 -0.022509
3666.000000 -0.021130
3667.000000 -0.022511
3668.000000 -0.025851
3669.000000 -0.022511
3670.000000 -0.021132
3671.000000 -0.022512
3672.000000 -0.003852
3673.000000 -0.022513
3674.000000 -0.021133
3675.000000 -0.022514
3676.000000 -0.025855
3677.000000 -0.022514
3678.000000 -0.021136
3679.000000 -0.022515
3680.000000 0.062867
3681.000000 -0.022516
3682.000000 -0.021137
3683.000000 -0.022518
3684.000000 -0.025858
3685.000000 -0.022518
3686.000000 -0.021139
3687.000000 -0.022519
3688.000000 -0.003859
3689.000000 -0.022520
3690.000000 -0.021140
3691.000000 -0.022521
3692.000000 -0.025862
3693.000000 -0.022522
3694.000000 -0.021142
3695.000000 -0.022522
3696.000000 0.546402
3697.000000 -0.022524
3698.000000 -0.021144
3699.000000 -0.022524
3700.000000 -0.025865
3701.000000 -0.022526
3702.000000 -0.021145
3703.000000 -0.022526
3704.000000 -0.003866
3705.000000 -0.022527
3706.000000 -0.021148
3707.000000 -0.022528
3708.000000 -0.025868
3709.000000 -0.022529
3710.000000 -0.021149
3711.000000 -0.022530
3712.000000 0.099335
3713.000000 -0.022530
3714.000000 -0.021151
3715.000000 -0.022532
3716.000000 -0.025872
3717.000000 -0.022532
3718.000000 -0.021153
3719.000000 -0.022533
3720.000000 -0.003873
3721.000000 -0.022534
3722.000000 -0.021154
3723.000000 -0.022535
3724.000000 -0.025876
3725.000000 -0.022536
3726.000000 -0.021156
3727.000000 -0.022537
3728.000000 0.546389
3729.000000 -0.022538
3730.000000 -0.021158
3731.000000 -0.022538
3732.000000 -0.025879
3733.000000 -0.022540
3734.000000 -0.021159
3735.000000 -0.022541
3736.000000 -0.003879
3737.000000 -0.022541
3738.000000 -0.021162
3739.000000 -0.022542
3740.000000 -0.025882
3741.000000 -0.022543
3742.000000 -0.021163
3743.000000 -0.022544
3744.000000 0.062840
3745.000000 -0.022545
3746.000000 -0.021165
3747.000000 -0.022545
3748.000000 -0.025886
3749.000000 -0.022547
3750.000000 -0.021166
3751.000000 -0.022548
3752.000000 -0.003886
3753.000000 -0.022549
3754.000000 -0.021168
3755.000000 -0.022549
3756.000000 -0.025889
3757.000000 -0.022550
3758.000000 -0.021171
3759.000000 -0.022550
3760.000000 0.546374
3761.000000 -0.022552
3762.000000 -0.021172
3763.000000 -0.022552
3764.000000 -0.025893
3765.000000 -0.022553
3766.000000 -0.021174
3767.000000 -0.022554
3768.000000 -0.003894
3769.000000 -0.022555
3770.000000 -0.021176
3771.000000 -0.022556
3772.000000 -0.025896
3773.000000 -0.022557
3774.000000 -0.021177
3775.000000 -0.022558
3776.000000 0.126189
3777.000000 -0.022559
3778.000000 -0.021179
3779.000000 -0.022559
3780.000000 -0.025900
3781.000000 -0.022561
3782.000000 -0.021180
3783.000000 -0.022562
3784.000000 -0.003900
3785.000000 -0.022562
3786.000000 -0.021183
3787.000000 -0.022563
3788.000000 -0.025903
3789.000000 -0.022564
3790.000000 -0.021184
3791.000000 -0.022565
3792.000000 0.546360
3793.000000 -0.022565
3794.000000 -0.021186
3795.000000 -0.022567
3796.000000 -0.025907
3797.000000 -0.022567
3798.000000 -0.021188
3799.000000 -0.022568
3800.000000 -0.003908
3801.000000 -0.022569
3802.000000 -0.021189
3803.000000 -0.022570
3804.000000 -0.025911
3805.000000 -0.022571
3806.000000 -0.021191
3807.000000 -0.022572
3808.000000 0.062812
3809.000000 -0.022573
3810.000000 -0.021193
3811.000000 -0.022573
3812.000000 -0.025914
3813.000000 -0.022574
3814.000000 -0.021195
3815.000000 -0.022575
3816.000000 -0.003915
3817.000000 -0.022576
3818.000000 -0.021197
3819.000000 -0.022577
3820.000000 -0.025917
3821.000000 -0.022578
3822.000000 -0.021198
3823.000000 -0.022579
3824.000000 0.546346
3825.000000 -0.022579
3826.000000 -0.021200
3827.000000 -0.022581
3828.000000 -0.025921
3829.000000 -0.022581
3830.000000 -0.021202
3831.000000 -0.022582
3832.000000 -0.003922
3833.000000 -0.022583
3834.000000 -0.021203
3835.000000 -0.022584
3836.000000 -0.025925
3837.000000 -0.022584
3838.000000 -0.021206
3839.000000 -0.022585
3840.000000 0.027596
3841.000000 -0.022587
3842.000000 -0.021207
3843.000000 -0.022587
3844.000000 -0.025928
3845.000000 -0.022589
3846.000000 -0.021208
3847.000000 -0.022589
3848.000000 -0.003929
3849.000000 -0.022590
3850.000000 -0.021211
3851.000000 -0.022591
3852.000000 -0.025931
3853.000000 -0.022592
3854.000000 -0.021212
3855.000000 -0.022593
3856.000000 0.546332
3857.000000 -0.022593
3858.000000 -0.021214
3859.000000 -0.022595
3860.000000 -0.025935
3861.000000 -0.022595
3862.000000 -0.021216
3863.000000 -0.022596
3864.000000 -0.003936
3865.000000 -0.022597
3866.000000 -0.021217
3867.000000 -0.022598
3868.000000 -0.025939
3869.000000 -0.022599
3870.000000 -0.021219
3871.000000 -0.022600
3872.000000 0.062784
3873.000000 -0.022601
3874.000000 -0.021220
3875.000000 -0.022602
3876.000000 -0.025942
3877.000000 -0.022602
3878.000000 -0.021223
3879.000000 -0.022603
3880.000000 -0.003943
3881.000000 -0.022604
3882.000000 -0.021225
3883.000000 -0.022604
3884.000000 -0.025946
3885.000000 -0.022606
3886.000000 -0.021226
3887.000000 -0.022607
3888.000000 0.546318
3889.000000 -0.022607
3890.000000 -0.021228
3891.000000 -0.022608
3892.000000 -0.025950
3893.000000 -0.022609
3894.000000 -0.021230
3895.000000 -0.022610
3896.000000 -0.003950
3897.000000 -0.022611
3898.000000 -0.021231
3899.000000 -0.022612
3900.000000 -0.025953
3901.000000 -0.022612
3902.000000 -0.021234
3903.000000 -0.022613
3904.000000 0.126132
3905.000000 -0.022614
3906.000000 -0.021235
3907.000000 -0.022616
3908.000000 -0.025956
3909.000000 -0.022616
3910.000000 -0.021237
3911.000000 -0.022617
3912.000000 -0.003957
3913.000000 -0.022618
3914.000000 -0.021238
3915.000000 -0.022619
3916.000000 -0.025960
3917.000000 -0.022620
3918.000000 -0.021240
3919.000000 -0.022621
3920.000000 0.546305
3921.000000 -0.022622
3922.000000 -0.021242
3923.000000 -0.022622
3924.000000 -0.025963
3925.000000 -0.022624
3926.000000 -0.021243
3927.000000 -0.022625
3928.000000 -0.003963
3929.000000 -0.022626
3930.000000 -0.021245
3931.000000 -0.022626
3932.000000 -0.025966
3933.000000 -0.022627
3934.000000 -0.021247
3935.000000 -0.022628
3936.000000 0.062755
3937.000000 -0.022628
3938.000000 -0.021249
3939.000000 -0.022629
3940.000000 -0.025971
3941.000000 -0.022630
3942.000000 -0.021251
3943.000000 -0.022631
3944.000000 -0.003971
3945.000000 -0.022632
3946.000000 -0.021252
3947.000000 -0.022633
3948.000000 -0.025974
3949.000000 -0.022633
3950.000000 -0.021255
3951.000000 -0.022634
3952.000000 0.546290
3953.000000 -0.022636
3954.000000 -0.021256
3955.000000 -0.022636
3956.000000 -0.025977
3957.000000 -0.022637
3958.000000 -0.021258
3959.000000 -0.022638
3960.000000 -0.003978
3961.000000 -0.022639
3962.000000 -0.021260
3963.000000 -0.022640
3964.000000 -0.025980
3965.000000 -0.022641
3966.000000 -0.021261
3967.000000 -0.022642
3968.000000 0.099223
3969.000000 -0.022642
3970.000000 -0.021263
3971.000000 -0.022644
3972.000000 -0.025984
3973.000000 -0.022644
3974.000000 -0.021265
3975.000000 -0.022645
3976.000000 -0.003985
3977.000000 -0.022646
3978.000000 -0.021266
3979.000000 -0.022647
3980.000000 -0.025988
3981.000000 -0.022647
3982.000000 -0.021269
3983.000000 -0.022648
3984.000000 0.546276
3985.000000 -0.022650
3986.000000 -0.021270
3987.000000 -0.022650
3988.000000 -0.025991
3989.000000 -0.022651
3990.000000 -0.021272
3991.000000 -0.022652
3992.000000 -0.003992
3993.000000 -0.022653
3994.000000 -0.021274
3995.000000 -0.022654
3996.000000 -0.025994
3997.000000 -0.022655
3998.000000 -0.021275
3999.000000 -0.022656
4000.000000 0.062728
4001.000000 -0.022657
4002.000000 -0.021277
4003.000000 -0.022657
4004.000000 -0.025998
4005.000000 -0.022659
4006.000000 -0.021278
4007.000000 -0.022660
4008.000000 -0.003998
4009.000000 -0.022660
4010.000000 -0.021281
4011.000000 -0.022661
4012.000000 -0.026001
4013.000000 -0.022662
4014.000000 -0.021282
4015.000000 -0.022663
4016.000000 0.546262
4017.000000 -0.022663
4018.000000 -0.021284
4019.000000 -0.022665
4020.000000 -0.026005
4021.000000 -0.022665
4022.000000 -0.021286
4023.000000 -0.022666
4024.000000 -0.004006
4025.000000 -0.022667
4026.000000 -0.021287
4027.000000 -0.022668
4028.000000 -0.026009
4029.000000 -0.022669
4030.000000 -0.021289
4031.000000 -0.022670
4032.000000 0.126077
4033.000000 -0.022671
4034.000000 -0.021291
4035.000000 -0.022671
4036.000000 -0.026012
4037.000000 -0.022672
4038.000000 -0.021293
4039.000000 -0.022673
4040.000000 -0.004013
4041.000000 -0.022674
4042.000000 -0.021295
4043.000000 -0.022675
4044.000000 -0.026015
4045.000000 -0.022676
4046.000000 -0.021296
4047.000000 -0.022677
4048.000000 0.546248
4049.000000 -0.022677
4050.000000 -0.021298
4051.000000 -0.022679
4052.000000 -0.026019
4053.000000 -0.022679
4054.000000 -0.021300
4055.000000 -0.022680
4056.000000 -0.004020
4057.000000 -0.022681
4058.000000 -0.021301
4059.000000 -0.022682
4060.000000 -0.026023
4061.000000 -0.022683
4062.000000 -0.021303
4063.000000 -0.022684
4064.000000 0.062700
4065.000000 -0.022684
4066.000000 -0.021305
4067.000000 -0.022686
4068.000000 -0.026026
4069.000000 -0.022686
4070.000000 -0.021307
4071.000000 -0.022687
4072.000000 -0.004027
4073.000000 -0.022688
4074.000000 -0.021308
4075.000000 -0.022689
4076.000000 -0.026030
4077.000000 -0.022690
4078.000000 -0.021310
4079.000000 -0.022691
4080.000000 0.546235
4081.000000 -0.022692
4082.000000 -0.021312
4083.000000 -0.022692
4084.000000 -0.026033
4085.000000 -0.022694
4086.000000 -0.021313
4087.000000 -0.022695
4088.000000 -0.004033
4089.000000 -0.022696
4090.000000 -0.021315
4091.000000 -0.022696
4092.000000 -0.026036
4093.000000 -0.022697
4094.000000 -0.021318
4095.000000 -0.022697


==> Plots/SingleRun_Group2/true_inl.dat <==
0.000000 1.000000
1.000000 0.979093
2.000000 0.959566
3.000000 0.938659
4.000000 0.914411
5.000000 0.893503
6.000000 0.873974
7.000000 0.853065
8.000000 0.850816
9.000000 0.829906
10.000000 0.810375
11.000000 0.789464
12.000000 0.765213
13.000000 0.744301
14.000000 0.724769
15.000000 0.703856
16.000000 1.251868
17.000000 1.230955
18.000000 1.211421
19.000000 1.190506
20.000000 1.166251
21.000000 1.145336
22.000000 1.125800
23.000000 1.104884
24.000000 1.102628
25.000000 1.081711
26.000000 1.062174
27.000000 1.041256
28.000000 1.016997
29.000000 0.996079
30.000000 0.976539
31.000000 0.955620
32.000000 1.020083
33.000000 0.999163
34.000000 0.979622
35.000000 0.958700
36.000000 0.934438
37.000000 0.913516
38.000000 0.893973
39.000000 0.873050
40.000000 0.870787
41.000000 0.849863
42.000000 0.830319
43.000000 0.809394
44.000000 0.785128
45.000000 0.764202
46.000000 0.744656
47.000000 0.723730
48.000000 1.271728
49.000000 1.250800
50.000000 1.231252
51.000000 1.210324
52.000000 1.186055
53.000000 1.165125
54.000000 1.145576
55.000000 1.124645
56.000000 1.122376
57.000000 1.101445
58.000000 1.081893
59.000000 1.060961
60.000000 1.036689
61.000000 1.015756
62.000000 0.996203
63.000000 0.975269
64.000000 1.103081
65.000000 1.082147
66.000000 1.062592
67.000000 1.041656
68.000000 1.017380
69.000000 0.996444
70.000000 0.976887
71.000000 0.955950
72.000000 0.953673
73.000000 0.932735
74.000000 0.913177
75.000000 0.892238
76.000000 0.867958
77.000000 0.847019
78.000000 0.827458
79.000000 0.806518
80.000000 1.354502
81.000000 1.333560
82.000000 1.313998
83.000000 1.293056
84.000000 1.268773
85.000000 1.247830
86.000000 1.228266
87.000000 1.207322
88.000000 1.205038
89.000000 1.184093
90.000000 1.164527
91.000000 1.143581
92.000000 1.119295
93.000000 1.098348
94.000000 1.078781
95.000000 1.057833
96.000000 1.122269
97.000000 1.101320
98.000000 1.081751
99.000000 1.060802
100.000000 1.036512
101.000000 1.015561
102.000000 0.995991
103.000000 0.975039
104.000000 0.972749
105.000000 0.951797
106.000000 0.932224
107.000000 0.911271
108.000000 0.886978
109.000000 0.866024
110.000000 0.846450
111.000000 0.825495
112.000000 1.373465
113.000000 1.352510
114.000000 1.332934
115.000000 1.311977
116.000000 1.287680
117.000000 1.266723
118.000000 1.247145
119.000000 1.226187
120.000000 1.223889
121.000000 1.202930
122.000000 1.183351
123.000000 1.162391
124.000000 1.138090
125.000000 1.117129
126.000000 1.097548
127.000000 1.076586
128.000000 1.177490
129.000000 1.156527
130.000000 1.136944
131.000000 1.115981
132.000000 1.091677
133.000000 1.070712
134.000000 1.051128
135.000000 1.030162
136.000000 1.027858
137.000000 1.006892
138.000000 0.987305
139.000000 0.966338
140.000000 0.942031
141.000000 0.921063
142.000000 0.901475
143.000000 0.880506
144.000000 1.428462
145.000000 1.407493
146.000000 1.387903
147.000000 1.366932
148.000000 1.342621
149.000000 1.321650
150.000000 1.302058
151.000000 1.281086
152.000000 1.278774
153.000000 1.257801
154.000000 1.238208
155.000000 1.217234
156.000000 1.192919
157.000000 1.171944
158.000000 1.152349
159.000000 1.131373
160.000000 1.195781
161.000000 1.174804
162.000000 1.155207
163.000000 1.134230
164.000000 1.109912
165.000000 1.088934
166.000000 1.069335
167.000000 1.048356
168.000000 1.046037
169.000000 1.025057
170.000000 1.005456
171.000000 0.984475
172.000000 0.960154
173.000000 0.939172
174.000000 0.919570
175.000000 0.898587
176.000000 1.446529
177.000000 1.425546
178.000000 1.405942
179.000000 1.384957
180.000000 1.360632
181.000000 1.339647
182.000000 1.320041
183.000000 1.299055
184.000000 1.296729
185.000000 1.275742
186.000000 1.256135
187.000000 1.235147
188.000000 1.210818
189.000000 1.189830
190.000000 1.170220
191.000000 1.149231
192.000000 1.276987
193.000000 1.255997
194.000000 1.236386
195.000000 1.215394
196.000000 1.191062
197.000000 1.170070
198.000000 1.150457
199.000000 1.129464
200.000000 1.127131
201.000000 1.106137
202.000000 1.086523
203.000000 1.065528
204.000000 1.041192
205.000000 1.020196
206.000000 1.000580
207.000000 0.979583
208.000000 1.527512
209.000000 1.506514
210.000000 1.486896
211.000000 1.465898
212.000000 1.441559
213.000000 1.420559
214.000000 1.400939
215.000000 1.379939
216.000000 1.377599
217.000000 1.356598
218.000000 1.336977
219.000000 1.315975
220.000000 1.291632
221.000000 1.270630
222.000000 1.251006
223.000000 1.230003
224.000000 1.294382
225.000000 1.273378
226.000000 1.253753
227.000000 1.232747
228.000000 1.208401
229.000000 1.187395
230.000000 1.167768
231.000000 1.146761
232.000000 1.144414
233.000000 1.123406
234.000000 1.103778
235.000000 1.082769
236.000000 1.058419
237.000000 1.037410
238.000000 1.017779
239.000000 0.996769
240.000000 1.544683
241.000000 1.523671
242.000000 1.504039
243.000000 1.483027
244.000000 1.458674
245.000000 1.437660
246.000000 1.418027
247.000000 1.397013
248.000000 1.394659
249.000000 1.373644
250.000000 1.354008
251.000000 1.332992
252.000000 1.308636
253.000000 1.287619
254.000000 1.267982
255.000000 1.246964
256.000000 1.276128
257.000000 1.255110
258.000000 1.235471
259.000000 1.214451
260.000000 1.190091
261.000000 1.169071
262.000000 1.149430
263.000000 1.128409
264.000000 1.126048
265.000000 1.105026
266.000000 1.085384
267.000000 1.064361
268.000000 1.039997
269.000000 1.018973
270.000000 0.999329
271.000000 0.978304
272.000000 1.526205
273.000000 1.505179
274.000000 1.485533
275.000000 1.464507
276.000000 1.440140
277.000000 1.419112
278.000000 1.399465
279.000000 1.378436
280.000000 1.376069
281.000000 1.355039
282.000000 1.335390
283.000000 1.314360
284.000000 1.289989
285.000000 1.268959
286.000000 1.249307
287.000000 1.228276
288.000000 1.292627
289.000000 1.271595
290.000000 1.251942
291.000000 1.230908
292.000000 1.206534
293.000000 1.185500
294.000000 1.165845
295.000000 1.144810
296.000000 1.142435
297.000000 1.121399
298.000000 1.101743
299.000000 1.080706
300.000000 1.056328
301.000000 1.035291
302.000000 1.015632
303.000000 0.994594
304.000000 1.542480
305.000000 1.521440
306.000000 1.501780
307.000000 1.480740
308.000000 1.456359
309.000000 1.435318
310.000000 1.415656
311.000000 1.394614
312.000000 1.392232
313.000000 1.371189
314.000000 1.351525
315.000000 1.330481
316.000000 1.306097
317.000000 1.285052
318.000000 1.265387
319.000000 1.244341
320.000000 1.372042
321.000000 1.350995
322.000000 1.331328
323.000000 1.310281
324.000000 1.285893
325.000000 1.264844
326.000000 1.245176
327.000000 1.224126
328.000000 1.221738
329.000000 1.200687
330.000000 1.181017
331.000000 1.159966
332.000000 1.135574
333.000000 1.114523
334.000000 1.094850
335.000000 1.073798
336.000000 1.621670
337.000000 1.600616
338.000000 1.580942
339.000000 1.559888
340.000000 1.535493
341.000000 1.514438
342.000000 1.494762
343.000000 1.473706
344.000000 1.471310
345.000000 1.450253
346.000000 1.430575
347.000000 1.409517
348.000000 1.385119
349.000000 1.364060
350.000000 1.344381
351.000000 1.323321
352.000000 1.387645
353.000000 1.366584
354.000000 1.346903
355.000000 1.325842
356.000000 1.301440
357.000000 1.280378
358.000000 1.260695
359.000000 1.239632
360.000000 1.237229
361.000000 1.216165
362.000000 1.196480
363.000000 1.175415
364.000000 1.151010
365.000000 1.129944
366.000000 1.110258
367.000000 1.089191
368.000000 1.637049
369.000000 1.615982
370.000000 1.596294
371.000000 1.575225
372.000000 1.550816
373.000000 1.529747
374.000000 1.510057
375.000000 1.488987
376.000000 1.486577
377.000000 1.465506
378.000000 1.445815
379.000000 1.424743
380.000000 1.400330
381.000000 1.379257
382.000000 1.359564
383.000000 1.338491
384.000000 1.439282
385.000000 1.418207
386.000000 1.398512
387.000000 1.377437
388.000000 1.353021
389.000000 1.331944
390.000000 1.312248
391.000000 1.291171
392.000000 1.288754
393.000000 1.267676
394.000000 1.247977
395.000000 1.226898
396.000000 1.202479
397.000000 1.181399
398.000000 1.161699
399.000000 1.140618
400.000000 1.688462
401.000000 1.667381
402.000000 1.647679
403.000000 1.626596
404.000000 1.602173
405.000000 1.581090
406.000000 1.561386
407.000000 1.540302
408.000000 1.537878
409.000000 1.516793
410.000000 1.497088
411.000000 1.476002
412.000000 1.451575
413.000000 1.430488
414.000000 1.410781
415.000000 1.389693
416.000000 1.453989
417.000000 1.432901
418.000000 1.413192
419.000000 1.392102
420.000000 1.367672
421.000000 1.346582
422.000000 1.326871
423.000000 1.305780
424.000000 1.303349
425.000000 1.282257
426.000000 1.262545
427.000000 1.241452
428.000000 1.217018
429.000000 1.195924
430.000000 1.176210
431.000000 1.155115
432.000000 1.702946
433.000000 1.681850
434.000000 1.662134
435.000000 1.641038
436.000000 1.616601
437.000000 1.595503
438.000000 1.575785
439.000000 1.554687
440.000000 1.552249
441.000000 1.531150
442.000000 1.511431
443.000000 1.490331
444.000000 1.465890
445.000000 1.444790
446.000000 1.425068
447.000000 1.403967
448.000000 1.531611
449.000000 1.510509
450.000000 1.490786
451.000000 1.469682
452.000000 1.445238
453.000000 1.424134
454.000000 1.404409
455.000000 1.383304
456.000000 1.380859
457.000000 1.359753
458.000000 1.340027
459.000000 1.318920
460.000000 1.294472
461.000000 1.273364
462.000000 1.253636
463.000000 1.232527
464.000000 1.780344
465.000000 1.759234
466.000000 1.739504
467.000000 1.718394
468.000000 1.693943
469.000000 1.672831
470.000000 1.653100
471.000000 1.631987
472.000000 1.629536
473.000000 1.608423
474.000000 1.588689
475.000000 1.567575
476.000000 1.543121
477.000000 1.522006
478.000000 1.502271
479.000000 1.481155
480.000000 1.545423
481.000000 1.524306
482.000000 1.504569
483.000000 1.483452
484.000000 1.458994
485.000000 1.437875
486.000000 1.418136
487.000000 1.397017
488.000000 1.394558
489.000000 1.373438
490.000000 1.353698
491.000000 1.332577
492.000000 1.308115
493.000000 1.286994
494.000000 1.267251
495.000000 1.246129
496.000000 1.793931
497.000000 1.772807
498.000000 1.753063
499.000000 1.731939
500.000000 1.707474
501.000000 1.686349
502.000000 1.666603
503.000000 1.645477
504.000000 1.643011
505.000000 1.621884
506.000000 1.602136
507.000000 1.581008
508.000000 1.556540
509.000000 1.535411
510.000000 1.515662
511.000000 1.494532
512.000000 1.298294
513.000000 1.277164
514.000000 1.257413
515.000000 1.236281
516.000000 1.211809
517.000000 1.190677
518.000000 1.170924
519.000000 1.149791
520.000000 1.147318
521.000000 1.126184
522.000000 1.106430
523.000000 1.085295
524.000000 1.060819
525.000000 1.039683
526.000000 1.019927
527.000000 0.998790
528.000000 1.546579
529.000000 1.525441
530.000000 1.505683
531.000000 1.484545
532.000000 1.460066
533.000000 1.438926
534.000000 1.419167
535.000000 1.398026
536.000000 1.395547
537.000000 1.374406
538.000000 1.354644
539.000000 1.333502
540.000000 1.309020
541.000000 1.287877
542.000000 1.268114
543.000000 1.246970
544.000000 1.311210
545.000000 1.290065
546.000000 1.270300
547.000000 1.249155
548.000000 1.224669
549.000000 1.203522
550.000000 1.183755
551.000000 1.162608
552.000000 1.160121
553.000000 1.138973
554.000000 1.119205
555.000000 1.098056
556.000000 1.073566
557.000000 1.052417
558.000000 1.032646
559.000000 1.011496
560.000000 1.559270
561.000000 1.538118
562.000000 1.518346
563.000000 1.497194
564.000000 1.472701
565.000000 1.451548
566.000000 1.431774
567.000000 1.410620
568.000000 1.408126
569.000000 1.386971
570.000000 1.367195
571.000000 1.346039
572.000000 1.321543
573.000000 1.300386
574.000000 1.280609
575.000000 1.259451
576.000000 1.387040
577.000000 1.365881
578.000000 1.346102
579.000000 1.324943
580.000000 1.300443
581.000000 1.279282
582.000000 1.259502
583.000000 1.238340
584.000000 1.235840
585.000000 1.214678
586.000000 1.194895
587.000000 1.173732
588.000000 1.149229
589.000000 1.128065
590.000000 1.108281
591.000000 1.087116
592.000000 1.634876
593.000000 1.613711
594.000000 1.593925
595.000000 1.572758
596.000000 1.548251
597.000000 1.527084
598.000000 1.507296
599.000000 1.486128
600.000000 1.483620
601.000000 1.462451
602.000000 1.442662
603.000000 1.421492
604.000000 1.396981
605.000000 1.375810
606.000000 1.356019
607.000000 1.334847
608.000000 1.399059
609.000000 1.377886
610.000000 1.358093
611.000000 1.336920
612.000000 1.312406
613.000000 1.291232
614.000000 1.271437
615.000000 1.250262
616.000000 1.247747
617.000000 1.226571
618.000000 1.206774
619.000000 1.185597
620.000000 1.161080
621.000000 1.139902
622.000000 1.120104
623.000000 1.098925
624.000000 1.646671
625.000000 1.625492
626.000000 1.605692
627.000000 1.584511
628.000000 1.559990
629.000000 1.538809
630.000000 1.519007
631.000000 1.497825
632.000000 1.495303
633.000000 1.474120
634.000000 1.454317
635.000000 1.433133
636.000000 1.408608
637.000000 1.387423
638.000000 1.367618
639.000000 1.346433
640.000000 1.447112
641.000000 1.425925
642.000000 1.406118
643.000000 1.384931
644.000000 1.360403
645.000000 1.339215
646.000000 1.319406
647.000000 1.298217
648.000000 1.295688
649.000000 1.274498
650.000000 1.254687
651.000000 1.233496
652.000000 1.208965
653.000000 1.187773
654.000000 1.167961
655.000000 1.146768
656.000000 1.694500
657.000000 1.673307
658.000000 1.653493
659.000000 1.632298
660.000000 1.607763
661.000000 1.586568
662.000000 1.566752
663.000000 1.545556
664.000000 1.543020
665.000000 1.521823
666.000000 1.502006
667.000000 1.480808
668.000000 1.456269
669.000000 1.435070
670.000000 1.415251
671.000000 1.394052
672.000000 1.458235
673.000000 1.437035
674.000000 1.417214
675.000000 1.396012
676.000000 1.371470
677.000000 1.350268
678.000000 1.330445
679.000000 1.309242
680.000000 1.306699
681.000000 1.285495
682.000000 1.265671
683.000000 1.244466
684.000000 1.219920
685.000000 1.198714
686.000000 1.178888
687.000000 1.157681
688.000000 1.705400
689.000000 1.684192
690.000000 1.664364
691.000000 1.643156
692.000000 1.618607
693.000000 1.597397
694.000000 1.577568
695.000000 1.556357
696.000000 1.553808
697.000000 1.532596
698.000000 1.512765
699.000000 1.491553
700.000000 1.467001
701.000000 1.445788
702.000000 1.425955
703.000000 1.404741
704.000000 1.532273
705.000000 1.511059
706.000000 1.491224
707.000000 1.470008
708.000000 1.445452
709.000000 1.424236
710.000000 1.404399
711.000000 1.383182
712.000000 1.380625
713.000000 1.359407
714.000000 1.339569
715.000000 1.318350
716.000000 1.293790
717.000000 1.272570
718.000000 1.252730
719.000000 1.231510
720.000000 1.779214
721.000000 1.757992
722.000000 1.738150
723.000000 1.716928
724.000000 1.692365
725.000000 1.671141
726.000000 1.651298
727.000000 1.630074
728.000000 1.627510
729.000000 1.606285
730.000000 1.586439
731.000000 1.565213
732.000000 1.540647
733.000000 1.519420
734.000000 1.499573
735.000000 1.478345
736.000000 1.542501
737.000000 1.521272
738.000000 1.501423
739.000000 1.480194
740.000000 1.455624
741.000000 1.434393
742.000000 1.414543
743.000000 1.393311
744.000000 1.390741
745.000000 1.369508
746.000000 1.349656
747.000000 1.328423
748.000000 1.303850
749.000000 1.282616
750.000000 1.262762
751.000000 1.241527
752.000000 1.789217
753.000000 1.767981
754.000000 1.748126
755.000000 1.726889
756.000000 1.702312
757.000000 1.681075
758.000000 1.661217
759.000000 1.639979
760.000000 1.637401
761.000000 1.616162
762.000000 1.596302
763.000000 1.575063
764.000000 1.550482
765.000000 1.529241
766.000000 1.509380
767.000000 1.488138
768.000000 1.517078
769.000000 1.495836
770.000000 1.475973
771.000000 1.454729
772.000000 1.430145
773.000000 1.408901
774.000000 1.389036
775.000000 1.367791
776.000000 1.365206
777.000000 1.343960
778.000000 1.324094
779.000000 1.302847
780.000000 1.278259
781.000000 1.257011
782.000000 1.237143
783.000000 1.215895
784.000000 1.763571
785.000000 1.742321
786.000000 1.722451
787.000000 1.701201
788.000000 1.676610
789.000000 1.655358
790.000000 1.635487
791.000000 1.614235
792.000000 1.611643
793.000000 1.590390
794.000000 1.570516
795.000000 1.549262
796.000000 1.524668
797.000000 1.503413
798.000000 1.483538
799.000000 1.462282
800.000000 1.526410
801.000000 1.505153
802.000000 1.485276
803.000000 1.464019
804.000000 1.439421
805.000000 1.418162
806.000000 1.398284
807.000000 1.377024
808.000000 1.374426
809.000000 1.353166
810.000000 1.333285
811.000000 1.312024
812.000000 1.287423
813.000000 1.266161
814.000000 1.246279
815.000000 1.225016
816.000000 1.772678
817.000000 1.751415
818.000000 1.731531
819.000000 1.710266
820.000000 1.685661
821.000000 1.664396
822.000000 1.644510
823.000000 1.623244
824.000000 1.620638
825.000000 1.599371
826.000000 1.579484
827.000000 1.558216
828.000000 1.533607
829.000000 1.512338
830.000000 1.492449
831.000000 1.471179
832.000000 1.598656
833.000000 1.577385
834.000000 1.557494
835.000000 1.536223
836.000000 1.511611
837.000000 1.490338
838.000000 1.470446
839.000000 1.449173
840.000000 1.446560
841.000000 1.425286
842.000000 1.405391
843.000000 1.384116
844.000000 1.359501
845.000000 1.338225
846.000000 1.318329
847.000000 1.297052
848.000000 1.844700
849.000000 1.823423
850.000000 1.803525
851.000000 1.782246
852.000000 1.757627
853.000000 1.736348
854.000000 1.716448
855.000000 1.695168
856.000000 1.692548
857.000000 1.671267
858.000000 1.651366
859.000000 1.630084
860.000000 1.605461
861.000000 1.584178
862.000000 1.564275
863.000000 1.542991
864.000000 1.607091
865.000000 1.585807
866.000000 1.565902
867.000000 1.544616
868.000000 1.519990
869.000000 1.498704
870.000000 1.478797
871.000000 1.457510
872.000000 1.454883
873.000000 1.433595
874.000000 1.413687
875.000000 1.392398
876.000000 1.367768
877.000000 1.346478
878.000000 1.326568
879.000000 1.305277
880.000000 1.852912
881.000000 1.831620
882.000000 1.811708
883.000000 1.790416
884.000000 1.765783
885.000000 1.744489
886.000000 1.724575
887.000000 1.703281
888.000000 1.700647
889.000000 1.679352
890.000000 1.659437
891.000000 1.638141
892.000000 1.613504
893.000000 1.592208
894.000000 1.572290
895.000000 1.550993
896.000000 1.651560
897.000000 1.630261
898.000000 1.610342
899.000000 1.589043
900.000000 1.564403
901.000000 1.543103
902.000000 1.523182
903.000000 1.501881
904.000000 1.499240
905.000000 1.477938
906.000000 1.458015
907.000000 1.436712
908.000000 1.412069
909.000000 1.390765
910.000000 1.370841
911.000000 1.349536
912.000000 1.897156
913.000000 1.875851
914.000000 1.855925
915.000000 1.834618
916.000000 1.809971
917.000000 1.788664
918.000000 1.768736
919.000000 1.747428
920.000000 1.744780
921.000000 1.723471
922.000000 1.703542
923.000000 1.682232
924.000000 1.657581
925.000000 1.636271
926.000000 1.616339
927.000000 1.595028
928.000000 1.659099
929.000000 1.637787
930.000000 1.617854
931.000000 1.596540
932.000000 1.571886
933.000000 1.550572
934.000000 1.530637
935.000000 1.509322
936.000000 1.506667
937.000000 1.485351
938.000000 1.465415
939.000000 1.444098
940.000000 1.419440
941.000000 1.398122
942.000000 1.378184
943.000000 1.356866
944.000000 1.904472
945.000000 1.883152
946.000000 1.863212
947.000000 1.841892
948.000000 1.817231
949.000000 1.795909
950.000000 1.775968
951.000000 1.754646
952.000000 1.751984
953.000000 1.730661
954.000000 1.710717
955.000000 1.689393
956.000000 1.664729
957.000000 1.643404
958.000000 1.623459
959.000000 1.602133
960.000000 1.729553
961.000000 1.708227
962.000000 1.688280
963.000000 1.666952
964.000000 1.642284
965.000000 1.620956
966.000000 1.601007
967.000000 1.579678
968.000000 1.577009
969.000000 1.555679
970.000000 1.535729
971.000000 1.514398
972.000000 1.489726
973.000000 1.468395
974.000000 1.448442
975.000000 1.427110
976.000000 1.974702
977.000000 1.953368
978.000000 1.933414
979.000000 1.912080
980.000000 1.887405
981.000000 1.866070
982.000000 1.846114
983.000000 1.824778
984.000000 1.822102
985.000000 1.800765
986.000000 1.780807
987.000000 1.759469
988.000000 1.734791
989.000000 1.713452
990.000000 1.693493
991.000000 1.672153
992.000000 1.736197
993.000000 1.714856
994.000000 1.694895
995.000000 1.673554
996.000000 1.648872
997.000000 1.627529
998.000000 1.607567
999.000000 1.586224
1000.000000 1.583541
1001.000000 1.562197
1002.000000 1.542232
1003.000000 1.520887
1004.000000 1.496202
1005.000000 1.474856
1006.000000 1.454890
1007.000000 1.433543
1008.000000 1.981121
1009.000000 1.959774
1010.000000 1.939806
1011.000000 1.918457
1012.000000 1.893768
1013.000000 1.872419
1014.000000 1.852449
1015.000000 1.831099
1016.000000 1.828409
1017.000000 1.807058
1018.000000 1.787087
1019.000000 1.765735
1020.000000 1.741042
1021.000000 1.719689
1022.000000 1.699716
1023.000000 1.678362
1024.000000 1.287332
1025.000000 1.265977
1026.000000 1.246002
1027.000000 1.224647
1028.000000 1.199951
1029.000000 1.178594
1030.000000 1.158618
1031.000000 1.137261
1032.000000 1.134564
1033.000000 1.113206
1034.000000 1.093227
1035.000000 1.071868
1036.000000 1.047169
1037.000000 1.025809
1038.000000 1.005829
1039.000000 0.984468
1040.000000 1.532032
1041.000000 1.510671
1042.000000 1.490689
1043.000000 1.469326
1044.000000 1.444623
1045.000000 1.423260
1046.000000 1.403276
1047.000000 1.381912
1048.000000 1.379208
1049.000000 1.357843
1050.000000 1.337858
1051.000000 1.316492
1052.000000 1.291785
1053.000000 1.270418
1054.000000 1.250431
1055.000000 1.229063
1056.000000 1.293079
1057.000000 1.271710
1058.000000 1.251722
1059.000000 1.230352
1060.000000 1.205642
1061.000000 1.184272
1062.000000 1.164281
1063.000000 1.142910
1064.000000 1.140199
1065.000000 1.118827
1066.000000 1.098834
1067.000000 1.077462
1068.000000 1.052748
1069.000000 1.031374
1070.000000 1.011380
1071.000000 0.990005
1072.000000 1.537556
1073.000000 1.516180
1074.000000 1.496184
1075.000000 1.474808
1076.000000 1.450090
1077.000000 1.428713
1078.000000 1.408715
1079.000000 1.387337
1080.000000 1.384619
1081.000000 1.363240
1082.000000 1.343241
1083.000000 1.321861
1084.000000 1.297140
1085.000000 1.275760
1086.000000 1.255758
1087.000000 1.234377
1088.000000 1.361741
1089.000000 1.340359
1090.000000 1.320356
1091.000000 1.298972
1092.000000 1.274248
1093.000000 1.252864
1094.000000 1.232859
1095.000000 1.211474
1096.000000 1.208749
1097.000000 1.187363
1098.000000 1.167357
1099.000000 1.145970
1100.000000 1.121242
1101.000000 1.099854
1102.000000 1.079846
1103.000000 1.058457
1104.000000 1.605994
1105.000000 1.584604
1106.000000 1.564594
1107.000000 1.543204
1108.000000 1.518473
1109.000000 1.497081
1110.000000 1.477070
1111.000000 1.455677
1112.000000 1.452946
1113.000000 1.431553
1114.000000 1.411539
1115.000000 1.390145
1116.000000 1.365411
1117.000000 1.344016
1118.000000 1.324001
1119.000000 1.302605
1120.000000 1.366593
1121.000000 1.345196
1122.000000 1.325179
1123.000000 1.303782
1124.000000 1.279043
1125.000000 1.257645
1126.000000 1.237626
1127.000000 1.216227
1128.000000 1.213488
1129.000000 1.192088
1130.000000 1.172068
1131.000000 1.150667
1132.000000 1.125925
1133.000000 1.104524
1134.000000 1.084501
1135.000000 1.063099
1136.000000 1.610621
1137.000000 1.589217
1138.000000 1.569193
1139.000000 1.547789
1140.000000 1.523044
1141.000000 1.501639
1142.000000 1.481613
1143.000000 1.460207
1144.000000 1.457461
1145.000000 1.436054
1146.000000 1.416026
1147.000000 1.394618
1148.000000 1.369870
1149.000000 1.348461
1150.000000 1.328432
1151.000000 1.307022
1152.000000 1.407477
1153.000000 1.386067
1154.000000 1.366036
1155.000000 1.344624
1156.000000 1.319872
1157.000000 1.298460
1158.000000 1.278427
1159.000000 1.257014
1160.000000 1.254261
1161.000000 1.232847
1162.000000 1.212813
1163.000000 1.191398
1164.000000 1.166642
1165.000000 1.145227
1166.000000 1.125190
1167.000000 1.103774
1168.000000 1.651282
1169.000000 1.629864
1170.000000 1.609826
1171.000000 1.588408
1172.000000 1.563649
1173.000000 1.542230
1174.000000 1.522190
1175.000000 1.500770
1176.000000 1.498010
1177.000000 1.476589
1178.000000 1.456547
1179.000000 1.435125
1180.000000 1.410363
1181.000000 1.388940
1182.000000 1.368897
1183.000000 1.347473
1184.000000 1.411433
1185.000000 1.390008
1186.000000 1.369963
1187.000000 1.348538
1188.000000 1.323772
1189.000000 1.302345
1190.000000 1.282299
1191.000000 1.260871
1192.000000 1.258105
1193.000000 1.236677
1194.000000 1.216628
1195.000000 1.195199
1196.000000 1.170430
1197.000000 1.149000
1198.000000 1.128950
1199.000000 1.107519
1200.000000 1.655013
1201.000000 1.633582
1202.000000 1.613530
1203.000000 1.592097
1204.000000 1.567324
1205.000000 1.545891
1206.000000 1.525837
1207.000000 1.504403
1208.000000 1.501629
1209.000000 1.480194
1210.000000 1.460139
1211.000000 1.438703
1212.000000 1.413926
1213.000000 1.392489
1214.000000 1.372432
1215.000000 1.350994
1216.000000 1.478303
1217.000000 1.456864
1218.000000 1.436805
1219.000000 1.415366
1220.000000 1.390586
1221.000000 1.369146
1222.000000 1.349085
1223.000000 1.327644
1224.000000 1.324863
1225.000000 1.303421
1226.000000 1.283358
1227.000000 1.261915
1228.000000 1.237132
1229.000000 1.215688
1230.000000 1.195624
1231.000000 1.174179
1232.000000 1.721659
1233.000000 1.700214
1234.000000 1.680148
1235.000000 1.658701
1236.000000 1.633914
1237.000000 1.612467
1238.000000 1.592399
1239.000000 1.570951
1240.000000 1.568163
1241.000000 1.546714
1242.000000 1.526645
1243.000000 1.505195
1244.000000 1.480404
1245.000000 1.458953
1246.000000 1.438882
1247.000000 1.417431
1248.000000 1.481362
1249.000000 1.459910
1250.000000 1.439837
1251.000000 1.418383
1252.000000 1.393589
1253.000000 1.372135
1254.000000 1.352060
1255.000000 1.330605
1256.000000 1.327810
1257.000000 1.306354
1258.000000 1.286278
1259.000000 1.264821
1260.000000 1.240023
1261.000000 1.218565
1262.000000 1.198487
1263.000000 1.177028
1264.000000 1.724495
1265.000000 1.703035
1266.000000 1.682955
1267.000000 1.661495
1268.000000 1.636694
1269.000000 1.615232
1270.000000 1.595151
1271.000000 1.573688
1272.000000 1.570887
1273.000000 1.549423
1274.000000 1.529340
1275.000000 1.507876
1276.000000 1.483072
1277.000000 1.461607
1278.000000 1.441522
1279.000000 1.420056
1280.000000 1.448772
1281.000000 1.427305
1282.000000 1.407218
1283.000000 1.385751
1284.000000 1.360943
1285.000000 1.339475
1286.000000 1.319386
1287.000000 1.297917
1288.000000 1.295108
1289.000000 1.273638
1290.000000 1.253547
1291.000000 1.232076
1292.000000 1.207265
1293.000000 1.185793
1294.000000 1.165701
1295.000000 1.144228
1296.000000 1.691680
1297.000000 1.670207
1298.000000 1.650113
1299.000000 1.628638
1300.000000 1.603823
1301.000000 1.582348
1302.000000 1.562252
1303.000000 1.540776
1304.000000 1.537960
1305.000000 1.516483
1306.000000 1.496386
1307.000000 1.474908
1308.000000 1.450089
1309.000000 1.428610
1310.000000 1.408511
1311.000000 1.387032
1312.000000 1.450935
1313.000000 1.429455
1314.000000 1.409354
1315.000000 1.387872
1316.000000 1.363050
1317.000000 1.341568
1318.000000 1.321465
1319.000000 1.299982
1320.000000 1.297159
1321.000000 1.275675
1322.000000 1.255571
1323.000000 1.234086
1324.000000 1.209260
1325.000000 1.187774
1326.000000 1.167668
1327.000000 1.146181
1328.000000 1.693620
1329.000000 1.672132
1330.000000 1.652024
1331.000000 1.630536
1332.000000 1.605707
1333.000000 1.584217
1334.000000 1.564108
1335.000000 1.542617
1336.000000 1.539788
1337.000000 1.518297
1338.000000 1.498185
1339.000000 1.476693
1340.000000 1.451861
1341.000000 1.430368
1342.000000 1.410255
1343.000000 1.388761
1344.000000 1.516013
1345.000000 1.494519
1346.000000 1.474404
1347.000000 1.452908
1348.000000 1.428072
1349.000000 1.406576
1350.000000 1.386459
1351.000000 1.364962
1352.000000 1.362125
1353.000000 1.340627
1354.000000 1.320509
1355.000000 1.299010
1356.000000 1.274170
1357.000000 1.252670
1358.000000 1.232550
1359.000000 1.211050
1360.000000 1.758474
1361.000000 1.736972
1362.000000 1.716850
1363.000000 1.695348
1364.000000 1.670505
1365.000000 1.649001
1366.000000 1.628878
1367.000000 1.607374
1368.000000 1.604530
1369.000000 1.583025
1370.000000 1.562899
1371.000000 1.541393
1372.000000 1.516547
1373.000000 1.495040
1374.000000 1.474913
1375.000000 1.453405
1376.000000 1.517281
1377.000000 1.495772
1378.000000 1.475643
1379.000000 1.454134
1380.000000 1.429284
1381.000000 1.407773
1382.000000 1.387643
1383.000000 1.366131
1384.000000 1.363281
1385.000000 1.341769
1386.000000 1.321636
1387.000000 1.300123
1388.000000 1.275270
1389.000000 1.253756
1390.000000 1.233622
1391.000000 1.212107
1392.000000 1.759517
1393.000000 1.738001
1394.000000 1.717866
1395.000000 1.696349
1396.000000 1.671492
1397.000000 1.649975
1398.000000 1.629837
1399.000000 1.608319
1400.000000 1.605461
1401.000000 1.583942
1402.000000 1.563802
1403.000000 1.542283
1404.000000 1.517422
1405.000000 1.495901
1406.000000 1.475760
1407.000000 1.454238
1408.000000 1.554582
1409.000000 1.533059
1410.000000 1.512916
1411.000000 1.491393
1412.000000 1.466529
1413.000000 1.445004
1414.000000 1.424860
1415.000000 1.403334
1416.000000 1.400470
1417.000000 1.378943
1418.000000 1.358797
1419.000000 1.337270
1420.000000 1.312403
1421.000000 1.290875
1422.000000 1.270726
1423.000000 1.249198
1424.000000 1.796594
1425.000000 1.775064
1426.000000 1.754914
1427.000000 1.733384
1428.000000 1.708513
1429.000000 1.686982
1430.000000 1.666830
1431.000000 1.645298
1432.000000 1.642426
1433.000000 1.620893
1434.000000 1.600739
1435.000000 1.579205
1436.000000 1.554331
1437.000000 1.532796
1438.000000 1.512641
1439.000000 1.491105
1440.000000 1.554953
1441.000000 1.533416
1442.000000 1.513259
1443.000000 1.491722
1444.000000 1.466844
1445.000000 1.445306
1446.000000 1.425147
1447.000000 1.403608
1448.000000 1.400729
1449.000000 1.379189
1450.000000 1.359028
1451.000000 1.337487
1452.000000 1.312606
1453.000000 1.291064
1454.000000 1.270902
1455.000000 1.249359
1456.000000 1.796741
1457.000000 1.775198
1458.000000 1.755034
1459.000000 1.733489
1460.000000 1.708604
1461.000000 1.687059
1462.000000 1.666893
1463.000000 1.645347
1464.000000 1.642461
1465.000000 1.620914
1466.000000 1.600747
1467.000000 1.579199
1468.000000 1.554310
1469.000000 1.532761
1470.000000 1.512592
1471.000000 1.491043
1472.000000 1.618239
1473.000000 1.596688
1474.000000 1.576517
1475.000000 1.554966
1476.000000 1.530074
1477.000000 1.508522
1478.000000 1.488349
1479.000000 1.466796
1480.000000 1.463903
1481.000000 1.442349
1482.000000 1.422174
1483.000000 1.400619
1484.000000 1.375724
1485.000000 1.354168
1486.000000 1.333992
1487.000000 1.312435
1488.000000 1.859803
1489.000000 1.838246
1490.000000 1.818068
1491.000000 1.796509
1492.000000 1.771610
1493.000000 1.750051
1494.000000 1.729871
1495.000000 1.708311
1496.000000 1.705411
1497.000000 1.683850
1498.000000 1.663669
1499.000000 1.642107
1500.000000 1.617204
1501.000000 1.595642
1502.000000 1.575458
1503.000000 1.553895
1504.000000 1.617714
1505.000000 1.596150
1506.000000 1.575965
1507.000000 1.554399
1508.000000 1.529493
1509.000000 1.507927
1510.000000 1.487740
1511.000000 1.466173
1512.000000 1.463266
1513.000000 1.441698
1514.000000 1.421510
1515.000000 1.399941
1516.000000 1.375031
1517.000000 1.353461
1518.000000 1.333271
1519.000000 1.311701
1520.000000 1.859055
1521.000000 1.837483
1522.000000 1.817291
1523.000000 1.795719
1524.000000 1.770806
1525.000000 1.749232
1526.000000 1.729039
1527.000000 1.707464
1528.000000 1.704551
1529.000000 1.682976
1530.000000 1.662780
1531.000000 1.641204
1532.000000 1.616288
1533.000000 1.594711
1534.000000 1.574514
1535.000000 1.552936
1536.000000 1.356250
1537.000000 1.334671
1538.000000 1.314472
1539.000000 1.292893
1540.000000 1.267973
1541.000000 1.246393
1542.000000 1.226192
1543.000000 1.204611
1544.000000 1.201690
1545.000000 1.180108
1546.000000 1.159905
1547.000000 1.138322
1548.000000 1.113399
1549.000000 1.091815
1550.000000 1.071611
1551.000000 1.050026
1552.000000 1.597366
1553.000000 1.575781
1554.000000 1.555575
1555.000000 1.533988
1556.000000 1.509061
1557.000000 1.487474
1558.000000 1.467266
1559.000000 1.445678
1560.000000 1.442750
1561.000000 1.421161
1562.000000 1.400952
1563.000000 1.379362
1564.000000 1.354431
1565.000000 1.332841
1566.000000 1.312629
1567.000000 1.291038
1568.000000 1.354829
1569.000000 1.333237
1570.000000 1.313024
1571.000000 1.291430
1572.000000 1.266496
1573.000000 1.244902
1574.000000 1.224687
1575.000000 1.203092
1576.000000 1.200157
1577.000000 1.178561
1578.000000 1.158345
1579.000000 1.136748
1580.000000 1.111810
1581.000000 1.090212
1582.000000 1.069994
1583.000000 1.048396
1584.000000 1.595722
1585.000000 1.574122
1586.000000 1.553902
1587.000000 1.532302
1588.000000 1.507361
1589.000000 1.485759
1590.000000 1.465538
1591.000000 1.443935
1592.000000 1.440994
1593.000000 1.419391
1594.000000 1.399167
1595.000000 1.377563
1596.000000 1.352619
1597.000000 1.331014
1598.000000 1.310789
1599.000000 1.289183
1600.000000 1.416323
1601.000000 1.394717
1602.000000 1.374490
1603.000000 1.352882
1604.000000 1.327934
1605.000000 1.306326
1606.000000 1.286097
1607.000000 1.264488
1608.000000 1.261539
1609.000000 1.239929
1610.000000 1.219699
1611.000000 1.198088
1612.000000 1.173136
1613.000000 1.151525
1614.000000 1.131292
1615.000000 1.109680
1616.000000 1.656992
1617.000000 1.635378
1618.000000 1.615144
1619.000000 1.593530
1620.000000 1.568575
1621.000000 1.546960
1622.000000 1.526724
1623.000000 1.505108
1624.000000 1.502152
1625.000000 1.480535
1626.000000 1.460297
1627.000000 1.438679
1628.000000 1.413721
1629.000000 1.392102
1630.000000 1.371863
1631.000000 1.350243
1632.000000 1.414007
1633.000000 1.392386
1634.000000 1.372145
1635.000000 1.350524
1636.000000 1.325562
1637.000000 1.303939
1638.000000 1.283697
1639.000000 1.262073
1640.000000 1.259111
1641.000000 1.237487
1642.000000 1.217242
1643.000000 1.195617
1644.000000 1.170652
1645.000000 1.149026
1646.000000 1.128780
1647.000000 1.107153
1648.000000 1.654451
1649.000000 1.632824
1650.000000 1.612576
1651.000000 1.590947
1652.000000 1.565978
1653.000000 1.544349
1654.000000 1.524099
1655.000000 1.502469
1656.000000 1.499499
1657.000000 1.477868
1658.000000 1.457617
1659.000000 1.435985
1660.000000 1.411012
1661.000000 1.389379
1662.000000 1.369126
1663.000000 1.347492
1664.000000 1.447724
1665.000000 1.426089
1666.000000 1.405834
1667.000000 1.384199
1668.000000 1.359223
1669.000000 1.337586
1670.000000 1.317330
1671.000000 1.295692
1672.000000 1.292716
1673.000000 1.271078
1674.000000 1.250819
1675.000000 1.229180
1676.000000 1.204201
1677.000000 1.182561
1678.000000 1.162301
1679.000000 1.140660
1680.000000 1.687944
1681.000000 1.666303
1682.000000 1.646041
1683.000000 1.624398
1684.000000 1.599415
1685.000000 1.577772
1686.000000 1.557508
1687.000000 1.535864
1688.000000 1.532880
1689.000000 1.511235
1690.000000 1.490970
1691.000000 1.469324
1692.000000 1.444337
1693.000000 1.422690
1694.000000 1.402423
1695.000000 1.380775
1696.000000 1.444511
1697.000000 1.422862
1698.000000 1.402593
1699.000000 1.380944
1700.000000 1.355954
1701.000000 1.334304
1702.000000 1.314033
1703.000000 1.292382
1704.000000 1.289391
1705.000000 1.267739
1706.000000 1.247466
1707.000000 1.225813
1708.000000 1.200820
1709.000000 1.179166
1710.000000 1.158892
1711.000000 1.137237
1712.000000 1.684507
1713.000000 1.662852
1714.000000 1.642576
1715.000000 1.620919
1716.000000 1.595922
1717.000000 1.574265
1718.000000 1.553987
1719.000000 1.532329
1720.000000 1.529331
1721.000000 1.507672
1722.000000 1.487393
1723.000000 1.465733
1724.000000 1.440732
1725.000000 1.419071
1726.000000 1.398790
1727.000000 1.377129
1728.000000 1.504213
1729.000000 1.482551
1730.000000 1.462268
1731.000000 1.440604
1732.000000 1.415600
1733.000000 1.393936
1734.000000 1.373651
1735.000000 1.351986
1736.000000 1.348981
1737.000000 1.327315
1738.000000 1.307029
1739.000000 1.285362
1740.000000 1.260354
1741.000000 1.238686
1742.000000 1.218398
1743.000000 1.196729
1744.000000 1.743986
1745.000000 1.722316
1746.000000 1.702026
1747.000000 1.680356
1748.000000 1.655345
1749.000000 1.633673
1750.000000 1.613381
1751.000000 1.591709
1752.000000 1.588697
1753.000000 1.567024
1754.000000 1.546731
1755.000000 1.525057
1756.000000 1.500042
1757.000000 1.478368
1758.000000 1.458072
1759.000000 1.436397
1760.000000 1.500104
1761.000000 1.478428
1762.000000 1.458131
1763.000000 1.436453
1764.000000 1.411435
1765.000000 1.389757
1766.000000 1.369458
1767.000000 1.347779
1768.000000 1.344760
1769.000000 1.323080
1770.000000 1.302780
1771.000000 1.281099
1772.000000 1.256077
1773.000000 1.234395
1774.000000 1.214093
1775.000000 1.192411
1776.000000 1.739653
1777.000000 1.717969
1778.000000 1.697665
1779.000000 1.675981
1780.000000 1.650956
1781.000000 1.629270
1782.000000 1.608965
1783.000000 1.587279
1784.000000 1.584253
1785.000000 1.562566
1786.000000 1.542258
1787.000000 1.520570
1788.000000 1.495542
1789.000000 1.473853
1790.000000 1.453544
1791.000000 1.431854
1792.000000 1.460346
1793.000000 1.438656
1794.000000 1.418345
1795.000000 1.396653
1796.000000 1.371621
1797.000000 1.349929
1798.000000 1.329616
1799.000000 1.307923
1800.000000 1.304890
1801.000000 1.283196
1802.000000 1.262882
1803.000000 1.241187
1804.000000 1.216151
1805.000000 1.194455
1806.000000 1.174139
1807.000000 1.152442
1808.000000 1.699671
1809.000000 1.677973
1810.000000 1.657655
1811.000000 1.635957
1812.000000 1.610918
1813.000000 1.589218
1814.000000 1.568899
1815.000000 1.547198
1816.000000 1.544159
1817.000000 1.522457
1818.000000 1.502136
1819.000000 1.480434
1820.000000 1.455391
1821.000000 1.433689
1822.000000 1.413365
1823.000000 1.391662
1824.000000 1.455341
1825.000000 1.433637
1826.000000 1.413312
1827.000000 1.391606
1828.000000 1.366560
1829.000000 1.344854
1830.000000 1.324527
1831.000000 1.302820
1832.000000 1.299773
1833.000000 1.278065
1834.000000 1.257737
1835.000000 1.236028
1836.000000 1.210978
1837.000000 1.189269
1838.000000 1.168938
1839.000000 1.147228
1840.000000 1.694442
1841.000000 1.672730
1842.000000 1.652398
1843.000000 1.630686
1844.000000 1.605633
1845.000000 1.583920
1846.000000 1.563586
1847.000000 1.541872
1848.000000 1.538818
1849.000000 1.517103
1850.000000 1.496767
1851.000000 1.475051
1852.000000 1.449995
1853.000000 1.428278
1854.000000 1.407941
1855.000000 1.386223
1856.000000 1.513252
1857.000000 1.491533
1858.000000 1.471194
1859.000000 1.449475
1860.000000 1.424415
1861.000000 1.402694
1862.000000 1.382354
1863.000000 1.360632
1864.000000 1.357572
1865.000000 1.335849
1866.000000 1.315507
1867.000000 1.293784
1868.000000 1.268720
1869.000000 1.246997
1870.000000 1.226652
1871.000000 1.204928
1872.000000 1.752128
1873.000000 1.730402
1874.000000 1.710056
1875.000000 1.688330
1876.000000 1.663263
1877.000000 1.641536
1878.000000 1.621188
1879.000000 1.599460
1880.000000 1.596392
1881.000000 1.574663
1882.000000 1.554313
1883.000000 1.532583
1884.000000 1.507513
1885.000000 1.485782
1886.000000 1.465431
1887.000000 1.443699
1888.000000 1.507351
1889.000000 1.485618
1890.000000 1.465265
1891.000000 1.443532
1892.000000 1.418458
1893.000000 1.396724
1894.000000 1.376369
1895.000000 1.354634
1896.000000 1.351559
1897.000000 1.329823
1898.000000 1.309466
1899.000000 1.287729
1900.000000 1.262652
1901.000000 1.240914
1902.000000 1.220556
1903.000000 1.198817
1904.000000 1.746003
1905.000000 1.724264
1906.000000 1.703904
1907.000000 1.682163
1908.000000 1.657082
1909.000000 1.635341
1910.000000 1.614979
1911.000000 1.593237
1912.000000 1.590155
1913.000000 1.568412
1914.000000 1.548049
1915.000000 1.526305
1916.000000 1.501220
1917.000000 1.479475
1918.000000 1.459110
1919.000000 1.437364
1920.000000 1.537484
1921.000000 1.515737
1922.000000 1.495370
1923.000000 1.473623
1924.000000 1.448535
1925.000000 1.426786
1926.000000 1.406418
1927.000000 1.384669
1928.000000 1.381580
1929.000000 1.359830
1930.000000 1.339459
1931.000000 1.317708
1932.000000 1.292617
1933.000000 1.270865
1934.000000 1.250493
1935.000000 1.228740
1936.000000 1.775912
1937.000000 1.754159
1938.000000 1.733785
1939.000000 1.712030
1940.000000 1.686935
1941.000000 1.665180
1942.000000 1.644804
1943.000000 1.623048
1944.000000 1.619952
1945.000000 1.598195
1946.000000 1.577818
1947.000000 1.556060
1948.000000 1.530961
1949.000000 1.509202
1950.000000 1.488823
1951.000000 1.467063
1952.000000 1.530687
1953.000000 1.508927
1954.000000 1.488546
1955.000000 1.466784
1956.000000 1.441682
1957.000000 1.419920
1958.000000 1.399537
1959.000000 1.377774
1960.000000 1.374671
1961.000000 1.352907
1962.000000 1.332523
1963.000000 1.310758
1964.000000 1.285652
1965.000000 1.263886
1966.000000 1.243500
1967.000000 1.221733
1968.000000 1.768892
1969.000000 1.747124
1970.000000 1.726736
1971.000000 1.704968
1972.000000 1.679859
1973.000000 1.658089
1974.000000 1.637699
1975.000000 1.615929
1976.000000 1.612819
1977.000000 1.591048
1978.000000 1.570657
1979.000000 1.548885
1980.000000 1.523772
1981.000000 1.502000
1982.000000 1.481606
1983.000000 1.459833
1984.000000 1.586805
1985.000000 1.565031
1986.000000 1.544636
1987.000000 1.522860
1988.000000 1.497744
1989.000000 1.475968
1990.000000 1.455571
1991.000000 1.433794
1992.000000 1.430677
1993.000000 1.408899
1994.000000 1.388501
1995.000000 1.366722
1996.000000 1.341602
1997.000000 1.319822
1998.000000 1.299422
1999.000000 1.277641
2000.000000 1.824786
2001.000000 1.803004
2002.000000 1.782602
2003.000000 1.760820
2004.000000 1.735697
2005.000000 1.713913
2006.000000 1.693510
2007.000000 1.671725
2008.000000 1.668602
2009.000000 1.646817
2010.000000 1.626411
2011.000000 1.604625
2012.000000 1.579499
2013.000000 1.557712
2014.000000 1.537305
2015.000000 1.515517
2016.000000 1.579113
2017.000000 1.557324
2018.000000 1.536915
2019.000000 1.515126
2020.000000 1.489996
2021.000000 1.468205
2022.000000 1.447794
2023.000000 1.426003
2024.000000 1.422872
2025.000000 1.401080
2026.000000 1.380668
2027.000000 1.358875
2028.000000 1.333741
2029.000000 1.311948
2030.000000 1.291533
2031.000000 1.269739
2032.000000 1.816869
2033.000000 1.795073
2034.000000 1.774657
2035.000000 1.752861
2036.000000 1.727724
2037.000000 1.705927
2038.000000 1.685509
2039.000000 1.663711
2040.000000 1.660573
2041.000000 1.638774
2042.000000 1.618354
2043.000000 1.596554
2044.000000 1.571414
2045.000000 1.549613
2046.000000 1.529192
2047.000000 1.507390
2048.000000 -0.317752
2049.000000 -0.339555
2050.000000 -0.359978
2051.000000 -0.381781
2052.000000 -0.406925
2053.000000 -0.428730
2054.000000 -0.449154
2055.000000 -0.470960
2056.000000 -0.474104
2057.000000 -0.495911
2058.000000 -0.516337
2059.000000 -0.538144
2060.000000 -0.563291
2061.000000 -0.585099
2062.000000 -0.605527
2063.000000 -0.627336
2064.000000 -0.080220
2065.000000 -0.102030
2066.000000 -0.122459
2067.000000 -0.144270
2068.000000 -0.169421
2069.000000 -0.191232
2070.000000 -0.211664
2071.000000 -0.233476
2072.000000 -0.236628
2073.000000 -0.258441
2074.000000 -0.278875
2075.000000 -0.300688
2076.000000 -0.325843
2077.000000 -0.347658
2078.000000 -0.368093
2079.000000 -0.389909
2080.000000 -0.326341
2081.000000 -0.348158
2082.000000 -0.368595
2083.000000 -0.390412
2084.000000 -0.415570
2085.000000 -0.437388
2086.000000 -0.457827
2087.000000 -0.479646
2088.000000 -0.482805
2089.000000 -0.504625
2090.000000 -0.525066
2091.000000 -0.546887
2092.000000 -0.572048
2093.000000 -0.593870
2094.000000 -0.614312
2095.000000 -0.636135
2096.000000 -0.089033
2097.000000 -0.110856
2098.000000 -0.131300
2099.000000 -0.153125
2100.000000 -0.178290
2101.000000 -0.200115
2102.000000 -0.220561
2103.000000 -0.242387
2104.000000 -0.245553
2105.000000 -0.267380
2106.000000 -0.287827
2107.000000 -0.309655
2108.000000 -0.334824
2109.000000 -0.356653
2110.000000 -0.377102
2111.000000 -0.398931
2112.000000 -0.272015
2113.000000 -0.293846
2114.000000 -0.314296
2115.000000 -0.336128
2116.000000 -0.361300
2117.000000 -0.383132
2118.000000 -0.403585
2119.000000 -0.425418
2120.000000 -0.428591
2121.000000 -0.450425
2122.000000 -0.470880
2123.000000 -0.492714
2124.000000 -0.517890
2125.000000 -0.539726
2126.000000 -0.560182
2127.000000 -0.582019
2128.000000 -0.034931
2129.000000 -0.056768
2130.000000 -0.077226
2131.000000 -0.099064
2132.000000 -0.124244
2133.000000 -0.146083
2134.000000 -0.166543
2135.000000 -0.188383
2136.000000 -0.191563
2137.000000 -0.213404
2138.000000 -0.233865
2139.000000 -0.255707
2140.000000 -0.280890
2141.000000 -0.302732
2142.000000 -0.323196
2143.000000 -0.345039
2144.000000 -0.281500
2145.000000 -0.303344
2146.000000 -0.323809
2147.000000 -0.345655
2148.000000 -0.370841
2149.000000 -0.392687
2150.000000 -0.413154
2151.000000 -0.435001
2152.000000 -0.438188
2153.000000 -0.460036
2154.000000 -0.480504
2155.000000 -0.502353
2156.000000 -0.527543
2157.000000 -0.549393
2158.000000 -0.569863
2159.000000 -0.591713
2160.000000 -0.044639
2161.000000 -0.066491
2162.000000 -0.086963
2163.000000 -0.108815
2164.000000 -0.134008
2165.000000 -0.155862
2166.000000 -0.176335
2167.000000 -0.198189
2168.000000 -0.201383
2169.000000 -0.223238
2170.000000 -0.243714
2171.000000 -0.265570
2172.000000 -0.290766
2173.000000 -0.312623
2174.000000 -0.333100
2175.000000 -0.354958
2176.000000 -0.254951
2177.000000 -0.276809
2178.000000 -0.297288
2179.000000 -0.319148
2180.000000 -0.344348
2181.000000 -0.366208
2182.000000 -0.386689
2183.000000 -0.408550
2184.000000 -0.411751
2185.000000 -0.433613
2186.000000 -0.454095
2187.000000 -0.475958
2188.000000 -0.501162
2189.000000 -0.523026
2190.000000 -0.543510
2191.000000 -0.565375
2192.000000 -0.018314
2193.000000 -0.040180
2194.000000 -0.060666
2195.000000 -0.082532
2196.000000 -0.107739
2197.000000 -0.129607
2198.000000 -0.150094
2199.000000 -0.171963
2200.000000 -0.175170
2201.000000 -0.197039
2202.000000 -0.217529
2203.000000 -0.239399
2204.000000 -0.264609
2205.000000 -0.286480
2206.000000 -0.306971
2207.000000 -0.328843
2208.000000 -0.265331
2209.000000 -0.287204
2210.000000 -0.307697
2211.000000 -0.329570
2212.000000 -0.354784
2213.000000 -0.376659
2214.000000 -0.397153
2215.000000 -0.419029
2216.000000 -0.422243
2217.000000 -0.444120
2218.000000 -0.464616
2219.000000 -0.486493
2220.000000 -0.511710
2221.000000 -0.533588
2222.000000 -0.554087
2223.000000 -0.575965
2224.000000 -0.028919
2225.000000 -0.050799
2226.000000 -0.071299
2227.000000 -0.093179
2228.000000 -0.118400
2229.000000 -0.140281
2230.000000 -0.160783
2231.000000 -0.182665
2232.000000 -0.185887
2233.000000 -0.207770
2234.000000 -0.228274
2235.000000 -0.250158
2236.000000 -0.275382
2237.000000 -0.297267
2238.000000 -0.317772
2239.000000 -0.339658
2240.000000 -0.212797
2241.000000 -0.234684
2242.000000 -0.255191
2243.000000 -0.277078
2244.000000 -0.302306
2245.000000 -0.324195
2246.000000 -0.344703
2247.000000 -0.366593
2248.000000 -0.369821
2249.000000 -0.391711
2250.000000 -0.412222
2251.000000 -0.434113
2252.000000 -0.459344
2253.000000 -0.481236
2254.000000 -0.501748
2255.000000 -0.523641
2256.000000 0.023391
2257.000000 0.001498
2258.000000 -0.019016
2259.000000 -0.040911
2260.000000 -0.066146
2261.000000 -0.088041
2262.000000 -0.108557
2263.000000 -0.130453
2264.000000 -0.133689
2265.000000 -0.155586
2266.000000 -0.176103
2267.000000 -0.198001
2268.000000 -0.223240
2269.000000 -0.245139
2270.000000 -0.265658
2271.000000 -0.287558
2272.000000 -0.224074
2273.000000 -0.245975
2274.000000 -0.266496
2275.000000 -0.288397
2276.000000 -0.313639
2277.000000 -0.335541
2278.000000 -0.356064
2279.000000 -0.377967
2280.000000 -0.381210
2281.000000 -0.403114
2282.000000 -0.423639
2283.000000 -0.445544
2284.000000 -0.470789
2285.000000 -0.492695
2286.000000 -0.513221
2287.000000 -0.535128
2288.000000 0.011890
2289.000000 -0.010017
2290.000000 -0.030545
2291.000000 -0.052454
2292.000000 -0.077703
2293.000000 -0.099612
2294.000000 -0.120142
2295.000000 -0.142052
2296.000000 -0.145302
2297.000000 -0.167213
2298.000000 -0.187744
2299.000000 -0.209656
2300.000000 -0.234909
2301.000000 -0.256821
2302.000000 -0.277355
2303.000000 -0.299268
2304.000000 -0.271000
2305.000000 -0.292915
2306.000000 -0.313450
2307.000000 -0.335365
2308.000000 -0.360621
2309.000000 -0.382538
2310.000000 -0.403074
2311.000000 -0.424991
2312.000000 -0.428248
2313.000000 -0.450166
2314.000000 -0.470705
2315.000000 -0.492624
2316.000000 -0.517883
2317.000000 -0.539803
2318.000000 -0.560343
2319.000000 -0.582264
2320.000000 -0.035260
2321.000000 -0.057181
2322.000000 -0.077723
2323.000000 -0.099646
2324.000000 -0.124909
2325.000000 -0.146832
2326.000000 -0.167376
2327.000000 -0.189300
2328.000000 -0.192564
2329.000000 -0.214489
2330.000000 -0.235034
2331.000000 -0.256960
2332.000000 -0.282227
2333.000000 -0.304154
2334.000000 -0.324701
2335.000000 -0.346629
2336.000000 -0.283173
2337.000000 -0.305102
2338.000000 -0.325650
2339.000000 -0.347580
2340.000000 -0.372850
2341.000000 -0.394780
2342.000000 -0.415331
2343.000000 -0.437262
2344.000000 -0.440533
2345.000000 -0.462465
2346.000000 -0.483018
2347.000000 -0.504950
2348.000000 -0.530224
2349.000000 -0.552158
2350.000000 -0.572712
2351.000000 -0.594647
2352.000000 -0.047657
2353.000000 -0.069592
2354.000000 -0.090148
2355.000000 -0.112084
2356.000000 -0.137362
2357.000000 -0.159299
2358.000000 -0.179857
2359.000000 -0.201795
2360.000000 -0.205073
2361.000000 -0.227012
2362.000000 -0.247571
2363.000000 -0.269511
2364.000000 -0.294792
2365.000000 -0.316732
2366.000000 -0.337294
2367.000000 -0.359235
2368.000000 -0.232431
2369.000000 -0.254373
2370.000000 -0.274936
2371.000000 -0.296880
2372.000000 -0.322164
2373.000000 -0.344108
2374.000000 -0.364673
2375.000000 -0.386618
2376.000000 -0.389903
2377.000000 -0.411849
2378.000000 -0.432415
2379.000000 -0.454362
2380.000000 -0.479650
2381.000000 -0.501598
2382.000000 -0.522166
2383.000000 -0.544115
2384.000000 0.002862
2385.000000 -0.019088
2386.000000 -0.039658
2387.000000 -0.061608
2388.000000 -0.086899
2389.000000 -0.108851
2390.000000 -0.129422
2391.000000 -0.151375
2392.000000 -0.154666
2393.000000 -0.176620
2394.000000 -0.197193
2395.000000 -0.219147
2396.000000 -0.244441
2397.000000 -0.266396
2398.000000 -0.286971
2399.000000 -0.308927
2400.000000 -0.245500
2401.000000 -0.267456
2402.000000 -0.288033
2403.000000 -0.309990
2404.000000 -0.335289
2405.000000 -0.357247
2406.000000 -0.377826
2407.000000 -0.399785
2408.000000 -0.403084
2409.000000 -0.425044
2410.000000 -0.445624
2411.000000 -0.467585
2412.000000 -0.492887
2413.000000 -0.514848
2414.000000 -0.535431
2415.000000 -0.557393
2416.000000 -0.010431
2417.000000 -0.032395
2418.000000 -0.052979
2419.000000 -0.074943
2420.000000 -0.100248
2421.000000 -0.122213
2422.000000 -0.142799
2423.000000 -0.164765
2424.000000 -0.168071
2425.000000 -0.190038
2426.000000 -0.210626
2427.000000 -0.232594
2428.000000 -0.257902
2429.000000 -0.279871
2430.000000 -0.300460
2431.000000 -0.322430
2432.000000 -0.222535
2433.000000 -0.244505
2434.000000 -0.265096
2435.000000 -0.287068
2436.000000 -0.312380
2437.000000 -0.334352
2438.000000 -0.354945
2439.000000 -0.376918
2440.000000 -0.380231
2441.000000 -0.402205
2442.000000 -0.422799
2443.000000 -0.444774
2444.000000 -0.470090
2445.000000 -0.492065
2446.000000 -0.512662
2447.000000 -0.534638
2448.000000 0.012310
2449.000000 -0.009668
2450.000000 -0.030266
2451.000000 -0.052244
2452.000000 -0.077563
2453.000000 -0.099542
2454.000000 -0.120142
2455.000000 -0.142122
2456.000000 -0.145442
2457.000000 -0.167423
2458.000000 -0.188025
2459.000000 -0.210007
2460.000000 -0.235329
2461.000000 -0.257312
2462.000000 -0.277915
2463.000000 -0.299899
2464.000000 -0.236499
2465.000000 -0.258484
2466.000000 -0.279089
2467.000000 -0.301074
2468.000000 -0.326400
2469.000000 -0.348387
2470.000000 -0.368993
2471.000000 -0.390981
2472.000000 -0.394307
2473.000000 -0.416295
2474.000000 -0.436904
2475.000000 -0.458893
2476.000000 -0.484222
2477.000000 -0.506212
2478.000000 -0.526822
2479.000000 -0.548813
2480.000000 -0.001879
2481.000000 -0.023870
2482.000000 -0.044482
2483.000000 -0.066475
2484.000000 -0.091808
2485.000000 -0.113801
2486.000000 -0.134415
2487.000000 -0.156409
2488.000000 -0.159743
2489.000000 -0.181738
2490.000000 -0.202353
2491.000000 -0.224349
2492.000000 -0.249686
2493.000000 -0.271683
2494.000000 -0.292300
2495.000000 -0.314298
2496.000000 -0.187549
2497.000000 -0.209548
2498.000000 -0.230167
2499.000000 -0.252166
2500.000000 -0.277506
2501.000000 -0.299506
2502.000000 -0.320127
2503.000000 -0.342128
2504.000000 -0.345469
2505.000000 -0.367471
2506.000000 -0.388094
2507.000000 -0.410097
2508.000000 -0.435440
2509.000000 -0.457444
2510.000000 -0.478068
2511.000000 -0.500073
2512.000000 0.046847
2513.000000 0.024842
2514.000000 0.004216
2515.000000 -0.017791
2516.000000 -0.043138
2517.000000 -0.065145
2518.000000 -0.085773
2519.000000 -0.107781
2520.000000 -0.111129
2521.000000 -0.133138
2522.000000 -0.153767
2523.000000 -0.175777
2524.000000 -0.201128
2525.000000 -0.223139
2526.000000 -0.243770
2527.000000 -0.265782
2528.000000 -0.202410
2529.000000 -0.224422
2530.000000 -0.245055
2531.000000 -0.267069
2532.000000 -0.292423
2533.000000 -0.314437
2534.000000 -0.335072
2535.000000 -0.357087
2536.000000 -0.360442
2537.000000 -0.382458
2538.000000 -0.403094
2539.000000 -0.425111
2540.000000 -0.450469
2541.000000 -0.472487
2542.000000 -0.493125
2543.000000 -0.515144
2544.000000 0.031763
2545.000000 0.009743
2546.000000 -0.010897
2547.000000 -0.032917
2548.000000 -0.058278
2549.000000 -0.080300
2550.000000 -0.100941
2551.000000 -0.122964
2552.000000 -0.126325
2553.000000 -0.148349
2554.000000 -0.168992
2555.000000 -0.191016
2556.000000 -0.216380
2557.000000 -0.238405
2558.000000 -0.259051
2559.000000 -0.281076
2560.000000 -0.478210
2561.000000 -0.500237
2562.000000 -0.520884
2563.000000 -0.542911
2564.000000 -0.568279
2565.000000 -0.590307
2566.000000 -0.610956
2567.000000 -0.632985
2568.000000 -0.636354
2569.000000 -0.658384
2570.000000 -0.679035
2571.000000 -0.701066
2572.000000 -0.726437
2573.000000 -0.748469
2574.000000 -0.769121
2575.000000 -0.791154
2576.000000 -0.244262
2577.000000 -0.266295
2578.000000 -0.286949
2579.000000 -0.308984
2580.000000 -0.334359
2581.000000 -0.356394
2582.000000 -0.377050
2583.000000 -0.399086
2584.000000 -0.402462
2585.000000 -0.424499
2586.000000 -0.445156
2587.000000 -0.467194
2588.000000 -0.492573
2589.000000 -0.514612
2590.000000 -0.535271
2591.000000 -0.557311
2592.000000 -0.493967
2593.000000 -0.516007
2594.000000 -0.536668
2595.000000 -0.558710
2596.000000 -0.584092
2597.000000 -0.606134
2598.000000 -0.626797
2599.000000 -0.648840
2600.000000 -0.652223
2601.000000 -0.674267
2602.000000 -0.694931
2603.000000 -0.716976
2604.000000 -0.742362
2605.000000 -0.764408
2606.000000 -0.785074
2607.000000 -0.807121
2608.000000 -0.260242
2609.000000 -0.282290
2610.000000 -0.302958
2611.000000 -0.325006
2612.000000 -0.350395
2613.000000 -0.372445
2614.000000 -0.393114
2615.000000 -0.415165
2616.000000 -0.418554
2617.000000 -0.440606
2618.000000 -0.461277
2619.000000 -0.483329
2620.000000 -0.508721
2621.000000 -0.530774
2622.000000 -0.551448
2623.000000 -0.573501
2624.000000 -0.446809
2625.000000 -0.468863
2626.000000 -0.489538
2627.000000 -0.511594
2628.000000 -0.536990
2629.000000 -0.559046
2630.000000 -0.579723
2631.000000 -0.601780
2632.000000 -0.605177
2633.000000 -0.627235
2634.000000 -0.647913
2635.000000 -0.669972
2636.000000 -0.695372
2637.000000 -0.717432
2638.000000 -0.738112
2639.000000 -0.760173
2640.000000 -0.213308
2641.000000 -0.235370
2642.000000 -0.256052
2643.000000 -0.278114
2644.000000 -0.303517
2645.000000 -0.325581
2646.000000 -0.346264
2647.000000 -0.368329
2648.000000 -0.371732
2649.000000 -0.393797
2650.000000 -0.414483
2651.000000 -0.436549
2652.000000 -0.461955
2653.000000 -0.484022
2654.000000 -0.504709
2655.000000 -0.526777
2656.000000 -0.463461
2657.000000 -0.485530
2658.000000 -0.506219
2659.000000 -0.528288
2660.000000 -0.553698
2661.000000 -0.575769
2662.000000 -0.596459
2663.000000 -0.618531
2664.000000 -0.621941
2665.000000 -0.644014
2666.000000 -0.664706
2667.000000 -0.686779
2668.000000 -0.712192
2669.000000 -0.734266
2670.000000 -0.754961
2671.000000 -0.777035
2672.000000 -0.230185
2673.000000 -0.252261
2674.000000 -0.272957
2675.000000 -0.295033
2676.000000 -0.320450
2677.000000 -0.342527
2678.000000 -0.363225
2679.000000 -0.385303
2680.000000 -0.388721
2681.000000 -0.410800
2682.000000 -0.431500
2683.000000 -0.453580
2684.000000 -0.479000
2685.000000 -0.501081
2686.000000 -0.521782
2687.000000 -0.543864
2688.000000 -0.444080
2689.000000 -0.466163
2690.000000 -0.486866
2691.000000 -0.508949
2692.000000 -0.534374
2693.000000 -0.556458
2694.000000 -0.577163
2695.000000 -0.599248
2696.000000 -0.602673
2697.000000 -0.624759
2698.000000 -0.645465
2699.000000 -0.667552
2700.000000 -0.692980
2701.000000 -0.715067
2702.000000 -0.735776
2703.000000 -0.757864
2704.000000 -0.211028
2705.000000 -0.233118
2706.000000 -0.253828
2707.000000 -0.275918
2708.000000 -0.301349
2709.000000 -0.323440
2710.000000 -0.344152
2711.000000 -0.366244
2712.000000 -0.369676
2713.000000 -0.391769
2714.000000 -0.412483
2715.000000 -0.434577
2716.000000 -0.460011
2717.000000 -0.482106
2718.000000 -0.502821
2719.000000 -0.524917
2720.000000 -0.461629
2721.000000 -0.483726
2722.000000 -0.504443
2723.000000 -0.526540
2724.000000 -0.551978
2725.000000 -0.574077
2726.000000 -0.594795
2727.000000 -0.616894
2728.000000 -0.620333
2729.000000 -0.642433
2730.000000 -0.663154
2731.000000 -0.685255
2732.000000 -0.710696
2733.000000 -0.732798
2734.000000 -0.753520
2735.000000 -0.775623
2736.000000 -0.228801
2737.000000 -0.250904
2738.000000 -0.271628
2739.000000 -0.293733
2740.000000 -0.319178
2741.000000 -0.341283
2742.000000 -0.362009
2743.000000 -0.384115
2744.000000 -0.387561
2745.000000 -0.409668
2746.000000 -0.430395
2747.000000 -0.452503
2748.000000 -0.477952
2749.000000 -0.500061
2750.000000 -0.520790
2751.000000 -0.542900
2752.000000 -0.416263
2753.000000 -0.438374
2754.000000 -0.459105
2755.000000 -0.481216
2756.000000 -0.506668
2757.000000 -0.528780
2758.000000 -0.549513
2759.000000 -0.571626
2760.000000 -0.575079
2761.000000 -0.597193
2762.000000 -0.617928
2763.000000 -0.640043
2764.000000 -0.665498
2765.000000 -0.687614
2766.000000 -0.708350
2767.000000 -0.730467
2768.000000 -0.183659
2769.000000 -0.205776
2770.000000 -0.226514
2771.000000 -0.248633
2772.000000 -0.274092
2773.000000 -0.296211
2774.000000 -0.316951
2775.000000 -0.339071
2776.000000 -0.342531
2777.000000 -0.364652
2778.000000 -0.385393
2779.000000 -0.407515
2780.000000 -0.432978
2781.000000 -0.455101
2782.000000 -0.475844
2783.000000 -0.497967
2784.000000 -0.434708
2785.000000 -0.456832
2786.000000 -0.477577
2787.000000 -0.499703
2788.000000 -0.525169
2789.000000 -0.547295
2790.000000 -0.568042
2791.000000 -0.590169
2792.000000 -0.593636
2793.000000 -0.615764
2794.000000 -0.636512
2795.000000 -0.658641
2796.000000 -0.684111
2797.000000 -0.706241
2798.000000 -0.726991
2799.000000 -0.749122
2800.000000 -0.202327
2801.000000 -0.224459
2802.000000 -0.245211
2803.000000 -0.267343
2804.000000 -0.292816
2805.000000 -0.314950
2806.000000 -0.335703
2807.000000 -0.357838
2808.000000 -0.361311
2809.000000 -0.383446
2810.000000 -0.404202
2811.000000 -0.426338
2812.000000 -0.451814
2813.000000 -0.473951
2814.000000 -0.494708
2815.000000 -0.516846
2816.000000 -0.488802
2817.000000 -0.510941
2818.000000 -0.531700
2819.000000 -0.553839
2820.000000 -0.579319
2821.000000 -0.601459
2822.000000 -0.622220
2823.000000 -0.644361
2824.000000 -0.647842
2825.000000 -0.669984
2826.000000 -0.690747
2827.000000 -0.712890
2828.000000 -0.738373
2829.000000 -0.760517
2830.000000 -0.781281
2831.000000 -0.803426
2832.000000 -0.256646
2833.000000 -0.278791
2834.000000 -0.299557
2835.000000 -0.321704
2836.000000 -0.347191
2837.000000 -0.369338
2838.000000 -0.390106
2839.000000 -0.412254
2840.000000 -0.415742
2841.000000 -0.437891
2842.000000 -0.458660
2843.000000 -0.480810
2844.000000 -0.506301
2845.000000 -0.528451
2846.000000 -0.549223
2847.000000 -0.571374
2848.000000 -0.508143
2849.000000 -0.530295
2850.000000 -0.551068
2851.000000 -0.573222
2852.000000 -0.598716
2853.000000 -0.620870
2854.000000 -0.641645
2855.000000 -0.663800
2856.000000 -0.667295
2857.000000 -0.689451
2858.000000 -0.710227
2859.000000 -0.732384
2860.000000 -0.757882
2861.000000 -0.780040
2862.000000 -0.800818
2863.000000 -0.822977
2864.000000 -0.276210
2865.000000 -0.298370
2866.000000 -0.319150
2867.000000 -0.341310
2868.000000 -0.366811
2869.000000 -0.388973
2870.000000 -0.409754
2871.000000 -0.431917
2872.000000 -0.435418
2873.000000 -0.457581
2874.000000 -0.478365
2875.000000 -0.500529
2876.000000 -0.526033
2877.000000 -0.548198
2878.000000 -0.568983
2879.000000 -0.591149
2880.000000 -0.464569
2881.000000 -0.486735
2882.000000 -0.507522
2883.000000 -0.529690
2884.000000 -0.555198
2885.000000 -0.577366
2886.000000 -0.598155
2887.000000 -0.620324
2888.000000 -0.623833
2889.000000 -0.646003
2890.000000 -0.666793
2891.000000 -0.688964
2892.000000 -0.714476
2893.000000 -0.736647
2894.000000 -0.757440
2895.000000 -0.779612
2896.000000 -0.232860
2897.000000 -0.255034
2898.000000 -0.275828
2899.000000 -0.298002
2900.000000 -0.323517
2901.000000 -0.345693
2902.000000 -0.366488
2903.000000 -0.388664
2904.000000 -0.392180
2905.000000 -0.414357
2906.000000 -0.435155
2907.000000 -0.457333
2908.000000 -0.482851
2909.000000 -0.505030
2910.000000 -0.525829
2911.000000 -0.548009
2912.000000 -0.484805
2913.000000 -0.506986
2914.000000 -0.527787
2915.000000 -0.549968
2916.000000 -0.575490
2917.000000 -0.597673
2918.000000 -0.618475
2919.000000 -0.640659
2920.000000 -0.644181
2921.000000 -0.666365
2922.000000 -0.687170
2923.000000 -0.709355
2924.000000 -0.734880
2925.000000 -0.757066
2926.000000 -0.777872
2927.000000 -0.800059
2928.000000 -0.253321
2929.000000 -0.275508
2930.000000 -0.296316
2931.000000 -0.318505
2932.000000 -0.344034
2933.000000 -0.366223
2934.000000 -0.387033
2935.000000 -0.409223
2936.000000 -0.412753
2937.000000 -0.434944
2938.000000 -0.455755
2939.000000 -0.477947
2940.000000 -0.503480
2941.000000 -0.525673
2942.000000 -0.546486
2943.000000 -0.568680
2944.000000 -0.469008
2945.000000 -0.491203
2946.000000 -0.512018
2947.000000 -0.534213
2948.000000 -0.559749
2949.000000 -0.581946
2950.000000 -0.602762
2951.000000 -0.624960
2952.000000 -0.628496
2953.000000 -0.650694
2954.000000 -0.671513
2955.000000 -0.693712
2956.000000 -0.719251
2957.000000 -0.741451
2958.000000 -0.762271
2959.000000 -0.784472
2960.000000 -0.237748
2961.000000 -0.259950
2962.000000 -0.280771
2963.000000 -0.302974
2964.000000 -0.328517
2965.000000 -0.350720
2966.000000 -0.371544
2967.000000 -0.393748
2968.000000 -0.397292
2969.000000 -0.419497
2970.000000 -0.440323
2971.000000 -0.462528
2972.000000 -0.488075
2973.000000 -0.510282
2974.000000 -0.531109
2975.000000 -0.553317
2976.000000 -0.490141
2977.000000 -0.512350
2978.000000 -0.533179
2979.000000 -0.555388
2980.000000 -0.580938
2981.000000 -0.603148
2982.000000 -0.623979
2983.000000 -0.646190
2984.000000 -0.649741
2985.000000 -0.671953
2986.000000 -0.692786
2987.000000 -0.714999
2988.000000 -0.740552
2989.000000 -0.762766
2990.000000 -0.783600
2991.000000 -0.805815
2992.000000 -0.259105
2993.000000 -0.281320
2994.000000 -0.302156
2995.000000 -0.324373
2996.000000 -0.349930
2997.000000 -0.372147
2998.000000 -0.392985
2999.000000 -0.415203
3000.000000 -0.418761
3001.000000 -0.440980
3002.000000 -0.461819
3003.000000 -0.484039
3004.000000 -0.509600
3005.000000 -0.531821
3006.000000 -0.552662
3007.000000 -0.574883
3008.000000 -0.448359
3009.000000 -0.470582
3010.000000 -0.491424
3011.000000 -0.513648
3012.000000 -0.539212
3013.000000 -0.561436
3014.000000 -0.582281
3015.000000 -0.604506
3016.000000 -0.608071
3017.000000 -0.630297
3018.000000 -0.651144
3019.000000 -0.673370
3020.000000 -0.698938
3021.000000 -0.721166
3022.000000 -0.742014
3023.000000 -0.764243
3024.000000 -0.217546
3025.000000 -0.239776
3026.000000 -0.260626
3027.000000 -0.282856
3028.000000 -0.308428
3029.000000 -0.330659
3030.000000 -0.351511
3031.000000 -0.373743
3032.000000 -0.377315
3033.000000 -0.399548
3034.000000 -0.420401
3035.000000 -0.442635
3036.000000 -0.468210
3037.000000 -0.490444
3038.000000 -0.511300
3039.000000 -0.533535
3040.000000 -0.470388
3041.000000 -0.492624
3042.000000 -0.513481
3043.000000 -0.535719
3044.000000 -0.561297
3045.000000 -0.583535
3046.000000 -0.604394
3047.000000 -0.626633
3048.000000 -0.630212
3049.000000 -0.652452
3050.000000 -0.673312
3051.000000 -0.695553
3052.000000 -0.721135
3053.000000 -0.743377
3054.000000 -0.764239
3055.000000 -0.786481
3056.000000 -0.239799
3057.000000 -0.262043
3058.000000 -0.282907
3059.000000 -0.305151
3060.000000 -0.330736
3061.000000 -0.352982
3062.000000 -0.373847
3063.000000 -0.396093
3064.000000 -0.399679
3065.000000 -0.421926
3066.000000 -0.442794
3067.000000 -0.465042
3068.000000 -0.490630
3069.000000 -0.512879
3070.000000 -0.533748
3071.000000 -0.555998
3072.000000 -0.947925
3073.000000 -0.970175
3074.000000 -0.991046
3075.000000 -1.013298
3076.000000 -1.038890
3077.000000 -1.061142
3078.000000 -1.082015
3079.000000 -1.104268
3080.000000 -1.107861
3081.000000 -1.130115
3082.000000 -1.150989
3083.000000 -1.173244
3084.000000 -1.198840
3085.000000 -1.221096
3086.000000 -1.241972
3087.000000 -1.264228
3088.000000 -0.717560
3089.000000 -0.739818
3090.000000 -0.760696
3091.000000 -0.782954
3092.000000 -0.808553
3093.000000 -0.830813
3094.000000 -0.851692
3095.000000 -0.873952
3096.000000 -0.877552
3097.000000 -0.899813
3098.000000 -0.920695
3099.000000 -0.942957
3100.000000 -0.968559
3101.000000 -0.990822
3102.000000 -1.011705
3103.000000 -1.033969
3104.000000 -0.970849
3105.000000 -0.993114
3106.000000 -1.013999
3107.000000 -1.036264
3108.000000 -1.061870
3109.000000 -1.084137
3110.000000 -1.105023
3111.000000 -1.127291
3112.000000 -1.130897
3113.000000 -1.153165
3114.000000 -1.174054
3115.000000 -1.196323
3116.000000 -1.221932
3117.000000 -1.244202
3118.000000 -1.265092
3119.000000 -1.287363
3120.000000 -0.740709
3121.000000 -0.762980
3122.000000 -0.783872
3123.000000 -0.806145
3124.000000 -0.831758
3125.000000 -0.854031
3126.000000 -0.874925
3127.000000 -0.897199
3128.000000 -0.900813
3129.000000 -0.923088
3130.000000 -0.943983
3131.000000 -0.966259
3132.000000 -0.991876
3133.000000 -1.014153
3134.000000 -1.035050
3135.000000 -1.057328
3136.000000 -0.930859
3137.000000 -0.953138
3138.000000 -0.974037
3139.000000 -0.996316
3140.000000 -1.021936
3141.000000 -1.044217
3142.000000 -1.065117
3143.000000 -1.087398
3144.000000 -1.091019
3145.000000 -1.113301
3146.000000 -1.134204
3147.000000 -1.156487
3148.000000 -1.182110
3149.000000 -1.204394
3150.000000 -1.225298
3151.000000 -1.247583
3152.000000 -0.700943
3153.000000 -0.723228
3154.000000 -0.744134
3155.000000 -0.766421
3156.000000 -0.792048
3157.000000 -0.814335
3158.000000 -0.835243
3159.000000 -0.857531
3160.000000 -0.861159
3161.000000 -0.883448
3162.000000 -0.904357
3163.000000 -0.926647
3164.000000 -0.952278
3165.000000 -0.974569
3166.000000 -0.995480
3167.000000 -1.017772
3168.000000 -0.954680
3169.000000 -0.976972
3170.000000 -0.997885
3171.000000 -1.020179
3172.000000 -1.045813
3173.000000 -1.068107
3174.000000 -1.089022
3175.000000 -1.111317
3176.000000 -1.114952
3177.000000 -1.137248
3178.000000 -1.158164
3179.000000 -1.180461
3180.000000 -1.206099
3181.000000 -1.228397
3182.000000 -1.249315
3183.000000 -1.271614
3184.000000 -0.724987
3185.000000 -0.747287
3186.000000 -0.768207
3187.000000 -0.790507
3188.000000 -0.816148
3189.000000 -0.838450
3190.000000 -0.859371
3191.000000 -0.881674
3192.000000 -0.885315
3193.000000 -0.907619
3194.000000 -0.928542
3195.000000 -0.950846
3196.000000 -0.976491
3197.000000 -0.998795
3198.000000 -1.019721
3199.000000 -1.042026
3200.000000 -0.942467
3201.000000 -0.964774
3202.000000 -0.985700
3203.000000 -1.008008
3204.000000 -1.033656
3205.000000 -1.055964
3206.000000 -1.076893
3207.000000 -1.099202
3208.000000 -1.102851
3209.000000 -1.125161
3210.000000 -1.146092
3211.000000 -1.168402
3212.000000 -1.194054
3213.000000 -1.216366
3214.000000 -1.237298
3215.000000 -1.259611
3216.000000 -0.712999
3217.000000 -0.735312
3218.000000 -0.756246
3219.000000 -0.778560
3220.000000 -0.804216
3221.000000 -0.826531
3222.000000 -0.847467
3223.000000 -0.869783
3224.000000 -0.873439
3225.000000 -0.895756
3226.000000 -0.916693
3227.000000 -0.939011
3228.000000 -0.964670
3229.000000 -0.986988
3230.000000 -1.007928
3231.000000 -1.030247
3232.000000 -0.967184
3233.000000 -0.989504
3234.000000 -1.010445
3235.000000 -1.032767
3236.000000 -1.058429
3237.000000 -1.080751
3238.000000 -1.101694
3239.000000 -1.124017
3240.000000 -1.127680
3241.000000 -1.150004
3242.000000 -1.170948
3243.000000 -1.193273
3244.000000 -1.218939
3245.000000 -1.241265
3246.000000 -1.262211
3247.000000 -1.284537
3248.000000 -0.737939
3249.000000 -0.760267
3250.000000 -0.781215
3251.000000 -0.803543
3252.000000 -0.829212
3253.000000 -0.851542
3254.000000 -0.872491
3255.000000 -0.894821
3256.000000 -0.898491
3257.000000 -0.920822
3258.000000 -0.941774
3259.000000 -0.964106
3260.000000 -0.989778
3261.000000 -1.012111
3262.000000 -1.033064
3263.000000 -1.055398
3264.000000 -0.928986
3265.000000 -0.951320
3266.000000 -0.972275
3267.000000 -0.994610
3268.000000 -1.020287
3269.000000 -1.042623
3270.000000 -1.063580
3271.000000 -1.085917
3272.000000 -1.089594
3273.000000 -1.111932
3274.000000 -1.132890
3275.000000 -1.155229
3276.000000 -1.180909
3277.000000 -1.203248
3278.000000 -1.224209
3279.000000 -1.246549
3280.000000 -0.699965
3281.000000 -0.722307
3282.000000 -0.743269
3283.000000 -0.765611
3284.000000 -0.791294
3285.000000 -0.813637
3286.000000 -0.834601
3287.000000 -0.856945
3288.000000 -0.860629
3289.000000 -0.882974
3290.000000 -0.903940
3291.000000 -0.926286
3292.000000 -0.951972
3293.000000 -0.974319
3294.000000 -0.995286
3295.000000 -1.017634
3296.000000 -0.954598
3297.000000 -0.976947
3298.000000 -0.997916
3299.000000 -1.020265
3300.000000 -1.045955
3301.000000 -1.068306
3302.000000 -1.089276
3303.000000 -1.111627
3304.000000 -1.115318
3305.000000 -1.137670
3306.000000 -1.158643
3307.000000 -1.180996
3308.000000 -1.206689
3309.000000 -1.229043
3310.000000 -1.250017
3311.000000 -1.272372
3312.000000 -0.725802
3313.000000 -0.748157
3314.000000 -0.769133
3315.000000 -0.791490
3316.000000 -0.817187
3317.000000 -0.839544
3318.000000 -0.860522
3319.000000 -0.882880
3320.000000 -0.886578
3321.000000 -0.908937
3322.000000 -0.929916
3323.000000 -0.952276
3324.000000 -0.977977
3325.000000 -1.000338
3326.000000 -1.021319
3327.000000 -1.043681
3328.000000 -1.015860
3329.000000 -1.038223
3330.000000 -1.059206
3331.000000 -1.081569
3332.000000 -1.107273
3333.000000 -1.129638
3334.000000 -1.150623
3335.000000 -1.172988
3336.000000 -1.176693
3337.000000 -1.199059
3338.000000 -1.220045
3339.000000 -1.242412
3340.000000 -1.268120
3341.000000 -1.290487
3342.000000 -1.311476
3343.000000 -1.333844
3344.000000 -0.787288
3345.000000 -0.809658
3346.000000 -0.830648
3347.000000 -0.853018
3348.000000 -0.878729
3349.000000 -0.901100
3350.000000 -0.922092
3351.000000 -0.944464
3352.000000 -0.948176
3353.000000 -0.970549
3354.000000 -0.991543
3355.000000 -1.013917
3356.000000 -1.039631
3357.000000 -1.062006
3358.000000 -1.083001
3359.000000 -1.105377
3360.000000 -1.042369
3361.000000 -1.064746
3362.000000 -1.085743
3363.000000 -1.108120
3364.000000 -1.133838
3365.000000 -1.156217
3366.000000 -1.177215
3367.000000 -1.199594
3368.000000 -1.203313
3369.000000 -1.225693
3370.000000 -1.246694
3371.000000 -1.269075
3372.000000 -1.294796
3373.000000 -1.317178
3374.000000 -1.338180
3375.000000 -1.360563
3376.000000 -0.814021
3377.000000 -0.836404
3378.000000 -0.857408
3379.000000 -0.879793
3380.000000 -0.905518
3381.000000 -0.927903
3382.000000 -0.948909
3383.000000 -0.971295
3384.000000 -0.975021
3385.000000 -0.997408
3386.000000 -1.018415
3387.000000 -1.040803
3388.000000 -1.066532
3389.000000 -1.088921
3390.000000 -1.109930
3391.000000 -1.132320
3392.000000 -1.005963
3393.000000 -1.028354
3394.000000 -1.049365
3395.000000 -1.071756
3396.000000 -1.097488
3397.000000 -1.119880
3398.000000 -1.140893
3399.000000 -1.163286
3400.000000 -1.167019
3401.000000 -1.189413
3402.000000 -1.210428
3403.000000 -1.232823
3404.000000 -1.258558
3405.000000 -1.280954
3406.000000 -1.301970
3407.000000 -1.324367
3408.000000 -0.777839
3409.000000 -0.800236
3410.000000 -0.821254
3411.000000 -0.843653
3412.000000 -0.869392
3413.000000 -0.891791
3414.000000 -0.912811
3415.000000 -0.935211
3416.000000 -0.938951
3417.000000 -0.961352
3418.000000 -0.982373
3419.000000 -1.004775
3420.000000 -1.030518
3421.000000 -1.052921
3422.000000 -1.073944
3423.000000 -1.096347
3424.000000 -1.033368
3425.000000 -1.055772
3426.000000 -1.076797
3427.000000 -1.099203
3428.000000 -1.124949
3429.000000 -1.147355
3430.000000 -1.168382
3431.000000 -1.190789
3432.000000 -1.194536
3433.000000 -1.216944
3434.000000 -1.237972
3435.000000 -1.260381
3436.000000 -1.286131
3437.000000 -1.308541
3438.000000 -1.329571
3439.000000 -1.351982
3440.000000 -0.805467
3441.000000 -0.827879
3442.000000 -0.848911
3443.000000 -0.871323
3444.000000 -0.897076
3445.000000 -0.919490
3446.000000 -0.940523
3447.000000 -0.962938
3448.000000 -0.966691
3449.000000 -0.989106
3450.000000 -1.010142
3451.000000 -1.032558
3452.000000 -1.058314
3453.000000 -1.080731
3454.000000 -1.101768
3455.000000 -1.124186
3456.000000 -1.024739
3457.000000 -1.047157
3458.000000 -1.068196
3459.000000 -1.090616
3460.000000 -1.116376
3461.000000 -1.138796
3462.000000 -1.159837
3463.000000 -1.182258
3464.000000 -1.186019
3465.000000 -1.208441
3466.000000 -1.229483
3467.000000 -1.251906
3468.000000 -1.277670
3469.000000 -1.300094
3470.000000 -1.321138
3471.000000 -1.343563
3472.000000 -0.797062
3473.000000 -0.819488
3474.000000 -0.840534
3475.000000 -0.862960
3476.000000 -0.888727
3477.000000 -0.911155
3478.000000 -0.932202
3479.000000 -0.954631
3480.000000 -0.958398
3481.000000 -0.980828
3482.000000 -1.001877
3483.000000 -1.024307
3484.000000 -1.050077
3485.000000 -1.072508
3486.000000 -1.093559
3487.000000 -1.115991
3488.000000 -1.053040
3489.000000 -1.075472
3490.000000 -1.096525
3491.000000 -1.118958
3492.000000 -1.144733
3493.000000 -1.167167
3494.000000 -1.188222
3495.000000 -1.210657
3496.000000 -1.214432
3497.000000 -1.236868
3498.000000 -1.257924
3499.000000 -1.280361
3500.000000 -1.306139
3501.000000 -1.328576
3502.000000 -1.349635
3503.000000 -1.372073
3504.000000 -0.825587
3505.000000 -0.848027
3506.000000 -0.869087
3507.000000 -0.891527
3508.000000 -0.917308
3509.000000 -0.939749
3510.000000 -0.960811
3511.000000 -0.983253
3512.000000 -0.987035
3513.000000 -1.009478
3514.000000 -1.030542
3515.000000 -1.052986
3516.000000 -1.078770
3517.000000 -1.101215
3518.000000 -1.122280
3519.000000 -1.144726
3520.000000 -1.018425
3521.000000 -1.040872
3522.000000 -1.061939
3523.000000 -1.084386
3524.000000 -1.110174
3525.000000 -1.132623
3526.000000 -1.153691
3527.000000 -1.176141
3528.000000 -1.179929
3529.000000 -1.202380
3530.000000 -1.223450
3531.000000 -1.245901
3532.000000 -1.271692
3533.000000 -1.294144
3534.000000 -1.315216
3535.000000 -1.337669
3536.000000 -0.791197
3537.000000 -0.813651
3538.000000 -0.834724
3539.000000 -0.857179
3540.000000 -0.882974
3541.000000 -0.905429
3542.000000 -0.926505
3543.000000 -0.948961
3544.000000 -0.952757
3545.000000 -0.975214
3546.000000 -0.996292
3547.000000 -1.018749
3548.000000 -1.044548
3549.000000 -1.067007
3550.000000 -1.088086
3551.000000 -1.110546
3552.000000 -1.047622
3553.000000 -1.070083
3554.000000 -1.091164
3555.000000 -1.113625
3556.000000 -1.139427
3557.000000 -1.161889
3558.000000 -1.182972
3559.000000 -1.205435
3560.000000 -1.209238
3561.000000 -1.231702
3562.000000 -1.252787
3563.000000 -1.275252
3564.000000 -1.301057
3565.000000 -1.323523
3566.000000 -1.344609
3567.000000 -1.367076
3568.000000 -0.820618
3569.000000 -0.843085
3570.000000 -0.864173
3571.000000 -0.886642
3572.000000 -0.912451
3573.000000 -0.934920
3574.000000 -0.956010
3575.000000 -0.978480
3576.000000 -0.982290
3577.000000 -1.004761
3578.000000 -1.025852
3579.000000 -1.048324
3580.000000 -1.074137
3581.000000 -1.096610
3582.000000 -1.117703
3583.000000 -1.140176
3584.000000 -1.337758
3585.000000 -1.360233
3586.000000 -1.381328
3587.000000 -1.403803
3588.000000 -1.429619
3589.000000 -1.452096
3590.000000 -1.473192
3591.000000 -1.495670
3592.000000 -1.499486
3593.000000 -1.521965
3594.000000 -1.543063
3595.000000 -1.565542
3596.000000 -1.591361
3597.000000 -1.613841
3598.000000 -1.634941
3599.000000 -1.657422
3600.000000 -1.110978
3601.000000 -1.133460
3602.000000 -1.154561
3603.000000 -1.177044
3604.000000 -1.202867
3605.000000 -1.225350
3606.000000 -1.246454
3607.000000 -1.268938
3608.000000 -1.272762
3609.000000 -1.295247
3610.000000 -1.316353
3611.000000 -1.338838
3612.000000 -1.364665
3613.000000 -1.387152
3614.000000 -1.408259
3615.000000 -1.430747
3616.000000 -1.367851
3617.000000 -1.390340
3618.000000 -1.411449
3619.000000 -1.433938
3620.000000 -1.459768
3621.000000 -1.482258
3622.000000 -1.503369
3623.000000 -1.525860
3624.000000 -1.529691
3625.000000 -1.552183
3626.000000 -1.573296
3627.000000 -1.595789
3628.000000 -1.621622
3629.000000 -1.644116
3630.000000 -1.665230
3631.000000 -1.687725
3632.000000 -1.141295
3633.000000 -1.163790
3634.000000 -1.184906
3635.000000 -1.207403
3636.000000 -1.233240
3637.000000 -1.255737
3638.000000 -1.276855
3639.000000 -1.299353
3640.000000 -1.303191
3641.000000 -1.325690
3642.000000 -1.346809
3643.000000 -1.369309
3644.000000 -1.395150
3645.000000 -1.417651
3646.000000 -1.438772
3647.000000 -1.461273
3648.000000 -1.335029
3649.000000 -1.357532
3650.000000 -1.378654
3651.000000 -1.401158
3652.000000 -1.427002
3653.000000 -1.449506
3654.000000 -1.470631
3655.000000 -1.493136
3656.000000 -1.496981
3657.000000 -1.519487
3658.000000 -1.540614
3659.000000 -1.563120
3660.000000 -1.588968
3661.000000 -1.611476
3662.000000 -1.632604
3663.000000 -1.655113
3664.000000 -1.108697
3665.000000 -1.131206
3666.000000 -1.152336
3667.000000 -1.174847
3668.000000 -1.200698
3669.000000 -1.223209
3670.000000 -1.244341
3671.000000 -1.266853
3672.000000 -1.270705
3673.000000 -1.293218
3674.000000 -1.314351
3675.000000 -1.336865
3676.000000 -1.362720
3677.000000 -1.385234
3678.000000 -1.406370
3679.000000 -1.428885
3680.000000 -1.366018
3681.000000 -1.388534
3682.000000 -1.409671
3683.000000 -1.432189
3684.000000 -1.458047
3685.000000 -1.480565
3686.000000 -1.501704
3687.000000 -1.524223
3688.000000 -1.528082
3689.000000 -1.550602
3690.000000 -1.571742
3691.000000 -1.594263
3692.000000 -1.620125
3693.000000 -1.642647
3694.000000 -1.663789
3695.000000 -1.686311
3696.000000 -1.139909
3697.000000 -1.162433
3698.000000 -1.183577
3699.000000 -1.206101
3700.000000 -1.231966
3701.000000 -1.254492
3702.000000 -1.275637
3703.000000 -1.298163
3704.000000 -1.302029
3705.000000 -1.324556
3706.000000 -1.345704
3707.000000 -1.368232
3708.000000 -1.394100
3709.000000 -1.416629
3710.000000 -1.437778
3711.000000 -1.460308
3712.000000 -1.360973
3713.000000 -1.383503
3714.000000 -1.404654
3715.000000 -1.427186
3716.000000 -1.453058
3717.000000 -1.475590
3718.000000 -1.496743
3719.000000 -1.519276
3720.000000 -1.523149
3721.000000 -1.545683
3722.000000 -1.566837
3723.000000 -1.589372
3724.000000 -1.615248
3725.000000 -1.637784
3726.000000 -1.658940
3727.000000 -1.681477
3728.000000 -1.135088
3729.000000 -1.157626
3730.000000 -1.178784
3731.000000 -1.201322
3732.000000 -1.227201
3733.000000 -1.249741
3734.000000 -1.270900
3735.000000 -1.293441
3736.000000 -1.297320
3737.000000 -1.319861
3738.000000 -1.341023
3739.000000 -1.363565
3740.000000 -1.389447
3741.000000 -1.411990
3742.000000 -1.433153
3743.000000 -1.455697
3744.000000 -1.392857
3745.000000 -1.415402
3746.000000 -1.436567
3747.000000 -1.459112
3748.000000 -1.484998
3749.000000 -1.507545
3750.000000 -1.528711
3751.000000 -1.551259
3752.000000 -1.555145
3753.000000 -1.577694
3754.000000 -1.598862
3755.000000 -1.621411
3756.000000 -1.647300
3757.000000 -1.669850
3758.000000 -1.691021
3759.000000 -1.713571
3760.000000 -1.167197
3761.000000 -1.189749
3762.000000 -1.210921
3763.000000 -1.233473
3764.000000 -1.259366
3765.000000 -1.281919
3766.000000 -1.303093
3767.000000 -1.325647
3768.000000 -1.329541
3769.000000 -1.352096
3770.000000 -1.373272
3771.000000 -1.395828
3772.000000 -1.421724
3773.000000 -1.444281
3774.000000 -1.465458
3775.000000 -1.488016
3776.000000 -1.361827
3777.000000 -1.384386
3778.000000 -1.405565
3779.000000 -1.428124
3780.000000 -1.454024
3781.000000 -1.476585
3782.000000 -1.497765
3783.000000 -1.520327
3784.000000 -1.524227
3785.000000 -1.546789
3786.000000 -1.567972
3787.000000 -1.590535
3788.000000 -1.616438
3789.000000 -1.639002
3790.000000 -1.660186
3791.000000 -1.682751
3792.000000 -1.136391
3793.000000 -1.158956
3794.000000 -1.180142
3795.000000 -1.202709
3796.000000 -1.228616
3797.000000 -1.251183
3798.000000 -1.272371
3799.000000 -1.294939
3800.000000 -1.298847
3801.000000 -1.321416
3802.000000 -1.342605
3803.000000 -1.365175
3804.000000 -1.391086
3805.000000 -1.413657
3806.000000 -1.434848
3807.000000 -1.457420
3808.000000 -1.394608
3809.000000 -1.417181
3810.000000 -1.438374
3811.000000 -1.460947
3812.000000 -1.486861
3813.000000 -1.509435
3814.000000 -1.530630
3815.000000 -1.553205
3816.000000 -1.557120
3817.000000 -1.579696
3818.000000 -1.600893
3819.000000 -1.623470
3820.000000 -1.649387
3821.000000 -1.671965
3822.000000 -1.693163
3823.000000 -1.715742
3824.000000 -1.169396
3825.000000 -1.191975
3826.000000 -1.213175
3827.000000 -1.235756
3828.000000 -1.261677
3829.000000 -1.284258
3830.000000 -1.305460
3831.000000 -1.328042
3832.000000 -1.331964
3833.000000 -1.354547
3834.000000 -1.375750
3835.000000 -1.398334
3836.000000 -1.424259
3837.000000 -1.446843
3838.000000 -1.468049
3839.000000 -1.490634
3840.000000 -1.463038
3841.000000 -1.485625
3842.000000 -1.506832
3843.000000 -1.529419
3844.000000 -1.555347
3845.000000 -1.577936
3846.000000 -1.599144
3847.000000 -1.621733
3848.000000 -1.625662
3849.000000 -1.648252
3850.000000 -1.669463
3851.000000 -1.692054
3852.000000 -1.717985
3853.000000 -1.740577
3854.000000 -1.761789
3855.000000 -1.784382
3856.000000 -1.238050
3857.000000 -1.260643
3858.000000 -1.281857
3859.000000 -1.304452
3860.000000 -1.330387
3861.000000 -1.352982
3862.000000 -1.374198
3863.000000 -1.396794
3864.000000 -1.400730
3865.000000 -1.423327
3866.000000 -1.444544
3867.000000 -1.467142
3868.000000 -1.493081
3869.000000 -1.515680
3870.000000 -1.536899
3871.000000 -1.559499
3872.000000 -1.496715
3873.000000 -1.519316
3874.000000 -1.540536
3875.000000 -1.563138
3876.000000 -1.589080
3877.000000 -1.611682
3878.000000 -1.632905
3879.000000 -1.655508
3880.000000 -1.659451
3881.000000 -1.682055
3882.000000 -1.703280
3883.000000 -1.725884
3884.000000 -1.751830
3885.000000 -1.774436
3886.000000 -1.795662
3887.000000 -1.818269
3888.000000 -1.271951
3889.000000 -1.294558
3890.000000 -1.315786
3891.000000 -1.338394
3892.000000 -1.364344
3893.000000 -1.386953
3894.000000 -1.408183
3895.000000 -1.430793
3896.000000 -1.434743
3897.000000 -1.457354
3898.000000 -1.478585
3899.000000 -1.501197
3900.000000 -1.527150
3901.000000 -1.549762
3902.000000 -1.570996
3903.000000 -1.593609
3904.000000 -1.467477
3905.000000 -1.490091
3906.000000 -1.511326
3907.000000 -1.533942
3908.000000 -1.559898
3909.000000 -1.582514
3910.000000 -1.603751
3911.000000 -1.626368
3912.000000 -1.630325
3913.000000 -1.652943
3914.000000 -1.674181
3915.000000 -1.696800
3916.000000 -1.722760
3917.000000 -1.745380
3918.000000 -1.766620
3919.000000 -1.789241
3920.000000 -1.242936
3921.000000 -1.265558
3922.000000 -1.286800
3923.000000 -1.309422
3924.000000 -1.335385
3925.000000 -1.358009
3926.000000 -1.379252
3927.000000 -1.401877
3928.000000 -1.405840
3929.000000 -1.428466
3930.000000 -1.449711
3931.000000 -1.472337
3932.000000 -1.498303
3933.000000 -1.520930
3934.000000 -1.542177
3935.000000 -1.564805
3936.000000 -1.502050
3937.000000 -1.524678
3938.000000 -1.545927
3939.000000 -1.568556
3940.000000 -1.594527
3941.000000 -1.617157
3942.000000 -1.638408
3943.000000 -1.661039
3944.000000 -1.665010
3945.000000 -1.687642
3946.000000 -1.708894
3947.000000 -1.731527
3948.000000 -1.757501
3949.000000 -1.780134
3950.000000 -1.801389
3951.000000 -1.824023
3952.000000 -1.277733
3953.000000 -1.300369
3954.000000 -1.321625
3955.000000 -1.344261
3956.000000 -1.370238
3957.000000 -1.392875
3958.000000 -1.414133
3959.000000 -1.436771
3960.000000 -1.440749
3961.000000 -1.463388
3962.000000 -1.484648
3963.000000 -1.507288
3964.000000 -1.533268
3965.000000 -1.555909
3966.000000 -1.577170
3967.000000 -1.599812
3968.000000 -1.500589
3969.000000 -1.523231
3970.000000 -1.544494
3971.000000 -1.567138
3972.000000 -1.593122
3973.000000 -1.615766
3974.000000 -1.637031
3975.000000 -1.659676
3976.000000 -1.663661
3977.000000 -1.686307
3978.000000 -1.707573
3979.000000 -1.730220
3980.000000 -1.756208
3981.000000 -1.778855
3982.000000 -1.800124
3983.000000 -1.822772
3984.000000 -1.276496
3985.000000 -1.299146
3986.000000 -1.320416
3987.000000 -1.343066
3988.000000 -1.369057
3989.000000 -1.391708
3990.000000 -1.412980
3991.000000 -1.435632
3992.000000 -1.439624
3993.000000 -1.462277
3994.000000 -1.483551
3995.000000 -1.506205
3996.000000 -1.532199
3997.000000 -1.554854
3998.000000 -1.576129
3999.000000 -1.598785
4000.000000 -1.536057
4001.000000 -1.558714
4002.000000 -1.579991
4003.000000 -1.602648
4004.000000 -1.628646
4005.000000 -1.651305
4006.000000 -1.672583
4007.000000 -1.695243
4008.000000 -1.699241
4009.000000 -1.721901
4010.000000 -1.743182
4011.000000 -1.765843
4012.000000 -1.791844
4013.000000 -1.814506
4014.000000 -1.835788
4015.000000 -1.858451
4016.000000 -1.312189
4017.000000 -1.334852
4018.000000 -1.356136
4019.000000 -1.378801
4020.000000 -1.404806
4021.000000 -1.427471
4022.000000 -1.448757
4023.000000 -1.471423
4024.000000 -1.475429
4025.000000 -1.498096
4026.000000 -1.519383
4027.000000 -1.542051
4028.000000 -1.568060
4029.000000 -1.590729
4030.000000 -1.612018
4031.000000 -1.634688
4032.000000 -1.508611
4033.000000 -1.531282
4034.000000 -1.552573
4035.000000 -1.575244
4036.000000 -1.601256
4037.000000 -1.623928
4038.000000 -1.645221
4039.000000 -1.667894
4040.000000 -1.671907
4041.000000 -1.694581
4042.000000 -1.715876
4043.000000 -1.738551
4044.000000 -1.764566
4045.000000 -1.787242
4046.000000 -1.808538
4047.000000 -1.831215
4048.000000 -1.284967
4049.000000 -1.307644
4050.000000 -1.328942
4051.000000 -1.351621
4052.000000 -1.377640
4053.000000 -1.400319
4054.000000 -1.421619
4055.000000 -1.444299
4056.000000 -1.448319
4057.000000 -1.471000
4058.000000 -1.492301
4059.000000 -1.514983
4060.000000 -1.541006
4061.000000 -1.563689
4062.000000 -1.584992
4063.000000 -1.607676
4064.000000 -1.544976
4065.000000 -1.567660
4066.000000 -1.588965
4067.000000 -1.611651
4068.000000 -1.637677
4069.000000 -1.660363
4070.000000 -1.681670
4071.000000 -1.704357
4072.000000 -1.708384
4073.000000 -1.731072
4074.000000 -1.752380
4075.000000 -1.775069
4076.000000 -1.801099
4077.000000 -1.823789
4078.000000 -1.845099
4079.000000 -1.867790
4080.000000 -1.321555
4081.000000 -1.344247
4082.000000 -1.365559
4083.000000 -1.388251
4084.000000 -1.414284
4085.000000 -1.436978
4086.000000 -1.458291
4087.000000 -1.480986
4088.000000 -1.485019
4089.000000 -1.507715
4090.000000 -1.529030
4091.000000 -1.551726
4092.000000 -1.577762
4093.000000 -1.600459
4094.000000 -1.621777
4095.000000 -1.644474


==> Plots/StatisticalAnalysisINL/inl_statistic.dat <==
0.875419 0.839291
-1.697782 -1.617460
0.944874 0.847723
1.449458 1.324348
0.923103 0.881142
-0.623831 -0.610750
1.629328 1.561439
-1.746126 -1.667094
1.876209 1.630932
1.365247 1.310062
2.182842 2.052434
1.818867 1.650176
-0.695801 -0.595469
-0.831624 -0.788715
-1.378228 -1.308004
1.312222 1.481634
-1.697700 -1.702175
1.613734 1.532539
1.098403 1.057883
1.244627 0.886356
-1.029584 -0.877238
0.710444 0.637454
1.204534 1.198947
1.215248 1.378645
1.221181 1.099345
1.430054 1.313720
-1.516719 -1.741760
-1.537312 -1.390149
-0.927088 -0.907008
-1.096876 -0.898750
-1.084491 -1.031497
1.434672 1.330883
-1.260643 -1.244119
-0.903128 -0.865582
0.593930 0.635546
1.155342 1.111195
1.239141 1.241154
1.258157 1.202988
-1.174274 -1.105119
1.365246 1.365933
1.464383 1.330511
-0.958966 -0.924308
1.105907 0.945269
-1.635881 -1.621604
1.269072 1.259854
1.395007 1.316827
-1.576317 -1.331151
1.867039 1.818040
1.380871 1.165360
-1.752218 -1.666358
1.613944 1.574274
-1.095045 -1.021751
-1.569236 -1.401565
-1.173703 -1.093865
-1.902726 -1.832300
-1.715421 -1.744802
-1.103649 -1.052008
-1.608204 -1.415030
-1.360599 -1.493459
-1.176902 -1.235852
-0.941332 -0.876319
-2.028307 -1.914843
-1.347733 -1.298711
0.553545 0.574022
-1.346698 -1.195708
1.360885 1.536935
-1.106637 -0.962647
-2.175453 -1.968478
1.110219 0.925699
-1.578233 -1.510598
1.750079 1.606446
1.561174 1.511145
-1.537427 -1.725249
-1.961019 -1.866182
-1.683024 -1.634382
1.174896 1.153374
0.947047 0.965654
-1.449491 -1.374988
-1.645799 -1.570112
1.780910 1.569157
1.358117 1.472700
-1.341873 -1.291741
-0.723735 -0.702715
1.281349 1.224509
-0.983826 -0.819622
-1.338963 -1.357224
1.764542 1.901791
-1.067347 -1.027838
-0.999329 -0.956043
-1.200733 -1.155464
-1.637908 -1.533883
1.012215 0.833786
-1.066210 -0.979617
1.982420 1.882941
1.479043 1.508166
-1.135108 -1.122410
-1.432208 -1.309717
-1.436538 -1.381471
1.565008 1.482314
-1.643721 -1.529832


==> Plots/StatisticalAnalysisINL/inl_statistic_neg.dat <==
-1.674864 -1.576449
-1.469843 -1.207158
-1.660342 -1.595597
-1.076719 -1.110027
-1.947683 -1.870847
-1.761088 -1.620640
-0.811402 -0.881077
-1.845404 -2.091158
-2.271913 -2.180651
-1.718518 -1.670862
-2.426633 -2.287717
-2.285976 -2.152020
-1.298544 -1.157161
-1.201515 -1.190208
-2.038924 -1.967390
-2.435482 -2.459319
-1.499546 -1.238588
-1.396587 -1.300141
-1.178082 -1.100123
-1.596280 -1.321986
-2.571971 -2.482784
-1.309063 -1.137496
-1.079953 -1.042650
-2.503755 -2.373555
-1.285327 -1.094615
-1.888996 -1.911820
-0.917485 -0.877266
-1.310603 -1.239602
-1.995127 -1.951225
-2.177037 -2.331142
-2.343358 -2.078541
-2.562928 -2.348523
-1.134708 -1.060163
-2.547541 -2.457817
-2.184039 -2.044192
-1.836138 -1.595833
-2.676319 -2.948045
-1.753960 -1.595705
-2.133628 -25239.064017
-1.299935 -1.104033
-1.516647 -1.240597
-2.034192 -1.902232
-0.986427 -0.916168
-1.545945 -1.578988
-1.277341 -1.161951
-1.624062 -1.379294
-1.355734 -1.406948
-1.321204 -1.025497
-2.586821 -2.303121
-2.152001 -2.054612


==> Plots/StatisticalAnalysisINL/inl_statistic_pos.dat <==
1.500036 1.363047
1.819185 1.669121
1.742223 1.641141
2.498503 2.421449
1.940388 1.834515
2.215795 2.386009
2.080028 1.684191
1.988333 2.147685
1.542882 1.394277
2.154762 2.255638
2.090561 2.459334
1.298625 1.403482
2.126990 2.083207
1.369027 1.096972
1.511818 1.300630
2.009562 1.884498
1.233268 1.183913
2.010296 2.004590
1.482330 1.399011
1.550451 1.479456
1.461849 1.592895
1.865180 1.839813
1.580314 1.608865
1.391302 1.582642
2.399557 2.296801
2.099175 2.085528
2.642783 2.572590
1.796620 1.636638
1.869702 1.721098
2.267111 2.085808
2.765284 2.618471
2.900951 2.870767
1.175622 1.296972
2.592633 2.295399
1.813213 1.829714
2.021934 1.836646
1.740826 1.618301
1.451056 1.213070
2.506636 2.429904
2.351761 2.240152
2.204747 2.215061
2.160569 2.017877
0.851641 0.879035
0.931034 0.931823
1.937378 1.881788
1.461835 1.296520
1.770280 1.704226
1.588304 1.494361
1.395371 1.325723
1.359641 1.242509


==> Plots/VarIter_Innovation/mean_dnl_new.dat <==
0.00000000 0.72731107
1.00000000 0.69630485
2.00000000 0.69347997
3.00000000 0.69185467
4.00000000 0.57220795
5.00000000 0.22006300
6.00000000 0.51997239
7.00000000 0.79955054
8.00000000 0.98718673
9.00000000 1.06678160
10.00000000 1.06441948
11.00000000 1.30346284
12.00000000 2.06880200
13.00000000 2.11176047
14.00000000 2.51686713
15.00000000 5.77064503
16.00000000 5.85463614
17.00000000 2.11711284
18.00000000 0.93439500
19.00000000 0.92691273
20.00000000 0.92180586
21.00000000 1.64343672
22.00000000 1.28190319
23.00000000 0.71084586
24.00000000 2.83485034
25.00000000 2.75949328
26.00000000 1.32832548
27.00000000 1.40370914
28.00000000 0.95679502
29.00000000 0.68282318
30.00000000 0.66993958
31.00000000 0.66717097
32.00000000 0.56812672
33.00000000 0.59138083
34.00000000 0.57712251
35.00000000 0.61108906
36.00000000 0.52463867
37.00000000 0.51846519
38.00000000 0.51845265
39.00000000 0.54097715
40.00000000 0.48404639
41.00000000 0.51761701
42.00000000 0.46929673
43.00000000 0.47335843
44.00000000 0.52225819
45.00000000 1.09660927
46.00000000 1.07510333
47.00000000 0.82147948
48.00000000 0.54909006
49.00000000 0.62487530
50.00000000 0.86608257
51.00000000 0.87316297
52.00000000 1.07997974
53.00000000 0.98990187
54.00000000 0.87853015
55.00000000 0.92069554
56.00000000 0.61169388
57.00000000 0.39224716
58.00000000 0.41542348
59.00000000 0.35766753
60.00000000 0.33757515
61.00000000 0.36496843
62.00000000 0.27679031
63.00000000 0.28604877
64.00000000 0.30343565
65.00000000 0.25847947
66.00000000 0.28644901
67.00000000 0.41268713
68.00000000 0.40835349
69.00000000 0.37570431
70.00000000 0.29684646
71.00000000 0.40945956
72.00000000 0.30012673
73.00000000 0.33475057
74.00000000 0.72372937
75.00000000 0.79519174
76.00000000 0.70214346
77.00000000 0.26102158
78.00000000 0.35253597
79.00000000 0.24679404
80.00000000 0.22270420
81.00000000 0.43106372
82.00000000 0.60102495
83.00000000 0.47948669
84.00000000 0.40831752
85.00000000 0.58482287
86.00000000 0.56623022
87.00000000 0.39012699
88.00000000 0.31367566
89.00000000 0.23337096
90.00000000 0.24679509
91.00000000 0.22879941
92.00000000 0.35792624
93.00000000 0.37713997
94.00000000 0.29192835
95.00000000 0.24386559
96.00000000 0.26074745
97.00000000 0.17405087
98.00000000 0.17186141
99.00000000 0.14811724
100.00000000 0.13782911
101.00000000 0.14266631
102.00000000 0.11406868
103.00000000 0.13001646
104.00000000 0.10409180
105.00000000 0.10108385
106.00000000 0.09305953
107.00000000 0.11308725
108.00000000 0.09321527
109.00000000 0.11043663
110.00000000 0.09090212
111.00000000 0.08949965
112.00000000 0.08723176
113.00000000 0.08129095
114.00000000 0.08287381
115.00000000 0.07374231
116.00000000 0.06990907
117.00000000 0.06855602
118.00000000 0.06656469
119.00000000 0.06813985
120.00000000 0.13716463
121.00000000 0.09985942
122.00000000 0.11288333
123.00000000 0.11335560
124.00000000 0.07812448
125.00000000 0.07680575
126.00000000 0.08034096
127.00000000 0.11768406
128.00000000 0.10077686
129.00000000 0.11313945
130.00000000 0.10765169
131.00000000 0.08618032
132.00000000 0.06002601
133.00000000 0.07849128
134.00000000 0.06893963
135.00000000 0.05550912
136.00000000 0.06019401
137.00000000 0.06215062
138.00000000 0.05937452
139.00000000 0.05472377
140.00000000 0.05706198
141.00000000 0.05595810
142.00000000 0.05454009
143.00000000 0.05339406
144.00000000 0.05587402
145.00000000 0.05252910
146.00000000 0.04763234
147.00000000 0.04903585
148.00000000 0.04894938
149.00000000 0.04867388
150.00000000 0.05250031
151.00000000 0.04649855
152.00000000 0.04569697
153.00000000 0.04390103
154.00000000 0.04483201
155.00000000 0.04256777
156.00000000 0.04056101
157.00000000 0.03907508
158.00000000 0.04115318
159.00000000 0.04171166
160.00000000 0.04017443
161.00000000 0.04108419
162.00000000 0.03913458
163.00000000 0.04254708
164.00000000 0.03854037
165.00000000 0.03817752
166.00000000 0.03901647
167.00000000 0.04059340
168.00000000 0.04026761
169.00000000 0.03959018
170.00000000 0.03556911
171.00000000 0.03525337
172.00000000 0.03472153
173.00000000 0.03663211
174.00000000 0.03365764
175.00000000 0.03345093
176.00000000 0.03456536
177.00000000 0.03501173
178.00000000 0.03351112
179.00000000 0.03271832
180.00000000 0.03183871
181.00000000 0.03132142
182.00000000 0.03035485
183.00000000 0.03066888
184.00000000 0.03098421
185.00000000 0.03073513
186.00000000 0.03103142
187.00000000 0.03103676
188.00000000 0.03051763
189.00000000 0.02866092
190.00000000 0.02919317
191.00000000 0.02885706
192.00000000 0.02704033
193.00000000 0.03019705
194.00000000 0.02779601
195.00000000 0.02643626
196.00000000 0.02688497
197.00000000 0.02672315
198.00000000 0.02590167
199.00000000 0.02532069
200.00000000 0.02483728
201.00000000 0.02604894
202.00000000 0.02595472
203.00000000 0.02548404
204.00000000 0.02539011
205.00000000 0.02575594
206.00000000 0.02614884
207.00000000 0.02520380
208.00000000 0.02502173
209.00000000 0.02482990
210.00000000 0.02463739
211.00000000 0.02451906
212.00000000 0.02461596
213.00000000 0.02460797
214.00000000 0.02394441
215.00000000 0.02404926
216.00000000 0.02414578
217.00000000 0.02382932
218.00000000 0.02349903
219.00000000 0.02334317
220.00000000 0.02241450
221.00000000 0.02214201
222.00000000 0.02190503
223.00000000 0.02174821
224.00000000 0.02148492
225.00000000 0.02157166
226.00000000 0.02103687
227.00000000 0.02068729
228.00000000 0.02079141
229.00000000 0.02061937
230.00000000 0.02080291
231.00000000 0.02056284
232.00000000 0.02051221
233.00000000 0.02023408
234.00000000 0.02047681
235.00000000 0.02020183
236.00000000 0.02043638
237.00000000 0.02006229
238.00000000 0.01996068
239.00000000 0.01958248
240.00000000 0.01940776
241.00000000 0.01923999
242.00000000 0.01947462
243.00000000 0.01928696
244.00000000 0.01939694
245.00000000 0.01915308
246.00000000 0.01887268
247.00000000 0.01883838
248.00000000 0.01912817
249.00000000 0.01876443
250.00000000 0.01859204
251.00000000 0.01863527
252.00000000 0.01872574
253.00000000 0.01862524
254.00000000 0.01855673
255.00000000 0.01864225
256.00000000 0.01866479
257.00000000 0.01839645
258.00000000 0.01845132
259.00000000 0.01850585
260.00000000 0.01833907
261.00000000 0.01816979
262.00000000 0.01788706
263.00000000 0.01780489
264.00000000 0.01777108
265.00000000 0.01782126
266.00000000 0.01799680
267.00000000 0.01777967
268.00000000 0.01773312
269.00000000 0.01773660
270.00000000 0.01812408
271.00000000 0.01793361
272.00000000 0.01762994
273.00000000 0.01747432
274.00000000 0.01731974
275.00000000 0.01726202
276.00000000 0.01746017
277.00000000 0.01728968
278.00000000 0.01728241
279.00000000 0.01694961
280.00000000 0.01692133
281.00000000 0.01693177
282.00000000 0.01728181
283.00000000 0.01719931
284.00000000 0.01704779
285.00000000 0.01690781
286.00000000 0.01667121
287.00000000 0.01661898
288.00000000 0.01635427
289.00000000 0.01641094
290.00000000 0.01635868
291.00000000 0.01628549
292.00000000 0.01617240
293.00000000 0.01615496
294.00000000 0.01619981
295.00000000 0.01629362
296.00000000 0.01624349
297.00000000 0.01603434
298.00000000 0.01598999
299.00000000 0.01600397
300.00000000 0.01600706
301.00000000 0.01596740
302.00000000 0.01564419
303.00000000 0.01545603
304.00000000 0.01546038
305.00000000 0.01518422
306.00000000 0.01480028
307.00000000 0.01481702
308.00000000 0.01476722
309.00000000 0.01458750
310.00000000 0.01455820
311.00000000 0.01456818
312.00000000 0.01466415
313.00000000 0.01457664
314.00000000 0.01467606
315.00000000 0.01452510
316.00000000 0.01416208
317.00000000 0.01421923
318.00000000 0.01424889
319.00000000 0.01410226
320.00000000 0.01423193
321.00000000 0.01408443
322.00000000 0.01402887
323.00000000 0.01384400
324.00000000 0.01354503
325.00000000 0.01344278
326.00000000 0.01337177
327.00000000 0.01342486
328.00000000 0.01336716
329.00000000 0.01352762
330.00000000 0.01353869
331.00000000 0.01353984
332.00000000 0.01345704
333.00000000 0.01344624
334.00000000 0.01357809
335.00000000 0.01348352
336.00000000 0.01361089
337.00000000 0.01349925
338.00000000 0.01347652
339.00000000 0.01348734
340.00000000 0.01353891
341.00000000 0.01354230
342.00000000 0.01366587
343.00000000 0.01367014
344.00000000 0.01382779
345.00000000 0.01377613
346.00000000 0.01376881
347.00000000 0.01374756
348.00000000 0.01373404
349.00000000 0.01353855
350.00000000 0.01356723
351.00000000 0.01340140
352.00000000 0.01347677
353.00000000 0.01352055
354.00000000 0.01361608
355.00000000 0.01365162
356.00000000 0.01366203
357.00000000 0.01362948
358.00000000 0.01357609
359.00000000 0.01360447
360.00000000 0.01339585
361.00000000 0.01327565
362.00000000 0.01309949
363.00000000 0.01293801
364.00000000 0.01289440
365.00000000 0.01285640
366.00000000 0.01291949
367.00000000 0.01285187
368.00000000 0.01284469
369.00000000 0.01283807
370.00000000 0.01282054
371.00000000 0.01288970
372.00000000 0.01295769
373.00000000 0.01306691
374.00000000 0.01309254
375.00000000 0.01300367
376.00000000 0.01282363
377.00000000 0.01274333
378.00000000 0.01283415
379.00000000 0.01266765
380.00000000 0.01262044
381.00000000 0.01254796
382.00000000 0.01252347
383.00000000 0.01261074
384.00000000 0.01265868
385.00000000 0.01268480
386.00000000 0.01269130
387.00000000 0.01259026
388.00000000 0.01271387
389.00000000 0.01250827
390.00000000 0.01248458
391.00000000 0.01224973
392.00000000 0.01221578
393.00000000 0.01214855
394.00000000 0.01226604
395.00000000 0.01228310
396.00000000 0.01214182
397.00000000 0.01228098
398.00000000 0.01229254
399.00000000 0.01233694
400.00000000 0.01229527
401.00000000 0.01223111
402.00000000 0.01234269
403.00000000 0.01235383
404.00000000 0.01225893
405.00000000 0.01222271
406.00000000 0.01229229
407.00000000 0.01230571
408.00000000 0.01228195
409.00000000 0.01217155
410.00000000 0.01208707
411.00000000 0.01212856
412.00000000 0.01211289
413.00000000 0.01216943
414.00000000 0.01228942
415.00000000 0.01229025
416.00000000 0.01224847
417.00000000 0.01208767
418.00000000 0.01207570
419.00000000 0.01215170
420.00000000 0.01203742
421.00000000 0.01209339
422.00000000 0.01215197
423.00000000 0.01209594
424.00000000 0.01211453
425.00000000 0.01221718
426.00000000 0.01222428
427.00000000 0.01228728
428.00000000 0.01215288
429.00000000 0.01221251
430.00000000 0.01217176
431.00000000 0.01235740
432.00000000 0.01234219
433.00000000 0.01233688
434.00000000 0.01227180
435.00000000 0.01231362
436.00000000 0.01236282
437.00000000 0.01232602
438.00000000 0.01237408
439.00000000 0.01238933
440.00000000 0.01228383
441.00000000 0.01228956
442.00000000 0.01225660
443.00000000 0.01231730
444.00000000 0.01224218
445.00000000 0.01224156
446.00000000 0.01213380
447.00000000 0.01203041
448.00000000 0.01199771
449.00000000 0.01202448
450.00000000 0.01188817
451.00000000 0.01181660
452.00000000 0.01196336
453.00000000 0.01202069
454.00000000 0.01193537
455.00000000 0.01196163
456.00000000 0.01192953
457.00000000 0.01185016
458.00000000 0.01187263
459.00000000 0.01201809
460.00000000 0.01196880
461.00000000 0.01202513
462.00000000 0.01199683
463.00000000 0.01197836
464.00000000 0.01210994
465.00000000 0.01221171
466.00000000 0.01225535
467.00000000 0.01225489
468.00000000 0.01226656
469.00000000 0.01221126
470.00000000 0.01229540
471.00000000 0.01221765
472.00000000 0.01224241
473.00000000 0.01220963
474.00000000 0.01218576
475.00000000 0.01231891
476.00000000 0.01229465
477.00000000 0.01234330
478.00000000 0.01225649
479.00000000 0.01217441
480.00000000 0.01210814
481.00000000 0.01208070
482.00000000 0.01204701
483.00000000 0.01207527
484.00000000 0.01211286
485.00000000 0.01208707
486.00000000 0.01211215
487.00000000 0.01215232
488.00000000 0.01214968
489.00000000 0.01219472
490.00000000 0.01231624
491.00000000 0.01229565
492.00000000 0.01219292
493.00000000 0.01215978
494.00000000 0.01210584
495.00000000 0.01213705
496.00000000 0.01206640
497.00000000 0.01209929
498.00000000 0.01202491
499.00000000 0.01201669
500.00000000 0.01204032
501.00000000 0.01211320
502.00000000 0.01213439
503.00000000 0.01217224
504.00000000 0.01221242
505.00000000 0.01217347
506.00000000 0.01215227
507.00000000 0.01213876
508.00000000 0.01211513
509.00000000 0.01211559
510.00000000 0.01208686
511.00000000 0.01201571
512.00000000 0.01195012
513.00000000 0.01201266
514.00000000 0.01197240
515.00000000 0.01204457
516.00000000 0.01198383
517.00000000 0.01188049
518.00000000 0.01190590
519.00000000 0.01184326
520.00000000 0.01188676
521.00000000 0.01189716
522.00000000 0.01183771
523.00000000 0.01183367
524.00000000 0.01175615
525.00000000 0.01184006
526.00000000 0.01186089
527.00000000 0.01187660
528.00000000 0.01189351
529.00000000 0.01188861
530.00000000 0.01190722
531.00000000 0.01182559
532.00000000 0.01177468
533.00000000 0.01171936
534.00000000 0.01168889
535.00000000 0.01165695
536.00000000 0.01160355
537.00000000 0.01165819
538.00000000 0.01160253
539.00000000 0.01165298
540.00000000 0.01154678
541.00000000 0.01146170
542.00000000 0.01140721
543.00000000 0.01152017
544.00000000 0.01145991
545.00000000 0.01147027
546.00000000 0.01146063
547.00000000 0.01144641
548.00000000 0.01143313
549.00000000 0.01140370
550.00000000 0.01136448
551.00000000 0.01135638
552.00000000 0.01145919
553.00000000 0.01141042
554.00000000 0.01137500
555.00000000 0.01140951
556.00000000 0.01145852
557.00000000 0.01140543
558.00000000 0.01132028
559.00000000 0.01128791
560.00000000 0.01127306
561.00000000 0.01131340
562.00000000 0.01137761
563.00000000 0.01139923
564.00000000 0.01134415
565.00000000 0.01130664
566.00000000 0.01137848
567.00000000 0.01137316
568.00000000 0.01131827
569.00000000 0.01131844
570.00000000 0.01128839
571.00000000 0.01132146
572.00000000 0.01129688
573.00000000 0.01128310
574.00000000 0.01128705
575.00000000 0.01125527
576.00000000 0.01125054
577.00000000 0.01121062
578.00000000 0.01119906
579.00000000 0.01128242
580.00000000 0.01128268
581.00000000 0.01132584
582.00000000 0.01134577
583.00000000 0.01140729
584.00000000 0.01142897
585.00000000 0.01139796
586.00000000 0.01145878
587.00000000 0.01147306
588.00000000 0.01146262
589.00000000 0.01138850
590.00000000 0.01138145
591.00000000 0.01142200
592.00000000 0.01141205
593.00000000 0.01139985
594.00000000 0.01137306
595.00000000 0.01136633
596.00000000 0.01138305
597.00000000 0.01138003
598.00000000 0.01142108
599.00000000 0.01135536
600.00000000 0.01140869
601.00000000 0.01139001
602.00000000 0.01131759
603.00000000 0.01139221
604.00000000 0.01135362
605.00000000 0.01130646
606.00000000 0.01141794
607.00000000 0.01141912
608.00000000 0.01139532
609.00000000 0.01133801
610.00000000 0.01134794
611.00000000 0.01134811
612.00000000 0.01131184
613.00000000 0.01131362
614.00000000 0.01136904
615.00000000 0.01131819
616.00000000 0.01128410
617.00000000 0.01125662
618.00000000 0.01123395
619.00000000 0.01125334
620.00000000 0.01121828
621.00000000 0.01117432
622.00000000 0.01119295
623.00000000 0.01112588
624.00000000 0.01113182
625.00000000 0.01112978
626.00000000 0.01109468
627.00000000 0.01104394
628.00000000 0.01102866
629.00000000 0.01097821
630.00000000 0.01096777
631.00000000 0.01092210
632.00000000 0.01089447
633.00000000 0.01092081
634.00000000 0.01095940
635.00000000 0.01096391
636.00000000 0.01095846
637.00000000 0.01090487
638.00000000 0.01097270
639.00000000 0.01098776
640.00000000 0.01095497
641.00000000 0.01092277
642.00000000 0.01091084
643.00000000 0.01090571
644.00000000 0.01087751
645.00000000 0.01090742
646.00000000 0.01086729
647.00000000 0.01087021
648.00000000 0.01091783
649.00000000 0.01091452
650.00000000 0.01086811
651.00000000 0.01097472
652.00000000 0.01100354
653.00000000 0.01095689
654.00000000 0.01093012
655.00000000 0.01093216
656.00000000 0.01093148
657.00000000 0.01093329
658.00000000 0.01085407
659.00000000 0.01083888
660.00000000 0.01083144
661.00000000 0.01080332
662.00000000 0.01079452
663.00000000 0.01082971
664.00000000 0.01084594
665.00000000 0.01077754
666.00000000 0.01074757
667.00000000 0.01070521
668.00000000 0.01068178
669.00000000 0.01064883
670.00000000 0.01067094
671.00000000 0.01064563
672.00000000 0.01058764
673.00000000 0.01055168
674.00000000 0.01053287
675.00000000 0.01053830
676.00000000 0.01056192
677.00000000 0.01058802
678.00000000 0.01057609
679.00000000 0.01061869
680.00000000 0.01066453
681.00000000 0.01072397
682.00000000 0.01076536
683.00000000 0.01077779
684.00000000 0.01074202
685.00000000 0.01075060
686.00000000 0.01078472
687.00000000 0.01080115
688.00000000 0.01073538
689.00000000 0.01073774
690.00000000 0.01074627
691.00000000 0.01076795
692.00000000 0.01073253
693.00000000 0.01071107
694.00000000 0.01070333
695.00000000 0.01076735
696.00000000 0.01078034
697.00000000 0.01075612
698.00000000 0.01075578
699.00000000 0.01078479
700.00000000 0.01072900
701.00000000 0.01074276
702.00000000 0.01075700
703.00000000 0.01072824
704.00000000 0.01069982
705.00000000 0.01067586
706.00000000 0.01074417
707.00000000 0.01072200
708.00000000 0.01075960
709.00000000 0.01069646
710.00000000 0.01067543
711.00000000 0.01071192
712.00000000 0.01075760
713.00000000 0.01074532
714.00000000 0.01077435
715.00000000 0.01077132
716.00000000 0.01076890
717.00000000 0.01069684
718.00000000 0.01069636
719.00000000 0.01065321
720.00000000 0.01066776
721.00000000 0.01065031
722.00000000 0.01069992
723.00000000 0.01071970
724.00000000 0.01075288
725.00000000 0.01069095
726.00000000 0.01063198
727.00000000 0.01065706
728.00000000 0.01059141
729.00000000 0.01061925
730.00000000 0.01054413
731.00000000 0.01051975
732.00000000 0.01051491
733.00000000 0.01049909
734.00000000 0.01049121
735.00000000 0.01046977
736.00000000 0.01047741
737.00000000 0.01039397
738.00000000 0.01041196
739.00000000 0.01040363
740.00000000 0.01044183
741.00000000 0.01041147
742.00000000 0.01039580
743.00000000 0.01041555
744.00000000 0.01039865
745.00000000 0.01041966
746.00000000 0.01042592
747.00000000 0.01040021
748.00000000 0.01040543
749.00000000 0.01042472
750.00000000 0.01043519
751.00000000 0.01045575
752.00000000 0.01043111
753.00000000 0.01044388
754.00000000 0.01042316
755.00000000 0.01046191
756.00000000 0.01044704
757.00000000 0.01050062
758.00000000 0.01045078
759.00000000 0.01043655
760.00000000 0.01048877
761.00000000 0.01051783
762.00000000 0.01054346
763.00000000 0.01057380
764.00000000 0.01059353
765.00000000 0.01059182
766.00000000 0.01061232
767.00000000 0.01063912
768.00000000 0.01067567
769.00000000 0.01068405
770.00000000 0.01070869
771.00000000 0.01068158
772.00000000 0.01066258
773.00000000 0.01065328
774.00000000 0.01064841
775.00000000 0.01059341
776.00000000 0.01058581
777.00000000 0.01061266
778.00000000 0.01058961
779.00000000 0.01053715
780.00000000 0.01050705
781.00000000 0.01059068
782.00000000 0.01060848
783.00000000 0.01061338
784.00000000 0.01063927
785.00000000 0.01067048
786.00000000 0.01065381
787.00000000 0.01065713
788.00000000 0.01067992
789.00000000 0.01071948
790.00000000 0.01076011
791.00000000 0.01079789
792.00000000 0.01081768
793.00000000 0.01081916
794.00000000 0.01074818
795.00000000 0.01074327
796.00000000 0.01074284
797.00000000 0.01068763
798.00000000 0.01066990
799.00000000 0.01064361
800.00000000 0.01067643
801.00000000 0.01064822
802.00000000 0.01066040
803.00000000 0.01068560
804.00000000 0.01069033
805.00000000 0.01066637
806.00000000 0.01065656
807.00000000 0.01068929
808.00000000 0.01072967
809.00000000 0.01072001
810.00000000 0.01067001
811.00000000 0.01068938
812.00000000 0.01070478
813.00000000 0.01069360
814.00000000 0.01065799
815.00000000 0.01066087
816.00000000 0.01064778
817.00000000 0.01059415
818.00000000 0.01053642
819.00000000 0.01053170
820.00000000 0.01056522
821.00000000 0.01055266
822.00000000 0.01051085
823.00000000 0.01054216
824.00000000 0.01053969
825.00000000 0.01056012
826.00000000 0.01051133
827.00000000 0.01049192
828.00000000 0.01045775
829.00000000 0.01044442
830.00000000 0.01039408
831.00000000 0.01030461
832.00000000 0.01029705
833.00000000 0.01029339
834.00000000 0.01025882
835.00000000 0.01027950
836.00000000 0.01027334
837.00000000 0.01025204
838.00000000 0.01025819
839.00000000 0.01021133
840.00000000 0.01019507
841.00000000 0.01013906
842.00000000 0.01010580
843.00000000 0.01012989
844.00000000 0.01016861
845.00000000 0.01014562
846.00000000 0.01017695
847.00000000 0.01012792
848.00000000 0.01009584
849.00000000 0.01008895
850.00000000 0.01008161
851.00000000 0.01005086
852.00000000 0.01001519
853.00000000 0.01004355
854.00000000 0.01000565
855.00000000 0.01000836
856.00000000 0.01006531
857.00000000 0.01011752
858.00000000 0.01011149
859.00000000 0.01010631
860.00000000 0.01007670
861.00000000 0.01004481
862.00000000 0.01005864
863.00000000 0.01005828
864.00000000 0.00999322
865.00000000 0.00999660
866.00000000 0.00990915
867.00000000 0.00992034
868.00000000 0.00995270
869.00000000 0.00989358
870.00000000 0.00985226
871.00000000 0.00985900
872.00000000 0.00977906
873.00000000 0.00968098
874.00000000 0.00965973
875.00000000 0.00966230
876.00000000 0.00964793
877.00000000 0.00964215
878.00000000 0.00965695
879.00000000 0.00964564
880.00000000 0.00965260
881.00000000 0.00967651
882.00000000 0.00965793
883.00000000 0.00962778
884.00000000 0.00963723
885.00000000 0.00968740
886.00000000 0.00966803
887.00000000 0.00963608
888.00000000 0.00962251
889.00000000 0.00965500
890.00000000 0.00967609
891.00000000 0.00967969
892.00000000 0.00974367
893.00000000 0.00970615
894.00000000 0.00974134
895.00000000 0.00974512
896.00000000 0.00976421
897.00000000 0.00977591
898.00000000 0.00977307
899.00000000 0.00978344
900.00000000 0.00978104
901.00000000 0.00975710
902.00000000 0.00978702
903.00000000 0.00978400
904.00000000 0.00981017
905.00000000 0.00979285
906.00000000 0.00980207
907.00000000 0.00982364
908.00000000 0.00985027
909.00000000 0.00982599
910.00000000 0.00988270
911.00000000 0.00991787
912.00000000 0.00998806
913.00000000 0.01000480
914.00000000 0.01002494
915.00000000 0.00996889
916.00000000 0.00999340
917.00000000 0.01001137
918.00000000 0.01002592
919.00000000 0.01003823
920.00000000 0.01007924
921.00000000 0.01004679
922.00000000 0.01004471
923.00000000 0.01005867
924.00000000 0.01005221
925.00000000 0.01008471
926.00000000 0.01009769
927.00000000 0.01011685
928.00000000 0.01017354
929.00000000 0.01019459
930.00000000 0.01019347
931.00000000 0.01022824
932.00000000 0.01024321
933.00000000 0.01020216
934.00000000 0.01019436
935.00000000 0.01016839
936.00000000 0.01013856
937.00000000 0.01020497
938.00000000 0.01018206
939.00000000 0.01018945
940.00000000 0.01014237
941.00000000 0.01014431
942.00000000 0.01014241
943.00000000 0.01014912
944.00000000 0.01011604
945.00000000 0.01006536
946.00000000 0.01008068
947.00000000 0.01008587
948.00000000 0.01008970
949.00000000 0.01003564
950.00000000 0.01003565
951.00000000 0.01002622
952.00000000 0.01002387
953.00000000 0.00998264
954.00000000 0.01001746
955.00000000 0.01004908
956.00000000 0.01000575
957.00000000 0.01000362
958.00000000 0.01004039
959.00000000 0.01004820
960.00000000 0.01004254
961.00000000 0.01005649
962.00000000 0.01003743
963.00000000 0.01005534
964.00000000 0.01005195
965.00000000 0.01000998
966.00000000 0.01000804
967.00000000 0.01003110
968.00000000 0.01003271
969.00000000 0.01001006
970.00000000 0.01001657
971.00000000 0.00997781
972.00000000 0.00996068
973.00000000 0.00993754
974.00000000 0.00994228
975.00000000 0.00990282
976.00000000 0.00988845
977.00000000 0.00989449
978.00000000 0.00994836
979.00000000 0.00992687
980.00000000 0.00995231
981.00000000 0.00995708
982.00000000 0.00996389
983.00000000 0.00994879
984.00000000 0.00992310
985.00000000 0.00989250
986.00000000 0.00989410
987.00000000 0.00990913
988.00000000 0.00993128
989.00000000 0.00993415
990.00000000 0.00992351
991.00000000 0.00991209
992.00000000 0.00990586
993.00000000 0.00989530
994.00000000 0.00991912
995.00000000 0.00990940
996.00000000 0.00989941
997.00000000 0.00987703
998.00000000 0.00987407
999.00000000 0.00987593


==> Plots/VarIter_Innovation/mean_dnl_old.dat <==
0.00000000 0.92243964
1.00000000 0.92104746
2.00000000 0.92372876
3.00000000 0.90969740
4.00000000 0.76713248
5.00000000 1.26801548
6.00000000 1.61778011
7.00000000 1.80577372
8.00000000 1.95903614
9.00000000 2.07364387
10.00000000 2.06707751
11.00000000 2.00145349
12.00000000 2.58010848
13.00000000 2.61148490
14.00000000 3.05488346
15.00000000 6.44533934
16.00000000 2.94245098
17.00000000 2.23388011
18.00000000 1.72125174
19.00000000 1.59266787
20.00000000 1.64647475
21.00000000 1.67715704
22.00000000 1.67687801
23.00000000 1.72644364
24.00000000 1.70865810
25.00000000 1.85855205
26.00000000 1.98378887
27.00000000 1.96998673
28.00000000 1.97339374
29.00000000 2.01716460
30.00000000 1.49891376
31.00000000 1.60646109
32.00000000 1.44380727
33.00000000 1.24163138
34.00000000 1.14654624
35.00000000 1.15393472
36.00000000 0.89156156
37.00000000 0.83766368
38.00000000 0.77954890
39.00000000 0.76357340
40.00000000 0.79072730
41.00000000 0.83723191
42.00000000 0.79975868
43.00000000 0.74210546
44.00000000 0.70223816
45.00000000 0.67667975
46.00000000 0.64837714
47.00000000 0.63929744
48.00000000 0.65713690
49.00000000 0.63595190
50.00000000 0.68811204
51.00000000 0.67867051
52.00000000 0.71062268
53.00000000 0.71576748
54.00000000 0.65163401
55.00000000 0.65519550
56.00000000 0.65546264
57.00000000 0.66845673
58.00000000 0.64690986
59.00000000 0.63488753
60.00000000 0.63807936
61.00000000 0.66182537
62.00000000 0.63560799
63.00000000 0.62606054
64.00000000 0.57807545
65.00000000 0.57100459
66.00000000 0.57065379
67.00000000 0.56698050
68.00000000 0.62359958
69.00000000 0.69499732
70.00000000 0.71457666
71.00000000 0.71535954
72.00000000 0.65899106
73.00000000 0.64170176
74.00000000 0.63953448
75.00000000 0.62713501
76.00000000 0.62590447
77.00000000 0.61939578
78.00000000 0.61387470
79.00000000 0.61982237
80.00000000 0.65473797
81.00000000 0.65522879
82.00000000 0.66146790
83.00000000 0.63561148
84.00000000 0.62859766
85.00000000 0.63442391
86.00000000 0.63356337
87.00000000 0.63631856
88.00000000 0.64745365
89.00000000 0.60972338
90.00000000 0.59539630
91.00000000 0.59762398
92.00000000 0.59600143
93.00000000 0.59668787
94.00000000 0.59398945
95.00000000 0.59295720
96.00000000 0.61047981
97.00000000 0.59580040
98.00000000 0.60020100
99.00000000 0.58738376
100.00000000 0.57698229
101.00000000 0.58085292
102.00000000 0.57799414
103.00000000 0.56488564
104.00000000 0.56852913
105.00000000 0.56085364
106.00000000 0.54186157
107.00000000 0.53878914
108.00000000 0.56351220
109.00000000 0.55171373
110.00000000 0.54275064
111.00000000 0.54759817
112.00000000 0.54065484
113.00000000 0.53847285
114.00000000 0.51773084
115.00000000 0.51601907
116.00000000 0.51322083
117.00000000 0.50763708
118.00000000 0.50110693
119.00000000 0.50738621
120.00000000 0.51357459
121.00000000 0.51129529
122.00000000 0.50034900
123.00000000 0.50177166
124.00000000 0.49419898
125.00000000 0.50563695
126.00000000 0.50202454
127.00000000 0.49470299
128.00000000 0.49484246
129.00000000 0.48911006
130.00000000 0.49627803
131.00000000 0.49089407
132.00000000 0.48434366
133.00000000 0.48433373
134.00000000 0.47429929
135.00000000 0.47366321
136.00000000 0.46513464
137.00000000 0.46618501
138.00000000 0.46158580
139.00000000 0.45862837
140.00000000 0.45251738
141.00000000 0.44839471
142.00000000 0.43408958
143.00000000 0.42984176
144.00000000 0.42893776
145.00000000 0.44408603
146.00000000 0.43925871
147.00000000 0.43878854
148.00000000 0.43447329
149.00000000 0.43588159
150.00000000 0.44424387
151.00000000 0.43909549
152.00000000 0.42342291
153.00000000 0.42759908
154.00000000 0.42344402
155.00000000 0.42879151
156.00000000 0.42174956
157.00000000 0.42149565
158.00000000 0.42389716
159.00000000 0.42268873
160.00000000 0.42863096
161.00000000 0.42498575
162.00000000 0.42078863
163.00000000 0.42162428
164.00000000 0.41169902
165.00000000 0.41126866
166.00000000 0.40530656
167.00000000 0.41185283
168.00000000 0.40723204
169.00000000 0.40628546
170.00000000 0.41001092
171.00000000 0.40097138
172.00000000 0.39913533
173.00000000 0.40580751
174.00000000 0.39939616
175.00000000 0.41149237
176.00000000 0.41167466
177.00000000 0.41206696
178.00000000 0.40920988
179.00000000 0.40724125
180.00000000 0.40616186
181.00000000 0.40322629
182.00000000 0.39376828
183.00000000 0.39780907
184.00000000 0.39401396
185.00000000 0.39587198
186.00000000 0.38724747
187.00000000 0.39136177
188.00000000 0.39021810
189.00000000 0.38829537
190.00000000 0.38267402
191.00000000 0.38896231
192.00000000 0.38588915
193.00000000 0.38557927
194.00000000 0.38455424
195.00000000 0.38694988
196.00000000 0.38951878
197.00000000 0.38706936
198.00000000 0.38320680
199.00000000 0.37742182
200.00000000 0.37407269
201.00000000 0.37329259
202.00000000 0.37080529
203.00000000 0.37066015
204.00000000 0.36839781
205.00000000 0.36054784
206.00000000 0.36139196
207.00000000 0.36084654
208.00000000 0.36051229
209.00000000 0.36425183
210.00000000 0.35608036
211.00000000 0.35840533
212.00000000 0.35664548
213.00000000 0.35357365
214.00000000 0.35087520
215.00000000 0.35391314
216.00000000 0.35386109
217.00000000 0.35358405
218.00000000 0.35179513
219.00000000 0.35799628
220.00000000 0.35577898
221.00000000 0.35220101
222.00000000 0.35186769
223.00000000 0.34989412
224.00000000 0.34859472
225.00000000 0.34535144
226.00000000 0.34094379
227.00000000 0.33912901
228.00000000 0.33910087
229.00000000 0.33810274
230.00000000 0.33829648
231.00000000 0.33924485
232.00000000 0.34456413
233.00000000 0.33998037
234.00000000 0.33759063
235.00000000 0.33625361
236.00000000 0.33092064
237.00000000 0.33077451
238.00000000 0.33033230
239.00000000 0.32733548
240.00000000 0.32974391
241.00000000 0.32956618
242.00000000 0.32934035
243.00000000 0.32835020
244.00000000 0.32659869
245.00000000 0.32526665
246.00000000 0.32638690
247.00000000 0.32836528
248.00000000 0.32643088
249.00000000 0.32768941
250.00000000 0.32586724
251.00000000 0.32816182
252.00000000 0.32736392
253.00000000 0.32573890
254.00000000 0.32428182
255.00000000 0.32522590
256.00000000 0.32220671
257.00000000 0.32239664
258.00000000 0.32325934
259.00000000 0.31936795
260.00000000 0.32083536
261.00000000 0.32239613
262.00000000 0.32158776
263.00000000 0.32352412
264.00000000 0.31970720
265.00000000 0.31771065
266.00000000 0.31394154
267.00000000 0.31452102
268.00000000 0.31261600
269.00000000 0.31315435
270.00000000 0.31148087
271.00000000 0.31152068
272.00000000 0.30968671
273.00000000 0.31187429
274.00000000 0.31268809
275.00000000 0.31117064
276.00000000 0.30986354
277.00000000 0.31288159
278.00000000 0.31056650
279.00000000 0.30985769
280.00000000 0.30748476
281.00000000 0.30130585
282.00000000 0.30033687
283.00000000 0.30145673
284.00000000 0.29891454
285.00000000 0.30143901
286.00000000 0.30176590
287.00000000 0.29973958
288.00000000 0.29886283
289.00000000 0.29840101
290.00000000 0.29961669
291.00000000 0.29801300
292.00000000 0.29728332
293.00000000 0.29494339
294.00000000 0.29854540
295.00000000 0.29883739
296.00000000 0.29886450
297.00000000 0.29828941
298.00000000 0.29697300
299.00000000 0.29600841
300.00000000 0.29529054
301.00000000 0.29329745
302.00000000 0.29194046
303.00000000 0.29136659
304.00000000 0.28773065
305.00000000 0.29013062
306.00000000 0.28910193
307.00000000 0.28852895
308.00000000 0.28755290
309.00000000 0.28704298
310.00000000 0.28721843
311.00000000 0.28606386
312.00000000 0.28441931
313.00000000 0.28326780
314.00000000 0.28166299
315.00000000 0.27983102
316.00000000 0.27961493
317.00000000 0.28044816
318.00000000 0.27972808
319.00000000 0.27846645
320.00000000 0.27599205
321.00000000 0.27437323
322.00000000 0.27696275
323.00000000 0.27655098
324.00000000 0.27761987
325.00000000 0.27632194
326.00000000 0.27559263
327.00000000 0.27793796
328.00000000 0.27836204
329.00000000 0.27855561
330.00000000 0.27854186
331.00000000 0.27654516
332.00000000 0.27542886
333.00000000 0.27240741
334.00000000 0.27031968
335.00000000 0.26894522
336.00000000 0.26653530
337.00000000 0.26389910
338.00000000 0.26445333
339.00000000 0.26226881
340.00000000 0.26202717
341.00000000 0.26047258
342.00000000 0.26215709
343.00000000 0.26063088
344.00000000 0.26058089
345.00000000 0.25943535
346.00000000 0.26105252
347.00000000 0.25977860
348.00000000 0.25701554
349.00000000 0.25948487
350.00000000 0.25823703
351.00000000 0.25722519
352.00000000 0.25714357
353.00000000 0.25409478
354.00000000 0.25172079
355.00000000 0.25320006
356.00000000 0.25344262
357.00000000 0.25298167
358.00000000 0.25222811
359.00000000 0.25168438
360.00000000 0.25245056
361.00000000 0.25259314
362.00000000 0.25240702
363.00000000 0.25272493
364.00000000 0.25305284
365.00000000 0.25090912
366.00000000 0.25077398
367.00000000 0.24946542
368.00000000 0.25026576
369.00000000 0.24901822
370.00000000 0.24667684
371.00000000 0.24641432
372.00000000 0.24585413
373.00000000 0.24796634
374.00000000 0.24804827
375.00000000 0.24973124
376.00000000 0.25294965
377.00000000 0.25100766
378.00000000 0.24945021
379.00000000 0.24930844
380.00000000 0.24813008
381.00000000 0.24652924
382.00000000 0.24483425
383.00000000 0.24193377
384.00000000 0.24139737
385.00000000 0.24101072
386.00000000 0.24164312
387.00000000 0.24091600
388.00000000 0.24145459
389.00000000 0.24145270
390.00000000 0.24023936
391.00000000 0.24138548
392.00000000 0.23859299
393.00000000 0.24036082
394.00000000 0.24135377
395.00000000 0.23870530
396.00000000 0.23857669
397.00000000 0.23684072
398.00000000 0.23697635
399.00000000 0.23626356
400.00000000 0.23632092
401.00000000 0.23571952
402.00000000 0.23490782
403.00000000 0.23475365
404.00000000 0.23501060
405.00000000 0.23165778
406.00000000 0.23128158
407.00000000 0.23116391
408.00000000 0.23144646
409.00000000 0.23294903
410.00000000 0.23310156
411.00000000 0.23252216
412.00000000 0.23194861
413.00000000 0.23236805
414.00000000 0.23074179
415.00000000 0.22929329
416.00000000 0.22874565
417.00000000 0.22858116
418.00000000 0.22822419
419.00000000 0.22764891
420.00000000 0.22690776
421.00000000 0.22588058
422.00000000 0.22609194
423.00000000 0.22652781
424.00000000 0.22507612
425.00000000 0.22381103
426.00000000 0.22382395
427.00000000 0.22380689
428.00000000 0.22606981
429.00000000 0.22512015
430.00000000 0.22461969
431.00000000 0.22454711
432.00000000 0.22455946
433.00000000 0.22443397
434.00000000 0.22288085
435.00000000 0.22197132
436.00000000 0.22165783
437.00000000 0.22305599
438.00000000 0.22280015
439.00000000 0.22327371
440.00000000 0.22209355
441.00000000 0.22270235
442.00000000 0.22286765
443.00000000 0.22085575
444.00000000 0.21985837
445.00000000 0.21798550
446.00000000 0.21534539
447.00000000 0.21547484
448.00000000 0.21588426
449.00000000 0.21495249
450.00000000 0.21448281
451.00000000 0.21385978
452.00000000 0.21335812
453.00000000 0.21239569
454.00000000 0.21275130
455.00000000 0.21218442
456.00000000 0.21195058
457.00000000 0.20996759
458.00000000 0.20988733
459.00000000 0.20840672
460.00000000 0.20716649
461.00000000 0.20702812
462.00000000 0.20694597
463.00000000 0.20837796
464.00000000 0.20873256
465.00000000 0.20764524
466.00000000 0.20628430
467.00000000 0.20561094
468.00000000 0.20425264
469.00000000 0.20450935
470.00000000 0.20444114
471.00000000 0.20266164
472.00000000 0.20273559
473.00000000 0.20202239
474.00000000 0.20241361
475.00000000 0.20321574
476.00000000 0.20303069
477.00000000 0.20350265
478.00000000 0.20342800
479.00000000 0.20246602
480.00000000 0.20071245
481.00000000 0.20160872
482.00000000 0.20148688
483.00000000 0.20199915
484.00000000 0.20167383
485.00000000 0.20079965
486.00000000 0.19853100
487.00000000 0.19801266
488.00000000 0.19772497
489.00000000 0.19770220
490.00000000 0.19815658
491.00000000 0.19801240
492.00000000 0.19788169
493.00000000 0.19796953
494.00000000 0.19857974
495.00000000 0.20022160
496.00000000 0.20009668
497.00000000 0.19881543
498.00000000 0.19665440
499.00000000 0.19700265
500.00000000 0.19666353
501.00000000 0.19698476
502.00000000 0.19654322
503.00000000 0.19797926
504.00000000 0.19748621
505.00000000 0.19885673
506.00000000 0.19785170
507.00000000 0.19590329
508.00000000 0.19530451
509.00000000 0.19377781
510.00000000 0.19305801
511.00000000 0.19313487
512.00000000 0.19306218
513.00000000 0.19304070
514.00000000 0.19292890
515.00000000 0.19243482
516.00000000 0.19186906
517.00000000 0.19221425
518.00000000 0.19110338
519.00000000 0.19015391
520.00000000 0.18983712
521.00000000 0.18857419
522.00000000 0.18874915
523.00000000 0.18956565
524.00000000 0.18862327
525.00000000 0.18900209
526.00000000 0.18848520
527.00000000 0.18856602
528.00000000 0.18846978
529.00000000 0.18866787
530.00000000 0.18738437
531.00000000 0.18698534
532.00000000 0.18632611
533.00000000 0.18669421
534.00000000 0.18450190
535.00000000 0.18438194
536.00000000 0.18450600
537.00000000 0.18436927
538.00000000 0.18312889
539.00000000 0.18226734
540.00000000 0.18197353
541.00000000 0.18134235
542.00000000 0.18119025
543.00000000 0.18101418
544.00000000 0.18116617
545.00000000 0.18062008
546.00000000 0.18091609
547.00000000 0.18014182
548.00000000 0.17975661
549.00000000 0.18019849
550.00000000 0.18098332
551.00000000 0.18075396
552.00000000 0.18016237
553.00000000 0.17969460
554.00000000 0.17977388
555.00000000 0.17938240
556.00000000 0.17828081
557.00000000 0.17840269
558.00000000 0.17675195
559.00000000 0.17648365
560.00000000 0.17633914
561.00000000 0.17607168
562.00000000 0.17479355
563.00000000 0.17489612
564.00000000 0.17516852
565.00000000 0.17495222
566.00000000 0.17364782
567.00000000 0.17297500
568.00000000 0.17286913
569.00000000 0.17227965
570.00000000 0.17223172
571.00000000 0.17244365
572.00000000 0.17262106
573.00000000 0.17191390
574.00000000 0.17141822
575.00000000 0.17149449
576.00000000 0.17130907
577.00000000 0.17138749
578.00000000 0.17031611
579.00000000 0.16926499
580.00000000 0.16895384
581.00000000 0.16873409
582.00000000 0.16857091
583.00000000 0.16832959
584.00000000 0.16822256
585.00000000 0.16813713
586.00000000 0.16724249
587.00000000 0.16692845
588.00000000 0.16765005
589.00000000 0.16775793
590.00000000 0.16958462
591.00000000 0.16934093
592.00000000 0.16840692
593.00000000 0.16763228
594.00000000 0.16748909
595.00000000 0.16720956
596.00000000 0.16721540
597.00000000 0.16667381
598.00000000 0.16615293
599.00000000 0.16581227
600.00000000 0.16565222
601.00000000 0.16496272
602.00000000 0.16552434
603.00000000 0.16419055
604.00000000 0.16447895
605.00000000 0.16496331
606.00000000 0.16511307
607.00000000 0.16502758
608.00000000 0.16488383
609.00000000 0.16483020
610.00000000 0.16408944
611.00000000 0.16298840
612.00000000 0.16182461
613.00000000 0.16168360
614.00000000 0.16167143
615.00000000 0.16097598
616.00000000 0.16032622
617.00000000 0.16013245
618.00000000 0.16037889
619.00000000 0.16001320
620.00000000 0.15930243
621.00000000 0.15964563
622.00000000 0.15993319
623.00000000 0.16026989
624.00000000 0.15991698
625.00000000 0.16018341
626.00000000 0.16015529
627.00000000 0.16025136
628.00000000 0.16000037
629.00000000 0.16001674
630.00000000 0.15983410
631.00000000 0.15970109
632.00000000 0.15828739
633.00000000 0.15815421
634.00000000 0.15860226
635.00000000 0.15810017
636.00000000 0.15780695
637.00000000 0.15724039
638.00000000 0.15659016
639.00000000 0.15657241
640.00000000 0.15627511
641.00000000 0.15577050
642.00000000 0.15590016
643.00000000 0.15532773
644.00000000 0.15491505
645.00000000 0.15507862
646.00000000 0.15462879
647.00000000 0.15388043
648.00000000 0.15300255
649.00000000 0.15305642
650.00000000 0.15245229
651.00000000 0.15134563
652.00000000 0.15177922
653.00000000 0.15187668
654.00000000 0.15180378
655.00000000 0.15125495
656.00000000 0.15172005
657.00000000 0.15157499
658.00000000 0.15167048
659.00000000 0.15187883
660.00000000 0.15125401
661.00000000 0.15117693
662.00000000 0.15115139
663.00000000 0.15109043
664.00000000 0.15131391
665.00000000 0.15165812
666.00000000 0.15154941
667.00000000 0.15176654
668.00000000 0.15145697
669.00000000 0.15068014
670.00000000 0.14974663
671.00000000 0.14945403
672.00000000 0.14850894
673.00000000 0.14843708
674.00000000 0.14818882
675.00000000 0.14803562
676.00000000 0.14937192
677.00000000 0.14965680
678.00000000 0.14966470
679.00000000 0.14983415
680.00000000 0.14985566
681.00000000 0.14943800
682.00000000 0.14967833
683.00000000 0.14977704
684.00000000 0.15042727
685.00000000 0.15027728
686.00000000 0.14982635
687.00000000 0.14962414
688.00000000 0.14952445
689.00000000 0.14932105
690.00000000 0.14893886
691.00000000 0.14847609
692.00000000 0.14760733
693.00000000 0.14717896
694.00000000 0.14742669
695.00000000 0.14715158
696.00000000 0.14706407
697.00000000 0.14630703
698.00000000 0.14625865
699.00000000 0.14623348
700.00000000 0.14664947
701.00000000 0.14676336
702.00000000 0.14628775
703.00000000 0.14647522
704.00000000 0.14656046
705.00000000 0.14711701
706.00000000 0.14712678
707.00000000 0.14704421
708.00000000 0.14710842
709.00000000 0.14699704
710.00000000 0.14652631
711.00000000 0.14627332
712.00000000 0.14666549
713.00000000 0.14687341
714.00000000 0.14715222
715.00000000 0.14609997
716.00000000 0.14597534
717.00000000 0.14604399
718.00000000 0.14568260
719.00000000 0.14564787
720.00000000 0.14538581
721.00000000 0.14496507
722.00000000 0.14458488
723.00000000 0.14578080
724.00000000 0.14569448
725.00000000 0.14558246
726.00000000 0.14565402
727.00000000 0.14529901
728.00000000 0.14542302
729.00000000 0.14481267
730.00000000 0.14487965
731.00000000 0.14464508
732.00000000 0.14429024
733.00000000 0.14491042
734.00000000 0.14481482
735.00000000 0.14549475
736.00000000 0.14560441
737.00000000 0.14427098
738.00000000 0.14408279
739.00000000 0.14324369
740.00000000 0.14370941
741.00000000 0.14284268
742.00000000 0.14285489
743.00000000 0.14268440
744.00000000 0.14212887
745.00000000 0.14205686
746.00000000 0.14185936
747.00000000 0.14201413
748.00000000 0.14220166
749.00000000 0.14224586
750.00000000 0.14208446
751.00000000 0.14156049
752.00000000 0.14141192
753.00000000 0.14141895
754.00000000 0.14213153
755.00000000 0.14230123
756.00000000 0.14236086
757.00000000 0.14177127
758.00000000 0.14158544
759.00000000 0.14087127
760.00000000 0.14056039
761.00000000 0.14063730
762.00000000 0.14028463
763.00000000 0.13971475
764.00000000 0.13987663
765.00000000 0.14007145
766.00000000 0.13996701
767.00000000 0.13935932
768.00000000 0.14023100
769.00000000 0.13958210
770.00000000 0.13960105
771.00000000 0.13986510
772.00000000 0.14020406
773.00000000 0.14032331
774.00000000 0.14004794
775.00000000 0.13958033
776.00000000 0.13914468
777.00000000 0.13885536
778.00000000 0.13919664
779.00000000 0.13899903
780.00000000 0.13898881
781.00000000 0.13900478
782.00000000 0.13850637
783.00000000 0.13791693
784.00000000 0.13708002
785.00000000 0.13710388
786.00000000 0.13691787
787.00000000 0.13663207
788.00000000 0.13618073
789.00000000 0.13562286
790.00000000 0.13554677
791.00000000 0.13537168
792.00000000 0.13499483
793.00000000 0.13483977
794.00000000 0.13487364
795.00000000 0.13414506
796.00000000 0.13423780
797.00000000 0.13478254
798.00000000 0.13462942
799.00000000 0.13453493
800.00000000 0.13449605
801.00000000 0.13458264
802.00000000 0.13443569
803.00000000 0.13417267
804.00000000 0.13525612
805.00000000 0.13525527
806.00000000 0.13562729
807.00000000 0.13477214
808.00000000 0.13470558
809.00000000 0.13448245
810.00000000 0.13395964
811.00000000 0.13414041
812.00000000 0.13339860
813.00000000 0.13343120
814.00000000 0.13311177
815.00000000 0.13281924
816.00000000 0.13258469
817.00000000 0.13276420
818.00000000 0.13279739
819.00000000 0.13272204
820.00000000 0.13274141
821.00000000 0.13251823
822.00000000 0.13234895
823.00000000 0.13214123
824.00000000 0.13257613
825.00000000 0.13311429
826.00000000 0.13290769
827.00000000 0.13278485
828.00000000 0.13266402
829.00000000 0.13330964
830.00000000 0.13310193
831.00000000 0.13306749
832.00000000 0.13323895
833.00000000 0.13341393
834.00000000 0.13355684
835.00000000 0.13337728
836.00000000 0.13352946
837.00000000 0.13335862
838.00000000 0.13266466
839.00000000 0.13256146
840.00000000 0.13219741
841.00000000 0.13252717
842.00000000 0.13235992
843.00000000 0.13232748
844.00000000 0.13215112
845.00000000 0.13198647
846.00000000 0.13205634
847.00000000 0.13172864
848.00000000 0.13154568
849.00000000 0.13102591
850.00000000 0.13043617
851.00000000 0.12990614
852.00000000 0.12952248
853.00000000 0.13011683
854.00000000 0.12998764
855.00000000 0.12989391
856.00000000 0.12969862
857.00000000 0.12971487
858.00000000 0.12919120
859.00000000 0.12897434
860.00000000 0.12855997
861.00000000 0.12822644
862.00000000 0.12778127
863.00000000 0.12779582
864.00000000 0.12769670
865.00000000 0.12764984
866.00000000 0.12758562
867.00000000 0.12757790
868.00000000 0.12791835
869.00000000 0.12757241
870.00000000 0.12769159
871.00000000 0.12707123
872.00000000 0.12698981
873.00000000 0.12700606
874.00000000 0.12678729
875.00000000 0.12655313
876.00000000 0.12680166
877.00000000 0.12662344
878.00000000 0.12602928
879.00000000 0.12617420
880.00000000 0.12616945
881.00000000 0.12575942
882.00000000 0.12563693
883.00000000 0.12549398
884.00000000 0.12542783
885.00000000 0.12494651
886.00000000 0.12501840
887.00000000 0.12530496
888.00000000 0.12484498
889.00000000 0.12437362
890.00000000 0.12438665
891.00000000 0.12448721
892.00000000 0.12403367
893.00000000 0.12392790
894.00000000 0.12383343
895.00000000 0.12343935
896.00000000 0.12374086
897.00000000 0.12343104
898.00000000 0.12348732
899.00000000 0.12357982
900.00000000 0.12335757
901.00000000 0.12329480
902.00000000 0.12345342
903.00000000 0.12342361
904.00000000 0.12326320
905.00000000 0.12296394
906.00000000 0.12277326
907.00000000 0.12276416
908.00000000 0.12314418
909.00000000 0.12336096
910.00000000 0.12319462
911.00000000 0.12311198
912.00000000 0.12296073
913.00000000 0.12293853
914.00000000 0.12303962
915.00000000 0.12271238
916.00000000 0.12248064
917.00000000 0.12312947
918.00000000 0.12303414
919.00000000 0.12292194
920.00000000 0.12292963
921.00000000 0.12269237
922.00000000 0.12268979
923.00000000 0.12233317
924.00000000 0.12225420
925.00000000 0.12217228
926.00000000 0.12210091
927.00000000 0.12186830
928.00000000 0.12148993
929.00000000 0.12174649
930.00000000 0.12209399
931.00000000 0.12177184
932.00000000 0.12150467
933.00000000 0.12150349
934.00000000 0.12147094
935.00000000 0.12148362
936.00000000 0.12215365
937.00000000 0.12185259
938.00000000 0.12197916
939.00000000 0.12137521
940.00000000 0.12120817
941.00000000 0.12126417
942.00000000 0.12060631
943.00000000 0.12104308
944.00000000 0.12092210
945.00000000 0.12052304
946.00000000 0.12031142
947.00000000 0.11999612
948.00000000 0.11971639
949.00000000 0.11955240
950.00000000 0.11964928
951.00000000 0.12005157
952.00000000 0.12056164
953.00000000 0.12055858
954.00000000 0.12048585
955.00000000 0.12029618
956.00000000 0.11972743
957.00000000 0.11978474
958.00000000 0.11979888
959.00000000 0.11978489
960.00000000 0.11942449
961.00000000 0.11950146
962.00000000 0.11957685
963.00000000 0.11964814
964.00000000 0.11969312
965.00000000 0.11901666
966.00000000 0.11847052
967.00000000 0.11817530
968.00000000 0.11834183
969.00000000 0.11784669
970.00000000 0.11761985
971.00000000 0.11746289
972.00000000 0.11754772
973.00000000 0.11759356
974.00000000 0.11744418
975.00000000 0.11699519
976.00000000 0.11713277
977.00000000 0.11729520
978.00000000 0.11710153
979.00000000 0.11713374
980.00000000 0.11700898
981.00000000 0.11706659
982.00000000 0.11701814
983.00000000 0.11637280
984.00000000 0.11622804
985.00000000 0.11615313
986.00000000 0.11601380
987.00000000 0.11601676
988.00000000 0.11577526
989.00000000 0.11567439
990.00000000 0.11618971
991.00000000 0.11577462
992.00000000 0.11553129
993.00000000 0.11518264
994.00000000 0.11487219
995.00000000 0.11479110
996.00000000 0.11457649
997.00000000 0.11411276
998.00000000 0.11375017
999.00000000 0.11386571


==> Plots/VarIter_Innovation/mean_inl_new.dat <==
0.00000000 1.64085855
1.00000000 1.57651391
2.00000000 1.54777233
3.00000000 1.49246492
4.00000000 1.24198986
5.00000000 0.47242080
6.00000000 0.62135741
7.00000000 1.42518623
8.00000000 2.10880596
9.00000000 2.70426660
10.00000000 3.34235540
11.00000000 3.98569399
12.00000000 4.58534974
13.00000000 4.61541312
14.00000000 5.30229937
15.00000000 9.05771838
16.00000000 9.80581050
17.00000000 6.29625882
18.00000000 5.14412762
19.00000000 5.12037327
20.00000000 5.02667265
21.00000000 6.21829969
22.00000000 6.13203353
23.00000000 3.99185991
24.00000000 6.83273385
25.00000000 6.93846955
26.00000000 5.21591265
27.00000000 5.12151399
28.00000000 4.22313050
29.00000000 2.86305318
30.00000000 2.75856532
31.00000000 2.72616205
32.00000000 2.27693734
33.00000000 2.22341609
34.00000000 2.22785909
35.00000000 2.52486615
36.00000000 2.39480791
37.00000000 2.49757531
38.00000000 2.51226184
39.00000000 2.84675549
40.00000000 2.85542949
41.00000000 3.09266178
42.00000000 3.02135441
43.00000000 2.87727043
44.00000000 2.80608940
45.00000000 4.06818762
46.00000000 4.14241850
47.00000000 4.35442746
48.00000000 3.43161649
49.00000000 3.83402627
50.00000000 3.46643598
51.00000000 3.10351770
52.00000000 3.31825385
53.00000000 3.23215663
54.00000000 3.74469306
55.00000000 3.45441323
56.00000000 2.64866454
57.00000000 2.39382163
58.00000000 2.48099563
59.00000000 2.46658210
60.00000000 2.14473661
61.00000000 1.88525505
62.00000000 1.43148945
63.00000000 1.67697674
64.00000000 1.39010939
65.00000000 1.35785912
66.00000000 1.76076382
67.00000000 1.79789529
68.00000000 2.01946981
69.00000000 2.17122346
70.00000000 1.82727041
71.00000000 1.86057475
72.00000000 1.62943211
73.00000000 1.74484566
74.00000000 2.21030754
75.00000000 2.52909700
76.00000000 2.36482768
77.00000000 1.54025776
78.00000000 1.74116112
79.00000000 1.36149905
80.00000000 1.42990604
81.00000000 1.47190092
82.00000000 1.72334498
83.00000000 1.74567190
84.00000000 1.82145330
85.00000000 1.95482525
86.00000000 1.83784885
87.00000000 1.55151115
88.00000000 1.30528104
89.00000000 1.06414581
90.00000000 1.16412626
91.00000000 1.05598126
92.00000000 1.19328279
93.00000000 1.23739933
94.00000000 1.15944052
95.00000000 0.98098659
96.00000000 0.93542767
97.00000000 0.74475082
98.00000000 0.76142135
99.00000000 0.64433130
100.00000000 0.61378311
101.00000000 0.56890306
102.00000000 0.48591758
103.00000000 0.52247813
104.00000000 0.42897245
105.00000000 0.48572446
106.00000000 0.41730658
107.00000000 0.43385944
108.00000000 0.41471716
109.00000000 0.43114725
110.00000000 0.39702879
111.00000000 0.40017836
112.00000000 0.39303523
113.00000000 0.35799349
114.00000000 0.39123197
115.00000000 0.36570274
116.00000000 0.37086492
117.00000000 0.35572868
118.00000000 0.36055967
119.00000000 0.34253953
120.00000000 0.39163964
121.00000000 0.35917169
122.00000000 0.35511890
123.00000000 0.33711235
124.00000000 0.28001263
125.00000000 0.29180541
126.00000000 0.27680574
127.00000000 0.30442650
128.00000000 0.30273107
129.00000000 0.28412790
130.00000000 0.31089660
131.00000000 0.28722643
132.00000000 0.26659760
133.00000000 0.29102938
134.00000000 0.28308039
135.00000000 0.28487283
136.00000000 0.20580583
137.00000000 0.20655718
138.00000000 0.19357787
139.00000000 0.18409479
140.00000000 0.18375091
141.00000000 0.14018027
142.00000000 0.15482922
143.00000000 0.14778310
144.00000000 0.15670646
145.00000000 0.11141244
146.00000000 0.11888734
147.00000000 0.12749647
148.00000000 0.12521489
149.00000000 0.12459834
150.00000000 0.13224228
151.00000000 0.11197008
152.00000000 0.11280293
153.00000000 0.11860285
154.00000000 0.11819583
155.00000000 0.11449951
156.00000000 0.11208507
157.00000000 0.11183945
158.00000000 0.10558072
159.00000000 0.10797811
160.00000000 0.10354970
161.00000000 0.10200501
162.00000000 0.10692425
163.00000000 0.10163940
164.00000000 0.10321592
165.00000000 0.10449213
166.00000000 0.10195489
167.00000000 0.09647887
168.00000000 0.09779411
169.00000000 0.09786339
170.00000000 0.09615148
171.00000000 0.09668095
172.00000000 0.09136344
173.00000000 0.08703837
174.00000000 0.08510264
175.00000000 0.08342930
176.00000000 0.08159238
177.00000000 0.08113303
178.00000000 0.08306553
179.00000000 0.08081674
180.00000000 0.08166240
181.00000000 0.08105590
182.00000000 0.08155358
183.00000000 0.07807406
184.00000000 0.07684671
185.00000000 0.07599248
186.00000000 0.07530098
187.00000000 0.07545472
188.00000000 0.07265523
189.00000000 0.07555209
190.00000000 0.07367562
191.00000000 0.07205852
192.00000000 0.07522156
193.00000000 0.06697544
194.00000000 0.06739131
195.00000000 0.06839673
196.00000000 0.06786226
197.00000000 0.06731754
198.00000000 0.06634949
199.00000000 0.06671177
200.00000000 0.06556500
201.00000000 0.06541184
202.00000000 0.06462520
203.00000000 0.06439454
204.00000000 0.06341051
205.00000000 0.06257535
206.00000000 0.06177739
207.00000000 0.06163587
208.00000000 0.06083266
209.00000000 0.06042697
210.00000000 0.06067085
211.00000000 0.06029261
212.00000000 0.05989470
213.00000000 0.05913873
214.00000000 0.05883043
215.00000000 0.05747804
216.00000000 0.05755010
217.00000000 0.05764595
218.00000000 0.05794815
219.00000000 0.05758096
220.00000000 0.05668104
221.00000000 0.05627885
222.00000000 0.05637123
223.00000000 0.05593759
224.00000000 0.05502932
225.00000000 0.05455478
226.00000000 0.05410020
227.00000000 0.05389930
228.00000000 0.05316919
229.00000000 0.05328932
230.00000000 0.05291347
231.00000000 0.05253167
232.00000000 0.05221252
233.00000000 0.05185504
234.00000000 0.05148227
235.00000000 0.05090803
236.00000000 0.05019719
237.00000000 0.05086822
238.00000000 0.05121082
239.00000000 0.05097331
240.00000000 0.05028601
241.00000000 0.05024767
242.00000000 0.05041891
243.00000000 0.05022601
244.00000000 0.04948887
245.00000000 0.04926625
246.00000000 0.04877354
247.00000000 0.04891185
248.00000000 0.04865424
249.00000000 0.04815540
250.00000000 0.04823902
251.00000000 0.04788395
252.00000000 0.04822541
253.00000000 0.04771904
254.00000000 0.04709204
255.00000000 0.04696789
256.00000000 0.04741880
257.00000000 0.04739869
258.00000000 0.04735749
259.00000000 0.04742575
260.00000000 0.04734936
261.00000000 0.04724665
262.00000000 0.04723757
263.00000000 0.04674793
264.00000000 0.04695410
265.00000000 0.04646322
266.00000000 0.04623343
267.00000000 0.04614314
268.00000000 0.04625626
269.00000000 0.04621941
270.00000000 0.04627479
271.00000000 0.04611881
272.00000000 0.04609983
273.00000000 0.04575331
274.00000000 0.04577681
275.00000000 0.04560944
276.00000000 0.04512706
277.00000000 0.04482578
278.00000000 0.04497006
279.00000000 0.04581651
280.00000000 0.04597871
281.00000000 0.04649569
282.00000000 0.04581973
283.00000000 0.04568997
284.00000000 0.04569413
285.00000000 0.04569076
286.00000000 0.04552621
287.00000000 0.04477237
288.00000000 0.04491185
289.00000000 0.04457035
290.00000000 0.04516443
291.00000000 0.04476179
292.00000000 0.04505155
293.00000000 0.04492190
294.00000000 0.04476213
295.00000000 0.04474937
296.00000000 0.04512163
297.00000000 0.04522703
298.00000000 0.04491933
299.00000000 0.04507417
300.00000000 0.04452692
301.00000000 0.04471477
302.00000000 0.04462590
303.00000000 0.04484543
304.00000000 0.04508649
305.00000000 0.04533823
306.00000000 0.04525103
307.00000000 0.04540123
308.00000000 0.04486542
309.00000000 0.04492268
310.00000000 0.04510445
311.00000000 0.04496372
312.00000000 0.04535203
313.00000000 0.04520493
314.00000000 0.04512114
315.00000000 0.04496917
316.00000000 0.04515354
317.00000000 0.04530239
318.00000000 0.04519594
319.00000000 0.04593903
320.00000000 0.04594088
321.00000000 0.04654477
322.00000000 0.04630255
323.00000000 0.04647706
324.00000000 0.04612242
325.00000000 0.04629591
326.00000000 0.04621266
327.00000000 0.04586236
328.00000000 0.04611745
329.00000000 0.04620281
330.00000000 0.04611558
331.00000000 0.04618978
332.00000000 0.04622545
333.00000000 0.04628759
334.00000000 0.04626727
335.00000000 0.04639661
336.00000000 0.04658691
337.00000000 0.04666681
338.00000000 0.04672344
339.00000000 0.04683705
340.00000000 0.04685229
341.00000000 0.04741818
342.00000000 0.04718173
343.00000000 0.04739113
344.00000000 0.04749927
345.00000000 0.04745860
346.00000000 0.04756232
347.00000000 0.04736535
348.00000000 0.04731840
349.00000000 0.04730165
350.00000000 0.04758601
351.00000000 0.04741901
352.00000000 0.04755074
353.00000000 0.04751513
354.00000000 0.04788914
355.00000000 0.04777043
356.00000000 0.04775486
357.00000000 0.04747138
358.00000000 0.04723857
359.00000000 0.04694466
360.00000000 0.04709095
361.00000000 0.04707687
362.00000000 0.04781123
363.00000000 0.04812142
364.00000000 0.04812765
365.00000000 0.04795359
366.00000000 0.04823652
367.00000000 0.04829815
368.00000000 0.04848626
369.00000000 0.04864991
370.00000000 0.04811492
371.00000000 0.04811007
372.00000000 0.04794951
373.00000000 0.04767800
374.00000000 0.04833728
375.00000000 0.04839038
376.00000000 0.04843436
377.00000000 0.04828968
378.00000000 0.04822572
379.00000000 0.04811712
380.00000000 0.04802622
381.00000000 0.04829238
382.00000000 0.04854142
383.00000000 0.04839547
384.00000000 0.04862021
385.00000000 0.04887506
386.00000000 0.04876489
387.00000000 0.04874789
388.00000000 0.04882772
389.00000000 0.04904258
390.00000000 0.04944286
391.00000000 0.04937823
392.00000000 0.04938057
393.00000000 0.04917828
394.00000000 0.04893478
395.00000000 0.04910171
396.00000000 0.04906392
397.00000000 0.04907296
398.00000000 0.04939515
399.00000000 0.04952601
400.00000000 0.04955366
401.00000000 0.04947690
402.00000000 0.04979511
403.00000000 0.04981512
404.00000000 0.04991269
405.00000000 0.05000047
406.00000000 0.05004387
407.00000000 0.05046498
408.00000000 0.05030028
409.00000000 0.05040724
410.00000000 0.05064109
411.00000000 0.05055929
412.00000000 0.05053805
413.00000000 0.05017535
414.00000000 0.05052419
415.00000000 0.05048121
416.00000000 0.05040475
417.00000000 0.05054661
418.00000000 0.05050335
419.00000000 0.05068190
420.00000000 0.05081055
421.00000000 0.05085065
422.00000000 0.05084127
423.00000000 0.05118395
424.00000000 0.05143535
425.00000000 0.05146304
426.00000000 0.05171989
427.00000000 0.05172542
428.00000000 0.05155313
429.00000000 0.05158638
430.00000000 0.05159386
431.00000000 0.05183976
432.00000000 0.05194468
433.00000000 0.05207088
434.00000000 0.05178504
435.00000000 0.05186223
436.00000000 0.05199339
437.00000000 0.05197293
438.00000000 0.05217938
439.00000000 0.05225213
440.00000000 0.05262401
441.00000000 0.05260415
442.00000000 0.05242270
443.00000000 0.05233724
444.00000000 0.05265971
445.00000000 0.05281137
446.00000000 0.05294179
447.00000000 0.05318323
448.00000000 0.05341017
449.00000000 0.05356226
450.00000000 0.05360461
451.00000000 0.05370947
452.00000000 0.05367631
453.00000000 0.05347942
454.00000000 0.05334274
455.00000000 0.05306994
456.00000000 0.05298647
457.00000000 0.05289482
458.00000000 0.05300518
459.00000000 0.05284475
460.00000000 0.05288325
461.00000000 0.05295623
462.00000000 0.05300692
463.00000000 0.05318411
464.00000000 0.05304755
465.00000000 0.05275198
466.00000000 0.05247861
467.00000000 0.05257986
468.00000000 0.05263774
469.00000000 0.05271119
470.00000000 0.05271192
471.00000000 0.05257217
472.00000000 0.05270183
473.00000000 0.05284325
474.00000000 0.05284300
475.00000000 0.05283063
476.00000000 0.05285394
477.00000000 0.05283706
478.00000000 0.05306438
479.00000000 0.05295383
480.00000000 0.05278650
481.00000000 0.05270630
482.00000000 0.05254175
483.00000000 0.05235775
484.00000000 0.05247546
485.00000000 0.05247040
486.00000000 0.05265481
487.00000000 0.05274399
488.00000000 0.05263839
489.00000000 0.05257843
490.00000000 0.05260229
491.00000000 0.05280830
492.00000000 0.05292269
493.00000000 0.05301524
494.00000000 0.05310658
495.00000000 0.05312137
496.00000000 0.05288307
497.00000000 0.05273771
498.00000000 0.05275747
499.00000000 0.05296426
500.00000000 0.05291492
501.00000000 0.05293956
502.00000000 0.05283890
503.00000000 0.05310148
504.00000000 0.05295730
505.00000000 0.05317013
506.00000000 0.05340961
507.00000000 0.05348439
508.00000000 0.05363578
509.00000000 0.05376482
510.00000000 0.05391307
511.00000000 0.05401353
512.00000000 0.05411836
513.00000000 0.05372266
514.00000000 0.05369782
515.00000000 0.05362729
516.00000000 0.05338650
517.00000000 0.05351566
518.00000000 0.05352938
519.00000000 0.05334191
520.00000000 0.05350028
521.00000000 0.05349465
522.00000000 0.05373599
523.00000000 0.05372231
524.00000000 0.05368683
525.00000000 0.05341003
526.00000000 0.05334870
527.00000000 0.05332378
528.00000000 0.05355145
529.00000000 0.05342311
530.00000000 0.05371970
531.00000000 0.05372225
532.00000000 0.05385510
533.00000000 0.05396452
534.00000000 0.05415396
535.00000000 0.05421491
536.00000000 0.05419924
537.00000000 0.05413472
538.00000000 0.05408163
539.00000000 0.05399951
540.00000000 0.05411267
541.00000000 0.05428671
542.00000000 0.05436848
543.00000000 0.05443006
544.00000000 0.05447926
545.00000000 0.05463034
546.00000000 0.05467023
547.00000000 0.05480598
548.00000000 0.05486666
549.00000000 0.05481819
550.00000000 0.05479596
551.00000000 0.05477694
552.00000000 0.05457419
553.00000000 0.05466415
554.00000000 0.05485574
555.00000000 0.05472733
556.00000000 0.05472073
557.00000000 0.05483981
558.00000000 0.05473245
559.00000000 0.05497123
560.00000000 0.05498907
561.00000000 0.05504450
562.00000000 0.05516588
563.00000000 0.05528133
564.00000000 0.05536709
565.00000000 0.05537717
566.00000000 0.05549590
567.00000000 0.05547413
568.00000000 0.05542414
569.00000000 0.05536682
570.00000000 0.05526994
571.00000000 0.05530117
572.00000000 0.05508193
573.00000000 0.05506647
574.00000000 0.05505542
575.00000000 0.05512680
576.00000000 0.05508446
577.00000000 0.05512370
578.00000000 0.05510436
579.00000000 0.05518518
580.00000000 0.05540304
581.00000000 0.05548079
582.00000000 0.05555230
583.00000000 0.05560766
584.00000000 0.05564217
585.00000000 0.05555870
586.00000000 0.05560117
587.00000000 0.05561723
588.00000000 0.05558035
589.00000000 0.05524737
590.00000000 0.05514908
591.00000000 0.05523788
592.00000000 0.05539344
593.00000000 0.05525572
594.00000000 0.05526447
595.00000000 0.05534498
596.00000000 0.05540398
597.00000000 0.05536426
598.00000000 0.05539612
599.00000000 0.05542619
600.00000000 0.05549307
601.00000000 0.05543870
602.00000000 0.05554464
603.00000000 0.05560830
604.00000000 0.05551956
605.00000000 0.05564213
606.00000000 0.05555699
607.00000000 0.05571140
608.00000000 0.05574093
609.00000000 0.05582650
610.00000000 0.05570325
611.00000000 0.05569079
612.00000000 0.05567636
613.00000000 0.05573186
614.00000000 0.05590229
615.00000000 0.05593459
616.00000000 0.05615977
617.00000000 0.05620966
618.00000000 0.05635556
619.00000000 0.05632557
620.00000000 0.05628674
621.00000000 0.05642515
622.00000000 0.05656933
623.00000000 0.05663216
624.00000000 0.05664242
625.00000000 0.05664068
626.00000000 0.05663210
627.00000000 0.05668580
628.00000000 0.05663165
629.00000000 0.05662684
630.00000000 0.05664526
631.00000000 0.05668062
632.00000000 0.05676545
633.00000000 0.05681279
634.00000000 0.05682180
635.00000000 0.05691948
636.00000000 0.05693593
637.00000000 0.05679399
638.00000000 0.05686421
639.00000000 0.05697855
640.00000000 0.05696243
641.00000000 0.05705663
642.00000000 0.05710891
643.00000000 0.05717548
644.00000000 0.05727692
645.00000000 0.05737591
646.00000000 0.05727550
647.00000000 0.05731965
648.00000000 0.05739375
649.00000000 0.05754130
650.00000000 0.05764954
651.00000000 0.05756512
652.00000000 0.05756674
653.00000000 0.05764734
654.00000000 0.05752279
655.00000000 0.05763196
656.00000000 0.05772096
657.00000000 0.05767574
658.00000000 0.05757693
659.00000000 0.05745253
660.00000000 0.05747405
661.00000000 0.05748442
662.00000000 0.05740205
663.00000000 0.05741869
664.00000000 0.05729070
665.00000000 0.05729581
666.00000000 0.05729191
667.00000000 0.05753505
668.00000000 0.05743176
669.00000000 0.05738769
670.00000000 0.05748828
671.00000000 0.05750307
672.00000000 0.05753672
673.00000000 0.05754275
674.00000000 0.05756318
675.00000000 0.05752386
676.00000000 0.05745962
677.00000000 0.05747932
678.00000000 0.05746345
679.00000000 0.05743075
680.00000000 0.05743671
681.00000000 0.05730632
682.00000000 0.05727027
683.00000000 0.05745514
684.00000000 0.05746169
685.00000000 0.05760552
686.00000000 0.05757890
687.00000000 0.05757209
688.00000000 0.05760085
689.00000000 0.05754478
690.00000000 0.05745877
691.00000000 0.05750101
692.00000000 0.05762748
693.00000000 0.05760281
694.00000000 0.05781893
695.00000000 0.05796646
696.00000000 0.05796808
697.00000000 0.05796655
698.00000000 0.05798435
699.00000000 0.05803005
700.00000000 0.05797607
701.00000000 0.05803018
702.00000000 0.05790500
703.00000000 0.05803823
704.00000000 0.05802280
705.00000000 0.05800973
706.00000000 0.05790352
707.00000000 0.05809508
708.00000000 0.05798600
709.00000000 0.05801330
710.00000000 0.05782916
711.00000000 0.05790645
712.00000000 0.05809491
713.00000000 0.05805933
714.00000000 0.05795787
715.00000000 0.05783665
716.00000000 0.05784371
717.00000000 0.05791764
718.00000000 0.05797380
719.00000000 0.05801247
720.00000000 0.05808878
721.00000000 0.05814824
722.00000000 0.05819985
723.00000000 0.05819213
724.00000000 0.05826366
725.00000000 0.05830815
726.00000000 0.05829477
727.00000000 0.05825094
728.00000000 0.05818395
729.00000000 0.05792020
730.00000000 0.05794764
731.00000000 0.05784904
732.00000000 0.05800313
733.00000000 0.05803128
734.00000000 0.05805294
735.00000000 0.05799083
736.00000000 0.05810960
737.00000000 0.05806622
738.00000000 0.05800013
739.00000000 0.05798093
740.00000000 0.05782291
741.00000000 0.05776732
742.00000000 0.05773297
743.00000000 0.05798518
744.00000000 0.05800927
745.00000000 0.05796405
746.00000000 0.05790266
747.00000000 0.05794840
748.00000000 0.05788441
749.00000000 0.05791732
750.00000000 0.05789522
751.00000000 0.05787613
752.00000000 0.05789979
753.00000000 0.05784624
754.00000000 0.05783815
755.00000000 0.05791570
756.00000000 0.05795514
757.00000000 0.05784985
758.00000000 0.05805800
759.00000000 0.05814850
760.00000000 0.05829887
761.00000000 0.05842802
762.00000000 0.05839086
763.00000000 0.05836138
764.00000000 0.05836182
765.00000000 0.05830498
766.00000000 0.05834697
767.00000000 0.05821066
768.00000000 0.05816113
769.00000000 0.05816724
770.00000000 0.05806410
771.00000000 0.05816351
772.00000000 0.05814195
773.00000000 0.05812987
774.00000000 0.05822414
775.00000000 0.05824849
776.00000000 0.05825282
777.00000000 0.05841828
778.00000000 0.05836491
779.00000000 0.05838334
780.00000000 0.05838775
781.00000000 0.05832127
782.00000000 0.05844757
783.00000000 0.05856384
784.00000000 0.05855875
785.00000000 0.05855154
786.00000000 0.05857437
787.00000000 0.05861726
788.00000000 0.05863091
789.00000000 0.05855537
790.00000000 0.05856224
791.00000000 0.05856394
792.00000000 0.05864854
793.00000000 0.05858928
794.00000000 0.05858904
795.00000000 0.05858241
796.00000000 0.05856708
797.00000000 0.05856078
798.00000000 0.05852055
799.00000000 0.05862566
800.00000000 0.05861574
801.00000000 0.05870501
802.00000000 0.05875928
803.00000000 0.05875350
804.00000000 0.05874261
805.00000000 0.05873261
806.00000000 0.05868368
807.00000000 0.05882404
808.00000000 0.05887310
809.00000000 0.05891750
810.00000000 0.05891379
811.00000000 0.05888121
812.00000000 0.05880937
813.00000000 0.05886571
814.00000000 0.05885847
815.00000000 0.05894183
816.00000000 0.05896287
817.00000000 0.05907375
818.00000000 0.05908557
819.00000000 0.05909278
820.00000000 0.05908674
821.00000000 0.05915156
822.00000000 0.05910493
823.00000000 0.05912801
824.00000000 0.05916547
825.00000000 0.05926083
826.00000000 0.05926614
827.00000000 0.05919612
828.00000000 0.05918165
829.00000000 0.05919356
830.00000000 0.05916861
831.00000000 0.05916830
832.00000000 0.05914761
833.00000000 0.05909874
834.00000000 0.05915301
835.00000000 0.05923881
836.00000000 0.05929475
837.00000000 0.05923951
838.00000000 0.05927482
839.00000000 0.05934520
840.00000000 0.05939376
841.00000000 0.05935207
842.00000000 0.05937902
843.00000000 0.05937514
844.00000000 0.05931120
845.00000000 0.05930565
846.00000000 0.05931925
847.00000000 0.05940648
848.00000000 0.05938409
849.00000000 0.05942789
850.00000000 0.05951457
851.00000000 0.05959744
852.00000000 0.05967642
853.00000000 0.05957701
854.00000000 0.05952750
855.00000000 0.05955504
856.00000000 0.05951607
857.00000000 0.05948157
858.00000000 0.05953366
859.00000000 0.05955386
860.00000000 0.05953743
861.00000000 0.05958864
862.00000000 0.05947810
863.00000000 0.05953855
864.00000000 0.05962046
865.00000000 0.05968700
866.00000000 0.05989162
867.00000000 0.05988373
868.00000000 0.05986684
869.00000000 0.05997896
870.00000000 0.05999488
871.00000000 0.06001905
872.00000000 0.06019455
873.00000000 0.06015530
874.00000000 0.06017683
875.00000000 0.06006736
876.00000000 0.05999534
877.00000000 0.05999338
878.00000000 0.05999189
879.00000000 0.05995965
880.00000000 0.05992866
881.00000000 0.05981912
882.00000000 0.05979439
883.00000000 0.05981422
884.00000000 0.05980524
885.00000000 0.05992443
886.00000000 0.05989195
887.00000000 0.05993146
888.00000000 0.05999695
889.00000000 0.06001420
890.00000000 0.06010020
891.00000000 0.06008908
892.00000000 0.06016110
893.00000000 0.06027850
894.00000000 0.06035682
895.00000000 0.06023936
896.00000000 0.06010729
897.00000000 0.06017433
898.00000000 0.06013598
899.00000000 0.06007560
900.00000000 0.06010379
901.00000000 0.05999818
902.00000000 0.05995876
903.00000000 0.05993126
904.00000000 0.05995838
905.00000000 0.06005633
906.00000000 0.05999483
907.00000000 0.05998941
908.00000000 0.06001584
909.00000000 0.06011619
910.00000000 0.06010419
911.00000000 0.06028377
912.00000000 0.06027592
913.00000000 0.06031116
914.00000000 0.06012416
915.00000000 0.06015006
916.00000000 0.06010863
917.00000000 0.06008573
918.00000000 0.06005159
919.00000000 0.05998971
920.00000000 0.06003274
921.00000000 0.06004928
922.00000000 0.06004980
923.00000000 0.06001364
924.00000000 0.05996130
925.00000000 0.05996387
926.00000000 0.06001005
927.00000000 0.06009003
928.00000000 0.06003146
929.00000000 0.06001399
930.00000000 0.06004275
931.00000000 0.06004220
932.00000000 0.06010635
933.00000000 0.06009128
934.00000000 0.06011503
935.00000000 0.06008567
936.00000000 0.06020738
937.00000000 0.06019181
938.00000000 0.06008455
939.00000000 0.06005560
940.00000000 0.06004881
941.00000000 0.06004994
942.00000000 0.06010833
943.00000000 0.06009055
944.00000000 0.06021669
945.00000000 0.06027035
946.00000000 0.06031104
947.00000000 0.06034961
948.00000000 0.06030562
949.00000000 0.06034677
950.00000000 0.06037011
951.00000000 0.06037920
952.00000000 0.06046993
953.00000000 0.06062687
954.00000000 0.06062477
955.00000000 0.06065789
956.00000000 0.06061915
957.00000000 0.06070224
958.00000000 0.06064977
959.00000000 0.06056924
960.00000000 0.06058464
961.00000000 0.06062597
962.00000000 0.06060759
963.00000000 0.06054558
964.00000000 0.06054390
965.00000000 0.06059388
966.00000000 0.06060459
967.00000000 0.06058176
968.00000000 0.06058614
969.00000000 0.06064110
970.00000000 0.06052916
971.00000000 0.06064280
972.00000000 0.06070021
973.00000000 0.06063996
974.00000000 0.06071033
975.00000000 0.06072286
976.00000000 0.06066707
977.00000000 0.06077459
978.00000000 0.06075054
979.00000000 0.06083963
980.00000000 0.06089072
981.00000000 0.06090431
982.00000000 0.06094762
983.00000000 0.06094847
984.00000000 0.06094702
985.00000000 0.06082981
986.00000000 0.06078597
987.00000000 0.06083710
988.00000000 0.06077234
989.00000000 0.06067579
990.00000000 0.06068554
991.00000000 0.06066612
992.00000000 0.06073012
993.00000000 0.06091740
994.00000000 0.06088552
995.00000000 0.06086579
996.00000000 0.06087546
997.00000000 0.06098095
998.00000000 0.06102524
999.00000000 0.06100588


==> Plots/VarIter_Innovation/mean_inl_old.dat <==
0.00000000 1.70545536
1.00000000 1.84161792
2.00000000 1.85810100
3.00000000 1.84937912
4.00000000 1.72153871
5.00000000 2.59967049
6.00000000 3.37160005
7.00000000 3.88091190
8.00000000 4.15446939
9.00000000 4.41667341
10.00000000 4.82476178
11.00000000 5.22324188
12.00000000 5.71955641
13.00000000 5.73679195
14.00000000 6.52917296
15.00000000 10.04542047
16.00000000 7.67460963
17.00000000 7.51818708
18.00000000 5.47504867
19.00000000 4.83789055
20.00000000 4.70042208
21.00000000 4.53272897
22.00000000 4.51699107
23.00000000 4.55661589
24.00000000 4.58157343
25.00000000 4.72162089
26.00000000 4.63854150
27.00000000 4.88555772
28.00000000 4.93435482
29.00000000 5.00819982
30.00000000 4.29381151
31.00000000 4.24902995
32.00000000 3.95992539
33.00000000 3.44848462
34.00000000 3.29565584
35.00000000 3.18202330
36.00000000 2.60636360
37.00000000 2.47174354
38.00000000 2.12119097
39.00000000 2.14613153
40.00000000 1.99297686
41.00000000 1.99586138
42.00000000 1.90870289
43.00000000 1.88249385
44.00000000 1.83054924
45.00000000 1.75098113
46.00000000 1.68682412
47.00000000 1.61443895
48.00000000 1.60833389
49.00000000 1.58390559
50.00000000 1.60588843
51.00000000 1.57391976
52.00000000 1.59214890
53.00000000 1.58815025
54.00000000 1.50009277
55.00000000 1.48682576
56.00000000 1.47951011
57.00000000 1.47311628
58.00000000 1.43301176
59.00000000 1.41073899
60.00000000 1.40176705
61.00000000 1.38435756
62.00000000 1.34618788
63.00000000 1.29436259
64.00000000 1.23896582
65.00000000 1.22012700
66.00000000 1.21861706
67.00000000 1.21094306
68.00000000 1.21324256
69.00000000 1.22963872
70.00000000 1.22597979
71.00000000 1.20546812
72.00000000 1.14032250
73.00000000 1.12186981
74.00000000 1.12096778
75.00000000 1.10339096
76.00000000 1.10038228
77.00000000 1.09481457
78.00000000 1.08559831
79.00000000 1.07923304
80.00000000 1.06920449
81.00000000 1.05939730
82.00000000 1.05649274
83.00000000 1.03860975
84.00000000 1.02549306
85.00000000 1.02604844
86.00000000 1.02198816
87.00000000 1.02156838
88.00000000 1.02556035
89.00000000 0.99113884
90.00000000 0.97248659
91.00000000 0.97297457
92.00000000 0.94634937
93.00000000 0.93672695
94.00000000 0.92474859
95.00000000 0.92248851
96.00000000 0.92318357
97.00000000 0.90161102
98.00000000 0.89382016
99.00000000 0.88124954
100.00000000 0.87082495
101.00000000 0.86258170
102.00000000 0.86100818
103.00000000 0.85305887
104.00000000 0.85326257
105.00000000 0.84476746
106.00000000 0.82791440
107.00000000 0.82447294
108.00000000 0.83307861
109.00000000 0.81793374
110.00000000 0.80987683
111.00000000 0.79971804
112.00000000 0.79147189
113.00000000 0.79256408
114.00000000 0.77089830
115.00000000 0.76422696
116.00000000 0.75541224
117.00000000 0.75086654
118.00000000 0.74696743
119.00000000 0.74498692
120.00000000 0.74552577
121.00000000 0.74214628
122.00000000 0.73279389
123.00000000 0.73305437
124.00000000 0.72549541
125.00000000 0.71872609
126.00000000 0.71450956
127.00000000 0.70651540
128.00000000 0.70302084
129.00000000 0.69781750
130.00000000 0.69941547
131.00000000 0.69323961
132.00000000 0.68683306
133.00000000 0.68330308
134.00000000 0.67564521
135.00000000 0.67058070
136.00000000 0.66351990
137.00000000 0.66515538
138.00000000 0.65784517
139.00000000 0.65668524
140.00000000 0.65131266
141.00000000 0.64683851
142.00000000 0.62860623
143.00000000 0.62573929
144.00000000 0.62510895
145.00000000 0.62703545
146.00000000 0.62340807
147.00000000 0.62187857
148.00000000 0.61812785
149.00000000 0.61633579
150.00000000 0.61309943
151.00000000 0.60796570
152.00000000 0.59493081
153.00000000 0.59575236
154.00000000 0.59155265
155.00000000 0.59469133
156.00000000 0.58524874
157.00000000 0.58444765
158.00000000 0.58665818
159.00000000 0.58388702
160.00000000 0.58803305
161.00000000 0.58429835
162.00000000 0.57953639
163.00000000 0.57665139
164.00000000 0.56827324
165.00000000 0.56713865
166.00000000 0.55971157
167.00000000 0.56202433
168.00000000 0.55746101
169.00000000 0.55876509
170.00000000 0.55491964
171.00000000 0.54504537
172.00000000 0.54476973
173.00000000 0.54525168
174.00000000 0.53898919
175.00000000 0.53690266
176.00000000 0.53671240
177.00000000 0.53698404
178.00000000 0.53113862
179.00000000 0.52874041
180.00000000 0.52764561
181.00000000 0.52514756
182.00000000 0.51492255
183.00000000 0.51846410
184.00000000 0.51589739
185.00000000 0.51809772
186.00000000 0.51240762
187.00000000 0.51415386
188.00000000 0.51406687
189.00000000 0.51279175
190.00000000 0.50900505
191.00000000 0.51122431
192.00000000 0.50583502
193.00000000 0.50502036
194.00000000 0.50180848
195.00000000 0.50411283
196.00000000 0.50527664
197.00000000 0.49937423
198.00000000 0.49513125
199.00000000 0.48953264
200.00000000 0.48743001
201.00000000 0.48726654
202.00000000 0.48479241
203.00000000 0.48216975
204.00000000 0.48205178
205.00000000 0.47701349
206.00000000 0.47830859
207.00000000 0.47725828
208.00000000 0.47572446
209.00000000 0.47673586
210.00000000 0.46847810
211.00000000 0.46932949
212.00000000 0.46776777
213.00000000 0.46558910
214.00000000 0.46169876
215.00000000 0.46248327
216.00000000 0.46360582
217.00000000 0.46232203
218.00000000 0.45692583
219.00000000 0.46099718
220.00000000 0.45827599
221.00000000 0.45464309
222.00000000 0.45293471
223.00000000 0.44620942
224.00000000 0.44352548
225.00000000 0.44049666
226.00000000 0.43568188
227.00000000 0.43535006
228.00000000 0.43481818
229.00000000 0.43397969
230.00000000 0.43308443
231.00000000 0.43488709
232.00000000 0.43673305
233.00000000 0.43325411
234.00000000 0.43111137
235.00000000 0.43054283
236.00000000 0.42600006
237.00000000 0.41898952
238.00000000 0.41783705
239.00000000 0.41546028
240.00000000 0.41627461
241.00000000 0.41581185
242.00000000 0.41499683
243.00000000 0.41378120
244.00000000 0.41240946
245.00000000 0.41174222
246.00000000 0.41241714
247.00000000 0.41029364
248.00000000 0.40849649
249.00000000 0.41016651
250.00000000 0.40869911
251.00000000 0.41113470
252.00000000 0.41060505
253.00000000 0.40863680
254.00000000 0.40667026
255.00000000 0.40674806
256.00000000 0.40265575
257.00000000 0.40190781
258.00000000 0.40217535
259.00000000 0.39812533
260.00000000 0.39839456
261.00000000 0.39982022
262.00000000 0.39933882
263.00000000 0.40157877
264.00000000 0.39804583
265.00000000 0.39447161
266.00000000 0.39079992
267.00000000 0.39122120
268.00000000 0.39120945
269.00000000 0.39127078
270.00000000 0.39091285
271.00000000 0.39070613
272.00000000 0.38885436
273.00000000 0.39100245
274.00000000 0.39109322
275.00000000 0.38918368
276.00000000 0.38622886
277.00000000 0.38875022
278.00000000 0.38512018
279.00000000 0.38241835
280.00000000 0.38117958
281.00000000 0.37537971
282.00000000 0.37424631
283.00000000 0.37351206
284.00000000 0.37094454
285.00000000 0.37255721
286.00000000 0.37362193
287.00000000 0.36992783
288.00000000 0.36935366
289.00000000 0.36897965
290.00000000 0.37012090
291.00000000 0.36850313
292.00000000 0.36818721
293.00000000 0.36614957
294.00000000 0.36927262
295.00000000 0.36880029
296.00000000 0.36792721
297.00000000 0.36717106
298.00000000 0.36558486
299.00000000 0.36447067
300.00000000 0.36412419
301.00000000 0.36231747
302.00000000 0.36113235
303.00000000 0.35901415
304.00000000 0.35616844
305.00000000 0.35857265
306.00000000 0.35851165
307.00000000 0.35751279
308.00000000 0.35671346
309.00000000 0.35568057
310.00000000 0.35561139
311.00000000 0.35219653
312.00000000 0.35000645
313.00000000 0.34717424
314.00000000 0.34625006
315.00000000 0.34483630
316.00000000 0.34381196
317.00000000 0.34485976
318.00000000 0.34398699
319.00000000 0.34179704
320.00000000 0.34032117
321.00000000 0.33931177
322.00000000 0.34273899
323.00000000 0.34182863
324.00000000 0.34202883
325.00000000 0.34119859
326.00000000 0.33904069
327.00000000 0.33964026
328.00000000 0.34024536
329.00000000 0.34045157
330.00000000 0.34014751
331.00000000 0.33841160
332.00000000 0.33723987
333.00000000 0.33360684
334.00000000 0.33241617
335.00000000 0.33160289
336.00000000 0.32937449
337.00000000 0.32710829
338.00000000 0.32751470
339.00000000 0.32534840
340.00000000 0.32494326
341.00000000 0.32394938
342.00000000 0.32211709
343.00000000 0.32099704
344.00000000 0.32014159
345.00000000 0.31849294
346.00000000 0.31901020
347.00000000 0.31786417
348.00000000 0.31586388
349.00000000 0.31875636
350.00000000 0.31740412
351.00000000 0.31539542
352.00000000 0.31578982
353.00000000 0.31313794
354.00000000 0.31041411
355.00000000 0.31194461
356.00000000 0.31233743
357.00000000 0.31228504
358.00000000 0.31196991
359.00000000 0.31145265
360.00000000 0.31142789
361.00000000 0.31059927
362.00000000 0.31042467
363.00000000 0.31080364
364.00000000 0.31116396
365.00000000 0.31026328
366.00000000 0.31018691
367.00000000 0.30796761
368.00000000 0.30809995
369.00000000 0.30705682
370.00000000 0.30484175
371.00000000 0.30411534
372.00000000 0.30350529
373.00000000 0.30467319
374.00000000 0.30491732
375.00000000 0.30617345
376.00000000 0.30991945
377.00000000 0.30804573
378.00000000 0.30650071
379.00000000 0.30615926
380.00000000 0.30503079
381.00000000 0.30355099
382.00000000 0.30177469
383.00000000 0.29914932
384.00000000 0.29865578
385.00000000 0.29809738
386.00000000 0.29930370
387.00000000 0.29891700
388.00000000 0.29793671
389.00000000 0.29826655
390.00000000 0.29773132
391.00000000 0.29891139
392.00000000 0.29536436
393.00000000 0.29686049
394.00000000 0.29732833
395.00000000 0.29377388
396.00000000 0.29415703
397.00000000 0.29198934
398.00000000 0.29232554
399.00000000 0.29186339
400.00000000 0.29215649
401.00000000 0.29175856
402.00000000 0.29097085
403.00000000 0.29007642
404.00000000 0.29025241
405.00000000 0.28696592
406.00000000 0.28687912
407.00000000 0.28656119
408.00000000 0.28683223
409.00000000 0.28721877
410.00000000 0.28701718
411.00000000 0.28613607
412.00000000 0.28546975
413.00000000 0.28618068
414.00000000 0.28476182
415.00000000 0.28396478
416.00000000 0.28391606
417.00000000 0.28311302
418.00000000 0.28282291
419.00000000 0.28226452
420.00000000 0.28158639
421.00000000 0.28060418
422.00000000 0.28037972
423.00000000 0.28111874
424.00000000 0.27964165
425.00000000 0.27879171
426.00000000 0.27811915
427.00000000 0.27821699
428.00000000 0.27966287
429.00000000 0.27957666
430.00000000 0.27922110
431.00000000 0.27900235
432.00000000 0.27933938
433.00000000 0.27927198
434.00000000 0.27793376
435.00000000 0.27573686
436.00000000 0.27563152
437.00000000 0.27772404
438.00000000 0.27734321
439.00000000 0.27783072
440.00000000 0.27724216
441.00000000 0.27817792
442.00000000 0.27823632
443.00000000 0.27572601
444.00000000 0.27470929
445.00000000 0.27318085
446.00000000 0.27082208
447.00000000 0.26991257
448.00000000 0.27048414
449.00000000 0.26963378
450.00000000 0.26823460
451.00000000 0.26743119
452.00000000 0.26684722
453.00000000 0.26639994
454.00000000 0.26665345
455.00000000 0.26607691
456.00000000 0.26605272
457.00000000 0.26333576
458.00000000 0.26299684
459.00000000 0.26164610
460.00000000 0.26028631
461.00000000 0.26027283
462.00000000 0.26005036
463.00000000 0.26163294
464.00000000 0.26223912
465.00000000 0.26140644
466.00000000 0.26011031
467.00000000 0.25991134
468.00000000 0.25818145
469.00000000 0.25844011
470.00000000 0.25813949
471.00000000 0.25589291
472.00000000 0.25581999
473.00000000 0.25518959
474.00000000 0.25433471
475.00000000 0.25481276
476.00000000 0.25474033
477.00000000 0.25459713
478.00000000 0.25429952
479.00000000 0.25329650
480.00000000 0.25096896
481.00000000 0.25169727
482.00000000 0.25132498
483.00000000 0.25211506
484.00000000 0.25204527
485.00000000 0.25126121
486.00000000 0.24894908
487.00000000 0.24875413
488.00000000 0.24859327
489.00000000 0.24847328
490.00000000 0.24854290
491.00000000 0.24830374
492.00000000 0.24855531
493.00000000 0.24873000
494.00000000 0.24874318
495.00000000 0.24960298
496.00000000 0.24921560
497.00000000 0.24792809
498.00000000 0.24544955
499.00000000 0.24560655
500.00000000 0.24502329
501.00000000 0.24530790
502.00000000 0.24509215
503.00000000 0.24619677
504.00000000 0.24575893
505.00000000 0.24671090
506.00000000 0.24613267
507.00000000 0.24344022
508.00000000 0.24314207
509.00000000 0.24193907
510.00000000 0.24156440
511.00000000 0.24124006
512.00000000 0.24132804
513.00000000 0.24157551
514.00000000 0.24135254
515.00000000 0.24059690
516.00000000 0.24014482
517.00000000 0.24027031
518.00000000 0.23928107
519.00000000 0.23873455
520.00000000 0.23842958
521.00000000 0.23650599
522.00000000 0.23693603
523.00000000 0.23785506
524.00000000 0.23685151
525.00000000 0.23722599
526.00000000 0.23673645
527.00000000 0.23615132
528.00000000 0.23578079
529.00000000 0.23589414
530.00000000 0.23487692
531.00000000 0.23422317
532.00000000 0.23383451
533.00000000 0.23410760
534.00000000 0.23169326
535.00000000 0.23155577
536.00000000 0.23168144
537.00000000 0.23121397
538.00000000 0.23038639
539.00000000 0.22985427
540.00000000 0.22973425
541.00000000 0.22938831
542.00000000 0.22905496
543.00000000 0.22863745
544.00000000 0.22835014
545.00000000 0.22765459
546.00000000 0.22793385
547.00000000 0.22664485
548.00000000 0.22638219
549.00000000 0.22698146
550.00000000 0.22781617
551.00000000 0.22752556
552.00000000 0.22682907
553.00000000 0.22654354
554.00000000 0.22695759
555.00000000 0.22674995
556.00000000 0.22568246
557.00000000 0.22591929
558.00000000 0.22399269
559.00000000 0.22335021
560.00000000 0.22315172
561.00000000 0.22333022
562.00000000 0.22188221
563.00000000 0.22181098
564.00000000 0.22193304
565.00000000 0.22179971
566.00000000 0.22024097
567.00000000 0.21975612
568.00000000 0.21965236
569.00000000 0.21902185
570.00000000 0.21882693
571.00000000 0.21881688
572.00000000 0.21899528
573.00000000 0.21820078
574.00000000 0.21777363
575.00000000 0.21800577
576.00000000 0.21799427
577.00000000 0.21798288
578.00000000 0.21672761
579.00000000 0.21609822
580.00000000 0.21581968
581.00000000 0.21554320
582.00000000 0.21527099
583.00000000 0.21488459
584.00000000 0.21449259
585.00000000 0.21423531
586.00000000 0.21332572
587.00000000 0.21309282
588.00000000 0.21318067
589.00000000 0.21330090
590.00000000 0.21517452
591.00000000 0.21518368
592.00000000 0.21421301
593.00000000 0.21349004
594.00000000 0.21330691
595.00000000 0.21279615
596.00000000 0.21275498
597.00000000 0.21237586
598.00000000 0.21145214
599.00000000 0.21129128
600.00000000 0.21126934
601.00000000 0.21086241
602.00000000 0.21132330
603.00000000 0.20972013
604.00000000 0.20970273
605.00000000 0.21021834
606.00000000 0.21014333
607.00000000 0.21001448
608.00000000 0.20979654
609.00000000 0.20970886
610.00000000 0.20897309
611.00000000 0.20825889
612.00000000 0.20698371
613.00000000 0.20691630
614.00000000 0.20656513
615.00000000 0.20590198
616.00000000 0.20521448
617.00000000 0.20518499
618.00000000 0.20570091
619.00000000 0.20544249
620.00000000 0.20506699
621.00000000 0.20550069
622.00000000 0.20575660
623.00000000 0.20577075
624.00000000 0.20527011
625.00000000 0.20553689
626.00000000 0.20568771
627.00000000 0.20557250
628.00000000 0.20528852
629.00000000 0.20522524
630.00000000 0.20479666
631.00000000 0.20478116
632.00000000 0.20335185
633.00000000 0.20287692
634.00000000 0.20325426
635.00000000 0.20298403
636.00000000 0.20289897
637.00000000 0.20234709
638.00000000 0.20186544
639.00000000 0.20203902
640.00000000 0.20223311
641.00000000 0.20172743
642.00000000 0.20189516
643.00000000 0.20119482
644.00000000 0.20080065
645.00000000 0.20115396
646.00000000 0.20007102
647.00000000 0.19942418
648.00000000 0.19856970
649.00000000 0.19854422
650.00000000 0.19797448
651.00000000 0.19698817
652.00000000 0.19720407
653.00000000 0.19744501
654.00000000 0.19738381
655.00000000 0.19677749
656.00000000 0.19714870
657.00000000 0.19713275
658.00000000 0.19702022
659.00000000 0.19738603
660.00000000 0.19686308
661.00000000 0.19688599
662.00000000 0.19697303
663.00000000 0.19692200
664.00000000 0.19661381
665.00000000 0.19695100
666.00000000 0.19667709
667.00000000 0.19679781
668.00000000 0.19654579
669.00000000 0.19572412
670.00000000 0.19457485
671.00000000 0.19383138
672.00000000 0.19293109
673.00000000 0.19308089
674.00000000 0.19267035
675.00000000 0.19242775
676.00000000 0.19383076
677.00000000 0.19406288
678.00000000 0.19411708
679.00000000 0.19434767
680.00000000 0.19461170
681.00000000 0.19445775
682.00000000 0.19460535
683.00000000 0.19465442
684.00000000 0.19533714
685.00000000 0.19524074
686.00000000 0.19483923
687.00000000 0.19470268
688.00000000 0.19447340
689.00000000 0.19425634
690.00000000 0.19388188
691.00000000 0.19329270
692.00000000 0.19242449
693.00000000 0.19209725
694.00000000 0.19237022
695.00000000 0.19227042
696.00000000 0.19187347
697.00000000 0.19091588
698.00000000 0.19066966
699.00000000 0.19042054
700.00000000 0.19086888
701.00000000 0.19084954
702.00000000 0.19029083
703.00000000 0.19045373
704.00000000 0.19063564
705.00000000 0.19140059
706.00000000 0.19136241
707.00000000 0.19131098
708.00000000 0.19127154
709.00000000 0.19133448
710.00000000 0.19087133
711.00000000 0.19074508
712.00000000 0.19089755
713.00000000 0.19113221
714.00000000 0.19145951
715.00000000 0.19027362
716.00000000 0.19001879
717.00000000 0.18999191
718.00000000 0.18942914
719.00000000 0.18934190
720.00000000 0.18902449
721.00000000 0.18872994
722.00000000 0.18841441
723.00000000 0.19006648
724.00000000 0.19009093
725.00000000 0.19000401
726.00000000 0.19011797
727.00000000 0.18954692
728.00000000 0.18964079
729.00000000 0.18870916
730.00000000 0.18892358
731.00000000 0.18882349
732.00000000 0.18831572
733.00000000 0.18881693
734.00000000 0.18858235
735.00000000 0.18903923
736.00000000 0.18901839
737.00000000 0.18761115
738.00000000 0.18744760
739.00000000 0.18656634
740.00000000 0.18723063
741.00000000 0.18663591
742.00000000 0.18664631
743.00000000 0.18651035
744.00000000 0.18586580
745.00000000 0.18591439
746.00000000 0.18585095
747.00000000 0.18600049
748.00000000 0.18608343
749.00000000 0.18597801
750.00000000 0.18585381
751.00000000 0.18547753
752.00000000 0.18521630
753.00000000 0.18510790
754.00000000 0.18566725
755.00000000 0.18602010
756.00000000 0.18601098
757.00000000 0.18552070
758.00000000 0.18527622
759.00000000 0.18443125
760.00000000 0.18412496
761.00000000 0.18416657
762.00000000 0.18386678
763.00000000 0.18292590
764.00000000 0.18317961
765.00000000 0.18315314
766.00000000 0.18296900
767.00000000 0.18239096
768.00000000 0.18309122
769.00000000 0.18256937
770.00000000 0.18265136
771.00000000 0.18293503
772.00000000 0.18319800
773.00000000 0.18324561
774.00000000 0.18316206
775.00000000 0.18291869
776.00000000 0.18234332
777.00000000 0.18207318
778.00000000 0.18209185
779.00000000 0.18195513
780.00000000 0.18182174
781.00000000 0.18182304
782.00000000 0.18125903
783.00000000 0.18064692
784.00000000 0.17976973
785.00000000 0.17981814
786.00000000 0.17967686
787.00000000 0.17923685
788.00000000 0.17872094
789.00000000 0.17813630
790.00000000 0.17814565
791.00000000 0.17804249
792.00000000 0.17772869
793.00000000 0.17755374
794.00000000 0.17770436
795.00000000 0.17714752
796.00000000 0.17730495
797.00000000 0.17792344
798.00000000 0.17764218
799.00000000 0.17753153
800.00000000 0.17764824
801.00000000 0.17751123
802.00000000 0.17741313
803.00000000 0.17721654
804.00000000 0.17852236
805.00000000 0.17839509
806.00000000 0.17866930
807.00000000 0.17771471
808.00000000 0.17768046
809.00000000 0.17746694
810.00000000 0.17682913
811.00000000 0.17698506
812.00000000 0.17610189
813.00000000 0.17611555
814.00000000 0.17598179
815.00000000 0.17540228
816.00000000 0.17514554
817.00000000 0.17525783
818.00000000 0.17544275
819.00000000 0.17550838
820.00000000 0.17542557
821.00000000 0.17529858
822.00000000 0.17524395
823.00000000 0.17506895
824.00000000 0.17556057
825.00000000 0.17617230
826.00000000 0.17602204
827.00000000 0.17580008
828.00000000 0.17567582
829.00000000 0.17634378
830.00000000 0.17606167
831.00000000 0.17607237
832.00000000 0.17633853
833.00000000 0.17627299
834.00000000 0.17639146
835.00000000 0.17624615
836.00000000 0.17644040
837.00000000 0.17624305
838.00000000 0.17559955
839.00000000 0.17540485
840.00000000 0.17502658
841.00000000 0.17544504
842.00000000 0.17521322
843.00000000 0.17508182
844.00000000 0.17502840
845.00000000 0.17486932
846.00000000 0.17503052
847.00000000 0.17473798
848.00000000 0.17453101
849.00000000 0.17399810
850.00000000 0.17330569
851.00000000 0.17287422
852.00000000 0.17256134
853.00000000 0.17342625
854.00000000 0.17335045
855.00000000 0.17283370
856.00000000 0.17269411
857.00000000 0.17263171
858.00000000 0.17235389
859.00000000 0.17212458
860.00000000 0.17182114
861.00000000 0.17147617
862.00000000 0.17099984
863.00000000 0.17107385
864.00000000 0.17105338
865.00000000 0.17100307
866.00000000 0.17086441
867.00000000 0.17079881
868.00000000 0.17071531
869.00000000 0.17031558
870.00000000 0.17046130
871.00000000 0.16965818
872.00000000 0.16958592
873.00000000 0.16965506
874.00000000 0.16955162
875.00000000 0.16946664
876.00000000 0.16968670
877.00000000 0.16955953
878.00000000 0.16883215
879.00000000 0.16891837
880.00000000 0.16888348
881.00000000 0.16844750
882.00000000 0.16805263
883.00000000 0.16799135
884.00000000 0.16789960
885.00000000 0.16739285
886.00000000 0.16745618
887.00000000 0.16761284
888.00000000 0.16700812
889.00000000 0.16651006
890.00000000 0.16651412
891.00000000 0.16656135
892.00000000 0.16607677
893.00000000 0.16600650
894.00000000 0.16586373
895.00000000 0.16552008
896.00000000 0.16576979
897.00000000 0.16555955
898.00000000 0.16555477
899.00000000 0.16569617
900.00000000 0.16537532
901.00000000 0.16528615
902.00000000 0.16537226
903.00000000 0.16519442
904.00000000 0.16503693
905.00000000 0.16474891
906.00000000 0.16452898
907.00000000 0.16455512
908.00000000 0.16485084
909.00000000 0.16513598
910.00000000 0.16514370
911.00000000 0.16503698
912.00000000 0.16479836
913.00000000 0.16489482
914.00000000 0.16499243
915.00000000 0.16472894
916.00000000 0.16442608
917.00000000 0.16507934
918.00000000 0.16504885
919.00000000 0.16501774
920.00000000 0.16522148
921.00000000 0.16479806
922.00000000 0.16484547
923.00000000 0.16432306
924.00000000 0.16441173
925.00000000 0.16436008
926.00000000 0.16422737
927.00000000 0.16388234
928.00000000 0.16342111
929.00000000 0.16385366
930.00000000 0.16415619
931.00000000 0.16378691
932.00000000 0.16350894
933.00000000 0.16352529
934.00000000 0.16343232
935.00000000 0.16341865
936.00000000 0.16440001
937.00000000 0.16409253
938.00000000 0.16419137
939.00000000 0.16372351
940.00000000 0.16359598
941.00000000 0.16368635
942.00000000 0.16284524
943.00000000 0.16319091
944.00000000 0.16315031
945.00000000 0.16273305
946.00000000 0.16235864
947.00000000 0.16196632
948.00000000 0.16185490
949.00000000 0.16168575
950.00000000 0.16175432
951.00000000 0.16210160
952.00000000 0.16270033
953.00000000 0.16272962
954.00000000 0.16270352
955.00000000 0.16267755
956.00000000 0.16200915
957.00000000 0.16199342
958.00000000 0.16191236
959.00000000 0.16185769
960.00000000 0.16161193
961.00000000 0.16169282
962.00000000 0.16183684
963.00000000 0.16192372
964.00000000 0.16206895
965.00000000 0.16139936
966.00000000 0.16078192
967.00000000 0.16055328
968.00000000 0.16079940
969.00000000 0.16022219
970.00000000 0.16012009
971.00000000 0.15983446
972.00000000 0.15999231
973.00000000 0.15996979
974.00000000 0.15981900
975.00000000 0.15919095
976.00000000 0.15932133
977.00000000 0.15943367
978.00000000 0.15927884
979.00000000 0.15932819
980.00000000 0.15921563
981.00000000 0.15921874
982.00000000 0.15909473
983.00000000 0.15828642
984.00000000 0.15814175
985.00000000 0.15805819
986.00000000 0.15788750
987.00000000 0.15791104
988.00000000 0.15769291
989.00000000 0.15766846
990.00000000 0.15837523
991.00000000 0.15805109
992.00000000 0.15784716
993.00000000 0.15758051
994.00000000 0.15724437
995.00000000 0.15706802
996.00000000 0.15687544
997.00000000 0.15606209
998.00000000 0.15576905
999.00000000 0.15592413


==> Plots/VarIter_Innovation/p10_dnl_new.dat <==
0.00000000 0.63959451
1.00000000 0.61649882
2.00000000 0.60913309
3.00000000 0.60907353
4.00000000 0.35867773
5.00000000 0.03267184
6.00000000 0.10743805
7.00000000 0.24231485
8.00000000 0.40318550
9.00000000 0.46987202
10.00000000 0.46164776
11.00000000 0.68930175
12.00000000 1.24679017
13.00000000 1.34392897
14.00000000 1.60523997
15.00000000 4.10690610
16.00000000 4.17635399
17.00000000 1.02643240
18.00000000 0.54829795
19.00000000 0.54544907
20.00000000 0.52253693
21.00000000 1.04673904
22.00000000 0.25329170
23.00000000 0.28011368
24.00000000 0.25090796
25.00000000 0.27852466
26.00000000 0.45788910
27.00000000 0.45313303
28.00000000 0.44288300
29.00000000 0.33526835
30.00000000 0.33102641
31.00000000 0.31536320
32.00000000 0.24247374
33.00000000 0.29153060
34.00000000 0.27743610
35.00000000 0.23645364
36.00000000 0.11813191
37.00000000 0.14760227
38.00000000 0.12059209
39.00000000 0.19937359
40.00000000 0.11295805
41.00000000 0.14924566
42.00000000 0.14155820
43.00000000 0.13995343
44.00000000 0.13972287
45.00000000 0.14164891
46.00000000 0.12622936
47.00000000 0.11000948
48.00000000 0.11654935
49.00000000 0.11460528
50.00000000 0.10845011
51.00000000 0.08206505
52.00000000 0.08781455
53.00000000 0.07156385
54.00000000 0.06518190
55.00000000 0.06174013
56.00000000 0.03864210
57.00000000 0.03311975
58.00000000 0.04067773
59.00000000 0.03557135
60.00000000 0.04032443
61.00000000 0.04753922
62.00000000 0.02906829
63.00000000 0.02402858
64.00000000 0.03256944
65.00000000 0.02313680
66.00000000 0.02161235
67.00000000 0.02905355
68.00000000 0.02961016
69.00000000 0.02471276
70.00000000 0.02484506
71.00000000 0.02833644
72.00000000 0.01636078
73.00000000 0.02102266
74.00000000 0.03685616
75.00000000 0.03723600
76.00000000 0.01674136
77.00000000 0.01730901
78.00000000 0.01635863
79.00000000 0.02189183
80.00000000 0.01132103
81.00000000 0.02493002
82.00000000 0.02540032
83.00000000 0.02945815
84.00000000 0.02291807
85.00000000 0.01497533
86.00000000 0.01717069
87.00000000 0.01795836
88.00000000 0.01783828
89.00000000 0.01743268
90.00000000 0.00963484
91.00000000 0.01654340
92.00000000 0.01044186
93.00000000 0.01100352
94.00000000 0.01249619
95.00000000 0.01202474
96.00000000 0.01253168
97.00000000 0.01423238
98.00000000 0.01242947
99.00000000 0.01603737
100.00000000 0.01525631
101.00000000 0.01235189
102.00000000 0.01230546
103.00000000 0.01405142
104.00000000 0.00814795
105.00000000 0.00811690
106.00000000 0.01018346
107.00000000 0.01209453
108.00000000 0.00833172
109.00000000 0.00729968
110.00000000 0.01100130
111.00000000 0.00954865
112.00000000 0.00842613
113.00000000 0.00964589
114.00000000 0.01210263
115.00000000 0.00651192
116.00000000 0.00742933
117.00000000 0.00674140
118.00000000 0.01097488
119.00000000 0.00904750
120.00000000 0.01134138
121.00000000 0.00963981
122.00000000 0.00979349
123.00000000 0.00925286
124.00000000 0.00903036
125.00000000 0.01089623
126.00000000 0.00845948
127.00000000 0.00934474
128.00000000 0.00951095
129.00000000 0.00727199
130.00000000 0.00406765
131.00000000 0.00507053
132.00000000 0.00742656
133.00000000 0.00307545
134.00000000 0.00547464
135.00000000 0.00804059
136.00000000 0.00458749
137.00000000 0.00534270
138.00000000 0.00641916
139.00000000 0.00498101
140.00000000 0.00558254
141.00000000 0.00514804
142.00000000 0.00489808
143.00000000 0.00602532
144.00000000 0.00684826
145.00000000 0.00571296
146.00000000 0.00442991
147.00000000 0.00613171
148.00000000 0.00552171
149.00000000 0.00620127
150.00000000 0.00645458
151.00000000 0.00691448
152.00000000 0.00746256
153.00000000 0.00745729
154.00000000 0.00619028
155.00000000 0.00732620
156.00000000 0.00673109
157.00000000 0.00522644
158.00000000 0.00475301
159.00000000 0.00583957
160.00000000 0.00376892
161.00000000 0.00435921
162.00000000 0.00342094
163.00000000 0.00328676
164.00000000 0.00284257
165.00000000 0.00484976
166.00000000 0.00418240
167.00000000 0.00523788
168.00000000 0.00558051
169.00000000 0.00475109
170.00000000 0.00450095
171.00000000 0.00417199
172.00000000 0.00451052
173.00000000 0.00422943
174.00000000 0.00342302
175.00000000 0.00300907
176.00000000 0.00503122
177.00000000 0.00560006
178.00000000 0.00550702
179.00000000 0.00510747
180.00000000 0.00642879
181.00000000 0.00389028
182.00000000 0.00587849
183.00000000 0.00660784
184.00000000 0.00605436
185.00000000 0.00599078
186.00000000 0.00520412
187.00000000 0.00594020
188.00000000 0.00499481
189.00000000 0.00436578
190.00000000 0.00470592
191.00000000 0.00297282
192.00000000 0.00424787
193.00000000 0.00515786
194.00000000 0.00392398
195.00000000 0.00425996
196.00000000 0.00229353
197.00000000 0.00329216
198.00000000 0.00319704
199.00000000 0.00258094
200.00000000 0.00314249
201.00000000 0.00467005
202.00000000 0.00406910
203.00000000 0.00481916
204.00000000 0.00477454
205.00000000 0.00463651
206.00000000 0.00472196
207.00000000 0.00498215
208.00000000 0.00622242
209.00000000 0.00455955
210.00000000 0.00618781
211.00000000 0.00627432
212.00000000 0.00568186
213.00000000 0.00530065
214.00000000 0.00531696
215.00000000 0.00489058
216.00000000 0.00593978
217.00000000 0.00591714
218.00000000 0.00562676
219.00000000 0.00590823
220.00000000 0.00376914
221.00000000 0.00427366
222.00000000 0.00404930
223.00000000 0.00372505
224.00000000 0.00322519
225.00000000 0.00317816
226.00000000 0.00301226
227.00000000 0.00319707
228.00000000 0.00374905
229.00000000 0.00430726
230.00000000 0.00552194
231.00000000 0.00487262
232.00000000 0.00429465
233.00000000 0.00338698
234.00000000 0.00385410
235.00000000 0.00351662
236.00000000 0.00449253
237.00000000 0.00457380
238.00000000 0.00456655
239.00000000 0.00476713
240.00000000 0.00326675
241.00000000 0.00243293
242.00000000 0.00283262
243.00000000 0.00221120
244.00000000 0.00229045
245.00000000 0.00242052
246.00000000 0.00232759
247.00000000 0.00188113
248.00000000 0.00268889
249.00000000 0.00323856
250.00000000 0.00285709
251.00000000 0.00276592
252.00000000 0.00300864
253.00000000 0.00360818
254.00000000 0.00426870
255.00000000 0.00398506
256.00000000 0.00403534
257.00000000 0.00380752
258.00000000 0.00350647
259.00000000 0.00385185
260.00000000 0.00379407
261.00000000 0.00418329
262.00000000 0.00344910
263.00000000 0.00375245
264.00000000 0.00535178
265.00000000 0.00502418
266.00000000 0.00500303
267.00000000 0.00471497
268.00000000 0.00407571
269.00000000 0.00391601
270.00000000 0.00433867
271.00000000 0.00360434
272.00000000 0.00373107
273.00000000 0.00394469
274.00000000 0.00432464
275.00000000 0.00412321
276.00000000 0.00333662
277.00000000 0.00359138
278.00000000 0.00334192
279.00000000 0.00322861
280.00000000 0.00393325
281.00000000 0.00357899
282.00000000 0.00359208
283.00000000 0.00391313
284.00000000 0.00359858
285.00000000 0.00281422
286.00000000 0.00244975
287.00000000 0.00354605
288.00000000 0.00396011
289.00000000 0.00323318
290.00000000 0.00301917
291.00000000 0.00308575
292.00000000 0.00245622
293.00000000 0.00304330
294.00000000 0.00383589
295.00000000 0.00360326
296.00000000 0.00317433
297.00000000 0.00350232
298.00000000 0.00295953
299.00000000 0.00327622
300.00000000 0.00292135
301.00000000 0.00257430
302.00000000 0.00264836
303.00000000 0.00272631
304.00000000 0.00272032
305.00000000 0.00237286
306.00000000 0.00249515
307.00000000 0.00241171
308.00000000 0.00204327
309.00000000 0.00215626
310.00000000 0.00221310
311.00000000 0.00254107
312.00000000 0.00321849
313.00000000 0.00303188
314.00000000 0.00357974
315.00000000 0.00298735
316.00000000 0.00240645
317.00000000 0.00204360
318.00000000 0.00192900
319.00000000 0.00214841
320.00000000 0.00236022
321.00000000 0.00230172
322.00000000 0.00228275
323.00000000 0.00272359
324.00000000 0.00229932
325.00000000 0.00227742
326.00000000 0.00231395
327.00000000 0.00279603
328.00000000 0.00235271
329.00000000 0.00238064
330.00000000 0.00244012
331.00000000 0.00213362
332.00000000 0.00226489
333.00000000 0.00205023
334.00000000 0.00178423
335.00000000 0.00172667
336.00000000 0.00211803
337.00000000 0.00246099
338.00000000 0.00210690
339.00000000 0.00220701
340.00000000 0.00203850
341.00000000 0.00183030
342.00000000 0.00250295
343.00000000 0.00218393
344.00000000 0.00203588
345.00000000 0.00203013
346.00000000 0.00207363
347.00000000 0.00214691
348.00000000 0.00236141
349.00000000 0.00185549
350.00000000 0.00150060
351.00000000 0.00180908
352.00000000 0.00144114
353.00000000 0.00152046
354.00000000 0.00189024
355.00000000 0.00200964
356.00000000 0.00209454
357.00000000 0.00207060
358.00000000 0.00182084
359.00000000 0.00225939
360.00000000 0.00125333
361.00000000 0.00147382
362.00000000 0.00110242
363.00000000 0.00137956
364.00000000 0.00119883
365.00000000 0.00152647
366.00000000 0.00149155
367.00000000 0.00125944
368.00000000 0.00129092
369.00000000 0.00188209
370.00000000 0.00174888
371.00000000 0.00208976
372.00000000 0.00173070
373.00000000 0.00180594
374.00000000 0.00219478
375.00000000 0.00210723
376.00000000 0.00216595
377.00000000 0.00212841
378.00000000 0.00230153
379.00000000 0.00130439
380.00000000 0.00121884
381.00000000 0.00121714
382.00000000 0.00128535
383.00000000 0.00152077
384.00000000 0.00186301
385.00000000 0.00169104
386.00000000 0.00211790
387.00000000 0.00214659
388.00000000 0.00208784
389.00000000 0.00251302
390.00000000 0.00269637
391.00000000 0.00212385
392.00000000 0.00208858
393.00000000 0.00234622
394.00000000 0.00249233
395.00000000 0.00242714
396.00000000 0.00248564
397.00000000 0.00265525
398.00000000 0.00263473
399.00000000 0.00251790
400.00000000 0.00223749
401.00000000 0.00214822
402.00000000 0.00198850
403.00000000 0.00169521
404.00000000 0.00197226
405.00000000 0.00244376
406.00000000 0.00231659
407.00000000 0.00237814
408.00000000 0.00256290
409.00000000 0.00251262
410.00000000 0.00273765
411.00000000 0.00210704
412.00000000 0.00260617
413.00000000 0.00240459
414.00000000 0.00240149
415.00000000 0.00237040
416.00000000 0.00254643
417.00000000 0.00229393
418.00000000 0.00298988
419.00000000 0.00223324
420.00000000 0.00231663
421.00000000 0.00219894
422.00000000 0.00274991
423.00000000 0.00257366
424.00000000 0.00292705
425.00000000 0.00251039
426.00000000 0.00222511
427.00000000 0.00222660
428.00000000 0.00236999
429.00000000 0.00214399
430.00000000 0.00213373
431.00000000 0.00193254
432.00000000 0.00164918
433.00000000 0.00191450
434.00000000 0.00209859
435.00000000 0.00179031
436.00000000 0.00180542
437.00000000 0.00147865
438.00000000 0.00161202
439.00000000 0.00147677
440.00000000 0.00150145
441.00000000 0.00148209
442.00000000 0.00170605
443.00000000 0.00170540
444.00000000 0.00172864
445.00000000 0.00201216
446.00000000 0.00162771
447.00000000 0.00156438
448.00000000 0.00144850
449.00000000 0.00136192
450.00000000 0.00122697
451.00000000 0.00129105
452.00000000 0.00135980
453.00000000 0.00129778
454.00000000 0.00128197
455.00000000 0.00134334
456.00000000 0.00138788
457.00000000 0.00117499
458.00000000 0.00131956
459.00000000 0.00164433
460.00000000 0.00135651
461.00000000 0.00169079
462.00000000 0.00198897
463.00000000 0.00179523
464.00000000 0.00198851
465.00000000 0.00165624
466.00000000 0.00188487
467.00000000 0.00219172
468.00000000 0.00216772
469.00000000 0.00222287
470.00000000 0.00213012
471.00000000 0.00214870
472.00000000 0.00219339
473.00000000 0.00211370
474.00000000 0.00219085
475.00000000 0.00208221
476.00000000 0.00197387
477.00000000 0.00200900
478.00000000 0.00206133
479.00000000 0.00158935
480.00000000 0.00206889
481.00000000 0.00182914
482.00000000 0.00179910
483.00000000 0.00186865
484.00000000 0.00176793
485.00000000 0.00181405
486.00000000 0.00178417
487.00000000 0.00220342
488.00000000 0.00219970
489.00000000 0.00218509
490.00000000 0.00167044
491.00000000 0.00135792
492.00000000 0.00188484
493.00000000 0.00165879
494.00000000 0.00143402
495.00000000 0.00173947
496.00000000 0.00174219
497.00000000 0.00168501
498.00000000 0.00166870
499.00000000 0.00202471
500.00000000 0.00220917
501.00000000 0.00245791
502.00000000 0.00266914
503.00000000 0.00237406
504.00000000 0.00207200
505.00000000 0.00206921
506.00000000 0.00212321
507.00000000 0.00204661
508.00000000 0.00188020
509.00000000 0.00212683
510.00000000 0.00194806
511.00000000 0.00229281
512.00000000 0.00231198
513.00000000 0.00204448
514.00000000 0.00208089
515.00000000 0.00222378
516.00000000 0.00198747
517.00000000 0.00192482
518.00000000 0.00196443
519.00000000 0.00180482
520.00000000 0.00181815
521.00000000 0.00158636
522.00000000 0.00173174
523.00000000 0.00173994
524.00000000 0.00165568
525.00000000 0.00161745
526.00000000 0.00193023
527.00000000 0.00198197
528.00000000 0.00225622
529.00000000 0.00218483
530.00000000 0.00219267
531.00000000 0.00217078
532.00000000 0.00181442
533.00000000 0.00176761
534.00000000 0.00187917
535.00000000 0.00145421
536.00000000 0.00139120
537.00000000 0.00143835
538.00000000 0.00136302
539.00000000 0.00222043
540.00000000 0.00189465
541.00000000 0.00182091
542.00000000 0.00177873
543.00000000 0.00207237
544.00000000 0.00190300
545.00000000 0.00206756
546.00000000 0.00197998
547.00000000 0.00182658
548.00000000 0.00154029
549.00000000 0.00159179
550.00000000 0.00147442
551.00000000 0.00179238
552.00000000 0.00189811
553.00000000 0.00179366
554.00000000 0.00158089
555.00000000 0.00181740
556.00000000 0.00184472
557.00000000 0.00194389
558.00000000 0.00190606
559.00000000 0.00197623
560.00000000 0.00170747
561.00000000 0.00190964
562.00000000 0.00167505
563.00000000 0.00186355
564.00000000 0.00191283
565.00000000 0.00198587
566.00000000 0.00186098
567.00000000 0.00224164
568.00000000 0.00204886
569.00000000 0.00198861
570.00000000 0.00200413
571.00000000 0.00208101
572.00000000 0.00155176
573.00000000 0.00173385
574.00000000 0.00164152
575.00000000 0.00156284
576.00000000 0.00169516
577.00000000 0.00185687
578.00000000 0.00177149
579.00000000 0.00200940
580.00000000 0.00205635
581.00000000 0.00187983
582.00000000 0.00201390
583.00000000 0.00211066
584.00000000 0.00228788
585.00000000 0.00225933
586.00000000 0.00231186
587.00000000 0.00193987
588.00000000 0.00229779
589.00000000 0.00209412
590.00000000 0.00233461
591.00000000 0.00250194
592.00000000 0.00228579
593.00000000 0.00243083
594.00000000 0.00247276
595.00000000 0.00222899
596.00000000 0.00201012
597.00000000 0.00189080
598.00000000 0.00177259
599.00000000 0.00176802
600.00000000 0.00187421
601.00000000 0.00223773
602.00000000 0.00218763
603.00000000 0.00223133
604.00000000 0.00194948
605.00000000 0.00194680
606.00000000 0.00178128
607.00000000 0.00174453
608.00000000 0.00187985
609.00000000 0.00212359
610.00000000 0.00223889
611.00000000 0.00216910
612.00000000 0.00247596
613.00000000 0.00228328
614.00000000 0.00253267
615.00000000 0.00216929
616.00000000 0.00206305
617.00000000 0.00238173
618.00000000 0.00232684
619.00000000 0.00294112
620.00000000 0.00251830
621.00000000 0.00229749
622.00000000 0.00240654
623.00000000 0.00220731
624.00000000 0.00180621
625.00000000 0.00214629
626.00000000 0.00219769
627.00000000 0.00214147
628.00000000 0.00198487
629.00000000 0.00202809
630.00000000 0.00203364
631.00000000 0.00191857
632.00000000 0.00190959
633.00000000 0.00202309
634.00000000 0.00217285
635.00000000 0.00194014
636.00000000 0.00159947
637.00000000 0.00173188
638.00000000 0.00162222
639.00000000 0.00164278
640.00000000 0.00173325
641.00000000 0.00211064
642.00000000 0.00186836
643.00000000 0.00189527
644.00000000 0.00195326
645.00000000 0.00210488
646.00000000 0.00197108
647.00000000 0.00196054
648.00000000 0.00176548
649.00000000 0.00189929
650.00000000 0.00166258
651.00000000 0.00207281
652.00000000 0.00254996
653.00000000 0.00231498
654.00000000 0.00210982
655.00000000 0.00221577
656.00000000 0.00229195
657.00000000 0.00244955
658.00000000 0.00237571
659.00000000 0.00233648
660.00000000 0.00215818
661.00000000 0.00204740
662.00000000 0.00216668
663.00000000 0.00228668
664.00000000 0.00246894
665.00000000 0.00198362
666.00000000 0.00188516
667.00000000 0.00188314
668.00000000 0.00195238
669.00000000 0.00195275
670.00000000 0.00208676
671.00000000 0.00208026
672.00000000 0.00225519
673.00000000 0.00239788
674.00000000 0.00235665
675.00000000 0.00208354
676.00000000 0.00227745
677.00000000 0.00220525
678.00000000 0.00221663
679.00000000 0.00226600
680.00000000 0.00248333
681.00000000 0.00290218
682.00000000 0.00286975
683.00000000 0.00264303
684.00000000 0.00239516
685.00000000 0.00215358
686.00000000 0.00218551
687.00000000 0.00236362
688.00000000 0.00227785
689.00000000 0.00224841
690.00000000 0.00191731
691.00000000 0.00200900
692.00000000 0.00212699
693.00000000 0.00202559
694.00000000 0.00190408
695.00000000 0.00187711
696.00000000 0.00193890
697.00000000 0.00222516
698.00000000 0.00217868
699.00000000 0.00208973
700.00000000 0.00209832
701.00000000 0.00228498
702.00000000 0.00229780
703.00000000 0.00258822
704.00000000 0.00253033
705.00000000 0.00244005
706.00000000 0.00242315
707.00000000 0.00237262
708.00000000 0.00219631
709.00000000 0.00213711
710.00000000 0.00200240
711.00000000 0.00196717
712.00000000 0.00207415
713.00000000 0.00203529
714.00000000 0.00203942
715.00000000 0.00182230
716.00000000 0.00175984
717.00000000 0.00195664
718.00000000 0.00184593
719.00000000 0.00199645
720.00000000 0.00190555
721.00000000 0.00176467
722.00000000 0.00186448
723.00000000 0.00189650
724.00000000 0.00201644
725.00000000 0.00215876
726.00000000 0.00204825
727.00000000 0.00176848
728.00000000 0.00154671
729.00000000 0.00153667
730.00000000 0.00154703
731.00000000 0.00145081
732.00000000 0.00143594
733.00000000 0.00138253
734.00000000 0.00155596
735.00000000 0.00159758
736.00000000 0.00164385
737.00000000 0.00168242
738.00000000 0.00165447
739.00000000 0.00153710
740.00000000 0.00128439
741.00000000 0.00109903
742.00000000 0.00118268
743.00000000 0.00127906
744.00000000 0.00125421
745.00000000 0.00120387
746.00000000 0.00156151
747.00000000 0.00171725
748.00000000 0.00168738
749.00000000 0.00137083
750.00000000 0.00165489
751.00000000 0.00176887
752.00000000 0.00222706
753.00000000 0.00170901
754.00000000 0.00149839
755.00000000 0.00226563
756.00000000 0.00232255
757.00000000 0.00222037
758.00000000 0.00177024
759.00000000 0.00178298
760.00000000 0.00179808
761.00000000 0.00194013
762.00000000 0.00199824
763.00000000 0.00222184
764.00000000 0.00211892
765.00000000 0.00174267
766.00000000 0.00182033
767.00000000 0.00165039
768.00000000 0.00153902
769.00000000 0.00172050
770.00000000 0.00165106
771.00000000 0.00146466
772.00000000 0.00171329
773.00000000 0.00189041
774.00000000 0.00172652
775.00000000 0.00168780
776.00000000 0.00145861
777.00000000 0.00155825
778.00000000 0.00166296
779.00000000 0.00172269
780.00000000 0.00172178
781.00000000 0.00184524
782.00000000 0.00204767
783.00000000 0.00192910
784.00000000 0.00214175
785.00000000 0.00190033
786.00000000 0.00192772
787.00000000 0.00197303
788.00000000 0.00195022
789.00000000 0.00185553
790.00000000 0.00186755
791.00000000 0.00201241
792.00000000 0.00203539
793.00000000 0.00211161
794.00000000 0.00208046
795.00000000 0.00220042
796.00000000 0.00217065
797.00000000 0.00226645
798.00000000 0.00207286
799.00000000 0.00207754
800.00000000 0.00212493
801.00000000 0.00230327
802.00000000 0.00219763
803.00000000 0.00211896
804.00000000 0.00226556
805.00000000 0.00217947
806.00000000 0.00211561
807.00000000 0.00234421
808.00000000 0.00220156
809.00000000 0.00214361
810.00000000 0.00193720
811.00000000 0.00201535
812.00000000 0.00197374
813.00000000 0.00171837
814.00000000 0.00161755
815.00000000 0.00178907
816.00000000 0.00181212
817.00000000 0.00177769
818.00000000 0.00164096
819.00000000 0.00169944
820.00000000 0.00182538
821.00000000 0.00173300
822.00000000 0.00201662
823.00000000 0.00211115
824.00000000 0.00207496
825.00000000 0.00193736
826.00000000 0.00209082
827.00000000 0.00192066
828.00000000 0.00201526
829.00000000 0.00200583
830.00000000 0.00193065
831.00000000 0.00167036
832.00000000 0.00176027
833.00000000 0.00181250
834.00000000 0.00152326
835.00000000 0.00151849
836.00000000 0.00193347
837.00000000 0.00204711
838.00000000 0.00212105
839.00000000 0.00216441
840.00000000 0.00202169
841.00000000 0.00215316
842.00000000 0.00221701
843.00000000 0.00188197
844.00000000 0.00186387
845.00000000 0.00188694
846.00000000 0.00178067
847.00000000 0.00170611
848.00000000 0.00173523
849.00000000 0.00173359
850.00000000 0.00144537
851.00000000 0.00161786
852.00000000 0.00175636
853.00000000 0.00210622
854.00000000 0.00179366
855.00000000 0.00184703
856.00000000 0.00192302
857.00000000 0.00179365
858.00000000 0.00200608
859.00000000 0.00206683
860.00000000 0.00204274
861.00000000 0.00196539
862.00000000 0.00190544
863.00000000 0.00183892
864.00000000 0.00173895
865.00000000 0.00155328
866.00000000 0.00166594
867.00000000 0.00145945
868.00000000 0.00166053
869.00000000 0.00155534
870.00000000 0.00162105
871.00000000 0.00172441
872.00000000 0.00170876
873.00000000 0.00137011
874.00000000 0.00122612
875.00000000 0.00114653
876.00000000 0.00124798
877.00000000 0.00113128
878.00000000 0.00124605
879.00000000 0.00104820
880.00000000 0.00106308
881.00000000 0.00133039
882.00000000 0.00130010
883.00000000 0.00146264
884.00000000 0.00139247
885.00000000 0.00144182
886.00000000 0.00129053
887.00000000 0.00121862
888.00000000 0.00112433
889.00000000 0.00130613
890.00000000 0.00143199
891.00000000 0.00170407
892.00000000 0.00173297
893.00000000 0.00169345
894.00000000 0.00197515
895.00000000 0.00193565
896.00000000 0.00200063
897.00000000 0.00183883
898.00000000 0.00163760
899.00000000 0.00172836
900.00000000 0.00175256
901.00000000 0.00166737
902.00000000 0.00173854
903.00000000 0.00185009
904.00000000 0.00190169
905.00000000 0.00154910
906.00000000 0.00158882
907.00000000 0.00181133
908.00000000 0.00206884
909.00000000 0.00184832
910.00000000 0.00188135
911.00000000 0.00188755
912.00000000 0.00211049
913.00000000 0.00219846
914.00000000 0.00233851
915.00000000 0.00207151
916.00000000 0.00236471
917.00000000 0.00225188
918.00000000 0.00216840
919.00000000 0.00225051
920.00000000 0.00211190
921.00000000 0.00175412
922.00000000 0.00167018
923.00000000 0.00179715
924.00000000 0.00192727
925.00000000 0.00179018
926.00000000 0.00182434
927.00000000 0.00239626
928.00000000 0.00221983
929.00000000 0.00234285
930.00000000 0.00211087
931.00000000 0.00214359
932.00000000 0.00202880
933.00000000 0.00196810
934.00000000 0.00188575
935.00000000 0.00174706
936.00000000 0.00182229
937.00000000 0.00226884
938.00000000 0.00210043
939.00000000 0.00214044
940.00000000 0.00218951
941.00000000 0.00205949
942.00000000 0.00213884
943.00000000 0.00217667
944.00000000 0.00222471
945.00000000 0.00229520
946.00000000 0.00216208
947.00000000 0.00215465
948.00000000 0.00222349
949.00000000 0.00214228
950.00000000 0.00198278
951.00000000 0.00191839
952.00000000 0.00185650
953.00000000 0.00191613
954.00000000 0.00213733
955.00000000 0.00211858
956.00000000 0.00199248
957.00000000 0.00196627
958.00000000 0.00194030
959.00000000 0.00200281
960.00000000 0.00204256
961.00000000 0.00233703
962.00000000 0.00221841
963.00000000 0.00212743
964.00000000 0.00214817
965.00000000 0.00201701
966.00000000 0.00208930
967.00000000 0.00218511
968.00000000 0.00207309
969.00000000 0.00200093
970.00000000 0.00213061
971.00000000 0.00207965
972.00000000 0.00192397
973.00000000 0.00207811
974.00000000 0.00200362
975.00000000 0.00191521
976.00000000 0.00228939
977.00000000 0.00221375
978.00000000 0.00227768
979.00000000 0.00211771
980.00000000 0.00234034
981.00000000 0.00236421
982.00000000 0.00234407
983.00000000 0.00237403
984.00000000 0.00222826
985.00000000 0.00227050
986.00000000 0.00242355
987.00000000 0.00230109
988.00000000 0.00221286
989.00000000 0.00216750
990.00000000 0.00192028
991.00000000 0.00188948
992.00000000 0.00191371
993.00000000 0.00192180
994.00000000 0.00192699
995.00000000 0.00209093
996.00000000 0.00204170
997.00000000 0.00202977
998.00000000 0.00198555
999.00000000 0.00199094


==> Plots/VarIter_Innovation/p10_dnl_old.dat <==
0.00000000 0.92224104
1.00000000 0.91985110
2.00000000 0.91894162
3.00000000 0.88784478
4.00000000 0.49573455
5.00000000 0.87826598
6.00000000 1.13058431
7.00000000 1.26651241
8.00000000 1.37035748
9.00000000 1.46116079
10.00000000 1.49139010
11.00000000 1.44983179
12.00000000 1.83223490
13.00000000 1.82839133
14.00000000 2.15470648
15.00000000 4.89061416
16.00000000 1.90700351
17.00000000 1.47887349
18.00000000 0.88789917
19.00000000 0.89560761
20.00000000 0.91694728
21.00000000 0.91538875
22.00000000 0.93217613
23.00000000 1.04977393
24.00000000 1.09060623
25.00000000 1.20648479
26.00000000 1.19934435
27.00000000 1.17738453
28.00000000 1.15310164
29.00000000 1.14956181
30.00000000 0.96513009
31.00000000 0.94822000
32.00000000 0.94723923
33.00000000 0.94588187
34.00000000 0.87705093
35.00000000 0.82730236
36.00000000 0.65386610
37.00000000 0.55639643
38.00000000 0.54473474
39.00000000 0.49388339
40.00000000 0.50099238
41.00000000 0.54984636
42.00000000 0.49722852
43.00000000 0.47827050
44.00000000 0.46242886
45.00000000 0.43630319
46.00000000 0.40411122
47.00000000 0.39179608
48.00000000 0.43782189
49.00000000 0.43449915
50.00000000 0.42796746
51.00000000 0.42465856
52.00000000 0.44503646
53.00000000 0.43320956
54.00000000 0.41212926
55.00000000 0.41657402
56.00000000 0.42198221
57.00000000 0.41725065
58.00000000 0.41637462
59.00000000 0.41080433
60.00000000 0.41033599
61.00000000 0.41689838
62.00000000 0.39974541
63.00000000 0.38561106
64.00000000 0.34643465
65.00000000 0.33634474
66.00000000 0.33519457
67.00000000 0.33818284
68.00000000 0.37765180
69.00000000 0.42642705
70.00000000 0.45722326
71.00000000 0.45575823
72.00000000 0.39508815
73.00000000 0.37596649
74.00000000 0.37926330
75.00000000 0.38250548
76.00000000 0.38940440
77.00000000 0.38607074
78.00000000 0.37347236
79.00000000 0.38655759
80.00000000 0.41720592
81.00000000 0.42704649
82.00000000 0.42734238
83.00000000 0.40448582
84.00000000 0.41078785
85.00000000 0.39141165
86.00000000 0.38131439
87.00000000 0.37188768
88.00000000 0.39381829
89.00000000 0.36113645
90.00000000 0.34653301
91.00000000 0.34714715
92.00000000 0.35642680
93.00000000 0.35624005
94.00000000 0.34685926
95.00000000 0.34814713
96.00000000 0.38151760
97.00000000 0.37188150
98.00000000 0.36685628
99.00000000 0.36746512
100.00000000 0.34975953
101.00000000 0.35991485
102.00000000 0.34998834
103.00000000 0.34881688
104.00000000 0.34169236
105.00000000 0.34558367
106.00000000 0.33878496
107.00000000 0.32889524
108.00000000 0.36912283
109.00000000 0.35234655
110.00000000 0.34170951
111.00000000 0.35343251
112.00000000 0.35273433
113.00000000 0.35002985
114.00000000 0.31947136
115.00000000 0.32446056
116.00000000 0.32236875
117.00000000 0.31444627
118.00000000 0.31658555
119.00000000 0.32360692
120.00000000 0.32865220
121.00000000 0.31894736
122.00000000 0.32722569
123.00000000 0.32456683
124.00000000 0.31451383
125.00000000 0.33606684
126.00000000 0.33401457
127.00000000 0.32835133
128.00000000 0.32080204
129.00000000 0.31986391
130.00000000 0.32498425
131.00000000 0.31861440
132.00000000 0.31623966
133.00000000 0.32624242
134.00000000 0.31148927
135.00000000 0.31265632
136.00000000 0.30719271
137.00000000 0.29825265
138.00000000 0.29850911
139.00000000 0.29498240
140.00000000 0.28972388
141.00000000 0.28422752
142.00000000 0.25962337
143.00000000 0.26063652
144.00000000 0.25870039
145.00000000 0.28289754
146.00000000 0.27616624
147.00000000 0.27591925
148.00000000 0.28278359
149.00000000 0.27645934
150.00000000 0.28177035
151.00000000 0.27807869
152.00000000 0.26785864
153.00000000 0.27175144
154.00000000 0.27085678
155.00000000 0.27202359
156.00000000 0.26987160
157.00000000 0.26787959
158.00000000 0.27832400
159.00000000 0.27498490
160.00000000 0.27576596
161.00000000 0.27290107
162.00000000 0.27283859
163.00000000 0.26961779
164.00000000 0.27106472
165.00000000 0.25500038
166.00000000 0.25110753
167.00000000 0.25210334
168.00000000 0.25208761
169.00000000 0.25649325
170.00000000 0.25970581
171.00000000 0.25489891
172.00000000 0.25324617
173.00000000 0.25947335
174.00000000 0.25185545
175.00000000 0.27408677
176.00000000 0.27301179
177.00000000 0.27295599
178.00000000 0.27211469
179.00000000 0.26974606
180.00000000 0.27276080
181.00000000 0.27109683
182.00000000 0.25914554
183.00000000 0.26149053
184.00000000 0.25903410
185.00000000 0.25854967
186.00000000 0.24932181
187.00000000 0.25805341
188.00000000 0.25678223
189.00000000 0.25410512
190.00000000 0.24964300
191.00000000 0.25830474
192.00000000 0.25272155
193.00000000 0.25408485
194.00000000 0.25344589
195.00000000 0.25325291
196.00000000 0.25782341
197.00000000 0.25614387
198.00000000 0.25210028
199.00000000 0.24495256
200.00000000 0.24247024
201.00000000 0.24334481
202.00000000 0.24364670
203.00000000 0.24504935
204.00000000 0.24393528
205.00000000 0.23780227
206.00000000 0.23541863
207.00000000 0.24017589
208.00000000 0.23730350
209.00000000 0.23993557
210.00000000 0.23094665
211.00000000 0.23489021
212.00000000 0.23312559
213.00000000 0.22882766
214.00000000 0.22639105
215.00000000 0.22846453
216.00000000 0.22880365
217.00000000 0.22965093
218.00000000 0.22682815
219.00000000 0.23393228
220.00000000 0.23988082
221.00000000 0.23561470
222.00000000 0.23539509
223.00000000 0.23371427
224.00000000 0.23333117
225.00000000 0.22769265
226.00000000 0.22175677
227.00000000 0.21848250
228.00000000 0.22150773
229.00000000 0.21730139
230.00000000 0.21763790
231.00000000 0.21986421
232.00000000 0.22522472
233.00000000 0.22323979
234.00000000 0.22175786
235.00000000 0.22142546
236.00000000 0.21970945
237.00000000 0.22128264
238.00000000 0.21609007
239.00000000 0.21955754
240.00000000 0.22088218
241.00000000 0.21841910
242.00000000 0.21857746
243.00000000 0.21937602
244.00000000 0.21978291
245.00000000 0.21988259
246.00000000 0.21945225
247.00000000 0.21311686
248.00000000 0.21324056
249.00000000 0.21572766
250.00000000 0.21534997
251.00000000 0.21890287
252.00000000 0.21784933
253.00000000 0.21028338
254.00000000 0.21006472
255.00000000 0.21283552
256.00000000 0.21313163
257.00000000 0.21692055
258.00000000 0.21906277
259.00000000 0.21517617
260.00000000 0.21662867
261.00000000 0.21381810
262.00000000 0.21281224
263.00000000 0.21305530
264.00000000 0.21065714
265.00000000 0.20818485
266.00000000 0.20875472
267.00000000 0.20927868
268.00000000 0.20849684
269.00000000 0.20989070
270.00000000 0.21135563
271.00000000 0.21101717
272.00000000 0.21299904
273.00000000 0.21234575
274.00000000 0.21176668
275.00000000 0.21107880
276.00000000 0.21321088
277.00000000 0.21198657
278.00000000 0.20689941
279.00000000 0.20686162
280.00000000 0.21037082
281.00000000 0.20550909
282.00000000 0.20476637
283.00000000 0.20579619
284.00000000 0.20377398
285.00000000 0.20850086
286.00000000 0.21134173
287.00000000 0.20834720
288.00000000 0.20781895
289.00000000 0.20745731
290.00000000 0.20892293
291.00000000 0.20686532
292.00000000 0.20533588
293.00000000 0.20413599
294.00000000 0.20852069
295.00000000 0.20640360
296.00000000 0.20559024
297.00000000 0.20574366
298.00000000 0.20312627
299.00000000 0.20366575
300.00000000 0.19973737
301.00000000 0.19977912
302.00000000 0.19989042
303.00000000 0.19882753
304.00000000 0.19828591
305.00000000 0.19967376
306.00000000 0.19857344
307.00000000 0.19690704
308.00000000 0.19617470
309.00000000 0.19268775
310.00000000 0.19219285
311.00000000 0.19397046
312.00000000 0.19501604
313.00000000 0.19296019
314.00000000 0.19636334
315.00000000 0.19491192
316.00000000 0.19483096
317.00000000 0.19104750
318.00000000 0.19073856
319.00000000 0.19098293
320.00000000 0.18821022
321.00000000 0.19071542
322.00000000 0.19259540
323.00000000 0.19282157
324.00000000 0.19134739
325.00000000 0.18926729
326.00000000 0.18711155
327.00000000 0.19124738
328.00000000 0.19339674
329.00000000 0.18885577
330.00000000 0.18842152
331.00000000 0.18730168
332.00000000 0.18787949
333.00000000 0.18645411
334.00000000 0.18388244
335.00000000 0.18282000
336.00000000 0.18280683
337.00000000 0.18285965
338.00000000 0.18220073
339.00000000 0.17826664
340.00000000 0.17997503
341.00000000 0.17686278
342.00000000 0.17865802
343.00000000 0.17539884
344.00000000 0.17336741
345.00000000 0.17658343
346.00000000 0.17492714
347.00000000 0.17423096
348.00000000 0.17416769
349.00000000 0.17428295
350.00000000 0.17378401
351.00000000 0.17146642
352.00000000 0.17195361
353.00000000 0.16928911
354.00000000 0.16864976
355.00000000 0.16777507
356.00000000 0.16801173
357.00000000 0.16794441
358.00000000 0.16728646
359.00000000 0.16653317
360.00000000 0.16826936
361.00000000 0.17006022
362.00000000 0.16854875
363.00000000 0.17014429
364.00000000 0.17091917
365.00000000 0.17022485
366.00000000 0.16913234
367.00000000 0.16672602
368.00000000 0.16850906
369.00000000 0.16519111
370.00000000 0.16321721
371.00000000 0.16372290
372.00000000 0.16262398
373.00000000 0.16496825
374.00000000 0.16455153
375.00000000 0.16567938
376.00000000 0.17042477
377.00000000 0.16713416
378.00000000 0.16573023
379.00000000 0.16358715
380.00000000 0.16344281
381.00000000 0.16051298
382.00000000 0.15873525
383.00000000 0.15720500
384.00000000 0.15476045
385.00000000 0.15801575
386.00000000 0.15846876
387.00000000 0.15854521
388.00000000 0.15649342
389.00000000 0.15765411
390.00000000 0.15773074
391.00000000 0.15819764
392.00000000 0.15511758
393.00000000 0.15611582
394.00000000 0.15809268
395.00000000 0.15766470
396.00000000 0.15592925
397.00000000 0.15526528
398.00000000 0.15520198
399.00000000 0.15394290
400.00000000 0.15472926
401.00000000 0.15538267
402.00000000 0.15347162
403.00000000 0.15253384
404.00000000 0.15238921
405.00000000 0.15159001
406.00000000 0.14979094
407.00000000 0.14861955
408.00000000 0.15021480
409.00000000 0.15148229
410.00000000 0.15164981
411.00000000 0.15284420
412.00000000 0.15201848
413.00000000 0.14943724
414.00000000 0.14601104
415.00000000 0.14395081
416.00000000 0.14403788
417.00000000 0.14386550
418.00000000 0.14375322
419.00000000 0.14389503
420.00000000 0.14268439
421.00000000 0.14082095
422.00000000 0.14231195
423.00000000 0.14334914
424.00000000 0.14223005
425.00000000 0.14173662
426.00000000 0.14064760
427.00000000 0.14087210
428.00000000 0.14236039
429.00000000 0.14216539
430.00000000 0.14104487
431.00000000 0.14082124
432.00000000 0.14079519
433.00000000 0.14115582
434.00000000 0.13951836
435.00000000 0.13741235
436.00000000 0.13723073
437.00000000 0.14120733
438.00000000 0.14111072
439.00000000 0.14092900
440.00000000 0.13782801
441.00000000 0.13882443
442.00000000 0.13887177
443.00000000 0.14018925
444.00000000 0.13816472
445.00000000 0.13603724
446.00000000 0.13466138
447.00000000 0.13484403
448.00000000 0.13523602
449.00000000 0.13251714
450.00000000 0.13248607
451.00000000 0.13199848
452.00000000 0.13281710
453.00000000 0.13247102
454.00000000 0.13369423
455.00000000 0.13352041
456.00000000 0.13147321
457.00000000 0.12810503
458.00000000 0.12885748
459.00000000 0.12860100
460.00000000 0.12537953
461.00000000 0.12531758
462.00000000 0.12535208
463.00000000 0.12932719
464.00000000 0.12998097
465.00000000 0.12803046
466.00000000 0.12785619
467.00000000 0.12874697
468.00000000 0.12772898
469.00000000 0.12811544
470.00000000 0.12761259
471.00000000 0.12684119
472.00000000 0.12676948
473.00000000 0.12665118
474.00000000 0.12658506
475.00000000 0.12896519
476.00000000 0.12916470
477.00000000 0.13022661
478.00000000 0.13003086
479.00000000 0.12927158
480.00000000 0.12636644
481.00000000 0.12742792
482.00000000 0.12713285
483.00000000 0.12757782
484.00000000 0.12755647
485.00000000 0.12628151
486.00000000 0.12425253
487.00000000 0.12420617
488.00000000 0.12444731
489.00000000 0.12357340
490.00000000 0.12420866
491.00000000 0.12344131
492.00000000 0.12283939
493.00000000 0.12412886
494.00000000 0.12360305
495.00000000 0.12500623
496.00000000 0.12485104
497.00000000 0.12368828
498.00000000 0.11991449
499.00000000 0.12090927
500.00000000 0.12082487
501.00000000 0.11857465
502.00000000 0.11749522
503.00000000 0.11728070
504.00000000 0.11801043
505.00000000 0.11976569
506.00000000 0.11876786
507.00000000 0.11820273
508.00000000 0.11810777
509.00000000 0.11573067
510.00000000 0.11340138
511.00000000 0.11343466
512.00000000 0.11305915
513.00000000 0.11312352
514.00000000 0.11301334
515.00000000 0.11221865
516.00000000 0.11157244
517.00000000 0.11106610
518.00000000 0.11107132
519.00000000 0.11088392
520.00000000 0.11029685
521.00000000 0.11167067
522.00000000 0.11179819
523.00000000 0.11103246
524.00000000 0.11127531
525.00000000 0.11219038
526.00000000 0.10989744
527.00000000 0.10924228
528.00000000 0.10822370
529.00000000 0.10842259
530.00000000 0.10843698
531.00000000 0.10673796
532.00000000 0.10518944
533.00000000 0.10522510
534.00000000 0.10538051
535.00000000 0.10539603
536.00000000 0.10528789
537.00000000 0.10332346
538.00000000 0.10275575
539.00000000 0.10283443
540.00000000 0.10173440
541.00000000 0.10118386
542.00000000 0.10154740
543.00000000 0.10039751
544.00000000 0.09946640
545.00000000 0.09860799
546.00000000 0.09609788
547.00000000 0.09683541
548.00000000 0.09575788
549.00000000 0.09757931
550.00000000 0.09746863
551.00000000 0.09713695
552.00000000 0.09581905
553.00000000 0.09666928
554.00000000 0.09706960
555.00000000 0.09804903
556.00000000 0.09778943
557.00000000 0.09874632
558.00000000 0.09887991
559.00000000 0.09767454
560.00000000 0.09761830
561.00000000 0.09762532
562.00000000 0.09807361
563.00000000 0.10186241
564.00000000 0.10176034
565.00000000 0.10145023
566.00000000 0.09665659
567.00000000 0.09376563
568.00000000 0.09360195
569.00000000 0.09300582
570.00000000 0.09293126
571.00000000 0.09215615
572.00000000 0.09269663
573.00000000 0.09524092
574.00000000 0.09202077
575.00000000 0.09193994
576.00000000 0.09244409
577.00000000 0.09510551
578.00000000 0.09573854
579.00000000 0.09498129
580.00000000 0.09533908
581.00000000 0.09509857
582.00000000 0.09511298
583.00000000 0.09451974
584.00000000 0.09608292
585.00000000 0.10005221
586.00000000 0.09776220
587.00000000 0.09777385
588.00000000 0.09701092
589.00000000 0.09661962
590.00000000 0.09746255
591.00000000 0.09703723
592.00000000 0.09534548
593.00000000 0.09325070
594.00000000 0.09332612
595.00000000 0.09315373
596.00000000 0.09331682
597.00000000 0.09308066
598.00000000 0.09165137
599.00000000 0.09102573
600.00000000 0.09102774
601.00000000 0.08972251
602.00000000 0.09028697
603.00000000 0.08670591
604.00000000 0.08734620
605.00000000 0.08790439
606.00000000 0.08830454
607.00000000 0.08903186
608.00000000 0.08858640
609.00000000 0.08800907
610.00000000 0.08825984
611.00000000 0.08798936
612.00000000 0.08621508
613.00000000 0.08606727
614.00000000 0.08590459
615.00000000 0.08580050
616.00000000 0.08426117
617.00000000 0.08383209
618.00000000 0.08470572
619.00000000 0.08389998
620.00000000 0.08247615
621.00000000 0.08492318
622.00000000 0.08516907
623.00000000 0.08592763
624.00000000 0.08659242
625.00000000 0.08685272
626.00000000 0.08700157
627.00000000 0.08803167
628.00000000 0.08697340
629.00000000 0.08775043
630.00000000 0.08786735
631.00000000 0.08798594
632.00000000 0.08627050
633.00000000 0.08622690
634.00000000 0.08729562
635.00000000 0.08478668
636.00000000 0.08410984
637.00000000 0.08337418
638.00000000 0.08291305
639.00000000 0.08397512
640.00000000 0.08400570
641.00000000 0.08386602
642.00000000 0.08364907
643.00000000 0.08357398
644.00000000 0.08263801
645.00000000 0.08269436
646.00000000 0.08119769
647.00000000 0.08132314
648.00000000 0.07803668
649.00000000 0.07833765
650.00000000 0.07675863
651.00000000 0.07543237
652.00000000 0.07746010
653.00000000 0.07724482
654.00000000 0.07744717
655.00000000 0.07706802
656.00000000 0.07761135
657.00000000 0.08068514
658.00000000 0.08063846
659.00000000 0.07843421
660.00000000 0.07730442
661.00000000 0.07848084
662.00000000 0.07826383
663.00000000 0.07746348
664.00000000 0.07757939
665.00000000 0.07734187
666.00000000 0.07799743
667.00000000 0.07770897
668.00000000 0.07907492
669.00000000 0.07797450
670.00000000 0.07780568
671.00000000 0.07713084
672.00000000 0.07652324
673.00000000 0.07671775
674.00000000 0.07575809
675.00000000 0.07578242
676.00000000 0.07659932
677.00000000 0.07599774
678.00000000 0.07547329
679.00000000 0.07634386
680.00000000 0.07687198
681.00000000 0.07682633
682.00000000 0.07698658
683.00000000 0.07678987
684.00000000 0.07892385
685.00000000 0.07878254
686.00000000 0.07963214
687.00000000 0.07919267
688.00000000 0.07924404
689.00000000 0.07917412
690.00000000 0.07729530
691.00000000 0.07740920
692.00000000 0.07681860
693.00000000 0.07610677
694.00000000 0.07542445
695.00000000 0.07475804
696.00000000 0.07457890
697.00000000 0.07542024
698.00000000 0.07542808
699.00000000 0.07545335
700.00000000 0.07638577
701.00000000 0.07607447
702.00000000 0.07633714
703.00000000 0.07626512
704.00000000 0.07634077
705.00000000 0.07755225
706.00000000 0.07800830
707.00000000 0.07792627
708.00000000 0.07988544
709.00000000 0.08006836
710.00000000 0.07829693
711.00000000 0.07831161
712.00000000 0.07936859
713.00000000 0.07961307
714.00000000 0.08095945
715.00000000 0.08056000
716.00000000 0.08106307
717.00000000 0.08087626
718.00000000 0.08113412
719.00000000 0.08076489
720.00000000 0.08059772
721.00000000 0.08037893
722.00000000 0.07964386
723.00000000 0.08138285
724.00000000 0.08150777
725.00000000 0.08148800
726.00000000 0.08119520
727.00000000 0.08013048
728.00000000 0.08161155
729.00000000 0.08196115
730.00000000 0.08203296
731.00000000 0.08153418
732.00000000 0.08130571
733.00000000 0.08235350
734.00000000 0.08238740
735.00000000 0.08417546
736.00000000 0.08440206
737.00000000 0.08231339
738.00000000 0.08229951
739.00000000 0.08049078
740.00000000 0.08052029
741.00000000 0.07615348
742.00000000 0.07606827
743.00000000 0.07779483
744.00000000 0.07671442
745.00000000 0.07679183
746.00000000 0.07635556
747.00000000 0.07685817
748.00000000 0.07703908
749.00000000 0.07923481
750.00000000 0.07864655
751.00000000 0.07778275
752.00000000 0.07794044
753.00000000 0.07807823
754.00000000 0.07915883
755.00000000 0.08015990
756.00000000 0.08031687
757.00000000 0.07866400
758.00000000 0.07800101
759.00000000 0.07796732
760.00000000 0.07735937
761.00000000 0.07755274
762.00000000 0.07725729
763.00000000 0.07689185
764.00000000 0.07756039
765.00000000 0.07719593
766.00000000 0.07637776
767.00000000 0.07553494
768.00000000 0.07540361
769.00000000 0.07416824
770.00000000 0.07385294
771.00000000 0.07328269
772.00000000 0.07410731
773.00000000 0.07422274
774.00000000 0.07419681
775.00000000 0.07419356
776.00000000 0.07410677
777.00000000 0.07407363
778.00000000 0.07447204
779.00000000 0.07549041
780.00000000 0.07605351
781.00000000 0.07587073
782.00000000 0.07475486
783.00000000 0.07645895
784.00000000 0.07674096
785.00000000 0.07664165
786.00000000 0.07667924
787.00000000 0.07632630
788.00000000 0.07477541
789.00000000 0.07447635
790.00000000 0.07455187
791.00000000 0.07418794
792.00000000 0.07347041
793.00000000 0.07328003
794.00000000 0.07349279
795.00000000 0.07382200
796.00000000 0.07349064
797.00000000 0.07371985
798.00000000 0.07372976
799.00000000 0.07361677
800.00000000 0.07363520
801.00000000 0.07398872
802.00000000 0.07356397
803.00000000 0.07241701
804.00000000 0.07398310
805.00000000 0.07455228
806.00000000 0.07451866
807.00000000 0.07478306
808.00000000 0.07419874
809.00000000 0.07312478
810.00000000 0.07312478
811.00000000 0.07270319
812.00000000 0.07292892
813.00000000 0.07180819
814.00000000 0.07171475
815.00000000 0.07125335
816.00000000 0.07125128
817.00000000 0.07096341
818.00000000 0.06931696
819.00000000 0.07014111
820.00000000 0.06977683
821.00000000 0.06870984
822.00000000 0.06919128
823.00000000 0.06962839
824.00000000 0.07030833
825.00000000 0.07325678
826.00000000 0.07299291
827.00000000 0.07282680
828.00000000 0.07301291
829.00000000 0.07465413
830.00000000 0.07413344
831.00000000 0.07415820
832.00000000 0.07428267
833.00000000 0.07467833
834.00000000 0.07661553
835.00000000 0.07679034
836.00000000 0.07700498
837.00000000 0.07651971
838.00000000 0.07577614
839.00000000 0.07805103
840.00000000 0.07703135
841.00000000 0.07728974
842.00000000 0.07693090
843.00000000 0.07712851
844.00000000 0.07708925
845.00000000 0.07697850
846.00000000 0.07690945
847.00000000 0.07620129
848.00000000 0.07590904
849.00000000 0.07404675
850.00000000 0.07398886
851.00000000 0.07294012
852.00000000 0.07334642
853.00000000 0.07451061
854.00000000 0.07487866
855.00000000 0.07487045
856.00000000 0.07426027
857.00000000 0.07420575
858.00000000 0.07413184
859.00000000 0.07419053
860.00000000 0.07375354
861.00000000 0.07380529
862.00000000 0.07092154
863.00000000 0.07111453
864.00000000 0.07111794
865.00000000 0.07117252
866.00000000 0.07243483
867.00000000 0.07347599
868.00000000 0.07377862
869.00000000 0.07419977
870.00000000 0.07453290
871.00000000 0.07208697
872.00000000 0.07215021
873.00000000 0.07211709
874.00000000 0.07263892
875.00000000 0.07257568
876.00000000 0.07289706
877.00000000 0.07279549
878.00000000 0.07187219
879.00000000 0.07219447
880.00000000 0.07226999
881.00000000 0.07216655
882.00000000 0.07210758
883.00000000 0.07172396
884.00000000 0.07171088
885.00000000 0.07136117
886.00000000 0.07139389
887.00000000 0.07129452
888.00000000 0.07066021
889.00000000 0.06783263
890.00000000 0.06828604
891.00000000 0.06832882
892.00000000 0.06757948
893.00000000 0.06760925
894.00000000 0.06727096
895.00000000 0.06665790
896.00000000 0.06662260
897.00000000 0.06762400
898.00000000 0.06780423
899.00000000 0.06776188
900.00000000 0.06742493
901.00000000 0.06742484
902.00000000 0.06698939
903.00000000 0.06679489
904.00000000 0.06677607
905.00000000 0.06615123
906.00000000 0.06623174
907.00000000 0.06686452
908.00000000 0.06847096
909.00000000 0.06766982
910.00000000 0.06697640
911.00000000 0.06693650
912.00000000 0.06672067
913.00000000 0.06668370
914.00000000 0.06641091
915.00000000 0.06660634
916.00000000 0.06653791
917.00000000 0.06744598
918.00000000 0.06793582
919.00000000 0.06795717
920.00000000 0.06810951
921.00000000 0.06783261
922.00000000 0.06797329
923.00000000 0.06761951
924.00000000 0.06759888
925.00000000 0.06724421
926.00000000 0.06734876
927.00000000 0.06741083
928.00000000 0.06694011
929.00000000 0.06691552
930.00000000 0.07031796
931.00000000 0.06998631
932.00000000 0.07120428
933.00000000 0.07153154
934.00000000 0.07158939
935.00000000 0.07108225
936.00000000 0.07236888
937.00000000 0.07198320
938.00000000 0.07306293
939.00000000 0.07090169
940.00000000 0.07083696
941.00000000 0.07088388
942.00000000 0.06968015
943.00000000 0.07070345
944.00000000 0.07080783
945.00000000 0.06998915
946.00000000 0.06994969
947.00000000 0.06954352
948.00000000 0.06870260
949.00000000 0.06890679
950.00000000 0.06886715
951.00000000 0.06929877
952.00000000 0.07047682
953.00000000 0.07063855
954.00000000 0.07080357
955.00000000 0.07073138
956.00000000 0.07043144
957.00000000 0.07082782
958.00000000 0.07089721
959.00000000 0.07085631
960.00000000 0.07017557
961.00000000 0.06984712
962.00000000 0.07027865
963.00000000 0.07021767
964.00000000 0.07015533
965.00000000 0.06844205
966.00000000 0.06757153
967.00000000 0.06636893
968.00000000 0.06625455
969.00000000 0.06587289
970.00000000 0.06577103
971.00000000 0.06561669
972.00000000 0.06558820
973.00000000 0.06610888
974.00000000 0.06626055
975.00000000 0.06581992
976.00000000 0.06588314
977.00000000 0.06750098
978.00000000 0.06717378
979.00000000 0.06719268
980.00000000 0.06709563
981.00000000 0.06701180
982.00000000 0.06725301
983.00000000 0.06795534
984.00000000 0.06784200
985.00000000 0.06778320
986.00000000 0.06818624
987.00000000 0.06821105
988.00000000 0.06833745
989.00000000 0.06831353
990.00000000 0.06883868
991.00000000 0.06811000
992.00000000 0.06928335
993.00000000 0.06900585
994.00000000 0.06961704
995.00000000 0.06965398
996.00000000 0.06952220
997.00000000 0.06922138
998.00000000 0.06833551
999.00000000 0.06839706


==> Plots/VarIter_Innovation/p10_inl_new.dat <==
0.00000000 1.55314132
1.00000000 1.49643859
2.00000000 1.43232395
3.00000000 1.35412106
4.00000000 0.99874095
5.00000000 0.16635077
6.00000000 0.11063374
7.00000000 0.68850867
8.00000000 1.19563301
9.00000000 1.60993798
10.00000000 2.10711114
11.00000000 2.52656591
12.00000000 2.96092457
13.00000000 3.03935222
14.00000000 3.48682339
15.00000000 6.47535026
16.00000000 6.96218121
17.00000000 2.56758395
18.00000000 2.94169808
19.00000000 3.23059616
20.00000000 1.73600640
21.00000000 1.59193831
22.00000000 0.44856937
23.00000000 0.61046045
24.00000000 1.12828753
25.00000000 1.48296289
26.00000000 0.36692908
27.00000000 0.34144982
28.00000000 0.40196528
29.00000000 0.25423093
30.00000000 0.27411162
31.00000000 0.20057824
32.00000000 0.24512985
33.00000000 0.26014811
34.00000000 0.34873992
35.00000000 0.39508661
36.00000000 0.45824198
37.00000000 0.39631802
38.00000000 0.39804469
39.00000000 0.58102842
40.00000000 0.74768734
41.00000000 0.59139126
42.00000000 0.62150607
43.00000000 0.51975845
44.00000000 0.54223365
45.00000000 0.45802079
46.00000000 0.38778488
47.00000000 0.50378188
48.00000000 0.41958746
49.00000000 0.36323232
50.00000000 0.31409356
51.00000000 0.22291815
52.00000000 0.24035087
53.00000000 0.19125205
54.00000000 0.18355532
55.00000000 0.18108449
56.00000000 0.17664193
57.00000000 0.15859290
58.00000000 0.17971267
59.00000000 0.17006223
60.00000000 0.18165587
61.00000000 0.17833791
62.00000000 0.16655405
63.00000000 0.15138158
64.00000000 0.15399167
65.00000000 0.14884619
66.00000000 0.15191409
67.00000000 0.09708489
68.00000000 0.07778692
69.00000000 0.08168363
70.00000000 0.06341595
71.00000000 0.06834260
72.00000000 0.05318290
73.00000000 0.07289212
74.00000000 0.11714399
75.00000000 0.07190581
76.00000000 0.08845744
77.00000000 0.04899014
78.00000000 0.07009849
79.00000000 0.08095433
80.00000000 0.09136891
81.00000000 0.08828103
82.00000000 0.07969877
83.00000000 0.07042192
84.00000000 0.08006812
85.00000000 0.06308078
86.00000000 0.06065568
87.00000000 0.07072253
88.00000000 0.06754038
89.00000000 0.05348490
90.00000000 0.07133309
91.00000000 0.08105246
92.00000000 0.06497989
93.00000000 0.06407352
94.00000000 0.05579153
95.00000000 0.04918560
96.00000000 0.02780199
97.00000000 0.03574404
98.00000000 0.05350061
99.00000000 0.06170152
100.00000000 0.04904514
101.00000000 0.05549617
102.00000000 0.03607577
103.00000000 0.04477381
104.00000000 0.03226162
105.00000000 0.03973003
106.00000000 0.04710505
107.00000000 0.02214313
108.00000000 0.03487628
109.00000000 0.03454235
110.00000000 0.02953168
111.00000000 0.03410582
112.00000000 0.02793647
113.00000000 0.03242688
114.00000000 0.02328032
115.00000000 0.03316845
116.00000000 0.02270511
117.00000000 0.02469997
118.00000000 0.01652781
119.00000000 0.02304008
120.00000000 0.02144749
121.00000000 0.01091895
122.00000000 0.01042371
123.00000000 0.01013909
124.00000000 0.01381924
125.00000000 0.01635088
126.00000000 0.01522169
127.00000000 0.01537606
128.00000000 0.01638662
129.00000000 0.01389095
130.00000000 0.01920037
131.00000000 0.01866005
132.00000000 0.01721318
133.00000000 0.02114016
134.00000000 0.02177404
135.00000000 0.01687176
136.00000000 0.01613942
137.00000000 0.01658618
138.00000000 0.01113811
139.00000000 0.01637081
140.00000000 0.01136274
141.00000000 0.01093686
142.00000000 0.01120299
143.00000000 0.01338888
144.00000000 0.01279676
145.00000000 0.01157121
146.00000000 0.01098561
147.00000000 0.01077843
148.00000000 0.01053941
149.00000000 0.01105597
150.00000000 0.00744419
151.00000000 0.00933203
152.00000000 0.00941813
153.00000000 0.00903226
154.00000000 0.00911668
155.00000000 0.00933885
156.00000000 0.01012059
157.00000000 0.00857533
158.00000000 0.00480897
159.00000000 0.00650451
160.00000000 0.00788306
161.00000000 0.00948800
162.00000000 0.01120411
163.00000000 0.01117679
164.00000000 0.01119892
165.00000000 0.00912448
166.00000000 0.01101958
167.00000000 0.01152673
168.00000000 0.01000736
169.00000000 0.01091979
170.00000000 0.01201143
171.00000000 0.01052199
172.00000000 0.00677069
173.00000000 0.00995297
174.00000000 0.00872890
175.00000000 0.00771285
176.00000000 0.00847128
177.00000000 0.01110672
178.00000000 0.01060496
179.00000000 0.01052108
180.00000000 0.01299511
181.00000000 0.01307334
182.00000000 0.01273641
183.00000000 0.00929643
184.00000000 0.01329273
185.00000000 0.01105392
186.00000000 0.00799819
187.00000000 0.00895909
188.00000000 0.00949749
189.00000000 0.00931146
190.00000000 0.01009245
191.00000000 0.01202867
192.00000000 0.01319937
193.00000000 0.01210737
194.00000000 0.01096188
195.00000000 0.01293198
196.00000000 0.01273941
197.00000000 0.01206836
198.00000000 0.01200603
199.00000000 0.01147572
200.00000000 0.01122385
201.00000000 0.01167562
202.00000000 0.01314249
203.00000000 0.01301507
204.00000000 0.01237816
205.00000000 0.01174507
206.00000000 0.01023941
207.00000000 0.00945087
208.00000000 0.00993930
209.00000000 0.01027087
210.00000000 0.01178736
211.00000000 0.00951354
212.00000000 0.00833673
213.00000000 0.00839031
214.00000000 0.00932530
215.00000000 0.00748431
216.00000000 0.01185828
217.00000000 0.01249237
218.00000000 0.01175220
219.00000000 0.01018157
220.00000000 0.01139328
221.00000000 0.01051876
222.00000000 0.01124960
223.00000000 0.00898744
224.00000000 0.01025735
225.00000000 0.01069225
226.00000000 0.01100227
227.00000000 0.00994185
228.00000000 0.00733623
229.00000000 0.01084886
230.00000000 0.01059494
231.00000000 0.01093848
232.00000000 0.00803108
233.00000000 0.01035961
234.00000000 0.00907393
235.00000000 0.00993266
236.00000000 0.00920804
237.00000000 0.01003794
238.00000000 0.01213406
239.00000000 0.01217578
240.00000000 0.00990842
241.00000000 0.00907070
242.00000000 0.01118660
243.00000000 0.01167163
244.00000000 0.01001308
245.00000000 0.00897130
246.00000000 0.01128732
247.00000000 0.01019964
248.00000000 0.01106659
249.00000000 0.00963655
250.00000000 0.00946473
251.00000000 0.00984398
252.00000000 0.00973837
253.00000000 0.00857467
254.00000000 0.00837979
255.00000000 0.00813866
256.00000000 0.00835334
257.00000000 0.00796712
258.00000000 0.00806968
259.00000000 0.00826712
260.00000000 0.00814452
261.00000000 0.00789015
262.00000000 0.00748313
263.00000000 0.00735000
264.00000000 0.00970742
265.00000000 0.00946345
266.00000000 0.00904878
267.00000000 0.00809598
268.00000000 0.00746775
269.00000000 0.00820877
270.00000000 0.00831217
271.00000000 0.01004295
272.00000000 0.00885483
273.00000000 0.00782268
274.00000000 0.00729282
275.00000000 0.00644944
276.00000000 0.01003333
277.00000000 0.00665890
278.00000000 0.00593399
279.00000000 0.00805405
280.00000000 0.00865731
281.00000000 0.00946405
282.00000000 0.00991659
283.00000000 0.00916655
284.00000000 0.00850752
285.00000000 0.00866621
286.00000000 0.00742986
287.00000000 0.00733611
288.00000000 0.00833016
289.00000000 0.00723107
290.00000000 0.00839303
291.00000000 0.00841072
292.00000000 0.00777204
293.00000000 0.00730055
294.00000000 0.00768290
295.00000000 0.00835871
296.00000000 0.00768352
297.00000000 0.00702623
298.00000000 0.00703713
299.00000000 0.00852667
300.00000000 0.00839058
301.00000000 0.00923140
302.00000000 0.00983145
303.00000000 0.00908155
304.00000000 0.00914689
305.00000000 0.01060623
306.00000000 0.00967629
307.00000000 0.00961383
308.00000000 0.01016407
309.00000000 0.00927761
310.00000000 0.00873824
311.00000000 0.00803902
312.00000000 0.00870871
313.00000000 0.00789485
314.00000000 0.00863870
315.00000000 0.00967724
316.00000000 0.01062404
317.00000000 0.01014437
318.00000000 0.00938646
319.00000000 0.00962131
320.00000000 0.00897915
321.00000000 0.00871616
322.00000000 0.00989755
323.00000000 0.00967707
324.00000000 0.00814198
325.00000000 0.00982578
326.00000000 0.00951554
327.00000000 0.00926644
328.00000000 0.00879523
329.00000000 0.00878738
330.00000000 0.00944769
331.00000000 0.00947479
332.00000000 0.00899465
333.00000000 0.00950289
334.00000000 0.00959990
335.00000000 0.00874478
336.00000000 0.01008912
337.00000000 0.00916088
338.00000000 0.01042154
339.00000000 0.01108397
340.00000000 0.01110153
341.00000000 0.01135327
342.00000000 0.01097223
343.00000000 0.01077450
344.00000000 0.01170465
345.00000000 0.00834359
346.00000000 0.00955364
347.00000000 0.00828491
348.00000000 0.00842392
349.00000000 0.00878588
350.00000000 0.00964852
351.00000000 0.00963262
352.00000000 0.01093524
353.00000000 0.00954096
354.00000000 0.00945000
355.00000000 0.01111953
356.00000000 0.01100284
357.00000000 0.00915295
358.00000000 0.01091032
359.00000000 0.01091451
360.00000000 0.01330109
361.00000000 0.01334193
362.00000000 0.01251147
363.00000000 0.01362049
364.00000000 0.01270091
365.00000000 0.01268058
366.00000000 0.01332747
367.00000000 0.01363785
368.00000000 0.01358489
369.00000000 0.01255011
370.00000000 0.01247785
371.00000000 0.01308722
372.00000000 0.01226012
373.00000000 0.01227722
374.00000000 0.01219705
375.00000000 0.01420774
376.00000000 0.01419711
377.00000000 0.01224340
378.00000000 0.01139607
379.00000000 0.01212424
380.00000000 0.01056534
381.00000000 0.01040907
382.00000000 0.01065748
383.00000000 0.01105440
384.00000000 0.01363553
385.00000000 0.01459263
386.00000000 0.01184751
387.00000000 0.01232089
388.00000000 0.01226169
389.00000000 0.01294331
390.00000000 0.01129737
391.00000000 0.01239834
392.00000000 0.01371487
393.00000000 0.01500172
394.00000000 0.01481599
395.00000000 0.01401804
396.00000000 0.01317410
397.00000000 0.01308706
398.00000000 0.01272771
399.00000000 0.01326695
400.00000000 0.01341520
401.00000000 0.01357355
402.00000000 0.01337432
403.00000000 0.01337994
404.00000000 0.01374041
405.00000000 0.01435003
406.00000000 0.01406691
407.00000000 0.01461716
408.00000000 0.01329081
409.00000000 0.01501267
410.00000000 0.01505709
411.00000000 0.01475537
412.00000000 0.01290283
413.00000000 0.01302661
414.00000000 0.01304077
415.00000000 0.01473189
416.00000000 0.01488751
417.00000000 0.01520198
418.00000000 0.01490694
419.00000000 0.01504777
420.00000000 0.01525827
421.00000000 0.01410992
422.00000000 0.01619621
423.00000000 0.01646348
424.00000000 0.01558082
425.00000000 0.01547759
426.00000000 0.01529705
427.00000000 0.01729044
428.00000000 0.01719246
429.00000000 0.01840906
430.00000000 0.01894600
431.00000000 0.01898571
432.00000000 0.01911498
433.00000000 0.01868274
434.00000000 0.01864150
435.00000000 0.01746708
436.00000000 0.01738121
437.00000000 0.01679865
438.00000000 0.01664788
439.00000000 0.01709015
440.00000000 0.01715067
441.00000000 0.01778590
442.00000000 0.01795085
443.00000000 0.01731704
444.00000000 0.01834541
445.00000000 0.01852336
446.00000000 0.01747300
447.00000000 0.01838136
448.00000000 0.01844600
449.00000000 0.01860488
450.00000000 0.01853598
451.00000000 0.01809901
452.00000000 0.01701686
453.00000000 0.01717225
454.00000000 0.01749217
455.00000000 0.01747683
456.00000000 0.01753887
457.00000000 0.01754919
458.00000000 0.01727605
459.00000000 0.01631040
460.00000000 0.01698561
461.00000000 0.01634406
462.00000000 0.01680144
463.00000000 0.01677919
464.00000000 0.01695533
465.00000000 0.01634728
466.00000000 0.01740271
467.00000000 0.01817555
468.00000000 0.01833969
469.00000000 0.01798019
470.00000000 0.02001784
471.00000000 0.02097918
472.00000000 0.01962311
473.00000000 0.02149793
474.00000000 0.02158865
475.00000000 0.02075904
476.00000000 0.02108843
477.00000000 0.02112193
478.00000000 0.02166043
479.00000000 0.02229564
480.00000000 0.02228374
481.00000000 0.02032045
482.00000000 0.02039162
483.00000000 0.01964422
484.00000000 0.02031814
485.00000000 0.02042606
486.00000000 0.02037788
487.00000000 0.02035812
488.00000000 0.02040373
489.00000000 0.02060220
490.00000000 0.01957251
491.00000000 0.01970815
492.00000000 0.01959169
493.00000000 0.01955575
494.00000000 0.02064665
495.00000000 0.02100773
496.00000000 0.02139417
497.00000000 0.02132984
498.00000000 0.02158114
499.00000000 0.02192627
500.00000000 0.02033999
501.00000000 0.01882554
502.00000000 0.02047440
503.00000000 0.01997883
504.00000000 0.02051162
505.00000000 0.02114638
506.00000000 0.02089209
507.00000000 0.02158133
508.00000000 0.02118555
509.00000000 0.02121380
510.00000000 0.02153202
511.00000000 0.02071856
512.00000000 0.02148689
513.00000000 0.02120370
514.00000000 0.02138570
515.00000000 0.02059960
516.00000000 0.02112939
517.00000000 0.02180283
518.00000000 0.02234786
519.00000000 0.02163854
520.00000000 0.02110988
521.00000000 0.02117430
522.00000000 0.02159391
523.00000000 0.02148499
524.00000000 0.02180536
525.00000000 0.02204295
526.00000000 0.02204801
527.00000000 0.02179844
528.00000000 0.02254116
529.00000000 0.02249379
530.00000000 0.02218584
531.00000000 0.02211664
532.00000000 0.02183619
533.00000000 0.02102091
534.00000000 0.02159866
535.00000000 0.02076082
536.00000000 0.02118176
537.00000000 0.02099984
538.00000000 0.01995027
539.00000000 0.01994298
540.00000000 0.02007833
541.00000000 0.01988051
542.00000000 0.02033814
543.00000000 0.01946348
544.00000000 0.02085976
545.00000000 0.02018401
546.00000000 0.02018457
547.00000000 0.01937197
548.00000000 0.01950991
549.00000000 0.02100169
550.00000000 0.02084415
551.00000000 0.02020641
552.00000000 0.02023773
553.00000000 0.01976727
554.00000000 0.02025530
555.00000000 0.02017008
556.00000000 0.02008671
557.00000000 0.02012315
558.00000000 0.02009023
559.00000000 0.02204015
560.00000000 0.02217946
561.00000000 0.02233319
562.00000000 0.02235839
563.00000000 0.02241227
564.00000000 0.02246894
565.00000000 0.02283060
566.00000000 0.02265754
567.00000000 0.02242811
568.00000000 0.02237893
569.00000000 0.02236373
570.00000000 0.02238735
571.00000000 0.02240610
572.00000000 0.02239239
573.00000000 0.02495363
574.00000000 0.02495625
575.00000000 0.02479152
576.00000000 0.02481318
577.00000000 0.02507854
578.00000000 0.02525849
579.00000000 0.02591264
580.00000000 0.02574203
581.00000000 0.02580621
582.00000000 0.02527952
583.00000000 0.02509825
584.00000000 0.02521027
585.00000000 0.02469279
586.00000000 0.02546746
587.00000000 0.02568852
588.00000000 0.02543599
589.00000000 0.02575531
590.00000000 0.02473188
591.00000000 0.02470670
592.00000000 0.02471125
593.00000000 0.02466495
594.00000000 0.02478708
595.00000000 0.02498469
596.00000000 0.02469446
597.00000000 0.02496505
598.00000000 0.02515349
599.00000000 0.02458204
600.00000000 0.02485186
601.00000000 0.02605234
602.00000000 0.02651365
603.00000000 0.02681098
604.00000000 0.02679946
605.00000000 0.02564537
606.00000000 0.02571388
607.00000000 0.02550396
608.00000000 0.02615576
609.00000000 0.02612176
610.00000000 0.02600279
611.00000000 0.02619080
612.00000000 0.02582253
613.00000000 0.02580258
614.00000000 0.02577178
615.00000000 0.02512031
616.00000000 0.02518029
617.00000000 0.02583292
618.00000000 0.02474547
619.00000000 0.02384922
620.00000000 0.02398983
621.00000000 0.02454375
622.00000000 0.02452629
623.00000000 0.02532894
624.00000000 0.02608487
625.00000000 0.02654979
626.00000000 0.02656543
627.00000000 0.02576432
628.00000000 0.02578935
629.00000000 0.02593500
630.00000000 0.02592552
631.00000000 0.02606623
632.00000000 0.02605902
633.00000000 0.02709741
634.00000000 0.02733766
635.00000000 0.02732882
636.00000000 0.02732000
637.00000000 0.02758821
638.00000000 0.02754841
639.00000000 0.02745486
640.00000000 0.02751342
641.00000000 0.02734145
642.00000000 0.02751741
643.00000000 0.02739066
644.00000000 0.02756762
645.00000000 0.02746942
646.00000000 0.02812410
647.00000000 0.02752241
648.00000000 0.02620949
649.00000000 0.02676381
650.00000000 0.02791246
651.00000000 0.02788068
652.00000000 0.02764868
653.00000000 0.02768178
654.00000000 0.02695396
655.00000000 0.02832859
656.00000000 0.02819305
657.00000000 0.02838183
658.00000000 0.02911483
659.00000000 0.02898843
660.00000000 0.02884222
661.00000000 0.02862808
662.00000000 0.02847095
663.00000000 0.02864467
664.00000000 0.02847007
665.00000000 0.02875370
666.00000000 0.02937814
667.00000000 0.02987414
668.00000000 0.03017819
669.00000000 0.02996762
670.00000000 0.02942725
671.00000000 0.03002965
672.00000000 0.03056803
673.00000000 0.03003232
674.00000000 0.02998060
675.00000000 0.02991180
676.00000000 0.02994092
677.00000000 0.02999888
678.00000000 0.02978275
679.00000000 0.02940268
680.00000000 0.02933307
681.00000000 0.02989733
682.00000000 0.02907293
683.00000000 0.02932907
684.00000000 0.02976075
685.00000000 0.02954312
686.00000000 0.02980767
687.00000000 0.02997344
688.00000000 0.03101885
689.00000000 0.03054572
690.00000000 0.03050423
691.00000000 0.03067525
692.00000000 0.03079500
693.00000000 0.03039445
694.00000000 0.03022336
695.00000000 0.03050514
696.00000000 0.03052366
697.00000000 0.03058986
698.00000000 0.03091042
699.00000000 0.03077166
700.00000000 0.03070276
701.00000000 0.03073742
702.00000000 0.03042930
703.00000000 0.03085068
704.00000000 0.03056901
705.00000000 0.03086748
706.00000000 0.03013558
707.00000000 0.03059552
708.00000000 0.03093140
709.00000000 0.03106977
710.00000000 0.03118296
711.00000000 0.03062376
712.00000000 0.03109026
713.00000000 0.03080197
714.00000000 0.03175875
715.00000000 0.03178859
716.00000000 0.03175101
717.00000000 0.03201827
718.00000000 0.03217119
719.00000000 0.03209940
720.00000000 0.03250572
721.00000000 0.03191595
722.00000000 0.03208188
723.00000000 0.03207390
724.00000000 0.03235678
725.00000000 0.03147645
726.00000000 0.03173416
727.00000000 0.03140836
728.00000000 0.03168274
729.00000000 0.03174897
730.00000000 0.03243416
731.00000000 0.03209145
732.00000000 0.03200687
733.00000000 0.03194173
734.00000000 0.03188867
735.00000000 0.03221680
736.00000000 0.03194874
737.00000000 0.03150728
738.00000000 0.03139649
739.00000000 0.03168115
740.00000000 0.03178898
741.00000000 0.03188387
742.00000000 0.03174954
743.00000000 0.03173903
744.00000000 0.03295617
745.00000000 0.03295338
746.00000000 0.03210661
747.00000000 0.03209784
748.00000000 0.03165430
749.00000000 0.03164469
750.00000000 0.03156608
751.00000000 0.03122592
752.00000000 0.03218358
753.00000000 0.03226731
754.00000000 0.03163900
755.00000000 0.03156453
756.00000000 0.03148453
757.00000000 0.03116544
758.00000000 0.03139446
759.00000000 0.03251922
760.00000000 0.03357977
761.00000000 0.03347677
762.00000000 0.03328307
763.00000000 0.03350973
764.00000000 0.03356628
765.00000000 0.03252787
766.00000000 0.03223851
767.00000000 0.03164826
768.00000000 0.03145795
769.00000000 0.03128978
770.00000000 0.03051585
771.00000000 0.03144936
772.00000000 0.03136329
773.00000000 0.03203673
774.00000000 0.03206660
775.00000000 0.03186010
776.00000000 0.03212408
777.00000000 0.03209396
778.00000000 0.03214795
779.00000000 0.03169758
780.00000000 0.03118864
781.00000000 0.03112792
782.00000000 0.03222903
783.00000000 0.03318886
784.00000000 0.03232869
785.00000000 0.03256895
786.00000000 0.03254662
787.00000000 0.03253143
788.00000000 0.03365749
789.00000000 0.03190758
790.00000000 0.03218913
791.00000000 0.03188209
792.00000000 0.03146858
793.00000000 0.03144560
794.00000000 0.03174564
795.00000000 0.03170837
796.00000000 0.03164004
797.00000000 0.03162019
798.00000000 0.03168759
799.00000000 0.03163882
800.00000000 0.03162890
801.00000000 0.03190018
802.00000000 0.03220721
803.00000000 0.03200996
804.00000000 0.03198660
805.00000000 0.03188468
806.00000000 0.03183613
807.00000000 0.03192124
808.00000000 0.03181216
809.00000000 0.03286454
810.00000000 0.03230406
811.00000000 0.03201356
812.00000000 0.03200350
813.00000000 0.03110140
814.00000000 0.03085956
815.00000000 0.03083314
816.00000000 0.03126705
817.00000000 0.03105491
818.00000000 0.03111571
819.00000000 0.03110978
820.00000000 0.03192154
821.00000000 0.03265280
822.00000000 0.03217253
823.00000000 0.03188616
824.00000000 0.03160147
825.00000000 0.03143860
826.00000000 0.03144299
827.00000000 0.03147313
828.00000000 0.03075208
829.00000000 0.03040848
830.00000000 0.03041859
831.00000000 0.03102512
832.00000000 0.03098410
833.00000000 0.03104120
834.00000000 0.03041022
835.00000000 0.03047032
836.00000000 0.03055181
837.00000000 0.03110587
838.00000000 0.03094671
839.00000000 0.03096013
840.00000000 0.03089198
841.00000000 0.03166358
842.00000000 0.03107907
843.00000000 0.03065676
844.00000000 0.03144606
845.00000000 0.03153477
846.00000000 0.03152657
847.00000000 0.03151150
848.00000000 0.03164577
849.00000000 0.03160637
850.00000000 0.03069841
851.00000000 0.03083967
852.00000000 0.03126337
853.00000000 0.03176007
854.00000000 0.03174415
855.00000000 0.03175018
856.00000000 0.03135731
857.00000000 0.03106826
858.00000000 0.03108519
859.00000000 0.03119913
860.00000000 0.03114105
861.00000000 0.03113577
862.00000000 0.03093008
863.00000000 0.03095723
864.00000000 0.03087856
865.00000000 0.03070656
866.00000000 0.03080280
867.00000000 0.03083569
868.00000000 0.03050392
869.00000000 0.03039726
870.00000000 0.03120535
871.00000000 0.03138258
872.00000000 0.03380667
873.00000000 0.03408333
874.00000000 0.03396451
875.00000000 0.03380723
876.00000000 0.03371358
877.00000000 0.03374859
878.00000000 0.03426545
879.00000000 0.03409008
880.00000000 0.03332708
881.00000000 0.03334395
882.00000000 0.03351009
883.00000000 0.03355174
884.00000000 0.03355032
885.00000000 0.03398037
886.00000000 0.03388604
887.00000000 0.03390060
888.00000000 0.03441230
889.00000000 0.03315557
890.00000000 0.03335445
891.00000000 0.03307190
892.00000000 0.03344127
893.00000000 0.03355414
894.00000000 0.03359991
895.00000000 0.03415520
896.00000000 0.03385649
897.00000000 0.03362893
898.00000000 0.03392806
899.00000000 0.03381377
900.00000000 0.03421523
901.00000000 0.03432619
902.00000000 0.03468920
903.00000000 0.03469211
904.00000000 0.03447921
905.00000000 0.03463088
906.00000000 0.03463616
907.00000000 0.03469376
908.00000000 0.03386008
909.00000000 0.03366646
910.00000000 0.03301920
911.00000000 0.03369002
912.00000000 0.03323382
913.00000000 0.03295347
914.00000000 0.03314985
915.00000000 0.03314784
916.00000000 0.03313407
917.00000000 0.03377407
918.00000000 0.03375815
919.00000000 0.03378174
920.00000000 0.03385907
921.00000000 0.03378144
922.00000000 0.03403979
923.00000000 0.03453843
924.00000000 0.03450569
925.00000000 0.03443417
926.00000000 0.03429504
927.00000000 0.03395791
928.00000000 0.03347759
929.00000000 0.03361014
930.00000000 0.03359441
931.00000000 0.03381180
932.00000000 0.03426630
933.00000000 0.03417218
934.00000000 0.03422414
935.00000000 0.03477085
936.00000000 0.03463822
937.00000000 0.03464513
938.00000000 0.03466656
939.00000000 0.03461663
940.00000000 0.03453123
941.00000000 0.03461861
942.00000000 0.03482456
943.00000000 0.03418713
944.00000000 0.03434925
945.00000000 0.03448106
946.00000000 0.03458452
947.00000000 0.03456569
948.00000000 0.03400213
949.00000000 0.03458776
950.00000000 0.03457971
951.00000000 0.03449713
952.00000000 0.03429397
953.00000000 0.03461067
954.00000000 0.03473037
955.00000000 0.03458543
956.00000000 0.03454662
957.00000000 0.03456913
958.00000000 0.03452231
959.00000000 0.03461552
960.00000000 0.03459530
961.00000000 0.03488726
962.00000000 0.03493323
963.00000000 0.03505405
964.00000000 0.03509072
965.00000000 0.03553845
966.00000000 0.03538793
967.00000000 0.03541521
968.00000000 0.03593509
969.00000000 0.03615667
970.00000000 0.03619900
971.00000000 0.03644054
972.00000000 0.03647247
973.00000000 0.03664416
974.00000000 0.03641881
975.00000000 0.03670558
976.00000000 0.03673339
977.00000000 0.03693350
978.00000000 0.03691630
979.00000000 0.03706755
980.00000000 0.03704764
981.00000000 0.03720210
982.00000000 0.03733196
983.00000000 0.03707566
984.00000000 0.03661226
985.00000000 0.03609134
986.00000000 0.03585094
987.00000000 0.03610157
988.00000000 0.03607513
989.00000000 0.03557787
990.00000000 0.03685790
991.00000000 0.03671842
992.00000000 0.03653584
993.00000000 0.03662071
994.00000000 0.03641406
995.00000000 0.03668394
996.00000000 0.03764292
997.00000000 0.03786439
998.00000000 0.03768240
999.00000000 0.03745051


==> Plots/VarIter_Innovation/p10_inl_old.dat <==
0.00000000 1.63887624
1.00000000 1.70240645
2.00000000 1.70806903
3.00000000 1.67251794
4.00000000 1.36469879
5.00000000 1.93642003
6.00000000 2.49144602
7.00000000 2.87875527
8.00000000 3.07388638
9.00000000 3.15144891
10.00000000 3.44497014
11.00000000 3.74310037
12.00000000 4.11070603
13.00000000 4.13458999
14.00000000 4.73529771
15.00000000 7.56754390
16.00000000 5.45470562
17.00000000 5.36444232
18.00000000 3.03422299
19.00000000 3.04495344
20.00000000 3.04920772
21.00000000 3.07543925
22.00000000 3.01073713
23.00000000 2.94355251
24.00000000 3.07075462
25.00000000 3.03340469
26.00000000 2.98394218
27.00000000 3.07189723
28.00000000 3.01077917
29.00000000 3.03518808
30.00000000 2.67917716
31.00000000 2.64094348
32.00000000 2.77842946
33.00000000 2.64034204
34.00000000 2.56249467
35.00000000 2.48206482
36.00000000 1.94579123
37.00000000 1.71784922
38.00000000 1.52575912
39.00000000 1.54649391
40.00000000 1.45310649
41.00000000 1.44460130
42.00000000 1.36791908
43.00000000 1.33673871
44.00000000 1.29340327
45.00000000 1.19348831
46.00000000 1.16609343
47.00000000 1.14380058
48.00000000 1.16568047
49.00000000 1.15231335
50.00000000 1.14939923
51.00000000 1.10861334
52.00000000 1.12069509
53.00000000 1.10349445
54.00000000 1.08392772
55.00000000 1.06159346
56.00000000 1.06495799
57.00000000 1.03113360
58.00000000 1.02195091
59.00000000 1.01694716
60.00000000 0.98541698
61.00000000 0.99204489
62.00000000 0.95941395
63.00000000 0.90919785
64.00000000 0.88253474
65.00000000 0.87456697
66.00000000 0.87470767
67.00000000 0.87698145
68.00000000 0.86336889
69.00000000 0.88878626
70.00000000 0.87184978
71.00000000 0.84543747
72.00000000 0.77092099
73.00000000 0.74672971
74.00000000 0.76501265
75.00000000 0.77030235
76.00000000 0.75950905
77.00000000 0.74859959
78.00000000 0.73200919
79.00000000 0.73769990
80.00000000 0.73897404
81.00000000 0.76490285
82.00000000 0.76567665
83.00000000 0.74036312
84.00000000 0.72750712
85.00000000 0.71727618
86.00000000 0.70765657
87.00000000 0.70649929
88.00000000 0.71357453
89.00000000 0.67911722
90.00000000 0.66811878
91.00000000 0.66816417
92.00000000 0.65719583
93.00000000 0.63684287
94.00000000 0.62250627
95.00000000 0.62922325
96.00000000 0.65032899
97.00000000 0.62660368
98.00000000 0.61788438
99.00000000 0.61511605
100.00000000 0.59200972
101.00000000 0.59435883
102.00000000 0.60465015
103.00000000 0.59851617
104.00000000 0.60949127
105.00000000 0.60485802
106.00000000 0.58818118
107.00000000 0.58257351
108.00000000 0.60122128
109.00000000 0.59484580
110.00000000 0.59162123
111.00000000 0.58052688
112.00000000 0.56768866
113.00000000 0.56980548
114.00000000 0.54379361
115.00000000 0.54645740
116.00000000 0.53373491
117.00000000 0.53124997
118.00000000 0.53134078
119.00000000 0.53248824
120.00000000 0.53539514
121.00000000 0.53173375
122.00000000 0.52346065
123.00000000 0.52306768
124.00000000 0.51304242
125.00000000 0.51252841
126.00000000 0.50843407
127.00000000 0.50782010
128.00000000 0.51210586
129.00000000 0.50773016
130.00000000 0.51947764
131.00000000 0.51264168
132.00000000 0.50884351
133.00000000 0.50908880
134.00000000 0.49594756
135.00000000 0.48948938
136.00000000 0.47765463
137.00000000 0.47923991
138.00000000 0.47247854
139.00000000 0.47199375
140.00000000 0.46471864
141.00000000 0.45131256
142.00000000 0.42450146
143.00000000 0.42527775
144.00000000 0.42330343
145.00000000 0.43081365
146.00000000 0.42892856
147.00000000 0.43204181
148.00000000 0.43168249
149.00000000 0.42853722
150.00000000 0.42059704
151.00000000 0.41907133
152.00000000 0.41175733
153.00000000 0.41194341
154.00000000 0.41041065
155.00000000 0.41163019
156.00000000 0.40662666
157.00000000 0.40324321
158.00000000 0.40474428
159.00000000 0.40109243
160.00000000 0.40738709
161.00000000 0.40460381
162.00000000 0.40326496
163.00000000 0.39949008
164.00000000 0.39582665
165.00000000 0.39564002
166.00000000 0.38500278
167.00000000 0.38959479
168.00000000 0.38940710
169.00000000 0.38928315
170.00000000 0.38656130
171.00000000 0.38006533
172.00000000 0.37864384
173.00000000 0.37987247
174.00000000 0.37538307
175.00000000 0.37700085
176.00000000 0.37450684
177.00000000 0.37566217
178.00000000 0.37443568
179.00000000 0.37430032
180.00000000 0.37488679
181.00000000 0.37193894
182.00000000 0.37081462
183.00000000 0.37085349
184.00000000 0.37101135
185.00000000 0.37208097
186.00000000 0.36459403
187.00000000 0.36703853
188.00000000 0.36889273
189.00000000 0.36828704
190.00000000 0.36585611
191.00000000 0.36948104
192.00000000 0.36336842
193.00000000 0.36685666
194.00000000 0.36464903
195.00000000 0.36655053
196.00000000 0.36801671
197.00000000 0.36265984
198.00000000 0.35495949
199.00000000 0.34575981
200.00000000 0.34530218
201.00000000 0.34633943
202.00000000 0.34688840
203.00000000 0.34885371
204.00000000 0.34868574
205.00000000 0.33767970
206.00000000 0.33803364
207.00000000 0.34446648
208.00000000 0.34063784
209.00000000 0.33909261
210.00000000 0.33314520
211.00000000 0.32508332
212.00000000 0.32376995
213.00000000 0.32090162
214.00000000 0.32133648
215.00000000 0.32257558
216.00000000 0.32340727
217.00000000 0.32317831
218.00000000 0.31678890
219.00000000 0.32382758
220.00000000 0.32350954
221.00000000 0.32220847
222.00000000 0.32342628
223.00000000 0.31702463
224.00000000 0.31441906
225.00000000 0.31008887
226.00000000 0.30729148
227.00000000 0.30605614
228.00000000 0.30320847
229.00000000 0.30221739
230.00000000 0.30363703
231.00000000 0.30279968
232.00000000 0.31478281
233.00000000 0.31107734
234.00000000 0.30481458
235.00000000 0.30571394
236.00000000 0.30333962
237.00000000 0.29553559
238.00000000 0.29750307
239.00000000 0.29908550
240.00000000 0.30124379
241.00000000 0.29828330
242.00000000 0.29696273
243.00000000 0.29770363
244.00000000 0.29741312
245.00000000 0.30241047
246.00000000 0.30109643
247.00000000 0.29648619
248.00000000 0.29734469
249.00000000 0.30189532
250.00000000 0.29815013
251.00000000 0.29796163
252.00000000 0.29642003
253.00000000 0.29182127
254.00000000 0.28928690
255.00000000 0.29089623
256.00000000 0.29032193
257.00000000 0.28982269
258.00000000 0.29187527
259.00000000 0.28994642
260.00000000 0.29173957
261.00000000 0.29235875
262.00000000 0.29376546
263.00000000 0.29551170
264.00000000 0.29016607
265.00000000 0.28789505
266.00000000 0.28309571
267.00000000 0.28328393
268.00000000 0.28412850
269.00000000 0.28618878
270.00000000 0.28716600
271.00000000 0.28998539
272.00000000 0.29134674
273.00000000 0.28978658
274.00000000 0.28982577
275.00000000 0.28775637
276.00000000 0.28592310
277.00000000 0.28785589
278.00000000 0.28108473
279.00000000 0.27898472
280.00000000 0.27943757
281.00000000 0.27170508
282.00000000 0.27169944
283.00000000 0.27030084
284.00000000 0.27085779
285.00000000 0.27344605
286.00000000 0.27427514
287.00000000 0.26736542
288.00000000 0.27047652
289.00000000 0.26992452
290.00000000 0.27448496
291.00000000 0.27053383
292.00000000 0.26592832
293.00000000 0.26626053
294.00000000 0.26880764
295.00000000 0.26980808
296.00000000 0.26966426
297.00000000 0.27112380
298.00000000 0.26988524
299.00000000 0.26769986
300.00000000 0.26796126
301.00000000 0.26566938
302.00000000 0.26081092
303.00000000 0.26576222
304.00000000 0.26414275
305.00000000 0.26397388
306.00000000 0.26487722
307.00000000 0.26360720
308.00000000 0.26372042
309.00000000 0.26229536
310.00000000 0.26040283
311.00000000 0.26063757
312.00000000 0.25781283
313.00000000 0.25421777
314.00000000 0.25317053
315.00000000 0.25208975
316.00000000 0.25088115
317.00000000 0.25096469
318.00000000 0.24942029
319.00000000 0.24430084
320.00000000 0.24701380
321.00000000 0.24395992
322.00000000 0.24859059
323.00000000 0.25305685
324.00000000 0.25211813
325.00000000 0.25384599
326.00000000 0.24571784
327.00000000 0.24499342
328.00000000 0.24432756
329.00000000 0.24414696
330.00000000 0.24372549
331.00000000 0.24361485
332.00000000 0.24094689
333.00000000 0.23988217
334.00000000 0.24135840
335.00000000 0.24064470
336.00000000 0.23841551
337.00000000 0.23283681
338.00000000 0.23458355
339.00000000 0.23439193
340.00000000 0.23369126
341.00000000 0.23195776
342.00000000 0.22998602
343.00000000 0.22992088
344.00000000 0.22948340
345.00000000 0.22311230
346.00000000 0.22805428
347.00000000 0.22659468
348.00000000 0.22439182
349.00000000 0.22450363
350.00000000 0.22453804
351.00000000 0.22312711
352.00000000 0.22242321
353.00000000 0.22305600
354.00000000 0.22051065
355.00000000 0.22137301
356.00000000 0.22100843
357.00000000 0.22179075
358.00000000 0.22671590
359.00000000 0.22629824
360.00000000 0.22582217
361.00000000 0.22541354
362.00000000 0.22532591
363.00000000 0.22611649
364.00000000 0.22649140
365.00000000 0.22768399
366.00000000 0.22639457
367.00000000 0.22611142
368.00000000 0.22218564
369.00000000 0.22090556
370.00000000 0.21732681
371.00000000 0.21723764
372.00000000 0.21847540
373.00000000 0.22240761
374.00000000 0.22200175
375.00000000 0.22191483
376.00000000 0.22668834
377.00000000 0.22768404
378.00000000 0.22657958
379.00000000 0.22645151
380.00000000 0.22866513
381.00000000 0.22198591
382.00000000 0.22074348
383.00000000 0.22080612
384.00000000 0.21978460
385.00000000 0.21820038
386.00000000 0.21805760
387.00000000 0.21807983
388.00000000 0.21828041
389.00000000 0.21680290
390.00000000 0.21745179
391.00000000 0.21663604
392.00000000 0.21264606
393.00000000 0.21616296
394.00000000 0.21603096
395.00000000 0.21686148
396.00000000 0.21482312
397.00000000 0.21586825
398.00000000 0.21781643
399.00000000 0.21604928
400.00000000 0.21601778
401.00000000 0.21610425
402.00000000 0.21630542
403.00000000 0.22053880
404.00000000 0.22092855
405.00000000 0.21554946
406.00000000 0.21533028
407.00000000 0.21590170
408.00000000 0.21635530
409.00000000 0.21698216
410.00000000 0.21659816
411.00000000 0.21203333
412.00000000 0.21173266
413.00000000 0.20901641
414.00000000 0.20492483
415.00000000 0.20367197
416.00000000 0.20254114
417.00000000 0.20212016
418.00000000 0.20759810
419.00000000 0.20863498
420.00000000 0.20777763
421.00000000 0.20716777
422.00000000 0.20717361
423.00000000 0.20740771
424.00000000 0.20691690
425.00000000 0.20644450
426.00000000 0.20561611
427.00000000 0.20535914
428.00000000 0.20630759
429.00000000 0.20630710
430.00000000 0.20587241
431.00000000 0.20634954
432.00000000 0.20629122
433.00000000 0.20708020
434.00000000 0.20623533
435.00000000 0.20380964
436.00000000 0.20242185
437.00000000 0.20525702
438.00000000 0.20443098
439.00000000 0.20475463
440.00000000 0.20410815
441.00000000 0.20170313
442.00000000 0.20182574
443.00000000 0.19692566
444.00000000 0.19569585
445.00000000 0.19562443
446.00000000 0.19454445
447.00000000 0.19306614
448.00000000 0.19349313
449.00000000 0.19237508
450.00000000 0.19255792
451.00000000 0.19203451
452.00000000 0.19153968
453.00000000 0.19229341
454.00000000 0.19267465
455.00000000 0.19143555
456.00000000 0.19127716
457.00000000 0.19002985
458.00000000 0.18941670
459.00000000 0.18747097
460.00000000 0.18726310
461.00000000 0.18764235
462.00000000 0.18779257
463.00000000 0.18964490
464.00000000 0.19002872
465.00000000 0.19005675
466.00000000 0.18654821
467.00000000 0.18686613
468.00000000 0.18566321
469.00000000 0.18524013
470.00000000 0.18530850
471.00000000 0.18254340
472.00000000 0.18327927
473.00000000 0.18313088
474.00000000 0.18278466
475.00000000 0.18246201
476.00000000 0.18236072
477.00000000 0.18262628
478.00000000 0.18360996
479.00000000 0.18339001
480.00000000 0.18343880
481.00000000 0.18534401
482.00000000 0.18422582
483.00000000 0.18546218
484.00000000 0.18515129
485.00000000 0.18396237
486.00000000 0.18103521
487.00000000 0.18088895
488.00000000 0.18045630
489.00000000 0.18049355
490.00000000 0.18075026
491.00000000 0.17945198
492.00000000 0.17927034
493.00000000 0.18222011
494.00000000 0.18117250
495.00000000 0.18137403
496.00000000 0.18078717
497.00000000 0.18052154
498.00000000 0.17377077
499.00000000 0.17366301
500.00000000 0.17350050
501.00000000 0.17395080
502.00000000 0.17416332
503.00000000 0.17520758
504.00000000 0.17507611
505.00000000 0.17489181
506.00000000 0.17370661
507.00000000 0.17255872
508.00000000 0.17538819
509.00000000 0.17415802
510.00000000 0.17295384
511.00000000 0.17246191
512.00000000 0.17213611
513.00000000 0.17303668
514.00000000 0.17253657
515.00000000 0.16692512
516.00000000 0.16660531
517.00000000 0.16549259
518.00000000 0.16684582
519.00000000 0.16554355
520.00000000 0.16666813
521.00000000 0.16531753
522.00000000 0.16529357
523.00000000 0.16527622
524.00000000 0.16478967
525.00000000 0.16520641
526.00000000 0.16569100
527.00000000 0.16537553
528.00000000 0.16463899
529.00000000 0.16343360
530.00000000 0.16270260
531.00000000 0.16317879
532.00000000 0.16326309
533.00000000 0.16390195
534.00000000 0.16112875
535.00000000 0.16116871
536.00000000 0.16186828
537.00000000 0.16207467
538.00000000 0.16192896
539.00000000 0.16236732
540.00000000 0.16230616
541.00000000 0.16033504
542.00000000 0.15994317
543.00000000 0.16033652
544.00000000 0.16046555
545.00000000 0.16028721
546.00000000 0.16090495
547.00000000 0.16021155
548.00000000 0.15843862
549.00000000 0.15934718
550.00000000 0.16034552
551.00000000 0.16035069
552.00000000 0.16018615
553.00000000 0.15999071
554.00000000 0.15881187
555.00000000 0.15834808
556.00000000 0.15772074
557.00000000 0.15797836
558.00000000 0.15764581
559.00000000 0.15664047
560.00000000 0.15654718
561.00000000 0.15545011
562.00000000 0.15505715
563.00000000 0.15523902
564.00000000 0.15549747
565.00000000 0.15510167
566.00000000 0.15616140
567.00000000 0.15742031
568.00000000 0.15685741
569.00000000 0.15592353
570.00000000 0.15562682
571.00000000 0.15508519
572.00000000 0.15615845
573.00000000 0.15559959
574.00000000 0.15539116
575.00000000 0.15414969
576.00000000 0.15413896
577.00000000 0.15340157
578.00000000 0.15311331
579.00000000 0.15218779
580.00000000 0.15117523
581.00000000 0.15094802
582.00000000 0.15100482
583.00000000 0.15104978
584.00000000 0.15095405
585.00000000 0.15134813
586.00000000 0.15072075
587.00000000 0.15069460
588.00000000 0.15168022
589.00000000 0.14914708
590.00000000 0.15042652
591.00000000 0.15074728
592.00000000 0.15090258
593.00000000 0.14942048
594.00000000 0.14987430
595.00000000 0.14979208
596.00000000 0.14989182
597.00000000 0.15002477
598.00000000 0.15132346
599.00000000 0.15020712
600.00000000 0.15027897
601.00000000 0.15053942
602.00000000 0.15065428
603.00000000 0.14776063
604.00000000 0.14734386
605.00000000 0.14805366
606.00000000 0.14763024
607.00000000 0.14850815
608.00000000 0.14828968
609.00000000 0.14682007
610.00000000 0.14632051
611.00000000 0.14561655
612.00000000 0.14527683
613.00000000 0.14471730
614.00000000 0.14465597
615.00000000 0.14506822
616.00000000 0.14461002
617.00000000 0.14490385
618.00000000 0.14479695
619.00000000 0.14421287
620.00000000 0.14336623
621.00000000 0.14291271
622.00000000 0.14307183
623.00000000 0.14419057
624.00000000 0.14361534
625.00000000 0.14563837
626.00000000 0.14423687
627.00000000 0.14466091
628.00000000 0.14379277
629.00000000 0.14399805
630.00000000 0.14390154
631.00000000 0.14408939
632.00000000 0.14218939
633.00000000 0.14206851
634.00000000 0.14326912
635.00000000 0.14284457
636.00000000 0.14294574
637.00000000 0.14219138
638.00000000 0.14168435
639.00000000 0.14156361
640.00000000 0.14169527
641.00000000 0.14139431
642.00000000 0.14099625
643.00000000 0.14028074
644.00000000 0.14110670
645.00000000 0.14132458
646.00000000 0.13985922
647.00000000 0.13866284
648.00000000 0.13936282
649.00000000 0.13938788
650.00000000 0.13836268
651.00000000 0.13850403
652.00000000 0.13997136
653.00000000 0.13967397
654.00000000 0.14010883
655.00000000 0.13952558
656.00000000 0.14228746
657.00000000 0.14239856
658.00000000 0.14216472
659.00000000 0.14164715
660.00000000 0.14058484
661.00000000 0.14123410
662.00000000 0.14051753
663.00000000 0.14079158
664.00000000 0.14025878
665.00000000 0.14016515
666.00000000 0.14043759
667.00000000 0.13976191
668.00000000 0.13992454
669.00000000 0.13881460
670.00000000 0.13765956
671.00000000 0.13671514
672.00000000 0.13546393
673.00000000 0.13562606
674.00000000 0.13491547
675.00000000 0.13469836
676.00000000 0.13640338
677.00000000 0.13668575
678.00000000 0.13656267
679.00000000 0.13681082
680.00000000 0.13700888
681.00000000 0.13841006
682.00000000 0.13802997
683.00000000 0.13824088
684.00000000 0.13856430
685.00000000 0.13869923
686.00000000 0.13905128
687.00000000 0.13809826
688.00000000 0.13761140
689.00000000 0.13696889
690.00000000 0.13723735
691.00000000 0.13779386
692.00000000 0.13755709
693.00000000 0.13648346
694.00000000 0.13587186
695.00000000 0.13585593
696.00000000 0.13618313
697.00000000 0.13557971
698.00000000 0.13548815
699.00000000 0.13321203
700.00000000 0.13445564
701.00000000 0.13462356
702.00000000 0.13390219
703.00000000 0.13360321
704.00000000 0.13417490
705.00000000 0.13589642
706.00000000 0.13641786
707.00000000 0.13542687
708.00000000 0.13603295
709.00000000 0.13645807
710.00000000 0.13523357
711.00000000 0.13580237
712.00000000 0.13626596
713.00000000 0.13590829
714.00000000 0.13624233
715.00000000 0.13534469
716.00000000 0.13554543
717.00000000 0.13629182
718.00000000 0.13576156
719.00000000 0.13534267
720.00000000 0.13488521
721.00000000 0.13607855
722.00000000 0.13599208
723.00000000 0.13799146
724.00000000 0.13786087
725.00000000 0.13778447
726.00000000 0.13765837
727.00000000 0.13784867
728.00000000 0.13833881
729.00000000 0.13795864
730.00000000 0.13797239
731.00000000 0.13813273
732.00000000 0.13750140
733.00000000 0.13777736
734.00000000 0.13691011
735.00000000 0.13885099
736.00000000 0.13884858
737.00000000 0.13692957
738.00000000 0.13607827
739.00000000 0.13531375
740.00000000 0.13533670
741.00000000 0.13400475
742.00000000 0.13409257
743.00000000 0.13435428
744.00000000 0.13311062
745.00000000 0.13342304
746.00000000 0.13340295
747.00000000 0.13360366
748.00000000 0.13435546
749.00000000 0.13450784
750.00000000 0.13429543
751.00000000 0.13401822
752.00000000 0.13348657
753.00000000 0.13356561
754.00000000 0.13457994
755.00000000 0.13380225
756.00000000 0.13390056
757.00000000 0.13365892
758.00000000 0.13357180
759.00000000 0.13277255
760.00000000 0.13316625
761.00000000 0.13311618
762.00000000 0.13321338
763.00000000 0.13175244
764.00000000 0.13189498
765.00000000 0.13189498
766.00000000 0.13140877
767.00000000 0.13078282
768.00000000 0.13052437
769.00000000 0.13010211
770.00000000 0.13084957
771.00000000 0.13048030
772.00000000 0.13023373
773.00000000 0.12960522
774.00000000 0.12990529
775.00000000 0.12989942
776.00000000 0.12931136
777.00000000 0.12985552
778.00000000 0.13056740
779.00000000 0.13054979
780.00000000 0.12995003
781.00000000 0.12946152
782.00000000 0.12942239
783.00000000 0.12761554
784.00000000 0.12751954
785.00000000 0.12781567
786.00000000 0.12640255
787.00000000 0.12434439
788.00000000 0.12396644
789.00000000 0.12403880
790.00000000 0.12560910
791.00000000 0.12594948
792.00000000 0.12588018
793.00000000 0.12571124
794.00000000 0.12640056
795.00000000 0.12697695
796.00000000 0.12746607
797.00000000 0.12759650
798.00000000 0.12743782
799.00000000 0.12733875
800.00000000 0.12724816
801.00000000 0.12735578
802.00000000 0.12746579
803.00000000 0.12715383
804.00000000 0.12672288
805.00000000 0.12552142
806.00000000 0.12567996
807.00000000 0.12534045
808.00000000 0.12531909
809.00000000 0.12558197
810.00000000 0.12868967
811.00000000 0.12822541
812.00000000 0.12822742
813.00000000 0.12766439
814.00000000 0.12706917
815.00000000 0.12672765
816.00000000 0.12677834
817.00000000 0.12671730
818.00000000 0.12647668
819.00000000 0.12627355
820.00000000 0.12714976
821.00000000 0.12599125
822.00000000 0.12592833
823.00000000 0.12507159
824.00000000 0.12530318
825.00000000 0.12553337
826.00000000 0.12641280
827.00000000 0.12650855
828.00000000 0.12665886
829.00000000 0.12682872
830.00000000 0.12646833
831.00000000 0.12665252
832.00000000 0.12661517
833.00000000 0.12660926
834.00000000 0.12673992
835.00000000 0.12660299
836.00000000 0.12700251
837.00000000 0.12701531
838.00000000 0.12654930
839.00000000 0.12674120
840.00000000 0.12544158
841.00000000 0.12562371
842.00000000 0.12563845
843.00000000 0.12580648
844.00000000 0.12592014
845.00000000 0.12592956
846.00000000 0.12609724
847.00000000 0.12612981
848.00000000 0.12634099
849.00000000 0.12480940
850.00000000 0.12469567
851.00000000 0.12513063
852.00000000 0.12526883
853.00000000 0.12510350
854.00000000 0.12476637
855.00000000 0.12371376
856.00000000 0.12426628
857.00000000 0.12398075
858.00000000 0.12373596
859.00000000 0.12337547
860.00000000 0.12318186
861.00000000 0.12302546
862.00000000 0.12263078
863.00000000 0.12270724
864.00000000 0.12229735
865.00000000 0.12239741
866.00000000 0.12128338
867.00000000 0.12169364
868.00000000 0.12164151
869.00000000 0.12146161
870.00000000 0.12181016
871.00000000 0.11911689
872.00000000 0.11846511
873.00000000 0.11806327
874.00000000 0.11844920
875.00000000 0.11874340
876.00000000 0.11884991
877.00000000 0.11927670
878.00000000 0.11855986
879.00000000 0.11887613
880.00000000 0.11951716
881.00000000 0.11984115
882.00000000 0.11921634
883.00000000 0.11921677
884.00000000 0.11922227
885.00000000 0.11891572
886.00000000 0.11972869
887.00000000 0.12078355
888.00000000 0.11929998
889.00000000 0.11946021
890.00000000 0.11974622
891.00000000 0.11934992
892.00000000 0.11909895
893.00000000 0.11873462
894.00000000 0.11859299
895.00000000 0.11793925
896.00000000 0.11833135
897.00000000 0.11822465
898.00000000 0.11643498
899.00000000 0.11587749
900.00000000 0.11582249
901.00000000 0.11587935
902.00000000 0.11544221
903.00000000 0.11566915
904.00000000 0.11584953
905.00000000 0.11566850
906.00000000 0.11543838
907.00000000 0.11566555
908.00000000 0.11566531
909.00000000 0.11526341
910.00000000 0.11531012
911.00000000 0.11544142
912.00000000 0.11491441
913.00000000 0.11526572
914.00000000 0.11526046
915.00000000 0.11469794
916.00000000 0.11428785
917.00000000 0.11476683
918.00000000 0.11423443
919.00000000 0.11408235
920.00000000 0.11461241
921.00000000 0.11457392
922.00000000 0.11430955
923.00000000 0.11348159
924.00000000 0.11399530
925.00000000 0.11420703
926.00000000 0.11420814
927.00000000 0.11377224
928.00000000 0.11391964
929.00000000 0.11409997
930.00000000 0.11640091
931.00000000 0.11672231
932.00000000 0.11643889
933.00000000 0.11648063
934.00000000 0.11696414
935.00000000 0.11705478
936.00000000 0.11904522
937.00000000 0.11974237
938.00000000 0.11979717
939.00000000 0.11940902
940.00000000 0.11877812
941.00000000 0.11789989
942.00000000 0.11709923
943.00000000 0.11763018
944.00000000 0.11786896
945.00000000 0.11765359
946.00000000 0.11780528
947.00000000 0.11811209
948.00000000 0.11768388
949.00000000 0.11776218
950.00000000 0.11762782
951.00000000 0.11805408
952.00000000 0.11838065
953.00000000 0.11848892
954.00000000 0.11862176
955.00000000 0.11879915
956.00000000 0.11674641
957.00000000 0.11769130
958.00000000 0.11782530
959.00000000 0.11791460
960.00000000 0.11776857
961.00000000 0.11770490
962.00000000 0.11815678
963.00000000 0.11835276
964.00000000 0.11855153
965.00000000 0.11563760
966.00000000 0.11592053
967.00000000 0.11577703
968.00000000 0.11605186
969.00000000 0.11543309
970.00000000 0.11574651
971.00000000 0.11486816
972.00000000 0.11598850
973.00000000 0.11591082
974.00000000 0.11570147
975.00000000 0.11568068
976.00000000 0.11536766
977.00000000 0.11486754
978.00000000 0.11515099
979.00000000 0.11526033
980.00000000 0.11476641
981.00000000 0.11506840
982.00000000 0.11482912
983.00000000 0.11392149
984.00000000 0.11358075
985.00000000 0.11405001
986.00000000 0.11418732
987.00000000 0.11437857
988.00000000 0.11382211
989.00000000 0.11371318
990.00000000 0.11412997
991.00000000 0.11396641
992.00000000 0.11368754
993.00000000 0.11351077
994.00000000 0.11329291
995.00000000 0.11317997
996.00000000 0.11314697
997.00000000 0.11261436
998.00000000 0.11363063
999.00000000 0.11436328


==> Plots/VarIter_Innovation/p90_dnl_new.dat <==
0.00000000 0.82083366
1.00000000 0.76586614
2.00000000 0.76582451
3.00000000 0.76569930
4.00000000 0.71193202
5.00000000 0.51055324
6.00000000 1.02529159
7.00000000 1.40585334
8.00000000 1.64357601
9.00000000 1.74130564
10.00000000 1.70443796
11.00000000 2.01851809
12.00000000 3.00311686
13.00000000 3.03957868
14.00000000 3.58768188
15.00000000 7.70359992
16.00000000 7.79652214
17.00000000 3.08327734
18.00000000 1.42335979
19.00000000 1.42325209
20.00000000 1.42323856
21.00000000 2.01950895
22.00000000 1.67968436
23.00000000 1.24254734
24.00000000 3.93923455
25.00000000 3.81078492
26.00000000 1.80641126
27.00000000 1.95837891
28.00000000 1.25338228
29.00000000 1.17542432
30.00000000 1.16086889
31.00000000 1.16034883
32.00000000 1.03122717
33.00000000 1.03130046
34.00000000 1.03131159
35.00000000 1.03160787
36.00000000 1.03206033
37.00000000 1.03220576
38.00000000 1.03511043
39.00000000 1.00758093
40.00000000 0.96743575
41.00000000 0.97353669
42.00000000 0.90953635
43.00000000 0.92445703
44.00000000 1.09109508
45.00000000 2.26201263
46.00000000 2.17564526
47.00000000 1.68823689
48.00000000 1.09155390
49.00000000 1.20021411
50.00000000 1.74850355
51.00000000 1.78973222
52.00000000 3.91301308
53.00000000 3.82653140
54.00000000 3.18188654
55.00000000 3.33152064
56.00000000 1.40709839
57.00000000 0.98339856
58.00000000 1.02488424
59.00000000 0.79370235
60.00000000 0.79371311
61.00000000 0.80467787
62.00000000 0.77215705
63.00000000 0.80461807
64.00000000 0.78024809
65.00000000 0.78555539
66.00000000 0.94965143
67.00000000 1.06673228
68.00000000 1.06665672
69.00000000 1.06664253
70.00000000 1.06628684
71.00000000 1.06562731
72.00000000 1.03924689
73.00000000 1.31078847
74.00000000 3.99595509
75.00000000 3.84694672
76.00000000 3.55588460
77.00000000 0.91665126
78.00000000 0.99177694
79.00000000 0.83803757
80.00000000 0.80828996
81.00000000 0.91955007
82.00000000 1.94873540
83.00000000 1.92861829
84.00000000 1.54979200
85.00000000 2.58412734
86.00000000 1.69954510
87.00000000 0.63930464
88.00000000 0.73463683
89.00000000 0.75455278
90.00000000 0.79218029
91.00000000 0.61726277
92.00000000 0.70023641
93.00000000 0.70085206
94.00000000 0.63871293
95.00000000 0.62987865
96.00000000 0.61708544
97.00000000 0.48375851
98.00000000 0.44398204
99.00000000 0.35493511
100.00000000 0.31737327
101.00000000 0.33682050
102.00000000 0.25323575
103.00000000 0.32332670
104.00000000 0.23816558
105.00000000 0.25768903
106.00000000 0.30317466
107.00000000 0.29720678
108.00000000 0.28110098
109.00000000 0.28799887
110.00000000 0.26915990
111.00000000 0.26927359
112.00000000 0.25120617
113.00000000 0.23730091
114.00000000 0.23984652
115.00000000 0.21239322
116.00000000 0.19065485
117.00000000 0.20347544
118.00000000 0.20125182
119.00000000 0.19929942
120.00000000 0.18130891
121.00000000 0.18198437
122.00000000 0.16827597
123.00000000 0.29752947
124.00000000 0.18718849
125.00000000 0.17759402
126.00000000 0.17167037
127.00000000 0.22853519
128.00000000 0.20167303
129.00000000 0.20688295
130.00000000 0.22069374
131.00000000 0.21778768
132.00000000 0.13375339
133.00000000 0.15794725
134.00000000 0.14700140
135.00000000 0.11406475
136.00000000 0.14572895
137.00000000 0.15677777
138.00000000 0.12450282
139.00000000 0.10815261
140.00000000 0.15260400
141.00000000 0.15696389
142.00000000 0.15437286
143.00000000 0.15667449
144.00000000 0.14113426
145.00000000 0.14379761
146.00000000 0.12750410
147.00000000 0.13543055
148.00000000 0.13747576
149.00000000 0.12211596
150.00000000 0.11247496
151.00000000 0.11358448
152.00000000 0.10749190
153.00000000 0.10703941
154.00000000 0.10528137
155.00000000 0.08859350
156.00000000 0.09540948
157.00000000 0.09881406
158.00000000 0.10064663
159.00000000 0.11506278
160.00000000 0.11180880
161.00000000 0.09733338
162.00000000 0.09573409
163.00000000 0.09558870
164.00000000 0.09198216
165.00000000 0.08709682
166.00000000 0.09038326
167.00000000 0.09418189
168.00000000 0.09478385
169.00000000 0.08796596
170.00000000 0.08277312
171.00000000 0.07667013
172.00000000 0.07721830
173.00000000 0.09059974
174.00000000 0.07732953
175.00000000 0.07773542
176.00000000 0.07778799
177.00000000 0.07751187
178.00000000 0.07459869
179.00000000 0.07539225
180.00000000 0.07277385
181.00000000 0.07507871
182.00000000 0.06856598
183.00000000 0.07232428
184.00000000 0.07328431
185.00000000 0.07423505
186.00000000 0.07479475
187.00000000 0.06859010
188.00000000 0.06430263
189.00000000 0.06280432
190.00000000 0.06512592
191.00000000 0.06477556
192.00000000 0.05673121
193.00000000 0.05809041
194.00000000 0.05733740
195.00000000 0.05380983
196.00000000 0.05463146
197.00000000 0.05844140
198.00000000 0.05075901
199.00000000 0.04996768
200.00000000 0.05158650
201.00000000 0.05049898
202.00000000 0.04989987
203.00000000 0.05458797
204.00000000 0.05288223
205.00000000 0.05544034
206.00000000 0.05530194
207.00000000 0.05327158
208.00000000 0.05118422
209.00000000 0.04913460
210.00000000 0.04891550
211.00000000 0.04827019
212.00000000 0.04652286
213.00000000 0.04629393
214.00000000 0.04540591
215.00000000 0.04528210
216.00000000 0.04643738
217.00000000 0.04592473
218.00000000 0.04535061
219.00000000 0.04733355
220.00000000 0.04496516
221.00000000 0.04270704
222.00000000 0.04184361
223.00000000 0.04108556
224.00000000 0.04106204
225.00000000 0.04133462
226.00000000 0.04149363
227.00000000 0.04133942
228.00000000 0.03995545
229.00000000 0.04098162
230.00000000 0.04197972
231.00000000 0.04124441
232.00000000 0.04033258
233.00000000 0.04012512
234.00000000 0.04004161
235.00000000 0.03989844
236.00000000 0.03928983
237.00000000 0.04019304
238.00000000 0.03945623
239.00000000 0.03902322
240.00000000 0.03863328
241.00000000 0.03969670
242.00000000 0.03987807
243.00000000 0.03962259
244.00000000 0.03922347
245.00000000 0.03781070
246.00000000 0.03763478
247.00000000 0.03796440
248.00000000 0.03900384
249.00000000 0.03532912
250.00000000 0.03464396
251.00000000 0.03387412
252.00000000 0.03416728
253.00000000 0.03493612
254.00000000 0.03403598
255.00000000 0.03357147
256.00000000 0.03466082
257.00000000 0.03423183
258.00000000 0.03593287
259.00000000 0.03515276
260.00000000 0.03387695
261.00000000 0.03523462
262.00000000 0.03557037
263.00000000 0.03498714
264.00000000 0.03369243
265.00000000 0.03536650
266.00000000 0.03524481
267.00000000 0.03482131
268.00000000 0.03465090
269.00000000 0.03467528
270.00000000 0.03485020
271.00000000 0.03523673
272.00000000 0.03449730
273.00000000 0.03520923
274.00000000 0.03518026
275.00000000 0.03566083
276.00000000 0.03420267
277.00000000 0.03480109
278.00000000 0.03434401
279.00000000 0.03401598
280.00000000 0.03304121
281.00000000 0.03272694
282.00000000 0.03293372
283.00000000 0.03213722
284.00000000 0.03325972
285.00000000 0.03220393
286.00000000 0.03147072
287.00000000 0.03148652
288.00000000 0.03176463
289.00000000 0.03174419
290.00000000 0.03170570
291.00000000 0.03080173
292.00000000 0.03203700
293.00000000 0.03153784
294.00000000 0.03164266
295.00000000 0.03180130
296.00000000 0.03100952
297.00000000 0.02986023
298.00000000 0.02973329
299.00000000 0.03003714
300.00000000 0.03043804
301.00000000 0.03201893
302.00000000 0.02902055
303.00000000 0.02941096
304.00000000 0.02964918
305.00000000 0.03061281
306.00000000 0.02845868
307.00000000 0.02881065
308.00000000 0.02840666
309.00000000 0.02828069
310.00000000 0.02813065
311.00000000 0.02824176
312.00000000 0.02795320
313.00000000 0.02717341
314.00000000 0.02802523
315.00000000 0.02854918
316.00000000 0.02805233
317.00000000 0.02672074
318.00000000 0.02663618
319.00000000 0.02639474
320.00000000 0.02718235
321.00000000 0.02667042
322.00000000 0.02681147
323.00000000 0.02771612
324.00000000 0.02821297
325.00000000 0.02760196
326.00000000 0.02766051
327.00000000 0.02705971
328.00000000 0.02672378
329.00000000 0.02642633
330.00000000 0.02632033
331.00000000 0.02547160
332.00000000 0.02568072
333.00000000 0.02557329
334.00000000 0.02558263
335.00000000 0.02618432
336.00000000 0.02738089
337.00000000 0.02675696
338.00000000 0.02644217
339.00000000 0.02688706
340.00000000 0.02685997
341.00000000 0.02703079
342.00000000 0.02694904
343.00000000 0.02674829
344.00000000 0.02658090
345.00000000 0.02704099
346.00000000 0.02717827
347.00000000 0.02701230
348.00000000 0.02608493
349.00000000 0.02578991
350.00000000 0.02604438
351.00000000 0.02617522
352.00000000 0.02766016
353.00000000 0.02663388
354.00000000 0.02619342
355.00000000 0.02598773
356.00000000 0.02615442
357.00000000 0.02623164
358.00000000 0.02628328
359.00000000 0.02633352
360.00000000 0.02575683
361.00000000 0.02655263
362.00000000 0.02598900
363.00000000 0.02583450
364.00000000 0.02542431
365.00000000 0.02535525
366.00000000 0.02543633
367.00000000 0.02571601
368.00000000 0.02509375
369.00000000 0.02562022
370.00000000 0.02524326
371.00000000 0.02504983
372.00000000 0.02532288
373.00000000 0.02537147
374.00000000 0.02550097
375.00000000 0.02576987
376.00000000 0.02443387
377.00000000 0.02498331
378.00000000 0.02451199
379.00000000 0.02451233
380.00000000 0.02489114
381.00000000 0.02523663
382.00000000 0.02525681
383.00000000 0.02542876
384.00000000 0.02563371
385.00000000 0.02487293
386.00000000 0.02510566
387.00000000 0.02462856
388.00000000 0.02492844
389.00000000 0.02490952
390.00000000 0.02496529
391.00000000 0.02435142
392.00000000 0.02407388
393.00000000 0.02364351
394.00000000 0.02403135
395.00000000 0.02493313
396.00000000 0.02446193
397.00000000 0.02503008
398.00000000 0.02548829
399.00000000 0.02598338
400.00000000 0.02525150
401.00000000 0.02550470
402.00000000 0.02561120
403.00000000 0.02579789
404.00000000 0.02549476
405.00000000 0.02485073
406.00000000 0.02472967
407.00000000 0.02459189
408.00000000 0.02426531
409.00000000 0.02434616
410.00000000 0.02432256
411.00000000 0.02452990
412.00000000 0.02465580
413.00000000 0.02428335
414.00000000 0.02383043
415.00000000 0.02387520
416.00000000 0.02354530
417.00000000 0.02408708
418.00000000 0.02462079
419.00000000 0.02446040
420.00000000 0.02418116
421.00000000 0.02431523
422.00000000 0.02436892
423.00000000 0.02484978
424.00000000 0.02391978
425.00000000 0.02390190
426.00000000 0.02404454
427.00000000 0.02429623
428.00000000 0.02434704
429.00000000 0.02423453
430.00000000 0.02369125
431.00000000 0.02458514
432.00000000 0.02418775
433.00000000 0.02452200
434.00000000 0.02432189
435.00000000 0.02414103
436.00000000 0.02403384
437.00000000 0.02393321
438.00000000 0.02412716
439.00000000 0.02449233
440.00000000 0.02422080
441.00000000 0.02428840
442.00000000 0.02443113
443.00000000 0.02461668
444.00000000 0.02449800
445.00000000 0.02458370
446.00000000 0.02341356
447.00000000 0.02436565
448.00000000 0.02462926
449.00000000 0.02450853
450.00000000 0.02384432
451.00000000 0.02404873
452.00000000 0.02390678
453.00000000 0.02424841
454.00000000 0.02434069
455.00000000 0.02498265
456.00000000 0.02380960
457.00000000 0.02377646
458.00000000 0.02407943
459.00000000 0.02445269
460.00000000 0.02343301
461.00000000 0.02330510
462.00000000 0.02412595
463.00000000 0.02459644
464.00000000 0.02497428
465.00000000 0.02615929
466.00000000 0.02607216
467.00000000 0.02592653
468.00000000 0.02587526
469.00000000 0.02555347
470.00000000 0.02602221
471.00000000 0.02575550
472.00000000 0.02572898
473.00000000 0.02583734
474.00000000 0.02621038
475.00000000 0.02605209
476.00000000 0.02580874
477.00000000 0.02469605
478.00000000 0.02490788
479.00000000 0.02450506
480.00000000 0.02476592
481.00000000 0.02471102
482.00000000 0.02476665
483.00000000 0.02434858
484.00000000 0.02463623
485.00000000 0.02416382
486.00000000 0.02396290
487.00000000 0.02365912
488.00000000 0.02368066
489.00000000 0.02378105
490.00000000 0.02399080
491.00000000 0.02427672
492.00000000 0.02357780
493.00000000 0.02351912
494.00000000 0.02291205
495.00000000 0.02363954
496.00000000 0.02244447
497.00000000 0.02236867
498.00000000 0.02253294
499.00000000 0.02232969
500.00000000 0.02247798
501.00000000 0.02236775
502.00000000 0.02256867
503.00000000 0.02224648
504.00000000 0.02311570
505.00000000 0.02312531
506.00000000 0.02274460
507.00000000 0.02290063
508.00000000 0.02265100
509.00000000 0.02257379
510.00000000 0.02244659
511.00000000 0.02196182
512.00000000 0.02160764
513.00000000 0.02175165
514.00000000 0.02255612
515.00000000 0.02248929
516.00000000 0.02245876
517.00000000 0.02239702
518.00000000 0.02206350
519.00000000 0.02197574
520.00000000 0.02253287
521.00000000 0.02255474
522.00000000 0.02243481
523.00000000 0.02254981
524.00000000 0.02271033
525.00000000 0.02290825
526.00000000 0.02339074
527.00000000 0.02319181
528.00000000 0.02309202
529.00000000 0.02358317
530.00000000 0.02328687
531.00000000 0.02335480
532.00000000 0.02275556
533.00000000 0.02256836
534.00000000 0.02300874
535.00000000 0.02278426
536.00000000 0.02292467
537.00000000 0.02258354
538.00000000 0.02176849
539.00000000 0.02197121
540.00000000 0.02141577
541.00000000 0.02149432
542.00000000 0.02143144
543.00000000 0.02153903
544.00000000 0.02127271
545.00000000 0.02114558
546.00000000 0.02131993
547.00000000 0.02138506
548.00000000 0.02080148
549.00000000 0.02136014
550.00000000 0.02105758
551.00000000 0.02079870
552.00000000 0.02074171
553.00000000 0.02071632
554.00000000 0.02102198
555.00000000 0.02135551
556.00000000 0.02133452
557.00000000 0.02123586
558.00000000 0.02102428
559.00000000 0.02077306
560.00000000 0.02087264
561.00000000 0.02105297
562.00000000 0.02066294
563.00000000 0.02087340
564.00000000 0.02101773
565.00000000 0.02105452
566.00000000 0.02042199
567.00000000 0.02027189
568.00000000 0.02006075
569.00000000 0.02013238
570.00000000 0.02017218
571.00000000 0.02039417
572.00000000 0.02057415
573.00000000 0.02084279
574.00000000 0.02068017
575.00000000 0.02055593
576.00000000 0.02026412
577.00000000 0.01986767
578.00000000 0.01966492
579.00000000 0.02015506
580.00000000 0.01970875
581.00000000 0.02003171
582.00000000 0.01967768
583.00000000 0.01984831
584.00000000 0.02031395
585.00000000 0.02014008
586.00000000 0.02013876
587.00000000 0.01997218
588.00000000 0.02025974
589.00000000 0.02015102
590.00000000 0.02016765
591.00000000 0.02075625
592.00000000 0.02055408
593.00000000 0.02018317
594.00000000 0.02024933
595.00000000 0.02076798
596.00000000 0.02015112
597.00000000 0.02036573
598.00000000 0.02054894
599.00000000 0.01997203
600.00000000 0.01992565
601.00000000 0.02039199
602.00000000 0.01998765
603.00000000 0.02070739
604.00000000 0.02040348
605.00000000 0.02042661
606.00000000 0.02033182
607.00000000 0.02045929
608.00000000 0.02045474
609.00000000 0.02034496
610.00000000 0.02023038
611.00000000 0.02045623
612.00000000 0.02004964
613.00000000 0.02008457
614.00000000 0.02005946
615.00000000 0.02007628
616.00000000 0.02004972
617.00000000 0.01966278
618.00000000 0.01969033
619.00000000 0.01930156
620.00000000 0.01912468
621.00000000 0.01923476
622.00000000 0.01949908
623.00000000 0.01923609
624.00000000 0.01936982
625.00000000 0.01984760
626.00000000 0.01981700
627.00000000 0.02056423
628.00000000 0.02038948
629.00000000 0.02044000
630.00000000 0.02050827
631.00000000 0.02009538
632.00000000 0.01989653
633.00000000 0.01968055
634.00000000 0.01961681
635.00000000 0.01985779
636.00000000 0.01968295
637.00000000 0.01935099
638.00000000 0.01949165
639.00000000 0.01946288
640.00000000 0.02008461
641.00000000 0.02057527
642.00000000 0.02030011
643.00000000 0.02093923
644.00000000 0.02081180
645.00000000 0.02083403
646.00000000 0.02094154
647.00000000 0.02088618
648.00000000 0.02083816
649.00000000 0.02032276
650.00000000 0.02026823
651.00000000 0.02032850
652.00000000 0.02022740
653.00000000 0.02023885
654.00000000 0.02077690
655.00000000 0.02063939
656.00000000 0.02076431
657.00000000 0.02000544
658.00000000 0.02012117
659.00000000 0.02027961
660.00000000 0.01993397
661.00000000 0.01999491
662.00000000 0.01997992
663.00000000 0.01961580
664.00000000 0.02010495
665.00000000 0.02021478
666.00000000 0.01988397
667.00000000 0.01988045
668.00000000 0.01978218
669.00000000 0.01971045
670.00000000 0.02027669
671.00000000 0.02001834
672.00000000 0.02062186
673.00000000 0.02023065
674.00000000 0.02046710
675.00000000 0.02059938
676.00000000 0.02061603
677.00000000 0.02079780
678.00000000 0.02069360
679.00000000 0.02086862
680.00000000 0.02069762
681.00000000 0.02038434
682.00000000 0.02027490
683.00000000 0.02071062
684.00000000 0.02035543
685.00000000 0.02044901
686.00000000 0.02060005
687.00000000 0.02075296
688.00000000 0.02038093
689.00000000 0.02031009
690.00000000 0.01996199
691.00000000 0.01979752
692.00000000 0.01930496
693.00000000 0.01899304
694.00000000 0.01911879
695.00000000 0.01941695
696.00000000 0.01937506
697.00000000 0.01951822
698.00000000 0.01971919
699.00000000 0.01971144
700.00000000 0.01989876
701.00000000 0.02057979
702.00000000 0.02037359
703.00000000 0.01988905
704.00000000 0.01985349
705.00000000 0.01987517
706.00000000 0.02023276
707.00000000 0.02040144
708.00000000 0.02023759
709.00000000 0.02013576
710.00000000 0.02003703
711.00000000 0.02006298
712.00000000 0.01989522
713.00000000 0.01979938
714.00000000 0.01985410
715.00000000 0.01978687
716.00000000 0.01982548
717.00000000 0.01944258
718.00000000 0.01986683
719.00000000 0.01967946
720.00000000 0.01980489
721.00000000 0.01972373
722.00000000 0.01972336
723.00000000 0.01925858
724.00000000 0.01946598
725.00000000 0.01935895
726.00000000 0.01901704
727.00000000 0.01906138
728.00000000 0.01924592
729.00000000 0.01932158
730.00000000 0.01972020
731.00000000 0.02010036
732.00000000 0.02006757
733.00000000 0.02004527
734.00000000 0.01994213
735.00000000 0.01994358
736.00000000 0.01969597
737.00000000 0.01966862
738.00000000 0.01962484
739.00000000 0.01988382
740.00000000 0.01986493
741.00000000 0.01962662
742.00000000 0.01975858
743.00000000 0.01977294
744.00000000 0.01976311
745.00000000 0.01967461
746.00000000 0.01963293
747.00000000 0.01945677
748.00000000 0.01956154
749.00000000 0.01976925
750.00000000 0.01941571
751.00000000 0.01953732
752.00000000 0.01924054
753.00000000 0.01896292
754.00000000 0.01897308
755.00000000 0.01918748
756.00000000 0.01929495
757.00000000 0.01917946
758.00000000 0.01925720
759.00000000 0.01967206
760.00000000 0.01946698
761.00000000 0.01920808
762.00000000 0.01919986
763.00000000 0.01903931
764.00000000 0.01889459
765.00000000 0.01877165
766.00000000 0.01876050
767.00000000 0.01873338
768.00000000 0.01891190
769.00000000 0.01921673
770.00000000 0.01942893
771.00000000 0.01946891
772.00000000 0.01937031
773.00000000 0.01945064
774.00000000 0.01952747
775.00000000 0.01941625
776.00000000 0.01941442
777.00000000 0.01956753
778.00000000 0.01920840
779.00000000 0.01914176
780.00000000 0.01913971
781.00000000 0.01958036
782.00000000 0.01950980
783.00000000 0.01957909
784.00000000 0.01932666
785.00000000 0.01946535
786.00000000 0.01941979
787.00000000 0.01942128
788.00000000 0.01911012
789.00000000 0.01898615
790.00000000 0.01903835
791.00000000 0.01857129
792.00000000 0.01922252
793.00000000 0.01927757
794.00000000 0.01930103
795.00000000 0.01885318
796.00000000 0.01917910
797.00000000 0.01911606
798.00000000 0.01951837
799.00000000 0.01976686
800.00000000 0.01979365
801.00000000 0.01966270
802.00000000 0.01971094
803.00000000 0.01907864
804.00000000 0.01885419
805.00000000 0.01873093
806.00000000 0.01878994
807.00000000 0.01883747
808.00000000 0.01936188
809.00000000 0.01926800
810.00000000 0.01962520
811.00000000 0.02009931
812.00000000 0.01911300
813.00000000 0.01909493
814.00000000 0.01884620
815.00000000 0.01933704
816.00000000 0.01923040
817.00000000 0.01926552
818.00000000 0.01916379
819.00000000 0.01912428
820.00000000 0.01892144
821.00000000 0.01917637
822.00000000 0.01920062
823.00000000 0.01925916
824.00000000 0.01942194
825.00000000 0.01934707
826.00000000 0.01965568
827.00000000 0.01960189
828.00000000 0.01959182
829.00000000 0.01938032
830.00000000 0.01945553
831.00000000 0.01912099
832.00000000 0.01898063
833.00000000 0.01902959
834.00000000 0.01884919
835.00000000 0.01871994
836.00000000 0.01880177
837.00000000 0.01903894
838.00000000 0.01914555
839.00000000 0.01893650
840.00000000 0.01950648
841.00000000 0.01856349
842.00000000 0.01856143
843.00000000 0.01849574
844.00000000 0.01848015
845.00000000 0.01855213
846.00000000 0.01878665
847.00000000 0.01871829
848.00000000 0.01863013
849.00000000 0.01850794
850.00000000 0.01859113
851.00000000 0.01888207
852.00000000 0.01874716
853.00000000 0.01865019
854.00000000 0.01847678
855.00000000 0.01847583
856.00000000 0.01846177
857.00000000 0.01865771
858.00000000 0.01880760
859.00000000 0.01857671
860.00000000 0.01877970
861.00000000 0.01872944
862.00000000 0.01849630
863.00000000 0.01817601
864.00000000 0.01771506
865.00000000 0.01763722
866.00000000 0.01722412
867.00000000 0.01728390
868.00000000 0.01742872
869.00000000 0.01736015
870.00000000 0.01746900
871.00000000 0.01753637
872.00000000 0.01716680
873.00000000 0.01730884
874.00000000 0.01735475
875.00000000 0.01740174
876.00000000 0.01725217
877.00000000 0.01755662
878.00000000 0.01747677
879.00000000 0.01766491
880.00000000 0.01768371
881.00000000 0.01774398
882.00000000 0.01805338
883.00000000 0.01785390
884.00000000 0.01806095
885.00000000 0.01808587
886.00000000 0.01800209
887.00000000 0.01807153
888.00000000 0.01814458
889.00000000 0.01815332
890.00000000 0.01810955
891.00000000 0.01800838
892.00000000 0.01793588
893.00000000 0.01796430
894.00000000 0.01843419
895.00000000 0.01811597
896.00000000 0.01802125
897.00000000 0.01801592
898.00000000 0.01833539
899.00000000 0.01851180
900.00000000 0.01854103
901.00000000 0.01826909
902.00000000 0.01839695
903.00000000 0.01833035
904.00000000 0.01828320
905.00000000 0.01875631
906.00000000 0.01855478
907.00000000 0.01861589
908.00000000 0.01866654
909.00000000 0.01880659
910.00000000 0.01893199
911.00000000 0.01901728
912.00000000 0.01899567
913.00000000 0.01912969
914.00000000 0.01957520
915.00000000 0.01971458
916.00000000 0.01974955
917.00000000 0.01963675
918.00000000 0.01949829
919.00000000 0.01961582
920.00000000 0.02004883
921.00000000 0.01969609
922.00000000 0.01987520
923.00000000 0.01994459
924.00000000 0.01986941
925.00000000 0.02001367
926.00000000 0.02013731
927.00000000 0.02003853
928.00000000 0.02011300
929.00000000 0.02023489
930.00000000 0.02019922
931.00000000 0.02024318
932.00000000 0.01989496
933.00000000 0.01990026
934.00000000 0.01971162
935.00000000 0.01965571
936.00000000 0.01987719
937.00000000 0.01998753
938.00000000 0.02001998
939.00000000 0.01994095
940.00000000 0.02001757
941.00000000 0.02008356
942.00000000 0.01993648
943.00000000 0.02004616
944.00000000 0.02002271
945.00000000 0.02009856
946.00000000 0.02013953
947.00000000 0.01992861
948.00000000 0.02013278
949.00000000 0.02017701
950.00000000 0.02020990
951.00000000 0.01972813
952.00000000 0.01993608
953.00000000 0.01987576
954.00000000 0.01972050
955.00000000 0.01986575
956.00000000 0.01965716
957.00000000 0.01969763
958.00000000 0.01973715
959.00000000 0.01969461
960.00000000 0.01974434
961.00000000 0.01979200
962.00000000 0.01972747
963.00000000 0.01993971
964.00000000 0.01979978
965.00000000 0.01990461
966.00000000 0.02004045
967.00000000 0.02010422
968.00000000 0.01982624
969.00000000 0.01982194
970.00000000 0.01997651
971.00000000 0.02001222
972.00000000 0.02009927
973.00000000 0.02008482
974.00000000 0.02010526
975.00000000 0.01967075
976.00000000 0.01968823
977.00000000 0.01947405
978.00000000 0.01916468
979.00000000 0.01912184
980.00000000 0.01895009
981.00000000 0.01892696
982.00000000 0.01890437
983.00000000 0.01902873
984.00000000 0.01884314
985.00000000 0.01883800
986.00000000 0.01859282
987.00000000 0.01887170
988.00000000 0.01902294
989.00000000 0.01893434
990.00000000 0.01897145
991.00000000 0.01907767
992.00000000 0.01913310
993.00000000 0.01913031
994.00000000 0.01934659
995.00000000 0.01922232
996.00000000 0.01923143
997.00000000 0.01930122
998.00000000 0.01924823
999.00000000 0.01928034


==> Plots/VarIter_Innovation/p90_dnl_old.dat <==
0.00000000 0.92262863
1.00000000 0.92222490
2.00000000 0.92907957
3.00000000 0.92944162
4.00000000 1.08247622
5.00000000 1.69891657
6.00000000 2.08180407
7.00000000 2.38430138
8.00000000 2.55617460
9.00000000 2.68688537
10.00000000 2.67239467
11.00000000 2.56890794
12.00000000 3.38400601
13.00000000 3.44333701
14.00000000 4.00469873
15.00000000 8.27254058
16.00000000 4.37266904
17.00000000 3.37626250
18.00000000 3.39009114
19.00000000 3.01326932
20.00000000 3.05973203
21.00000000 3.11880675
22.00000000 3.08533885
23.00000000 2.67649368
24.00000000 2.47507880
25.00000000 3.42704443
26.00000000 3.47862818
27.00000000 3.73637089
28.00000000 4.14811545
29.00000000 4.25413137
30.00000000 2.22001900
31.00000000 3.29235628
32.00000000 1.74318321
33.00000000 1.52968460
34.00000000 1.35917921
35.00000000 1.40982263
36.00000000 1.07019726
37.00000000 1.04102834
38.00000000 1.06329440
39.00000000 1.01074353
40.00000000 1.03677729
41.00000000 1.18462669
42.00000000 1.27992761
43.00000000 1.10870976
44.00000000 1.11834800
45.00000000 1.08072047
46.00000000 1.16270994
47.00000000 1.14034683
48.00000000 1.03001442
49.00000000 0.98771019
50.00000000 1.08329661
51.00000000 1.08341046
52.00000000 1.19371510
53.00000000 1.33309778
54.00000000 1.20310887
55.00000000 1.19042048
56.00000000 1.11711388
57.00000000 1.18496385
58.00000000 0.96537646
59.00000000 0.92085778
60.00000000 0.94294942
61.00000000 1.06671727
62.00000000 1.03148287
63.00000000 1.07335968
64.00000000 0.90466045
65.00000000 0.98812989
66.00000000 0.95060084
67.00000000 0.93558781
68.00000000 1.01811696
69.00000000 1.01143959
70.00000000 1.02915290
71.00000000 1.02054010
72.00000000 1.09593952
73.00000000 1.06605460
74.00000000 1.05691156
75.00000000 1.02719183
76.00000000 1.09911556
77.00000000 1.01499188
78.00000000 0.99617028
79.00000000 0.94384245
80.00000000 0.97097655
81.00000000 0.90830566
82.00000000 0.88058794
83.00000000 0.89178786
84.00000000 0.95752439
85.00000000 0.94926721
86.00000000 0.91064892
87.00000000 0.92933997
88.00000000 0.98881396
89.00000000 0.88715312
90.00000000 0.95719762
91.00000000 0.93747445
92.00000000 0.92857982
93.00000000 0.90608951
94.00000000 0.90412456
95.00000000 0.92410796
96.00000000 0.88344432
97.00000000 0.88215748
98.00000000 0.87514882
99.00000000 0.85563518
100.00000000 0.85099503
101.00000000 0.87108328
102.00000000 0.84722828
103.00000000 0.82089415
104.00000000 0.80743754
105.00000000 0.77111475
106.00000000 0.75336795
107.00000000 0.77941950
108.00000000 0.78170820
109.00000000 0.74619448
110.00000000 0.77417134
111.00000000 0.77594267
112.00000000 0.77334843
113.00000000 0.77520542
114.00000000 0.77801188
115.00000000 0.76011955
116.00000000 0.73987294
117.00000000 0.74035688
118.00000000 0.74216481
119.00000000 0.75227197
120.00000000 0.75077934
121.00000000 0.75020427
122.00000000 0.73179658
123.00000000 0.74060177
124.00000000 0.71838251
125.00000000 0.74983866
126.00000000 0.75768551
127.00000000 0.76479374
128.00000000 0.76806856
129.00000000 0.75445562
130.00000000 0.74156023
131.00000000 0.73667035
132.00000000 0.70522909
133.00000000 0.66569568
134.00000000 0.66979206
135.00000000 0.66212637
136.00000000 0.69421990
137.00000000 0.70982489
138.00000000 0.70371048
139.00000000 0.69367771
140.00000000 0.70456695
141.00000000 0.69735463
142.00000000 0.71402858
143.00000000 0.70765316
144.00000000 0.70132335
145.00000000 0.70699983
146.00000000 0.70666710
147.00000000 0.71773246
148.00000000 0.69454048
149.00000000 0.68559722
150.00000000 0.68287876
151.00000000 0.67115346
152.00000000 0.65019013
153.00000000 0.65556445
154.00000000 0.61990027
155.00000000 0.61119321
156.00000000 0.59952782
157.00000000 0.60073522
158.00000000 0.61499249
159.00000000 0.62969754
160.00000000 0.61980669
161.00000000 0.62085504
162.00000000 0.63632299
163.00000000 0.64709677
164.00000000 0.61240554
165.00000000 0.61925715
166.00000000 0.61806576
167.00000000 0.62451856
168.00000000 0.59406201
169.00000000 0.63004819
170.00000000 0.61730200
171.00000000 0.60261305
172.00000000 0.59211715
173.00000000 0.59199253
174.00000000 0.59508461
175.00000000 0.59288032
176.00000000 0.59025079
177.00000000 0.59864798
178.00000000 0.59999784
179.00000000 0.60836429
180.00000000 0.58059648
181.00000000 0.57746911
182.00000000 0.56549234
183.00000000 0.57291416
184.00000000 0.56501986
185.00000000 0.56784813
186.00000000 0.54614922
187.00000000 0.55382500
188.00000000 0.55684031
189.00000000 0.56450588
190.00000000 0.57270150
191.00000000 0.56455636
192.00000000 0.55305608
193.00000000 0.56309085
194.00000000 0.55682255
195.00000000 0.56408267
196.00000000 0.54152936
197.00000000 0.54058313
198.00000000 0.54201746
199.00000000 0.55816253
200.00000000 0.53673091
201.00000000 0.53569356
202.00000000 0.52694583
203.00000000 0.52576588
204.00000000 0.53615352
205.00000000 0.53675790
206.00000000 0.53648747
207.00000000 0.53187880
208.00000000 0.52561908
209.00000000 0.52862522
210.00000000 0.52224604
211.00000000 0.52500618
212.00000000 0.51945827
213.00000000 0.51020609
214.00000000 0.51326623
215.00000000 0.50322468
216.00000000 0.50434141
217.00000000 0.49879470
218.00000000 0.49693649
219.00000000 0.49765756
220.00000000 0.49140595
221.00000000 0.48477051
222.00000000 0.48337642
223.00000000 0.47954902
224.00000000 0.47729967
225.00000000 0.48348875
226.00000000 0.48719044
227.00000000 0.48973945
228.00000000 0.48392098
229.00000000 0.48116504
230.00000000 0.48708062
231.00000000 0.48422127
232.00000000 0.49473374
233.00000000 0.47484582
234.00000000 0.46919814
235.00000000 0.46726335
236.00000000 0.45639366
237.00000000 0.46034481
238.00000000 0.45613975
239.00000000 0.45431522
240.00000000 0.45159102
241.00000000 0.44101132
242.00000000 0.43854259
243.00000000 0.43801246
244.00000000 0.44251735
245.00000000 0.44146475
246.00000000 0.44406513
247.00000000 0.44458654
248.00000000 0.44352585
249.00000000 0.44932361
250.00000000 0.44640780
251.00000000 0.44753407
252.00000000 0.44337427
253.00000000 0.43950708
254.00000000 0.44304026
255.00000000 0.44138076
256.00000000 0.43809833
257.00000000 0.43082874
258.00000000 0.42399669
259.00000000 0.42496706
260.00000000 0.41925500
261.00000000 0.42594617
262.00000000 0.42653053
263.00000000 0.42758160
264.00000000 0.42624628
265.00000000 0.42506085
266.00000000 0.42626965
267.00000000 0.42971980
268.00000000 0.42925515
269.00000000 0.42775589
270.00000000 0.42788144
271.00000000 0.43162114
272.00000000 0.43158666
273.00000000 0.43228455
274.00000000 0.42340837
275.00000000 0.42492264
276.00000000 0.42537961
277.00000000 0.42161183
278.00000000 0.42339797
279.00000000 0.42146459
280.00000000 0.42251495
281.00000000 0.41507553
282.00000000 0.40467463
283.00000000 0.40869169
284.00000000 0.40916777
285.00000000 0.40427722
286.00000000 0.40017217
287.00000000 0.39633662
288.00000000 0.40860754
289.00000000 0.40182139
290.00000000 0.39359055
291.00000000 0.39568402
292.00000000 0.39798734
293.00000000 0.39683405
294.00000000 0.40099757
295.00000000 0.40087435
296.00000000 0.40020373
297.00000000 0.39604117
298.00000000 0.39251463
299.00000000 0.39513307
300.00000000 0.39521395
301.00000000 0.39097885
302.00000000 0.39109001
303.00000000 0.38912875
304.00000000 0.38582933
305.00000000 0.38951387
306.00000000 0.38842861
307.00000000 0.38060883
308.00000000 0.37953516
309.00000000 0.38443824
310.00000000 0.39040041
311.00000000 0.38889498
312.00000000 0.38898560
313.00000000 0.39014267
314.00000000 0.38458530
315.00000000 0.38290880
316.00000000 0.38966839
317.00000000 0.38756059
318.00000000 0.38724125
319.00000000 0.38225765
320.00000000 0.37982020
321.00000000 0.38507566
322.00000000 0.38426732
323.00000000 0.38597820
324.00000000 0.38389214
325.00000000 0.38221914
326.00000000 0.38100358
327.00000000 0.37783700
328.00000000 0.37408601
329.00000000 0.37935473
330.00000000 0.37870965
331.00000000 0.37800003
332.00000000 0.37675911
333.00000000 0.37664830
334.00000000 0.37159036
335.00000000 0.37020312
336.00000000 0.36994637
337.00000000 0.37081485
338.00000000 0.36996680
339.00000000 0.36479627
340.00000000 0.36395874
341.00000000 0.36254743
342.00000000 0.36222564
343.00000000 0.35599209
344.00000000 0.35478546
345.00000000 0.35099727
346.00000000 0.35114642
347.00000000 0.35122364
348.00000000 0.34706917
349.00000000 0.35483599
350.00000000 0.35649670
351.00000000 0.35125574
352.00000000 0.34775856
353.00000000 0.34707588
354.00000000 0.34538242
355.00000000 0.34202949
356.00000000 0.34547371
357.00000000 0.34435610
358.00000000 0.34434348
359.00000000 0.34676828
360.00000000 0.35039697
361.00000000 0.34372754
362.00000000 0.34289620
363.00000000 0.34307584
364.00000000 0.33525606
365.00000000 0.33605505
366.00000000 0.33969631
367.00000000 0.34485779
368.00000000 0.33849163
369.00000000 0.33825617
370.00000000 0.33343217
371.00000000 0.33233822
372.00000000 0.33066637
373.00000000 0.33399307
374.00000000 0.33443627
375.00000000 0.33455073
376.00000000 0.33437709
377.00000000 0.33655733
378.00000000 0.33609096
379.00000000 0.33607840
380.00000000 0.33308440
381.00000000 0.33292365
382.00000000 0.33156133
383.00000000 0.33243525
384.00000000 0.33228555
385.00000000 0.32817939
386.00000000 0.32816311
387.00000000 0.32625175
388.00000000 0.32354996
389.00000000 0.32311011
390.00000000 0.32121188
391.00000000 0.32161633
392.00000000 0.32046913
393.00000000 0.32100399
394.00000000 0.32088909
395.00000000 0.31830702
396.00000000 0.31853872
397.00000000 0.31585165
398.00000000 0.31787187
399.00000000 0.31917577
400.00000000 0.31842937
401.00000000 0.31800148
402.00000000 0.31740071
403.00000000 0.31969962
404.00000000 0.32190050
405.00000000 0.32262560
406.00000000 0.32333227
407.00000000 0.31982570
408.00000000 0.31734001
409.00000000 0.31666573
410.00000000 0.31967523
411.00000000 0.31622702
412.00000000 0.31426630
413.00000000 0.31497322
414.00000000 0.31523775
415.00000000 0.31248495
416.00000000 0.31203396
417.00000000 0.31249321
418.00000000 0.30981614
419.00000000 0.30964372
420.00000000 0.30990314
421.00000000 0.31054079
422.00000000 0.30800826
423.00000000 0.30750402
424.00000000 0.30913288
425.00000000 0.30715566
426.00000000 0.30916186
427.00000000 0.30628109
428.00000000 0.30948739
429.00000000 0.30484958
430.00000000 0.30718745
431.00000000 0.30356792
432.00000000 0.30303064
433.00000000 0.30357548
434.00000000 0.30017221
435.00000000 0.30057628
436.00000000 0.29791274
437.00000000 0.29763347
438.00000000 0.29726033
439.00000000 0.29751805
440.00000000 0.29527759
441.00000000 0.29513088
442.00000000 0.29620476
443.00000000 0.29553776
444.00000000 0.29510111
445.00000000 0.29717138
446.00000000 0.29419552
447.00000000 0.29357054
448.00000000 0.29254390
449.00000000 0.29435041
450.00000000 0.29480137
451.00000000 0.29349805
452.00000000 0.28902311
453.00000000 0.28686396
454.00000000 0.28766976
455.00000000 0.28354754
456.00000000 0.28724295
457.00000000 0.28687794
458.00000000 0.28517443
459.00000000 0.28699077
460.00000000 0.28530517
461.00000000 0.28425166
462.00000000 0.28375989
463.00000000 0.28592279
464.00000000 0.28466083
465.00000000 0.28356760
466.00000000 0.28335317
467.00000000 0.28291637
468.00000000 0.27935376
469.00000000 0.27858769
470.00000000 0.27927267
471.00000000 0.27896151
472.00000000 0.27514209
473.00000000 0.27820556
474.00000000 0.27565348
475.00000000 0.27310939
476.00000000 0.27275338
477.00000000 0.27288328
478.00000000 0.27338011
479.00000000 0.27551778
480.00000000 0.27328750
481.00000000 0.27542140
482.00000000 0.27649484
483.00000000 0.27703514
484.00000000 0.27500465
485.00000000 0.27486787
486.00000000 0.27220469
487.00000000 0.27175676
488.00000000 0.27109662
489.00000000 0.27024611
490.00000000 0.27010649
491.00000000 0.26911443
492.00000000 0.26838448
493.00000000 0.26872267
494.00000000 0.26678411
495.00000000 0.26690563
496.00000000 0.26631090
497.00000000 0.26628535
498.00000000 0.26359761
499.00000000 0.26804216
500.00000000 0.26633550
501.00000000 0.26637667
502.00000000 0.26623704
503.00000000 0.26649955
504.00000000 0.26687622
505.00000000 0.26575532
506.00000000 0.26368377
507.00000000 0.26208575
508.00000000 0.26263033
509.00000000 0.26511804
510.00000000 0.26333464
511.00000000 0.26242320
512.00000000 0.26181211
513.00000000 0.26205921
514.00000000 0.26173369
515.00000000 0.26282468
516.00000000 0.26164731
517.00000000 0.26101660
518.00000000 0.25849263
519.00000000 0.25729876
520.00000000 0.25761494
521.00000000 0.25624861
522.00000000 0.25831366
523.00000000 0.25898424
524.00000000 0.25889805
525.00000000 0.26107494
526.00000000 0.25793909
527.00000000 0.25749640
528.00000000 0.25828651
529.00000000 0.25815860
530.00000000 0.25747249
531.00000000 0.25725985
532.00000000 0.25610592
533.00000000 0.25573616
534.00000000 0.25477382
535.00000000 0.25457201
536.00000000 0.25430811
537.00000000 0.25331079
538.00000000 0.25255507
539.00000000 0.25428799
540.00000000 0.25470209
541.00000000 0.25452419
542.00000000 0.25370075
543.00000000 0.25220839
544.00000000 0.25013694
545.00000000 0.24964377
546.00000000 0.24853804
547.00000000 0.24855192
548.00000000 0.24882222
549.00000000 0.24668728
550.00000000 0.24823533
551.00000000 0.24623154
552.00000000 0.24524152
553.00000000 0.24751118
554.00000000 0.24459219
555.00000000 0.24618148
556.00000000 0.24511451
557.00000000 0.24511544
558.00000000 0.24543353
559.00000000 0.24290962
560.00000000 0.24294136
561.00000000 0.24268195
562.00000000 0.24048619
563.00000000 0.24231352
564.00000000 0.24371397
565.00000000 0.24326428
566.00000000 0.24214276
567.00000000 0.24500850
568.00000000 0.24423754
569.00000000 0.24318106
570.00000000 0.24357815
571.00000000 0.24345212
572.00000000 0.24157104
573.00000000 0.23902692
574.00000000 0.23799859
575.00000000 0.23791187
576.00000000 0.23719659
577.00000000 0.23862448
578.00000000 0.23870371
579.00000000 0.24081307
580.00000000 0.24018624
581.00000000 0.23661548
582.00000000 0.23639014
583.00000000 0.23766048
584.00000000 0.23679619
585.00000000 0.23721540
586.00000000 0.23626233
587.00000000 0.23552303
588.00000000 0.23425124
589.00000000 0.23319160
590.00000000 0.23413283
591.00000000 0.23404425
592.00000000 0.23515815
593.00000000 0.23533293
594.00000000 0.23489107
595.00000000 0.23543094
596.00000000 0.23431380
597.00000000 0.23362408
598.00000000 0.23330205
599.00000000 0.23353504
600.00000000 0.23271752
601.00000000 0.23306536
602.00000000 0.23169627
603.00000000 0.23178161
604.00000000 0.22976019
605.00000000 0.23073764
606.00000000 0.23102738
607.00000000 0.23076497
608.00000000 0.23032140
609.00000000 0.23048347
610.00000000 0.22789661
611.00000000 0.22826758
612.00000000 0.22807851
613.00000000 0.22724471
614.00000000 0.22681379
615.00000000 0.22495387
616.00000000 0.22653651
617.00000000 0.22596441
618.00000000 0.22626432
619.00000000 0.22546531
620.00000000 0.22492360
621.00000000 0.22631521
622.00000000 0.22670326
623.00000000 0.22478416
624.00000000 0.22893814
625.00000000 0.22777819
626.00000000 0.23115902
627.00000000 0.22932035
628.00000000 0.22949242
629.00000000 0.22959834
630.00000000 0.22821836
631.00000000 0.22795485
632.00000000 0.22842502
633.00000000 0.22700137
634.00000000 0.22694340
635.00000000 0.22785862
636.00000000 0.22538348
637.00000000 0.22566750
638.00000000 0.22519915
639.00000000 0.22608426
640.00000000 0.22619287
641.00000000 0.22683024
642.00000000 0.22648669
643.00000000 0.22605959
644.00000000 0.22796376
645.00000000 0.22725756
646.00000000 0.22723415
647.00000000 0.22777769
648.00000000 0.22770716
649.00000000 0.22775107
650.00000000 0.22838860
651.00000000 0.22658659
652.00000000 0.22802972
653.00000000 0.22995615
654.00000000 0.22717051
655.00000000 0.22438959
656.00000000 0.22330917
657.00000000 0.22381220
658.00000000 0.22508553
659.00000000 0.22516046
660.00000000 0.22424942
661.00000000 0.22155405
662.00000000 0.22157628
663.00000000 0.22117503
664.00000000 0.22076184
665.00000000 0.22062111
666.00000000 0.21821298
667.00000000 0.22017169
668.00000000 0.22384766
669.00000000 0.22352631
670.00000000 0.22512335
671.00000000 0.22466490
672.00000000 0.22492907
673.00000000 0.22433610
674.00000000 0.22370610
675.00000000 0.22042908
676.00000000 0.22045605
677.00000000 0.21900251
678.00000000 0.22030973
679.00000000 0.22319461
680.00000000 0.22255585
681.00000000 0.22207395
682.00000000 0.22065492
683.00000000 0.22146978
684.00000000 0.22200577
685.00000000 0.22318776
686.00000000 0.22297636
687.00000000 0.22317725
688.00000000 0.22326849
689.00000000 0.22188314
690.00000000 0.22047531
691.00000000 0.22052111
692.00000000 0.22112509
693.00000000 0.21841523
694.00000000 0.21832946
695.00000000 0.21826181
696.00000000 0.21803288
697.00000000 0.21677527
698.00000000 0.21604460
699.00000000 0.21500298
700.00000000 0.21518739
701.00000000 0.21468295
702.00000000 0.21182728
703.00000000 0.21196546
704.00000000 0.20979200
705.00000000 0.20930583
706.00000000 0.20690933
707.00000000 0.20701296
708.00000000 0.20691229
709.00000000 0.20792903
710.00000000 0.20698624
711.00000000 0.20672218
712.00000000 0.20642504
713.00000000 0.20795195
714.00000000 0.20712940
715.00000000 0.20678560
716.00000000 0.20705558
717.00000000 0.20451785
718.00000000 0.20427703
719.00000000 0.20526408
720.00000000 0.20385337
721.00000000 0.20330732
722.00000000 0.20231429
723.00000000 0.20309465
724.00000000 0.20421861
725.00000000 0.20396140
726.00000000 0.20494779
727.00000000 0.20384148
728.00000000 0.20136259
729.00000000 0.20102855
730.00000000 0.20123168
731.00000000 0.20114554
732.00000000 0.20013021
733.00000000 0.20141657
734.00000000 0.20098558
735.00000000 0.20092653
736.00000000 0.19937688
737.00000000 0.19949950
738.00000000 0.19969531
739.00000000 0.19814996
740.00000000 0.19847800
741.00000000 0.19875511
742.00000000 0.19845866
743.00000000 0.19788287
744.00000000 0.19656107
745.00000000 0.19696680
746.00000000 0.19700694
747.00000000 0.19792947
748.00000000 0.19754244
749.00000000 0.19735667
750.00000000 0.19753291
751.00000000 0.19854397
752.00000000 0.19605541
753.00000000 0.19606519
754.00000000 0.19429314
755.00000000 0.19530059
756.00000000 0.19488385
757.00000000 0.19535828
758.00000000 0.19539885
759.00000000 0.19504076
760.00000000 0.19570277
761.00000000 0.19569436
762.00000000 0.19542298
763.00000000 0.19303023
764.00000000 0.19365620
765.00000000 0.19288705
766.00000000 0.19302524
767.00000000 0.19277152
768.00000000 0.19487689
769.00000000 0.19430617
770.00000000 0.19505146
771.00000000 0.19485956
772.00000000 0.19425441
773.00000000 0.19442948
774.00000000 0.19392083
775.00000000 0.19224772
776.00000000 0.19235188
777.00000000 0.19180730
778.00000000 0.19260181
779.00000000 0.19273829
780.00000000 0.19387609
781.00000000 0.19421598
782.00000000 0.19558496
783.00000000 0.19411765
784.00000000 0.19429748
785.00000000 0.19359725
786.00000000 0.19145547
787.00000000 0.18976241
788.00000000 0.19021285
789.00000000 0.18967615
790.00000000 0.18899547
791.00000000 0.18909165
792.00000000 0.18901591
793.00000000 0.18807850
794.00000000 0.18893117
795.00000000 0.18667725
796.00000000 0.18694661
797.00000000 0.18690228
798.00000000 0.18644885
799.00000000 0.18858774
800.00000000 0.18914822
801.00000000 0.18589905
802.00000000 0.18560286
803.00000000 0.18597592
804.00000000 0.18623128
805.00000000 0.18675084
806.00000000 0.18349990
807.00000000 0.18358615
808.00000000 0.18315639
809.00000000 0.18077235
810.00000000 0.18097893
811.00000000 0.18134121
812.00000000 0.18158344
813.00000000 0.18225080
814.00000000 0.18227916
815.00000000 0.18331469
816.00000000 0.18277746
817.00000000 0.18195156
818.00000000 0.18210236
819.00000000 0.18062347
820.00000000 0.18012464
821.00000000 0.18161946
822.00000000 0.17937063
823.00000000 0.17847540
824.00000000 0.18146162
825.00000000 0.18270758
826.00000000 0.18153491
827.00000000 0.18095896
828.00000000 0.18039290
829.00000000 0.18037253
830.00000000 0.18020739
831.00000000 0.18044842
832.00000000 0.18039484
833.00000000 0.18012351
834.00000000 0.17968213
835.00000000 0.17963144
836.00000000 0.17966684
837.00000000 0.18060067
838.00000000 0.17952008
839.00000000 0.17892188
840.00000000 0.17972472
841.00000000 0.18029813
842.00000000 0.18020557
843.00000000 0.18007722
844.00000000 0.18073302
845.00000000 0.18149893
846.00000000 0.18085608
847.00000000 0.18118728
848.00000000 0.18152065
849.00000000 0.18108301
850.00000000 0.18115519
851.00000000 0.18080791
852.00000000 0.17849980
853.00000000 0.17777973
854.00000000 0.17790160
855.00000000 0.17828443
856.00000000 0.17635657
857.00000000 0.17624291
858.00000000 0.17693570
859.00000000 0.17687925
860.00000000 0.17686152
861.00000000 0.17638627
862.00000000 0.17663060
863.00000000 0.17674228
864.00000000 0.17648569
865.00000000 0.17583597
866.00000000 0.17561267
867.00000000 0.17646001
868.00000000 0.17634944
869.00000000 0.17754865
870.00000000 0.17608569
871.00000000 0.17605921
872.00000000 0.17584169
873.00000000 0.17498672
874.00000000 0.17433909
875.00000000 0.17335790
876.00000000 0.17363747
877.00000000 0.17417763
878.00000000 0.17358407
879.00000000 0.17384648
880.00000000 0.17329120
881.00000000 0.17312262
882.00000000 0.17377837
883.00000000 0.17329963
884.00000000 0.17303247
885.00000000 0.17207615
886.00000000 0.17214890
887.00000000 0.17207783
888.00000000 0.17109307
889.00000000 0.17074892
890.00000000 0.17065368
891.00000000 0.17040964
892.00000000 0.17060925
893.00000000 0.16944613
894.00000000 0.16948739
895.00000000 0.16900298
896.00000000 0.16985643
897.00000000 0.16984475
898.00000000 0.17033774
899.00000000 0.17011476
900.00000000 0.16963590
901.00000000 0.16852584
902.00000000 0.16846113
903.00000000 0.16848872
904.00000000 0.16754461
905.00000000 0.16831086
906.00000000 0.16826080
907.00000000 0.16947468
908.00000000 0.16900037
909.00000000 0.16905267
910.00000000 0.16811601
911.00000000 0.16831374
912.00000000 0.16847346
913.00000000 0.16859808
914.00000000 0.16886353
915.00000000 0.16827913
916.00000000 0.16851606
917.00000000 0.16855728
918.00000000 0.16794824
919.00000000 0.16749128
920.00000000 0.16760463
921.00000000 0.16693993
922.00000000 0.16649987
923.00000000 0.16680794
924.00000000 0.16665852
925.00000000 0.16695001
926.00000000 0.16762089
927.00000000 0.16774894
928.00000000 0.16893266
929.00000000 0.16971460
930.00000000 0.17034661
931.00000000 0.16898703
932.00000000 0.16890285
933.00000000 0.16849273
934.00000000 0.16730455
935.00000000 0.16748856
936.00000000 0.16622760
937.00000000 0.16629539
938.00000000 0.16576114
939.00000000 0.16616106
940.00000000 0.16613610
941.00000000 0.16652537
942.00000000 0.16634799
943.00000000 0.16726892
944.00000000 0.16677298
945.00000000 0.16706038
946.00000000 0.16719065
947.00000000 0.16716952
948.00000000 0.16666368
949.00000000 0.16779040
950.00000000 0.16693466
951.00000000 0.16588022
952.00000000 0.16566477
953.00000000 0.16538717
954.00000000 0.16524372
955.00000000 0.16510453
956.00000000 0.16447823
957.00000000 0.16300027
958.00000000 0.16316936
959.00000000 0.16342324
960.00000000 0.16326388
961.00000000 0.16302480
962.00000000 0.16293512
963.00000000 0.16313284
964.00000000 0.16406399
965.00000000 0.16398899
966.00000000 0.16335957
967.00000000 0.16349986
968.00000000 0.16311534
969.00000000 0.16148110
970.00000000 0.16213761
971.00000000 0.16139469
972.00000000 0.16132523
973.00000000 0.16163478
974.00000000 0.16138740
975.00000000 0.16111418
976.00000000 0.16114025
977.00000000 0.16208241
978.00000000 0.16213381
979.00000000 0.16262139
980.00000000 0.16288973
981.00000000 0.16242828
982.00000000 0.16049164
983.00000000 0.16023182
984.00000000 0.15968906
985.00000000 0.15898235
986.00000000 0.15932905
987.00000000 0.15884380
988.00000000 0.15832650
989.00000000 0.15733418
990.00000000 0.15693214
991.00000000 0.15605079
992.00000000 0.15642950
993.00000000 0.15655322
994.00000000 0.15675408
995.00000000 0.15679924
996.00000000 0.15743468
997.00000000 0.15732628
998.00000000 0.15892242
999.00000000 0.15865945


==> Plots/VarIter_Innovation/p90_inl_new.dat <==
0.00000000 1.73438186
1.00000000 1.66918495
2.00000000 1.65640842
3.00000000 1.63286097
4.00000000 1.43899932
5.00000000 0.81002695
6.00000000 1.26859711
7.00000000 2.30931960
8.00000000 3.08200720
9.00000000 3.83233608
10.00000000 4.66205978
11.00000000 5.57877173
12.00000000 6.43370437
13.00000000 6.46200963
14.00000000 7.43061698
15.00000000 12.08200186
16.00000000 13.00018668
17.00000000 8.86340608
18.00000000 7.03692453
19.00000000 6.95879072
20.00000000 6.99139208
21.00000000 8.65675767
22.00000000 8.55224674
23.00000000 5.87766071
24.00000000 9.48823951
25.00000000 9.58571960
26.00000000 7.38961942
27.00000000 7.45565887
28.00000000 6.20439791
29.00000000 4.08042645
30.00000000 3.99458636
31.00000000 3.93052292
32.00000000 3.36974469
33.00000000 3.30741811
34.00000000 3.46894960
35.00000000 3.97024592
36.00000000 3.79750150
37.00000000 3.86367194
38.00000000 3.98558871
39.00000000 4.40719765
40.00000000 4.83009726
41.00000000 4.87762450
42.00000000 4.80906305
43.00000000 4.57633209
44.00000000 4.50741712
45.00000000 7.41232283
46.00000000 7.51898005
47.00000000 8.02583403
48.00000000 5.97568741
49.00000000 6.44190313
50.00000000 5.52611390
51.00000000 4.94971557
52.00000000 8.78597596
53.00000000 9.91272900
54.00000000 12.28828444
55.00000000 10.52221582
56.00000000 5.89680694
57.00000000 4.09952373
58.00000000 4.06845594
59.00000000 4.04653956
60.00000000 3.61949102
61.00000000 3.58634367
62.00000000 3.69539804
63.00000000 4.54578540
64.00000000 3.02241771
65.00000000 3.08959827
66.00000000 4.59393607
67.00000000 3.37463681
68.00000000 4.77805438
69.00000000 4.77044695
70.00000000 4.60633760
71.00000000 4.38048723
72.00000000 4.62938881
73.00000000 4.92017681
74.00000000 8.67222175
75.00000000 9.62217757
76.00000000 9.75212160
77.00000000 4.22027801
78.00000000 4.71108480
79.00000000 3.72752588
80.00000000 3.55120803
81.00000000 3.24282246
82.00000000 4.87470341
83.00000000 5.25347510
84.00000000 6.33049381
85.00000000 7.34481168
86.00000000 5.89271581
87.00000000 3.40033987
88.00000000 3.80176815
89.00000000 3.45165254
90.00000000 3.19741540
91.00000000 2.72421920
92.00000000 3.19248499
93.00000000 3.16336303
94.00000000 3.07880829
95.00000000 3.00380283
96.00000000 2.72136433
97.00000000 2.66361403
98.00000000 2.59905232
99.00000000 1.27310803
100.00000000 1.70223825
101.00000000 1.70598856
102.00000000 1.54401286
103.00000000 1.77836501
104.00000000 1.07596245
105.00000000 1.50745983
106.00000000 1.01516861
107.00000000 1.20318762
108.00000000 1.01652632
109.00000000 1.26128002
110.00000000 1.08530950
111.00000000 1.31292790
112.00000000 1.26055117
113.00000000 0.93769145
114.00000000 1.38996890
115.00000000 1.08962607
116.00000000 1.15589551
117.00000000 1.14008596
118.00000000 1.14860238
119.00000000 1.17299976
120.00000000 0.83134204
121.00000000 0.81059424
122.00000000 0.62089005
123.00000000 0.91079197
124.00000000 0.87654224
125.00000000 0.79249289
126.00000000 1.09577139
127.00000000 0.58461149
128.00000000 0.60270549
129.00000000 0.46832155
130.00000000 0.49618362
131.00000000 0.52229808
132.00000000 0.49766574
133.00000000 0.45740466
134.00000000 0.46112183
135.00000000 0.47022178
136.00000000 0.43490331
137.00000000 0.42623256
138.00000000 0.39927852
139.00000000 0.36944798
140.00000000 0.38416506
141.00000000 0.38722840
142.00000000 0.36479079
143.00000000 0.31770452
144.00000000 0.31668211
145.00000000 0.28437558
146.00000000 0.31359449
147.00000000 0.26401259
148.00000000 0.28804278
149.00000000 0.27904270
150.00000000 0.29510110
151.00000000 0.28600459
152.00000000 0.25433899
153.00000000 0.25218132
154.00000000 0.25677062
155.00000000 0.23313989
156.00000000 0.24024378
157.00000000 0.22902442
158.00000000 0.23698537
159.00000000 0.20467150
160.00000000 0.20163386
161.00000000 0.19359091
162.00000000 0.19310084
163.00000000 0.21298999
164.00000000 0.20964325
165.00000000 0.21038812
166.00000000 0.19154362
167.00000000 0.17258968
168.00000000 0.17904659
169.00000000 0.18696456
170.00000000 0.17740128
171.00000000 0.17630024
172.00000000 0.17519771
173.00000000 0.18410951
174.00000000 0.17142951
175.00000000 0.16855882
176.00000000 0.16824890
177.00000000 0.16754776
178.00000000 0.16718048
179.00000000 0.15404965
180.00000000 0.15406354
181.00000000 0.14874593
182.00000000 0.14815996
183.00000000 0.14995919
184.00000000 0.15287304
185.00000000 0.15360656
186.00000000 0.15698226
187.00000000 0.16109669
188.00000000 0.15714032
189.00000000 0.15691659
190.00000000 0.15073262
191.00000000 0.14063768
192.00000000 0.14430536
193.00000000 0.13765170
194.00000000 0.14311139
195.00000000 0.14166495
196.00000000 0.13508266
197.00000000 0.13494759
198.00000000 0.12655408
199.00000000 0.11828568
200.00000000 0.11896529
201.00000000 0.11875906
202.00000000 0.12234501
203.00000000 0.12652738
204.00000000 0.12773197
205.00000000 0.12544730
206.00000000 0.12137717
207.00000000 0.12357049
208.00000000 0.12046891
209.00000000 0.11934389
210.00000000 0.11932394
211.00000000 0.11845697
212.00000000 0.11324177
213.00000000 0.11440136
214.00000000 0.11452963
215.00000000 0.11496955
216.00000000 0.11705755
217.00000000 0.11590548
218.00000000 0.11723202
219.00000000 0.11887526
220.00000000 0.11923966
221.00000000 0.11434960
222.00000000 0.11231925
223.00000000 0.11102332
224.00000000 0.11369055
225.00000000 0.11103008
226.00000000 0.11460825
227.00000000 0.11435437
228.00000000 0.11084652
229.00000000 0.11174228
230.00000000 0.10891100
231.00000000 0.10332884
232.00000000 0.10262245
233.00000000 0.10252314
234.00000000 0.09894741
235.00000000 0.09943262
236.00000000 0.10262211
237.00000000 0.10292698
238.00000000 0.09997138
239.00000000 0.09917993
240.00000000 0.09911087
241.00000000 0.09944287
242.00000000 0.10227464
243.00000000 0.09984624
244.00000000 0.09962165
245.00000000 0.09818777
246.00000000 0.09783567
247.00000000 0.10356100
248.00000000 0.10214275
249.00000000 0.10349742
250.00000000 0.10375281
251.00000000 0.10079126
252.00000000 0.10110301
253.00000000 0.10162496
254.00000000 0.10201084
255.00000000 0.10222572
256.00000000 0.10179968
257.00000000 0.10122375
258.00000000 0.09659192
259.00000000 0.09614011
260.00000000 0.09957998
261.00000000 0.09631647
262.00000000 0.09672551
263.00000000 0.09827928
264.00000000 0.09959628
265.00000000 0.09805942
266.00000000 0.09560379
267.00000000 0.09573229
268.00000000 0.09529151
269.00000000 0.09464230
270.00000000 0.09854000
271.00000000 0.09888807
272.00000000 0.09815582
273.00000000 0.09817810
274.00000000 0.09820440
275.00000000 0.09834529
276.00000000 0.09664284
277.00000000 0.09605752
278.00000000 0.09537798
279.00000000 0.09521830
280.00000000 0.09511717
281.00000000 0.09644573
282.00000000 0.09604653
283.00000000 0.09618275
284.00000000 0.09753424
285.00000000 0.09705852
286.00000000 0.09820856
287.00000000 0.09783608
288.00000000 0.09789861
289.00000000 0.09758491
290.00000000 0.09623891
291.00000000 0.09630313
292.00000000 0.09646525
293.00000000 0.09643685
294.00000000 0.09571792
295.00000000 0.09588868
296.00000000 0.09608821
297.00000000 0.09527197
298.00000000 0.09713263
299.00000000 0.09555538
300.00000000 0.09433598
301.00000000 0.09459994
302.00000000 0.09471704
303.00000000 0.09273612
304.00000000 0.09560216
305.00000000 0.09724707
306.00000000 0.09327290
307.00000000 0.09405724
308.00000000 0.09230093
309.00000000 0.09308920
310.00000000 0.09303059
311.00000000 0.09527849
312.00000000 0.09553344
313.00000000 0.09644213
314.00000000 0.09525046
315.00000000 0.09537394
316.00000000 0.09558688
317.00000000 0.09556156
318.00000000 0.09502862
319.00000000 0.09461874
320.00000000 0.09443646
321.00000000 0.09536427
322.00000000 0.09419653
323.00000000 0.09531978
324.00000000 0.09288188
325.00000000 0.09277485
326.00000000 0.09235658
327.00000000 0.09441519
328.00000000 0.09415170
329.00000000 0.09202899
330.00000000 0.09203819
331.00000000 0.09044365
332.00000000 0.09058364
333.00000000 0.09126829
334.00000000 0.09204026
335.00000000 0.09222484
336.00000000 0.09375023
337.00000000 0.09367971
338.00000000 0.09120447
339.00000000 0.09152676
340.00000000 0.09323004
341.00000000 0.09499717
342.00000000 0.09494427
343.00000000 0.09231968
344.00000000 0.09366807
345.00000000 0.09401034
346.00000000 0.09400543
347.00000000 0.09388082
348.00000000 0.09269747
349.00000000 0.09239661
350.00000000 0.09292444
351.00000000 0.09099036
352.00000000 0.09118956
353.00000000 0.09120384
354.00000000 0.09269697
355.00000000 0.09151437
356.00000000 0.09107670
357.00000000 0.08996037
358.00000000 0.09024057
359.00000000 0.09058825
360.00000000 0.09214136
361.00000000 0.09201539
362.00000000 0.09075265
363.00000000 0.09081698
364.00000000 0.09045697
365.00000000 0.09041269
366.00000000 0.09592953
367.00000000 0.09596994
368.00000000 0.09609051
369.00000000 0.09658252
370.00000000 0.09619866
371.00000000 0.09592543
372.00000000 0.09514353
373.00000000 0.09512781
374.00000000 0.09802484
375.00000000 0.09618633
376.00000000 0.09572773
377.00000000 0.09526205
378.00000000 0.09637189
379.00000000 0.09658556
380.00000000 0.09413891
381.00000000 0.09735536
382.00000000 0.09737888
383.00000000 0.09588920
384.00000000 0.09540971
385.00000000 0.09514086
386.00000000 0.09595865
387.00000000 0.09534954
388.00000000 0.09602904
389.00000000 0.09608060
390.00000000 0.09594055
391.00000000 0.09562253
392.00000000 0.09516587
393.00000000 0.09480019
394.00000000 0.09511931
395.00000000 0.09549925
396.00000000 0.09523067
397.00000000 0.09442092
398.00000000 0.09319120
399.00000000 0.09339339
400.00000000 0.09395080
401.00000000 0.09201373
402.00000000 0.09302275
403.00000000 0.09262505
404.00000000 0.09206573
405.00000000 0.09179151
406.00000000 0.09122552
407.00000000 0.09256873
408.00000000 0.09265496
409.00000000 0.09298895
410.00000000 0.09515102
411.00000000 0.09303136
412.00000000 0.09219711
413.00000000 0.09126810
414.00000000 0.09213433
415.00000000 0.09292453
416.00000000 0.09361646
417.00000000 0.09402253
418.00000000 0.09380252
419.00000000 0.09407262
420.00000000 0.09472723
421.00000000 0.09342249
422.00000000 0.09323407
423.00000000 0.09268811
424.00000000 0.09348473
425.00000000 0.09393917
426.00000000 0.09315530
427.00000000 0.09294202
428.00000000 0.09282981
429.00000000 0.09416622
430.00000000 0.09283090
431.00000000 0.09283055
432.00000000 0.09392168
433.00000000 0.09401334
434.00000000 0.09391467
435.00000000 0.09402723
436.00000000 0.09363557
437.00000000 0.09349699
438.00000000 0.09381582
439.00000000 0.09305334
440.00000000 0.09126743
441.00000000 0.09195031
442.00000000 0.09012443
443.00000000 0.09015526
444.00000000 0.09007100
445.00000000 0.09035015
446.00000000 0.09013135
447.00000000 0.08938077
448.00000000 0.09095692
449.00000000 0.09130264
450.00000000 0.09032205
451.00000000 0.09195197
452.00000000 0.09135749
453.00000000 0.08977494
454.00000000 0.09152894
455.00000000 0.09102924
456.00000000 0.09120217
457.00000000 0.09106068
458.00000000 0.09019612
459.00000000 0.08997244
460.00000000 0.09024292
461.00000000 0.09005820
462.00000000 0.09072957
463.00000000 0.09054011
464.00000000 0.09110796
465.00000000 0.09085538
466.00000000 0.09052075
467.00000000 0.09102771
468.00000000 0.09106457
469.00000000 0.09127080
470.00000000 0.09056646
471.00000000 0.09074938
472.00000000 0.09012706
473.00000000 0.08952798
474.00000000 0.08964494
475.00000000 0.08916789
476.00000000 0.08959151
477.00000000 0.08903512
478.00000000 0.08944964
479.00000000 0.08968641
480.00000000 0.08970069
481.00000000 0.08934532
482.00000000 0.08867762
483.00000000 0.08842514
484.00000000 0.08944617
485.00000000 0.08795801
486.00000000 0.08847541
487.00000000 0.08854161
488.00000000 0.08850940
489.00000000 0.08852792
490.00000000 0.08844709
491.00000000 0.08941267
492.00000000 0.08955909
493.00000000 0.08912644
494.00000000 0.08912446
495.00000000 0.08907369
496.00000000 0.08896974
497.00000000 0.08874739
498.00000000 0.08873966
499.00000000 0.08910240
500.00000000 0.08861767
501.00000000 0.08841574
502.00000000 0.08814699
503.00000000 0.08964944
504.00000000 0.08846179
505.00000000 0.08834535
506.00000000 0.08824874
507.00000000 0.08825998
508.00000000 0.08885683
509.00000000 0.08893175
510.00000000 0.08885659
511.00000000 0.08866123
512.00000000 0.08892300
513.00000000 0.08808141
514.00000000 0.08820052
515.00000000 0.08951220
516.00000000 0.08882541
517.00000000 0.08868248
518.00000000 0.08860774
519.00000000 0.08813298
520.00000000 0.08786047
521.00000000 0.08864645
522.00000000 0.08890164
523.00000000 0.08940086
524.00000000 0.08971330
525.00000000 0.08956215
526.00000000 0.08947045
527.00000000 0.08953561
528.00000000 0.08961790
529.00000000 0.08895196
530.00000000 0.09108430
531.00000000 0.09091477
532.00000000 0.09101967
533.00000000 0.09087382
534.00000000 0.09091836
535.00000000 0.09081000
536.00000000 0.09091251
537.00000000 0.08997369
538.00000000 0.08980636
539.00000000 0.08927089
540.00000000 0.08892531
541.00000000 0.08938053
542.00000000 0.08875772
543.00000000 0.08904271
544.00000000 0.08960269
545.00000000 0.08910383
546.00000000 0.08903824
547.00000000 0.08828689
548.00000000 0.08858892
549.00000000 0.08888350
550.00000000 0.08891286
551.00000000 0.08864529
552.00000000 0.08858623
553.00000000 0.08957446
554.00000000 0.08975448
555.00000000 0.09000805
556.00000000 0.08997436
557.00000000 0.08951426
558.00000000 0.08992958
559.00000000 0.09043922
560.00000000 0.08928627
561.00000000 0.08920340
562.00000000 0.08934214
563.00000000 0.08943487
564.00000000 0.08933356
565.00000000 0.08950520
566.00000000 0.08949115
567.00000000 0.08949308
568.00000000 0.08946723
569.00000000 0.08930662
570.00000000 0.08942206
571.00000000 0.08932279
572.00000000 0.08895437
573.00000000 0.08889326
574.00000000 0.08894357
575.00000000 0.08935666
576.00000000 0.08945416
577.00000000 0.08938713
578.00000000 0.08944493
579.00000000 0.08879752
580.00000000 0.08799322
581.00000000 0.08809502
582.00000000 0.08724496
583.00000000 0.08779029
584.00000000 0.08805514
585.00000000 0.08808314
586.00000000 0.08841805
587.00000000 0.09037941
588.00000000 0.09029318
589.00000000 0.08630578
590.00000000 0.08591948
591.00000000 0.08608684
592.00000000 0.08590354
593.00000000 0.08662111
594.00000000 0.08661699
595.00000000 0.08686431
596.00000000 0.08703113
597.00000000 0.08607790
598.00000000 0.08656049
599.00000000 0.08608018
600.00000000 0.08667713
601.00000000 0.08703367
602.00000000 0.08770525
603.00000000 0.08774178
604.00000000 0.08784366
605.00000000 0.08767656
606.00000000 0.08698752
607.00000000 0.08890684
608.00000000 0.08892261
609.00000000 0.08892899
610.00000000 0.08890889
611.00000000 0.08904518
612.00000000 0.08710678
613.00000000 0.08730422
614.00000000 0.08733705
615.00000000 0.08758463
616.00000000 0.08749702
617.00000000 0.08820258
618.00000000 0.08822894
619.00000000 0.08821244
620.00000000 0.08782540
621.00000000 0.08889065
622.00000000 0.08879736
623.00000000 0.08880230
624.00000000 0.08849458
625.00000000 0.08870214
626.00000000 0.08685828
627.00000000 0.08756219
628.00000000 0.08755605
629.00000000 0.08729020
630.00000000 0.08738936
631.00000000 0.08872492
632.00000000 0.08871564
633.00000000 0.08796808
634.00000000 0.08780091
635.00000000 0.08755582
636.00000000 0.08756592
637.00000000 0.08754330
638.00000000 0.08683151
639.00000000 0.08715704
640.00000000 0.08698905
641.00000000 0.08818634
642.00000000 0.08817238
643.00000000 0.08789880
644.00000000 0.08736746
645.00000000 0.08851707
646.00000000 0.08756277
647.00000000 0.08789025
648.00000000 0.08779684
649.00000000 0.08803132
650.00000000 0.08818682
651.00000000 0.08815815
652.00000000 0.08808358
653.00000000 0.08654136
654.00000000 0.08532177
655.00000000 0.08524318
656.00000000 0.08655828
657.00000000 0.08734878
658.00000000 0.08791862
659.00000000 0.08712687
660.00000000 0.08659833
661.00000000 0.08726769
662.00000000 0.08669472
663.00000000 0.08594147
664.00000000 0.08624964
665.00000000 0.08782952
666.00000000 0.08786389
667.00000000 0.08787676
668.00000000 0.08832052
669.00000000 0.08850422
670.00000000 0.08832587
671.00000000 0.08844486
672.00000000 0.08842965
673.00000000 0.08894696
674.00000000 0.08889495
675.00000000 0.08892978
676.00000000 0.08884772
677.00000000 0.08888216
678.00000000 0.08848095
679.00000000 0.08859429
680.00000000 0.08864966
681.00000000 0.08826450
682.00000000 0.08818472
683.00000000 0.08848309
684.00000000 0.08804506
685.00000000 0.08805666
686.00000000 0.08787873
687.00000000 0.08860016
688.00000000 0.08779905
689.00000000 0.08770513
690.00000000 0.08741282
691.00000000 0.08747051
692.00000000 0.08735073
693.00000000 0.08844209
694.00000000 0.08930108
695.00000000 0.08935872
696.00000000 0.08935977
697.00000000 0.08826455
698.00000000 0.08818971
699.00000000 0.08843736
700.00000000 0.08793509
701.00000000 0.08793061
702.00000000 0.08695583
703.00000000 0.08705676
704.00000000 0.08688737
705.00000000 0.08633439
706.00000000 0.08581565
707.00000000 0.08595125
708.00000000 0.08611982
709.00000000 0.08600523
710.00000000 0.08644899
711.00000000 0.08654037
712.00000000 0.08634646
713.00000000 0.08631305
714.00000000 0.08615714
715.00000000 0.08627409
716.00000000 0.08626469
717.00000000 0.08638539
718.00000000 0.08637207
719.00000000 0.08627921
720.00000000 0.08631909
721.00000000 0.08690033
722.00000000 0.08572921
723.00000000 0.08589213
724.00000000 0.08703006
725.00000000 0.08642945
726.00000000 0.08588670
727.00000000 0.08584329
728.00000000 0.08543965
729.00000000 0.08568445
730.00000000 0.08598876
731.00000000 0.08586152
732.00000000 0.08641241
733.00000000 0.08582643
734.00000000 0.08561485
735.00000000 0.08576502
736.00000000 0.08555370
737.00000000 0.08554909
738.00000000 0.08536027
739.00000000 0.08561209
740.00000000 0.08461818
741.00000000 0.08572704
742.00000000 0.08604547
743.00000000 0.08515681
744.00000000 0.08521706
745.00000000 0.08503014
746.00000000 0.08432398
747.00000000 0.08422374
748.00000000 0.08424361
749.00000000 0.08435913
750.00000000 0.08428764
751.00000000 0.08418786
752.00000000 0.08458126
753.00000000 0.08412664
754.00000000 0.08407443
755.00000000 0.08405118
756.00000000 0.08350810
757.00000000 0.08141424
758.00000000 0.08134369
759.00000000 0.08188882
760.00000000 0.08211972
761.00000000 0.08215561
762.00000000 0.08182669
763.00000000 0.08228104
764.00000000 0.08228306
765.00000000 0.08179743
766.00000000 0.08206231
767.00000000 0.08206334
768.00000000 0.08170752
769.00000000 0.08206371
770.00000000 0.08197174
771.00000000 0.08199582
772.00000000 0.08188083
773.00000000 0.08191877
774.00000000 0.08167756
775.00000000 0.08184138
776.00000000 0.08181516
777.00000000 0.08178198
778.00000000 0.08149769
779.00000000 0.08212705
780.00000000 0.08223846
781.00000000 0.08268172
782.00000000 0.08285581
783.00000000 0.08377674
784.00000000 0.08308876
785.00000000 0.08293121
786.00000000 0.08281315
787.00000000 0.08228910
788.00000000 0.08231816
789.00000000 0.08179177
790.00000000 0.08175260
791.00000000 0.08154494
792.00000000 0.08149357
793.00000000 0.08138831
794.00000000 0.08147754
795.00000000 0.08180086
796.00000000 0.08188883
797.00000000 0.08188676
798.00000000 0.08188810
799.00000000 0.08128173
800.00000000 0.08189454
801.00000000 0.08160479
802.00000000 0.08085170
803.00000000 0.08102641
804.00000000 0.08052576
805.00000000 0.08100597
806.00000000 0.08030145
807.00000000 0.08100608
808.00000000 0.08111785
809.00000000 0.08107929
810.00000000 0.08060505
811.00000000 0.08056324
812.00000000 0.08004511
813.00000000 0.07968345
814.00000000 0.07966162
815.00000000 0.08009217
816.00000000 0.08007062
817.00000000 0.08010029
818.00000000 0.08183220
819.00000000 0.08175803
820.00000000 0.08185632
821.00000000 0.08131590
822.00000000 0.08129246
823.00000000 0.08127877
824.00000000 0.08116305
825.00000000 0.08108650
826.00000000 0.08125629
827.00000000 0.08129468
828.00000000 0.08149450
829.00000000 0.08124360
830.00000000 0.08109461
831.00000000 0.08126031
832.00000000 0.08136799
833.00000000 0.08114076
834.00000000 0.08127475
835.00000000 0.08181076
836.00000000 0.08252472
837.00000000 0.08252287
838.00000000 0.08262816
839.00000000 0.08239448
840.00000000 0.08248202
841.00000000 0.08206620
842.00000000 0.08208488
843.00000000 0.08200524
844.00000000 0.08136790
845.00000000 0.08124606
846.00000000 0.08182983
847.00000000 0.08224009
848.00000000 0.08238946
849.00000000 0.08221587
850.00000000 0.08193850
851.00000000 0.08168225
852.00000000 0.08237070
853.00000000 0.08192903
854.00000000 0.08255392
855.00000000 0.08238475
856.00000000 0.08251366
857.00000000 0.08244034
858.00000000 0.08274754
859.00000000 0.08197402
860.00000000 0.08229029
861.00000000 0.08195503
862.00000000 0.08185704
863.00000000 0.08186407
864.00000000 0.08257874
865.00000000 0.08250753
866.00000000 0.08306416
867.00000000 0.08297062
868.00000000 0.08280320
869.00000000 0.08285937
870.00000000 0.08274837
871.00000000 0.08225092
872.00000000 0.08260181
873.00000000 0.08232514
874.00000000 0.08234610
875.00000000 0.08169751
876.00000000 0.08149604
877.00000000 0.08199013
878.00000000 0.08192468
879.00000000 0.08190619
880.00000000 0.08153779
881.00000000 0.08151278
882.00000000 0.08147320
883.00000000 0.08177325
884.00000000 0.08143977
885.00000000 0.08165089
886.00000000 0.08216879
887.00000000 0.08217103
888.00000000 0.08135329
889.00000000 0.08122908
890.00000000 0.08275774
891.00000000 0.08164888
892.00000000 0.08201212
893.00000000 0.08253988
894.00000000 0.08254504
895.00000000 0.08239181
896.00000000 0.08224813
897.00000000 0.08230482
898.00000000 0.08217264
899.00000000 0.08212206
900.00000000 0.08242067
901.00000000 0.08219332
902.00000000 0.08154726
903.00000000 0.08148305
904.00000000 0.08209866
905.00000000 0.08209409
906.00000000 0.08172821
907.00000000 0.08176921
908.00000000 0.08181033
909.00000000 0.08183739
910.00000000 0.08157165
911.00000000 0.08215175
912.00000000 0.08208383
913.00000000 0.08244012
914.00000000 0.08241355
915.00000000 0.08239455
916.00000000 0.08215219
917.00000000 0.08186050
918.00000000 0.08257093
919.00000000 0.08274796
920.00000000 0.08268949
921.00000000 0.08269837
922.00000000 0.08272365
923.00000000 0.08268121
924.00000000 0.08245498
925.00000000 0.08239085
926.00000000 0.08254606
927.00000000 0.08259391
928.00000000 0.08234323
929.00000000 0.08229015
930.00000000 0.08209598
931.00000000 0.08251246
932.00000000 0.08256591
933.00000000 0.08286180
934.00000000 0.08340289
935.00000000 0.08343745
936.00000000 0.08326934
937.00000000 0.08341706
938.00000000 0.08340627
939.00000000 0.08346037
940.00000000 0.08344152
941.00000000 0.08348602
942.00000000 0.08356325
943.00000000 0.08350318
944.00000000 0.08358682
945.00000000 0.08387304
946.00000000 0.08377004
947.00000000 0.08363493
948.00000000 0.08368627
949.00000000 0.08336133
950.00000000 0.08335666
951.00000000 0.08317129
952.00000000 0.08327259
953.00000000 0.08327403
954.00000000 0.08363194
955.00000000 0.08388909
956.00000000 0.08385987
957.00000000 0.08372736
958.00000000 0.08322663
959.00000000 0.08321036
960.00000000 0.08293022
961.00000000 0.08269238
962.00000000 0.08281543
963.00000000 0.08270773
964.00000000 0.08307497
965.00000000 0.08307834
966.00000000 0.08296881
967.00000000 0.08270051
968.00000000 0.08303269
969.00000000 0.08351648
970.00000000 0.08355955
971.00000000 0.08341883
972.00000000 0.08346369
973.00000000 0.08338478
974.00000000 0.08311616
975.00000000 0.08285131
976.00000000 0.08263257
977.00000000 0.08269620
978.00000000 0.08263701
979.00000000 0.08268896
980.00000000 0.08246982
981.00000000 0.08236054
982.00000000 0.08240261
983.00000000 0.08246697
984.00000000 0.08245257
985.00000000 0.08184114
986.00000000 0.08202273
987.00000000 0.08347996
988.00000000 0.08401878
989.00000000 0.08398008
990.00000000 0.08332962
991.00000000 0.08418634
992.00000000 0.08430957
993.00000000 0.08429430
994.00000000 0.08413937
995.00000000 0.08408692
996.00000000 0.08448536
997.00000000 0.08454931
998.00000000 0.08400714
999.00000000 0.08399690


==> Plots/VarIter_Innovation/p90_inl_old.dat <==
0.00000000 1.76881216
1.00000000 2.00008343
2.00000000 2.01767007
3.00000000 2.00183296
4.00000000 2.12966989
5.00000000 3.31731187
6.00000000 4.23896599
7.00000000 4.89746569
8.00000000 5.26627413
9.00000000 5.68546936
10.00000000 6.20362578
11.00000000 6.68540006
12.00000000 7.32872031
13.00000000 7.32930361
14.00000000 8.38582889
15.00000000 12.69694241
16.00000000 10.49706384
17.00000000 10.26381605
18.00000000 10.14994119
19.00000000 7.68067804
20.00000000 7.27511849
21.00000000 6.64055235
22.00000000 6.91103353
23.00000000 7.49309649
24.00000000 7.03791296
25.00000000 8.31428606
26.00000000 7.70237965
27.00000000 8.15126729
28.00000000 8.88147194
29.00000000 9.42904020
30.00000000 6.83620036
31.00000000 7.28819689
32.00000000 6.18163684
33.00000000 4.34078760
34.00000000 4.06863115
35.00000000 3.88531752
36.00000000 3.79425811
37.00000000 2.95757311
38.00000000 2.72246191
39.00000000 2.81175089
40.00000000 2.77009260
41.00000000 2.81558481
42.00000000 2.84697101
43.00000000 2.71548056
44.00000000 2.63681738
45.00000000 2.63073052
46.00000000 2.51719507
47.00000000 2.49602440
48.00000000 2.33292843
49.00000000 2.34194466
50.00000000 2.37614576
51.00000000 2.30009971
52.00000000 2.39573297
53.00000000 2.49400883
54.00000000 2.18432199
55.00000000 2.26593780
56.00000000 2.19449579
57.00000000 2.17616708
58.00000000 2.13205618
59.00000000 1.93173896
60.00000000 1.93945523
61.00000000 1.99273091
62.00000000 1.92621764
63.00000000 1.87172024
64.00000000 1.68947963
65.00000000 1.67719447
66.00000000 1.66455825
67.00000000 1.63652814
68.00000000 1.66772238
69.00000000 1.66543116
70.00000000 1.68704825
71.00000000 1.61084361
72.00000000 1.68642178
73.00000000 1.68137466
74.00000000 1.61398748
75.00000000 1.60848510
76.00000000 1.64493482
77.00000000 1.56761252
78.00000000 1.51941866
79.00000000 1.45322554
80.00000000 1.44613887
81.00000000 1.38586025
82.00000000 1.42070115
83.00000000 1.41003029
84.00000000 1.41975359
85.00000000 1.44163404
86.00000000 1.40725938
87.00000000 1.41069149
88.00000000 1.43481159
89.00000000 1.33333063
90.00000000 1.35000140
91.00000000 1.35547686
92.00000000 1.34847641
93.00000000 1.31722145
94.00000000 1.31571857
95.00000000 1.29870744
96.00000000 1.28978392
97.00000000 1.29028442
98.00000000 1.24998813
99.00000000 1.23096622
100.00000000 1.24217609
101.00000000 1.22284440
102.00000000 1.22344630
103.00000000 1.19909365
104.00000000 1.18542548
105.00000000 1.13775309
106.00000000 1.10052896
107.00000000 1.12655531
108.00000000 1.11823199
109.00000000 1.06075764
110.00000000 1.09014334
111.00000000 1.08958292
112.00000000 1.08312738
113.00000000 1.08878134
114.00000000 1.10955198
115.00000000 1.07723527
116.00000000 1.03717982
117.00000000 1.03593184
118.00000000 1.03317899
119.00000000 1.03582359
120.00000000 1.03235636
121.00000000 1.02451093
122.00000000 1.01233997
123.00000000 1.02107468
124.00000000 1.01145295
125.00000000 1.01026008
126.00000000 1.02374833
127.00000000 1.02710085
128.00000000 1.00460835
129.00000000 1.01737102
130.00000000 1.01364008
131.00000000 0.97337472
132.00000000 0.94640337
133.00000000 0.92040988
134.00000000 0.93875582
135.00000000 0.91064943
136.00000000 0.93273544
137.00000000 0.93545508
138.00000000 0.93172126
139.00000000 0.92487761
140.00000000 0.91670370
141.00000000 0.91682399
142.00000000 0.94195761
143.00000000 0.90279088
144.00000000 0.90064195
145.00000000 0.90087545
146.00000000 0.88542086
147.00000000 0.89857224
148.00000000 0.88478289
149.00000000 0.89377706
150.00000000 0.88498437
151.00000000 0.91072849
152.00000000 0.88918750
153.00000000 0.88098516
154.00000000 0.86615151
155.00000000 0.86767359
156.00000000 0.81983566
157.00000000 0.81120036
158.00000000 0.83222974
159.00000000 0.82792382
160.00000000 0.84327121
161.00000000 0.84213062
162.00000000 0.84240914
163.00000000 0.83861013
164.00000000 0.81182930
165.00000000 0.81486301
166.00000000 0.80058422
167.00000000 0.79050287
168.00000000 0.77319941
169.00000000 0.79212461
170.00000000 0.79544410
171.00000000 0.78339478
172.00000000 0.78261983
173.00000000 0.77363981
174.00000000 0.78040114
175.00000000 0.77412672
176.00000000 0.78089152
177.00000000 0.76641067
178.00000000 0.75634324
179.00000000 0.75468356
180.00000000 0.76280798
181.00000000 0.76178715
182.00000000 0.74183980
183.00000000 0.74141828
184.00000000 0.74758101
185.00000000 0.74943760
186.00000000 0.75332403
187.00000000 0.73787822
188.00000000 0.74671076
189.00000000 0.74176984
190.00000000 0.73111062
191.00000000 0.73721234
192.00000000 0.73720908
193.00000000 0.73996226
194.00000000 0.72969841
195.00000000 0.73849575
196.00000000 0.74141418
197.00000000 0.72484458
198.00000000 0.71223434
199.00000000 0.70717261
200.00000000 0.69583472
201.00000000 0.69689166
202.00000000 0.68851492
203.00000000 0.68848788
204.00000000 0.69450668
205.00000000 0.69489705
206.00000000 0.70732315
207.00000000 0.69780019
208.00000000 0.68611267
209.00000000 0.70303633
210.00000000 0.70016778
211.00000000 0.70101980
212.00000000 0.68812547
213.00000000 0.67714233
214.00000000 0.67132739
215.00000000 0.66497967
216.00000000 0.67448151
217.00000000 0.67725871
218.00000000 0.65720679
219.00000000 0.66869395
220.00000000 0.66557535
221.00000000 0.65573473
222.00000000 0.64791553
223.00000000 0.63830572
224.00000000 0.63429386
225.00000000 0.63174174
226.00000000 0.62379228
227.00000000 0.62158183
228.00000000 0.61945776
229.00000000 0.61796309
230.00000000 0.62517774
231.00000000 0.62648699
232.00000000 0.62251883
233.00000000 0.61992749
234.00000000 0.60581882
235.00000000 0.60676194
236.00000000 0.60135522
237.00000000 0.61166656
238.00000000 0.60875402
239.00000000 0.60144232
240.00000000 0.60242028
241.00000000 0.59028465
242.00000000 0.58347716
243.00000000 0.58532746
244.00000000 0.57393407
245.00000000 0.57414140
246.00000000 0.57845358
247.00000000 0.57944026
248.00000000 0.57874916
249.00000000 0.58189510
250.00000000 0.57846955
251.00000000 0.57721547
252.00000000 0.57669430
253.00000000 0.57784510
254.00000000 0.56537884
255.00000000 0.56272003
256.00000000 0.55584587
257.00000000 0.55309612
258.00000000 0.55843716
259.00000000 0.56395454
260.00000000 0.56765723
261.00000000 0.56731731
262.00000000 0.57083785
263.00000000 0.57228426
264.00000000 0.56413018
265.00000000 0.56249412
266.00000000 0.55693806
267.00000000 0.56271138
268.00000000 0.54933800
269.00000000 0.54908569
270.00000000 0.55791851
271.00000000 0.55402477
272.00000000 0.55326844
273.00000000 0.55414517
274.00000000 0.55226767
275.00000000 0.55136474
276.00000000 0.55344567
277.00000000 0.54571974
278.00000000 0.55557597
279.00000000 0.55399315
280.00000000 0.55487035
281.00000000 0.54880066
282.00000000 0.54530121
283.00000000 0.54794120
284.00000000 0.54050041
285.00000000 0.52920376
286.00000000 0.52426775
287.00000000 0.51671099
288.00000000 0.52097580
289.00000000 0.52353338
290.00000000 0.51640134
291.00000000 0.51541296
292.00000000 0.51726926
293.00000000 0.51646168
294.00000000 0.51641587
295.00000000 0.51198597
296.00000000 0.51135557
297.00000000 0.51058172
298.00000000 0.50759109
299.00000000 0.50962178
300.00000000 0.50936552
301.00000000 0.51028364
302.00000000 0.51063460
303.00000000 0.50501657
304.00000000 0.50260584
305.00000000 0.50581295
306.00000000 0.50792906
307.00000000 0.50129083
308.00000000 0.49734342
309.00000000 0.50190529
310.00000000 0.50414902
311.00000000 0.49138723
312.00000000 0.49437193
313.00000000 0.49417907
314.00000000 0.49642584
315.00000000 0.49594804
316.00000000 0.50056629
317.00000000 0.49498623
318.00000000 0.49607413
319.00000000 0.49081114
320.00000000 0.48715885
321.00000000 0.49385061
322.00000000 0.48971502
323.00000000 0.48499060
324.00000000 0.48459953
325.00000000 0.48619125
326.00000000 0.47911107
327.00000000 0.48348746
328.00000000 0.48210627
329.00000000 0.48430131
330.00000000 0.47960889
331.00000000 0.47728372
332.00000000 0.48057562
333.00000000 0.47979631
334.00000000 0.47919060
335.00000000 0.47551841
336.00000000 0.47699060
337.00000000 0.47857072
338.00000000 0.47972966
339.00000000 0.47781855
340.00000000 0.47827186
341.00000000 0.47792533
342.00000000 0.47396618
343.00000000 0.47092051
344.00000000 0.46748493
345.00000000 0.46766147
346.00000000 0.46980496
347.00000000 0.46975456
348.00000000 0.46802963
349.00000000 0.46433844
350.00000000 0.46287614
351.00000000 0.46282425
352.00000000 0.46350661
353.00000000 0.46099354
354.00000000 0.46081651
355.00000000 0.45873497
356.00000000 0.46186363
357.00000000 0.46272152
358.00000000 0.46113276
359.00000000 0.45656389
360.00000000 0.45447667
361.00000000 0.45181332
362.00000000 0.45330352
363.00000000 0.45366968
364.00000000 0.44895861
365.00000000 0.45147505
366.00000000 0.44506269
367.00000000 0.44014667
368.00000000 0.43822825
369.00000000 0.44542479
370.00000000 0.44587165
371.00000000 0.44467385
372.00000000 0.43898635
373.00000000 0.43794826
374.00000000 0.43670499
375.00000000 0.43944023
376.00000000 0.43991760
377.00000000 0.44181888
378.00000000 0.44317435
379.00000000 0.44220514
380.00000000 0.43723656
381.00000000 0.43873598
382.00000000 0.44034894
383.00000000 0.43911599
384.00000000 0.43836046
385.00000000 0.43868880
386.00000000 0.44029891
387.00000000 0.43869597
388.00000000 0.42848817
389.00000000 0.42860523
390.00000000 0.42799596
391.00000000 0.42964688
392.00000000 0.42940714
393.00000000 0.42744264
394.00000000 0.42406329
395.00000000 0.42660209
396.00000000 0.42821741
397.00000000 0.42555054
398.00000000 0.42494717
399.00000000 0.42979335
400.00000000 0.42572390
401.00000000 0.42524981
402.00000000 0.42624565
403.00000000 0.42932172
404.00000000 0.42688098
405.00000000 0.42739121
406.00000000 0.42465182
407.00000000 0.42389668
408.00000000 0.42244732
409.00000000 0.42216906
410.00000000 0.42029960
411.00000000 0.41900549
412.00000000 0.41211896
413.00000000 0.41186536
414.00000000 0.41330412
415.00000000 0.41511538
416.00000000 0.41297889
417.00000000 0.41360254
418.00000000 0.41165869
419.00000000 0.41247754
420.00000000 0.40947182
421.00000000 0.40956892
422.00000000 0.40977889
423.00000000 0.41263726
424.00000000 0.41237991
425.00000000 0.40867513
426.00000000 0.40540709
427.00000000 0.40559778
428.00000000 0.39837819
429.00000000 0.39920253
430.00000000 0.39822665
431.00000000 0.39860788
432.00000000 0.39979616
433.00000000 0.40025859
434.00000000 0.39930679
435.00000000 0.40043234
436.00000000 0.40206724
437.00000000 0.40124669
438.00000000 0.39589979
439.00000000 0.39753910
440.00000000 0.40171655
441.00000000 0.39791513
442.00000000 0.39597630
443.00000000 0.39632434
444.00000000 0.40012519
445.00000000 0.39875808
446.00000000 0.39615318
447.00000000 0.39559981
448.00000000 0.39335717
449.00000000 0.39262825
450.00000000 0.39124793
451.00000000 0.39171057
452.00000000 0.38707081
453.00000000 0.38610686
454.00000000 0.38366961
455.00000000 0.38168501
456.00000000 0.38760483
457.00000000 0.38729385
458.00000000 0.38777953
459.00000000 0.38237020
460.00000000 0.37667769
461.00000000 0.37727148
462.00000000 0.37956551
463.00000000 0.38229346
464.00000000 0.37629026
465.00000000 0.38012426
466.00000000 0.37952562
467.00000000 0.37942678
468.00000000 0.37969251
469.00000000 0.38008022
470.00000000 0.37774210
471.00000000 0.37553288
472.00000000 0.36902592
473.00000000 0.37055772
474.00000000 0.37182366
475.00000000 0.37596282
476.00000000 0.37310186
477.00000000 0.37106675
478.00000000 0.37052758
479.00000000 0.36845632
480.00000000 0.36846560
481.00000000 0.36972421
482.00000000 0.36769564
483.00000000 0.36565737
484.00000000 0.37378332
485.00000000 0.37244025
486.00000000 0.37207138
487.00000000 0.37420897
488.00000000 0.37455073
489.00000000 0.37340848
490.00000000 0.37295937
491.00000000 0.37075742
492.00000000 0.37266465
493.00000000 0.36947730
494.00000000 0.36920392
495.00000000 0.36852706
496.00000000 0.36751122
497.00000000 0.36388271
498.00000000 0.36380012
499.00000000 0.36386477
500.00000000 0.36370635
501.00000000 0.36309307
502.00000000 0.36291446
503.00000000 0.36204801
504.00000000 0.36059350
505.00000000 0.36195082
506.00000000 0.36139892
507.00000000 0.36120472
508.00000000 0.36180377
509.00000000 0.36066023
510.00000000 0.36263490
511.00000000 0.35894899
512.00000000 0.35876477
513.00000000 0.36035638
514.00000000 0.35876589
515.00000000 0.36215551
516.00000000 0.36064102
517.00000000 0.36064908
518.00000000 0.35545168
519.00000000 0.35653389
520.00000000 0.35706711
521.00000000 0.35501589
522.00000000 0.35232693
523.00000000 0.35321068
524.00000000 0.35265012
525.00000000 0.35355767
526.00000000 0.35342831
527.00000000 0.35338148
528.00000000 0.35173412
529.00000000 0.34836968
530.00000000 0.34725934
531.00000000 0.34728855
532.00000000 0.34079726
533.00000000 0.34073235
534.00000000 0.34005434
535.00000000 0.33664678
536.00000000 0.33649891
537.00000000 0.33558723
538.00000000 0.33542817
539.00000000 0.33273097
540.00000000 0.33272095
541.00000000 0.33280739
542.00000000 0.33243425
543.00000000 0.33132212
544.00000000 0.33113095
545.00000000 0.33005215
546.00000000 0.33114739
547.00000000 0.32874485
548.00000000 0.32926003
549.00000000 0.32567237
550.00000000 0.32734581
551.00000000 0.33013133
552.00000000 0.32970840
553.00000000 0.32959874
554.00000000 0.33027997
555.00000000 0.32762230
556.00000000 0.32602667
557.00000000 0.32591217
558.00000000 0.32593347
559.00000000 0.32603853
560.00000000 0.32709161
561.00000000 0.32920413
562.00000000 0.32860145
563.00000000 0.32556724
564.00000000 0.32629304
565.00000000 0.32584713
566.00000000 0.32504740
567.00000000 0.32439354
568.00000000 0.32445807
569.00000000 0.32541170
570.00000000 0.32442764
571.00000000 0.32482170
572.00000000 0.32476331
573.00000000 0.32307401
574.00000000 0.32304053
575.00000000 0.32237356
576.00000000 0.32217183
577.00000000 0.32098686
578.00000000 0.32043709
579.00000000 0.31994831
580.00000000 0.31928926
581.00000000 0.31932210
582.00000000 0.31897081
583.00000000 0.31774589
584.00000000 0.31679782
585.00000000 0.31841866
586.00000000 0.31571334
587.00000000 0.31153043
588.00000000 0.30905737
589.00000000 0.31024060
590.00000000 0.31205620
591.00000000 0.31109690
592.00000000 0.31102431
593.00000000 0.31087834
594.00000000 0.30998170
595.00000000 0.31226505
596.00000000 0.31171919
597.00000000 0.31142657
598.00000000 0.31150623
599.00000000 0.31149089
600.00000000 0.31265567
601.00000000 0.31054602
602.00000000 0.31009952
603.00000000 0.30628042
604.00000000 0.30423746
605.00000000 0.30266163
606.00000000 0.30238757
607.00000000 0.30374467
608.00000000 0.30404178
609.00000000 0.30830764
610.00000000 0.30743829
611.00000000 0.30898201
612.00000000 0.30795727
613.00000000 0.30546376
614.00000000 0.30634683
615.00000000 0.30402294
616.00000000 0.30244654
617.00000000 0.30250263
618.00000000 0.30000160
619.00000000 0.29917098
620.00000000 0.29997803
621.00000000 0.29816357
622.00000000 0.29786961
623.00000000 0.29880761
624.00000000 0.29861162
625.00000000 0.29693193
626.00000000 0.29782278
627.00000000 0.29782117
628.00000000 0.29744057
629.00000000 0.29627569
630.00000000 0.29595381
631.00000000 0.29609473
632.00000000 0.29468695
633.00000000 0.29447047
634.00000000 0.29465268
635.00000000 0.29556010
636.00000000 0.29704963
637.00000000 0.29625167
638.00000000 0.29355341
639.00000000 0.28775116
640.00000000 0.28937276
641.00000000 0.28584390
642.00000000 0.28491103
643.00000000 0.28612383
644.00000000 0.28557649
645.00000000 0.28601102
646.00000000 0.28242985
647.00000000 0.28282861
648.00000000 0.28278783
649.00000000 0.28226619
650.00000000 0.28218965
651.00000000 0.28192574
652.00000000 0.28175218
653.00000000 0.28258812
654.00000000 0.28247314
655.00000000 0.28317181
656.00000000 0.28307664
657.00000000 0.28255258
658.00000000 0.28068134
659.00000000 0.28128970
660.00000000 0.28154483
661.00000000 0.28152405
662.00000000 0.28089889
663.00000000 0.28110255
664.00000000 0.27512580
665.00000000 0.27517585
666.00000000 0.27621283
667.00000000 0.27598180
668.00000000 0.27568208
669.00000000 0.27520962
670.00000000 0.27190503
671.00000000 0.27162007
672.00000000 0.27154395
673.00000000 0.27097515
674.00000000 0.27089563
675.00000000 0.27007706
676.00000000 0.27010440
677.00000000 0.27028308
678.00000000 0.26965407
679.00000000 0.26869239
680.00000000 0.26867461
681.00000000 0.26894597
682.00000000 0.26908674
683.00000000 0.26893607
684.00000000 0.26786381
685.00000000 0.26863044
686.00000000 0.26548012
687.00000000 0.26418808
688.00000000 0.26565538
689.00000000 0.26606704
690.00000000 0.26600541
691.00000000 0.26529635
692.00000000 0.26409351
693.00000000 0.26373490
694.00000000 0.26449594
695.00000000 0.26464771
696.00000000 0.26499277
697.00000000 0.26434041
698.00000000 0.26431643
699.00000000 0.26364384
700.00000000 0.26261389
701.00000000 0.26276800
702.00000000 0.26155683
703.00000000 0.26251550
704.00000000 0.26455703
705.00000000 0.26406724
706.00000000 0.26383830
707.00000000 0.26332486
708.00000000 0.26394627
709.00000000 0.26450312
710.00000000 0.26514446
711.00000000 0.26485731
712.00000000 0.26424231
713.00000000 0.26334994
714.00000000 0.26264987
715.00000000 0.26152279
716.00000000 0.26320089
717.00000000 0.26301941
718.00000000 0.26515605
719.00000000 0.26385263
720.00000000 0.26385397
721.00000000 0.26330406
722.00000000 0.26240408
723.00000000 0.26108978
724.00000000 0.26104891
725.00000000 0.26014812
726.00000000 0.26033085
727.00000000 0.25930700
728.00000000 0.26045954
729.00000000 0.25762335
730.00000000 0.26075569
731.00000000 0.26064353
732.00000000 0.25952131
733.00000000 0.25966459
734.00000000 0.25963658
735.00000000 0.25899293
736.00000000 0.25926884
737.00000000 0.25847441
738.00000000 0.25923274
739.00000000 0.25861681
740.00000000 0.25938587
741.00000000 0.26125880
742.00000000 0.26016751
743.00000000 0.26032052
744.00000000 0.26040401
745.00000000 0.26048355
746.00000000 0.25834472
747.00000000 0.25795513
748.00000000 0.25776405
749.00000000 0.25844407
750.00000000 0.25843324
751.00000000 0.25755772
752.00000000 0.25595248
753.00000000 0.25585666
754.00000000 0.25576043
755.00000000 0.25581031
756.00000000 0.25550985
757.00000000 0.25636858
758.00000000 0.25696005
759.00000000 0.25697749
760.00000000 0.25682589
761.00000000 0.25714312
762.00000000 0.25635688
763.00000000 0.25587205
764.00000000 0.25482827
765.00000000 0.25138573
766.00000000 0.25186921
767.00000000 0.25080900
768.00000000 0.24882450
769.00000000 0.24960293
770.00000000 0.25178722
771.00000000 0.25102467
772.00000000 0.25106258
773.00000000 0.25088259
774.00000000 0.25098891
775.00000000 0.24904063
776.00000000 0.24919177
777.00000000 0.25048993
778.00000000 0.25101344
779.00000000 0.25105627
780.00000000 0.25111844
781.00000000 0.25046587
782.00000000 0.25226709
783.00000000 0.25291009
784.00000000 0.25234145
785.00000000 0.25220755
786.00000000 0.25225573
787.00000000 0.25271158
788.00000000 0.25280996
789.00000000 0.25310655
790.00000000 0.25156442
791.00000000 0.25108727
792.00000000 0.25092827
793.00000000 0.25098362
794.00000000 0.25056207
795.00000000 0.25011548
796.00000000 0.25138611
797.00000000 0.25093738
798.00000000 0.24902359
799.00000000 0.24897792
800.00000000 0.24730134
801.00000000 0.24739924
802.00000000 0.24765011
803.00000000 0.24767599
804.00000000 0.24660283
805.00000000 0.24531767
806.00000000 0.24589959
807.00000000 0.24111486
808.00000000 0.24098991
809.00000000 0.24263782
810.00000000 0.24214868
811.00000000 0.24239506
812.00000000 0.24211442
813.00000000 0.24225682
814.00000000 0.24231528
815.00000000 0.24229570
816.00000000 0.24661290
817.00000000 0.24267381
818.00000000 0.24238166
819.00000000 0.24323329
820.00000000 0.24266391
821.00000000 0.24237181
822.00000000 0.24247955
823.00000000 0.24250869
824.00000000 0.24247802
825.00000000 0.23962847
826.00000000 0.23927397
827.00000000 0.23932268
828.00000000 0.23920926
829.00000000 0.23884165
830.00000000 0.23887615
831.00000000 0.24089929
832.00000000 0.24197459
833.00000000 0.24203094
834.00000000 0.24079269
835.00000000 0.24035440
836.00000000 0.23853451
837.00000000 0.23839787
838.00000000 0.23845711
839.00000000 0.23835355
840.00000000 0.24052035
841.00000000 0.24227556
842.00000000 0.24274505
843.00000000 0.24312237
844.00000000 0.24269936
845.00000000 0.24242484
846.00000000 0.24245640
847.00000000 0.24212148
848.00000000 0.24180930
849.00000000 0.24048712
850.00000000 0.23942696
851.00000000 0.23859163
852.00000000 0.23841078
853.00000000 0.23487969
854.00000000 0.23409760
855.00000000 0.23100474
856.00000000 0.23105763
857.00000000 0.23112184
858.00000000 0.23143683
859.00000000 0.23167775
860.00000000 0.23171067
861.00000000 0.23135309
862.00000000 0.23175444
863.00000000 0.23076081
864.00000000 0.22780571
865.00000000 0.22740037
866.00000000 0.22769840
867.00000000 0.22762831
868.00000000 0.22701974
869.00000000 0.22732606
870.00000000 0.22840271
871.00000000 0.23007485
872.00000000 0.23009299
873.00000000 0.23023139
874.00000000 0.22964157
875.00000000 0.22917959
876.00000000 0.22918399
877.00000000 0.22923030
878.00000000 0.22922795
879.00000000 0.22966981
880.00000000 0.22869074
881.00000000 0.22737317
882.00000000 0.22825256
883.00000000 0.22863986
884.00000000 0.22927273
885.00000000 0.23081868
886.00000000 0.23117861
887.00000000 0.23083011
888.00000000 0.23020858
889.00000000 0.23048359
890.00000000 0.23129666
891.00000000 0.23120022
892.00000000 0.22993926
893.00000000 0.23077220
894.00000000 0.23188668
895.00000000 0.23194844
896.00000000 0.23179802
897.00000000 0.23091227
898.00000000 0.23029486
899.00000000 0.23107918
900.00000000 0.23087335
901.00000000 0.23054402
902.00000000 0.23055600
903.00000000 0.23150049
904.00000000 0.22832255
905.00000000 0.22808454
906.00000000 0.22612155
907.00000000 0.22794268
908.00000000 0.22758479
909.00000000 0.22673522
910.00000000 0.22477423
911.00000000 0.22446067
912.00000000 0.22467765
913.00000000 0.22507966
914.00000000 0.22496664
915.00000000 0.22463561
916.00000000 0.22130416
917.00000000 0.22098460
918.00000000 0.22361854
919.00000000 0.22359396
920.00000000 0.22291834
921.00000000 0.22289051
922.00000000 0.22333916
923.00000000 0.22411388
924.00000000 0.22399765
925.00000000 0.22331605
926.00000000 0.22251806
927.00000000 0.22300371
928.00000000 0.22315255
929.00000000 0.22326730
930.00000000 0.22275667
931.00000000 0.22371246
932.00000000 0.22244611
933.00000000 0.22229026
934.00000000 0.22264749
935.00000000 0.22258086
936.00000000 0.22217510
937.00000000 0.22131050
938.00000000 0.22227943
939.00000000 0.22157900
940.00000000 0.22061127
941.00000000 0.22028685
942.00000000 0.22026329
943.00000000 0.22090678
944.00000000 0.22094431
945.00000000 0.22094431
946.00000000 0.21907916
947.00000000 0.22044041
948.00000000 0.22010834
949.00000000 0.21944524
950.00000000 0.22018639
951.00000000 0.21965919
952.00000000 0.21880005
953.00000000 0.21871341
954.00000000 0.21838050
955.00000000 0.21591360
956.00000000 0.21606498
957.00000000 0.21578730
958.00000000 0.21509561
959.00000000 0.21540935
960.00000000 0.21404100
961.00000000 0.21439544
962.00000000 0.21322825
963.00000000 0.21366142
964.00000000 0.21393523
965.00000000 0.21440459
966.00000000 0.21282039
967.00000000 0.21285457
968.00000000 0.21260558
969.00000000 0.21275178
970.00000000 0.21249006
971.00000000 0.21247943
972.00000000 0.21217371
973.00000000 0.21209510
974.00000000 0.21042015
975.00000000 0.21050579
976.00000000 0.21055920
977.00000000 0.21238937
978.00000000 0.20942596
979.00000000 0.20996720
980.00000000 0.20992770
981.00000000 0.20993103
982.00000000 0.20993246
983.00000000 0.20963025
984.00000000 0.20984273
985.00000000 0.21002792
986.00000000 0.21042881
987.00000000 0.21120007
988.00000000 0.21053983
989.00000000 0.21060687
990.00000000 0.21252544
991.00000000 0.21454526
992.00000000 0.21376525
993.00000000 0.21167676
994.00000000 0.21153328
995.00000000 0.21158283
996.00000000 0.21186260
997.00000000 0.21241578
998.00000000 0.21258326
999.00000000 0.21242792

